Boltzsim: A fast solver for the 1D-space electron Boltzmann equation with applications to radio-frequency glow discharge plasmas

We present an algorithm for solving the one-dimensional space collisional Boltzmann transport equation (BTE) for electrons in low-temperature plasmas (LTPs). Modeling LTPs is useful in many applications, including advanced manufacturing, material processing, and hypersonic flows, to name a few. The proposed BTE solver is based on an Eulerian formulation. It uses Chebyshev collocation method in physical space and a combination of Galerkin and discrete ordinates in velocity space. We present self-convergence results and cross-code verification studies compared to an in-house particle-in-cell (PIC) direct simulation Monte Carlo (DSMC) code. Boltzsim is our open source implementation of the solver. Furthermore, we use Boltzsim to simulate radio-frequency glow discharge plasmas (RF-GDPs) and compare with an existing methodology that approximates the electron BTE. We compare these two approaches and quantify their differences as a function of the discharge pressure. The two approaches show an 80x, 3x, 1.6x, and 0.98x difference between cycle-averaged time periodic electron number density profiles at 0.1 Torr, 0.5 Torr, 1 Torr, and 2 Torr discharge pressures, respectively. As expected, these differences are significant at low pressures, for example less than 1 Torr.

==> dat/1d_glow_profile_fluid.txt <==
dt	 Nv	 Nx	 ts_glow	 avg_iter
1.0000E-03	 3	 100	 9.0785E-03	 3.63E+01

dt	 Nv	 Nx	 ts_glow	 avg_iter
1.0000E-03	 3	 200	 2.9685E-02	 3.57E+01

dt	 Nv	 Nx	 ts_glow	 avg_iter
1.0000E-03	 3	 400	 1.7288E-01	 3.68E+01

==> dat/1d_glow_profile_hybrid.txt <==
# Scheme 0 rtol = 1e-3 gmres_rst =10

dt	 Nr	 Nvt	 Nl	 Nx	 TS_ALL	 EM_SOLVE	 FLUID_SOLVE	 BTE_SOLVE
5.0000E-05	 63	 16	 2	 100	 2.069908E-02	 3.575459E-04	 6.972905E-03	 1.335889E-02
dt	 Nr	 Nvt	 Nl	 Nx	 TS_ALL	 EM_SOLVE	 FLUID_SOLVE	 BTE_SOLVE
5.0000E-05	 127	 16	 2	 200	 2.389000E-02	 3.727032E-04	 7.050090E-03	 1.645740E-02
dt	 Nr	 Nvt	 Nl	 Nx	 TS_ALL	 EM_SOLVE	 FLUID_SOLVE	 BTE_SOLVE
5.0000E-05	 256	 16	 2	 400	 4.967446E-02	 3.563641E-04	 8.016826E-03	 4.129151E-02

# Scheme 1 rtol = 1e-3 gmres_rst =10
dt	 Nr	 Nvt	 Nl	 Nx	 TS_ALL	 EM_SOLVE	 FLUID_SOLVE	 BTE_SOLVE
2.0000E-04	 63	 16	 2	 100	 1.020874E-01	 3.859680E-04	 7.269545E-03	 9.442206E-02
dt	 Nr	 Nvt	 Nl	 Nx	 TS_ALL	 EM_SOLVE	 FLUID_SOLVE	 BTE_SOLVE
2.0000E-04	 127	 16	 2	 200	 1.045339E-01	 3.711488E-04	 7.171627E-03	 9.698076E-02
-- did not converge 255, 400


# Scheme 0 rtol = 1e-10 gmres_rst =10

dt	 Nr	 Nvt	 Nl	 Nx	 TS_ALL	 EM_SOLVE	 FLUID_SOLVE	 BTE_SOLVE
5.0000E-05	 63	 16	 2	 100	 5.328768E-02	 3.680447E-04	 7.002326E-03	 4.590834E-02
dt	 Nr	 Nvt	 Nl	 Nx	 TS_ALL	 EM_SOLVE	 FLUID_SOLVE	 BTE_SOLVE
5.0000E-05	 127	 16	 2	 200	 5.758000E-02	 3.749579E-04	 7.188774E-03	 5.000639E-02
dt	 Nr	 Nvt	 Nl	 Nx	 TS_ALL	 EM_SOLVE	 FLUID_SOLVE	 BTE_SOLVE
5.0000E-05	 255	 16	 2	 400	 8.284962E-02	 3.522849E-04	 7.988490E-03	 7.449888E-02


# Scheme 0 rtol = 1e-3 gmres_rst =6
dt	 Nr	 Nvt	 Nl	 Nx	 TS_ALL	 EM_SOLVE	 FLUID_SOLVE	 BTE_SOLVE
5.0000E-05	 63	 16	 2	 100	 2.103698E-02	 3.680047E-04	 7.036444E-03	 1.362269E-02
dt	 Nr	 Nvt	 Nl	 Nx	 TS_ALL	 EM_SOLVE	 FLUID_SOLVE	 BTE_SOLVE
5.0000E-05	 127	 16	 2	 200	 2.397186E-02	 3.699288E-04	 6.980399E-03	 1.661198E-02
dt	 Nr	 Nvt	 Nl	 Nx	 TS_ALL	 EM_SOLVE	 FLUID_SOLVE	 BTE_SOLVE
5.0000E-05	 255	 16	 2	 400	 4.926523E-02	 3.494890E-04	 8.016903E-03	 4.088997E-02

# Scheme 0 rtol = 1e-3 gmres_rst =4
dt	 Nr	 Nvt	 Nl	 Nx	 TS_ALL	 EM_SOLVE	 FLUID_SOLVE	 BTE_SOLVE
5.0000E-05	 63	 16	 2	 100	 2.055691E-02	 3.540690E-04	 6.922494E-03	 1.327124E-02
dt	 Nr	 Nvt	 Nl	 Nx	 TS_ALL	 EM_SOLVE	 FLUID_SOLVE	 BTE_SOLVE
5.0000E-05	 127	 16	 2	 200	 2.361128E-02	 3.564340E-04	 6.891925E-03	 1.635367E-02
dt	 Nr	 Nvt	 Nl	 Nx	 TS_ALL	 EM_SOLVE	 FLUID_SOLVE	 BTE_SOLVE
5.0000E-05	 255	 16	 2	 400	 4.885045E-02	 3.369160E-04	 7.867597E-03	 4.063508E-02


# Scheme 0 rtol = 1e-6 gmres_rst =4
dt	 Nr	 Nvt	 Nl	 Nx	 TS_ALL	 EM_SOLVE	 FLUID_SOLVE	 BTE_SOLVE
5.0000E-05	 63	 16	 2	 100	 3.569741E-02	 3.569940E-04	 6.845848E-03	 2.848428E-02
dt	 Nr	 Nvt	 Nl	 Nx	 TS_ALL	 EM_SOLVE	 FLUID_SOLVE	 BTE_SOLVE
5.0000E-05	 127	 16	 2	 200	 3.900654E-02	 3.597890E-04	 6.976665E-03	 3.165942E-02
dt	 Nr	 Nvt	 Nl	 Nx	 TS_ALL	 EM_SOLVE	 FLUID_SOLVE	 BTE_SOLVE
5.0000E-05	 255	 16	 2	 400	 6.352604E-02	 3.415360E-04	 7.827024E-03	 5.534745E-02


# Scheme 0 rtol = 1e-8 gmres_rst =4

dt	 Nr	 Nvt	 Nl	 Nx	 TS_ALL	 EM_SOLVE	 FLUID_SOLVE	 BTE_SOLVE
5.0000E-05	 63	 16	 2	 100	 3.534465E-02	 3.486789E-04	 6.825239E-03	 2.816006E-02
dt	 Nr	 Nvt	 Nl	 Nx	 TS_ALL	 EM_SOLVE	 FLUID_SOLVE	 BTE_SOLVE
5.0000E-05	 127	 16	 2	 200	 3.939190E-02	 3.739470E-04	 7.078755E-03	 3.192887E-02
dt	 Nr	 Nvt	 Nl	 Nx	 TS_ALL	 EM_SOLVE	 FLUID_SOLVE	 BTE_SOLVE
5.0000E-05	 255	 16	 2	 400	 6.374983E-02	 3.426070E-04	 7.833198E-03	 5.556433E-02

# Scheme 1 rtol = 1e-3 gmres_rst =4
dt	 Nr	 Nvt	 Nl	 Nx	 TS_ALL	 EM_SOLVE	 FLUID_SOLVE	 BTE_SOLVE
2.0000E-04	 63	 16	 2	 100	 6.529237E-02	 3.534480E-04	 6.936319E-03	 5.799303E-02
dt	 Nr	 Nvt	 Nl	 Nx	 TS_ALL	 EM_SOLVE	 FLUID_SOLVE	 BTE_SOLVE
2.0000E-04	 127	 16	 2	 200	 2.528410E-01	 3.608020E-04	 6.933313E-03	 2.455363E-01
-- did not converge 255, 400


# Scheme 0 rtol = 1e-6 gmres_rst =4

dt	 Nr	 Nvt	 Nl	 Nx	 TS_ALL	 EM_SOLVE	 FLUID_SOLVE	 BTE_SOLVE
5.0000E-05	 63	 16	 2	 100	 3.499947E-02	 3.562530E-04	 6.721264E-03	 2.791288E-02
dt	 Nr	 Nvt	 Nl	 Nx	 TS_ALL	 EM_SOLVE	 FLUID_SOLVE	 BTE_SOLVE
5.0000E-05	 127	 16	 2	 100	 3.614072E-02	 3.602200E-04	 6.915974E-03	 2.885466E-02
dt	 Nr	 Nvt	 Nl	 Nx	 TS_ALL	 EM_SOLVE	 FLUID_SOLVE	 BTE_SOLVE
5.0000E-05	 255	 16	 2	 100	 3.712207E-02	 3.588780E-04	 6.928277E-03	 2.982605E-02

# Scheme 1 rtol = 1e-2 gmres_rst =4

dt	 Nr	 Nvt	 Nl	 Nx	 TS_ALL	 EM_SOLVE	 FLUID_SOLVE	 BTE_SOLVE
2.0000E-04	 63	 16	 2	 100	 6.821356E-02	 3.761710E-04	 7.098644E-03	 6.072922E-02
dt	 Nr	 Nvt	 Nl	 Nx	 TS_ALL	 EM_SOLVE	 FLUID_SOLVE	 BTE_SOLVE
2.0000E-04	 127	 16	 2	 100	 6.554002E-02	 3.716419E-04	 7.009615E-03	 5.814913E-02
dt	 Nr	 Nvt	 Nl	 Nx	 TS_ALL	 EM_SOLVE	 FLUID_SOLVE	 BTE_SOLVE
2.0000E-04	 255	 16	 2	 100	 6.582324E-02	 3.506130E-04	 6.852447E-03	 5.860982E-02


==> dat/1dbte_with_E/Ewt_10K_Nx100_Nr127_Nvt16_l2_dt_5e-4.toml <==
["glow_1d"]
L      = 2.54E-2   # m
V0     = 100       # V 
freq   = 13.56e6   # Hz
Tg     = 0         # K
p0     = 1.0       # Torr
gamma  = 0.01      # only used in fluid model

#                  # transport coefficients * n0
De     = 3.86e24   # m^{-1}s^{-1}
mu_e   = 9.66e23   # V^{-1} m^{-1} s^{-1} 

Di     = 2.07e20   # m^{-1} s^{-1}
mu_i   = 4.65e21   # V^{-1} m^{-1} s^{-1}

[solver]
atol           = 1e-12                      # absolute tolerance
rtol           = 1e-10                      # relative tolerance
gmres_atol     = 1e-12                      # tolerances (abs) used in GMRES solver
gmres_rtol     = 1e-10                      # tolerances (abs) used in GMRES solver
gmres_rsrt     = 20                         # number of iterations for GMRES
max_iter       = 300                        # max iterations for the solver
use_gpu        = 1                          # use GPUs 
gpu_device_id  = 0                          # GPU device ID
restore        = 0                          # [1-to restore solver]
rs_idx         = 0                          # restore cycle id    
ic_file        = ""                         # [""- default IC, file path to jump start]
fname          = "1d_glow"                  # IO dump, file prefix
dir            = "1dglow_hybrid/Ewt_10K_Nx100_Nr127_Nvt16_l2_dt_5e-4"   # IO dump, folder is created on the fly if not present
plot_data      = 1                          # plot data  
split_scheme   = 0                          # [0- op split scheme, 1- full implicit solve]
io_cycle       = 1e-1                       # io output every k-th cycle
cp_cycle       = 1e-1                       # checkpoint output every k-th cycle


[chemistry]
Ns             = 2
NT             = 1

[bte]
threads        = 4                          # number of processes used during collision op. assembly 
Np             = 100                        # number of Chebyshev points
Nr             = 127                        # number of B-splines in v-radial   
Nvt            = 16                         # number of ordinates in v-theta
lmax           = 2                          # number of lmodes 
dt             = 5e-4                       # dt/T where T is RF period
collisions     = "lxcat_data/eAr_crs.Biagi.3sp2r" # collision cross-sections
ev_max         = 80                         # eV
ev_extend      = 2                          # [0 =  no extention, 1 = 1.2 ev_max, 2 = log extension (25 * ev_max)]
sp_order       = 3                          # B-spline order
spline_qpts    = 11                         # number of quadrature points to use
Te             = 4                          # eV used to compute electron thermal velocity for v-space normalization
cycles         = 1.01                       # number of cycles to evolve. 










    


==> dat/1dbte_with_E/Ewt_10K_Nx100_Nr127_l2_dt_5e-4_00.csv <==
x	ne	Te
-1.000000000000000000e+00	1.249999999999999484e-04	3.999999999999998668e+00
-9.998753895176573092e-01	1.250000485182419711e-04	4.000000000000002665e+00
-9.995015891261738172e-01	1.250007759050082690e-04	4.000000000000001776e+00
-9.988786919844435674e-01	1.250039247568899290e-04	3.999999999999996003e+00
-9.980068533314934154e-01	1.250123897485807417e-04	3.999999999999985789e+00
-9.968862904477931997e-01	1.250302031958668849e-04	3.999999999999980460e+00
-9.955172826011059461e-01	1.250625149284961672e-04	3.999999999999988898e+00
-9.939001709768877646e-01	1.251155665571998066e-04	3.999999999999990674e+00
-9.920353585932577545e-01	1.251966602426331612e-04	3.999999999999997335e+00
-9.899233102005571272e-01	1.253141220970629423e-04	4.000000000000000888e+00
-9.875645521655237458e-01	1.254772603721542620e-04	4.000000000000007105e+00
-9.849596723401105036e-01	1.256963186081321569e-04	4.000000000000010658e+00
-9.821093199149804054e-01	1.259824239407926147e-04	4.000000000000002665e+00
-9.790142052577145426e-01	1.263475307832495349e-04	3.999999999999993783e+00
-9.756750997357735988e-01	1.268043601188418928e-04	3.999999999999996003e+00
-9.720928355242569596e-01	1.273663346602135901e-04	3.999999999999999112e+00
-9.682683053985071675e-01	1.280475101471218683e-04	4.000000000000001776e+00
-9.642024625116116798e-01	1.288625030719958589e-04	4.000000000000001776e+00
-9.598963201568569970e-01	1.298264151375365296e-04	4.000000000000000888e+00
-9.553509515151947795e-01	1.309547547647181120e-04	4.000000000000002665e+00
-9.505674893877829046e-01	1.322633559823173312e-04	4.000000000000003553e+00
-9.455471259136670747e-01	1.337682950405285590e-04	3.999999999999996891e+00
-9.402911122726755888e-01	1.354858051012706121e-04	3.999999999999986677e+00
-9.348007583735983284e-01	1.374321893664117605e-04	3.999999999999978684e+00
-9.290774325277305623e-01	1.396237330122984980e-04	3.999999999999988010e+00
-9.231225611078607285e-01	1.420766143046474741e-04	3.999999999999994671e+00
-9.169376281927887895e-01	1.448068152720161387e-04	4.000000000000000888e+00
-9.105241751974622044e-01	1.478300323186885232e-04	4.000000000000000888e+00
-9.038838004888235522e-01	1.511615871588933087e-04	4.000000000000002665e+00
-8.970181589874635097e-01	1.548163384538126951e-04	4.000000000000012434e+00
-8.899289617551803255e-01	1.588085945308149885e-04	4.000000000000014211e+00
-8.826179755685469308e-01	1.631520275608074359e-04	4.000000000000009770e+00
-8.750870224785937124e-01	1.678595895645116785e-04	4.000000000000002665e+00
-8.673379793567146390e-01	1.729434306118839333e-04	3.999999999999996891e+00
-8.593727774269119823e-01	1.784148195708363572e-04	3.999999999999992895e+00
-8.511934017844946521e-01	1.842840677519000641e-04	3.999999999999992895e+00
-8.428018909013507143e-01	1.905604557845358372e-04	3.999999999999996447e+00
-8.342003361179175513e-01	1.972521640485052502e-04	4.000000000000000888e+00
-8.253908811219762276e-01	2.043662069700900885e-04	4.000000000000004441e+00
-8.163757214143991803e-01	2.119083714780684306e-04	4.000000000000000888e+00
-8.071571037619853506e-01	2.198831598982523895e-04	3.999999999999994671e+00
-7.977373256375193122e-01	2.282937375481528051e-04	3.999999999999995115e+00
-7.881187346471923982e-01	2.371418852750305673e-04	3.999999999999999556e+00
-7.783037279455299329e-01	2.464279571612558711e-04	4.000000000000001776e+00
-7.682947516379707853e-01	2.561508436006631941e-04	4.000000000000004441e+00
-7.580943001712454610e-01	2.663079399284919960e-04	4.000000000000008882e+00
-7.477049157117091616e-01	2.768951207656356484e-04	4.000000000000006217e+00
-7.371291875117789161e-01	2.879067202153991916e-04	4.000000000000010658e+00
-7.263697512646394294e-01	2.993355180278395029e-04	4.000000000000012434e+00
-7.154292884473713032e-01	3.111727318231499533e-04	4.000000000000007105e+00
-7.043105256526721591e-01	3.234080154415228071e-04	4.000000000000003553e+00
-6.930162339093317581e-01	3.360294634626186019e-04	4.000000000000005329e+00
-6.815492279916337548e-01	3.490236219132332148e-04	4.000000000000006217e+00
-6.699123657178551738e-01	3.623755051571037685e-04	4.000000000000002665e+00
-6.581085472380376888e-01	3.760686189361625944e-04	4.000000000000000888e+00
-6.461407143112096740e-01	3.900849895079618024e-04	3.999999999999997780e+00
-6.340118495722386616e-01	4.044051987996141284e-04	3.999999999999994671e+00
-6.217249757884952821e-01	4.190084254745009653e-04	3.999999999999995115e+00
-6.092831551065166495e-01	4.338724917842651891e-04	4.000000000000002665e+00
-5.966894882888559293e-01	4.489739160553466216e-04	4.000000000000000888e+00
-5.839471139413062728e-01	4.642879706366631891e-04	3.999999999999998668e+00
-5.710592077306947401e-01	4.797887451129565048e-04	3.999999999999987566e+00
-5.580289815934401654e-01	4.954492145670822204e-04	3.999999999999986677e+00
-5.448596829350704773e-01	5.112413126540320653e-04	3.999999999999985789e+00
-5.315545938209014221e-01	5.271360092299482835e-04	3.999999999999992450e+00
-5.181170301580774185e-01	5.431033922608103888e-04	3.999999999999996003e+00
-5.045503408691774938e-01	5.591127537179975838e-04	4.000000000000001776e+00
-4.908579070575938008e-01	5.751326791515582425e-04	4.000000000000002665e+00
-4.770431411648895503e-01	5.911311406168445054e-04	3.999999999999995559e+00
-4.631094861203478019e-01	6.070755926162889381e-04	3.999999999999997780e+00
-4.490604144829201672e-01	6.229330707054944044e-04	4.000000000000005329e+00
-4.348994275757930850e-01	6.386702924016016657e-04	4.000000000000008882e+00
-4.206300546137843877e-01	6.542537600220752619e-04	4.000000000000014211e+00
-4.062558518237891492e-01	6.696498650737111496e-04	4.000000000000000888e+00
-3.917804015584931410e-01	6.848249938047923672e-04	4.000000000000002665e+00
-3.772073114035760510e-01	6.997456335279402754e-04	4.000000000000003553e+00
-3.625402132786245679e-01	7.143784793174472745e-04	3.999999999999996003e+00
-3.477827625319824811e-01	7.286905406825424031e-04	3.999999999999990674e+00
-3.329386370297612863e-01	7.426492478173753013e-04	3.999999999999990674e+00
-3.180115362392382239e-01	7.562225570293623850e-04	3.999999999999994227e+00
-3.030051803068727345e-01	7.693790549499369014e-04	3.999999999999999556e+00
-2.879233091311665382e-01	7.820880611357580335e-04	4.000000000000000000e+00
-2.727696814306032058e-01	7.943197286739161643e-04	4.000000000000007994e+00
-2.575480738068965936e-01	8.060451424117232814e-04	4.000000000000007105e+00
-2.422622798037831759e-01	8.172364144401991120e-04	4.000000000000007105e+00
-2.269161089615901461e-01	8.278667764703498411e-04	4.000000000000006217e+00
-2.115133858678190648e-01	8.379106687527237496e-04	4.000000000000004441e+00
-1.960579492039781213e-01	8.473438252035277651e-04	4.000000000000002665e+00
-1.805536507889023146e-01	8.561433544146592606e-04	4.000000000000004441e+00
-1.650043546187992261e-01	8.642878162404163357e-04	4.000000000000001776e+00
-1.494139359042609416e-01	8.717572936701908351e-04	4.000000000000000888e+00
-1.337862801044791550e-01	8.785334597141963159e-04	4.000000000000009770e+00
-1.181252819589080488e-01	8.845996390480690384e-04	4.000000000000014211e+00
-1.024348445166134158e-01	8.899408641819994865e-04	4.000000000000015099e+00
-8.671887816355072776e-02	8.945439259407345989e-04	4.000000000000007994e+00
-7.098129964801590253e-02	8.983974180624099918e-04	4.000000000000002665e+00
-5.522603110450816782e-02	9.014917757464175480e-04	3.999999999999999556e+00
-3.945699907625282304e-02	9.038193080035830749e-04	4.000000000000000888e+00
-2.367813353662409984e-02	9.053742236854378164e-04	4.000000000000004441e+00
-7.893366909713211629e-03	9.061526510934372154e-04	3.999999999999997780e+00
7.893366909713310509e-03	9.061526510934373238e-04	4.000000000000003553e+00
2.367813353662397841e-02	9.053742236854375996e-04	4.000000000000002665e+00
3.945699907625269814e-02	9.038193080035849180e-04	4.000000000000015099e+00
5.522603110450804292e-02	9.014917757464190658e-04	4.000000000000012434e+00
7.098129964801599967e-02	8.983974180624110760e-04	4.000000000000005329e+00
8.671887816355082490e-02	8.945439259407334063e-04	4.000000000000001776e+00
1.024348445166132909e-01	8.899408641819974266e-04	4.000000000000001776e+00
1.181252819589079239e-01	8.845996390480683879e-04	4.000000000000007105e+00
1.337862801044790162e-01	8.785334597141957738e-04	4.000000000000007105e+00
1.494139359042608306e-01	8.717572936701902930e-04	3.999999999999997780e+00
1.650043546187993093e-01	8.642878162404143841e-04	4.000000000000000000e+00
1.805536507889022035e-01	8.561433544146581764e-04	4.000000000000006217e+00
1.960579492039780103e-01	8.473438252035272230e-04	4.000000000000012434e+00
2.115133858678189538e-01	8.379106687527242917e-04	4.000000000000015987e+00
2.269161089615900351e-01	8.278667764703490821e-04	4.000000000000006217e+00
2.422622798037832592e-01	8.172364144401982446e-04	4.000000000000007994e+00
2.575480738068967046e-01	8.060451424117225224e-04	4.000000000000006217e+00
2.727696814306030948e-01	7.943197286739164895e-04	4.000000000000007105e+00
2.879233091311663717e-01	7.820880611357592261e-04	4.000000000000007105e+00
3.030051803068726235e-01	7.693790549499376604e-04	4.000000000000006217e+00
3.180115362392381129e-01	7.562225570293635776e-04	4.000000000000006217e+00
3.329386370297611752e-01	7.426492478173769276e-04	4.000000000000004441e+00
3.477827625319823701e-01	7.286905406825433789e-04	3.999999999999999556e+00
3.625402132786244014e-01	7.143784793174481418e-04	4.000000000000002665e+00
3.772073114035759400e-01	6.997456335279404922e-04	4.000000000000003553e+00
3.917804015584930299e-01	6.848249938047930177e-04	4.000000000000005329e+00
4.062558518237890381e-01	6.696498650737113664e-04	4.000000000000002665e+00
4.206300546137840546e-01	6.542537600220734188e-04	3.999999999999995559e+00
4.348994275757929739e-01	6.386702924015988467e-04	3.999999999999995559e+00
4.490604144829198341e-01	6.229330707054919107e-04	3.999999999999995115e+00
4.631094861203476909e-01	6.070755926162882876e-04	3.999999999999997780e+00
4.770431411648896614e-01	5.911311406168456980e-04	4.000000000000007994e+00
4.908579070575935233e-01	5.751326791515600856e-04	4.000000000000015099e+00
5.045503408691773828e-01	5.591127537179988848e-04	4.000000000000014211e+00
5.181170301580771964e-01	5.431033922608111478e-04	4.000000000000011546e+00
5.315545938209013110e-01	5.271360092299494761e-04	4.000000000000004441e+00
5.448596829350704773e-01	5.112413126540335832e-04	4.000000000000002665e+00
5.580289815934400544e-01	4.954492145670837382e-04	4.000000000000001776e+00
5.710592077306947401e-01	4.797887451129578059e-04	4.000000000000004441e+00
5.839471139413060508e-01	4.642879706366633517e-04	4.000000000000001776e+00
5.966894882888559293e-01	4.489739160553454832e-04	3.999999999999992895e+00
6.092831551065164275e-01	4.338724917842630207e-04	3.999999999999984901e+00
6.217249757884950601e-01	4.190084254745004774e-04	3.999999999999990674e+00
6.340118495722386616e-01	4.044051987996139658e-04	3.999999999999997780e+00
6.461407143112095630e-01	3.900849895079617482e-04	3.999999999999999556e+00
6.581085472380375778e-01	3.760686189361621607e-04	3.999999999999995559e+00
6.699123657178549518e-01	3.623755051571025216e-04	3.999999999999991562e+00
6.815492279916336438e-01	3.490236219132323474e-04	3.999999999999992895e+00
6.930162339093317581e-01	3.360294634626188187e-04	4.000000000000000888e+00
7.043105256526719371e-01	3.234080154415238371e-04	4.000000000000011546e+00
7.154292884473711922e-01	3.111727318231510917e-04	4.000000000000007105e+00
7.263697512646390964e-01	2.993355180278402076e-04	4.000000000000001776e+00
7.371291875117788051e-01	2.879067202153991916e-04	3.999999999999997780e+00
7.477049157117090505e-01	2.768951207656362989e-04	4.000000000000006217e+00
7.580943001712453500e-01	2.663079399284928634e-04	4.000000000000007994e+00
7.682947516379706743e-01	2.561508436006638989e-04	4.000000000000007994e+00
7.783037279455297108e-01	2.464279571612566300e-04	4.000000000000007105e+00
7.881187346471922872e-01	2.371418852750314618e-04	4.000000000000002665e+00
7.977373256375193122e-01	2.282937375481534014e-04	3.999999999999997780e+00
8.071571037619852396e-01	2.198831598982528774e-04	4.000000000000000888e+00
8.163757214143990693e-01	2.119083714780689456e-04	4.000000000000002665e+00
8.253908811219760056e-01	2.043662069700906577e-04	4.000000000000007105e+00
8.342003361179174403e-01	1.972521640485060362e-04	4.000000000000006217e+00
8.428018909013503812e-01	1.905604557845370570e-04	4.000000000000002665e+00
8.511934017844945410e-01	1.842840677519009315e-04	3.999999999999998224e+00
8.593727774269117603e-01	1.784148195708373059e-04	3.999999999999998224e+00
8.673379793567147500e-01	1.729434306118848006e-04	4.000000000000004441e+00
8.750870224785936013e-01	1.678595895645123833e-04	4.000000000000006217e+00
8.826179755685469308e-01	1.631520275608073546e-04	4.000000000000004441e+00
8.899289617551802145e-01	1.588085945308142567e-04	3.999999999999998224e+00
8.970181589874635097e-01	1.548163384538122885e-04	3.999999999999996891e+00
9.038838004888234412e-01	1.511615871588940947e-04	4.000000000000003553e+00
9.105241751974622044e-01	1.478300323186894176e-04	4.000000000000007105e+00
9.169376281927885675e-01	1.448068152720169519e-04	4.000000000000006217e+00
9.231225611078606175e-01	1.420766143046478535e-04	3.999999999999999556e+00
9.290774325277303403e-01	1.396237330122992299e-04	3.999999999999998224e+00
9.348007583735982173e-01	1.374321893664130073e-04	4.000000000000002665e+00
9.402911122726754778e-01	1.354858051012715065e-04	4.000000000000000888e+00
9.455471259136670747e-01	1.337682950405286403e-04	3.999999999999998224e+00
9.505674893877827936e-01	1.322633559823168162e-04	3.999999999999995115e+00
9.553509515151947795e-01	1.309547547647174886e-04	3.999999999999996447e+00
9.598963201568568859e-01	1.298264151375359062e-04	4.000000000000000888e+00
9.642024625116116798e-01	1.288625030719954252e-04	4.000000000000001776e+00
9.682683053985071675e-01	1.280475101471215159e-04	4.000000000000000000e+00
9.720928355242569596e-01	1.273663346602138069e-04	4.000000000000000000e+00
9.756750997357734878e-01	1.268043601188431125e-04	4.000000000000004441e+00
9.790142052577144316e-01	1.263475307832505649e-04	4.000000000000007105e+00
9.821093199149804054e-01	1.259824239407924249e-04	4.000000000000000888e+00
9.849596723401105036e-01	1.256963186081302866e-04	3.999999999999994227e+00
9.875645521655237458e-01	1.254772603721514160e-04	3.999999999999989786e+00
9.899233102005571272e-01	1.253141220970607468e-04	3.999999999999988010e+00
9.920353585932577545e-01	1.251966602426323209e-04	3.999999999999996003e+00
9.939001709768877646e-01	1.251155665572000776e-04	4.000000000000004441e+00
9.955172826011058351e-01	1.250625149284970616e-04	4.000000000000001776e+00
9.968862904477931997e-01	1.250302031958681046e-04	4.000000000000006217e+00
9.980068533314933044e-01	1.250123897485819885e-04	4.000000000000006217e+00
9.988786919844435674e-01	1.250039247568910674e-04	4.000000000000009770e+00
9.995015891261737062e-01	1.250007759050089466e-04	4.000000000000007105e+00
9.998753895176573092e-01	1.250000485182422693e-04	4.000000000000000888e+00
1.000000000000000000e+00	1.250000000000000839e-04	4.000000000000002665e+00


==> dat/1dbte_with_E/Ewt_10K_Nx100_Nr127_l2_dt_5e-4_02.csv <==
x	ne	Te
-1.000000000000000000e+00	5.531758325032295630e-05	8.128955538723465324e+00
-9.998753895176573092e-01	5.703806771039943304e-05	8.110938482866920651e+00
-9.995015891261738172e-01	6.118480907976184887e-05	8.069233727760675379e+00
-9.988786919844435674e-01	6.597568230765238513e-05	8.024057096275079459e+00
-9.980068533314934154e-01	7.080233990120332469e-05	7.979018463915108050e+00
-9.968862904477931997e-01	7.623342911244407804e-05	7.924471048473217927e+00
-9.955172826011059461e-01	8.260769064500824170e-05	7.858030946250954329e+00
-9.939001709768877646e-01	8.956854903919038023e-05	7.788031725802826877e+00
-9.920353585932577545e-01	9.686237797378663688e-05	7.719037770961136857e+00
-9.899233102005571272e-01	1.047241035785781101e-04	7.646961332442848480e+00
-9.875645521655237458e-01	1.133178685540625066e-04	7.569693028032286719e+00
-9.849596723401105036e-01	1.224244347269000865e-04	7.491871389821229243e+00
-9.821093199149804054e-01	1.318779810208646388e-04	7.416464480235112511e+00
-9.790142052577145426e-01	1.418268003778978630e-04	7.340365680957687822e+00
-9.756750997357735988e-01	1.523670375713609935e-04	7.261586828908246360e+00
-9.720928355242569596e-01	1.633122053941934992e-04	7.183578882480433414e+00
-9.682683053985071675e-01	1.745063793456957241e-04	7.109040704310420900e+00
-9.642024625116116798e-01	1.860308527616584399e-04	7.035695343468208129e+00
-9.598963201568569970e-01	1.979317733132008683e-04	6.961684837498801848e+00
-9.553509515151947795e-01	2.100361447718081004e-04	6.889691250624799146e+00
-9.505674893877829046e-01	2.221986962521111980e-04	6.822190454141995097e+00
-9.455471259136670747e-01	2.344744629759369983e-04	6.757445893042152818e+00
-9.402911122726755888e-01	2.468983597677007176e-04	6.693731276907576522e+00
-9.348007583735983284e-01	2.593274091135347220e-04	6.633217990118837726e+00
-9.290774325277305623e-01	2.716448367750137847e-04	6.578155655923730194e+00
-9.231225611078607285e-01	2.839108217071648326e-04	6.527050565697910756e+00
-9.169376281927887895e-01	2.961767828746118087e-04	6.478102311516351186e+00
-9.105241751974622044e-01	3.083442560191822549e-04	6.432923285376888956e+00
-9.038838004888235522e-01	3.203375670835020839e-04	6.393394595794040569e+00
-8.970181589874635097e-01	3.322382683016953135e-04	6.358017962852578364e+00
-8.899289617551803255e-01	3.441241334302754689e-04	6.324803817708539277e+00
-8.826179755685469308e-01	3.559397289157679631e-04	6.294861014437670654e+00
-8.750870224785937124e-01	3.676453747476849179e-04	6.269743300902923977e+00
-8.673379793567146390e-01	3.793394061204932678e-04	6.247935811481443835e+00
-8.593727774269119823e-01	3.911161083061736004e-04	6.227342484842511183e+00
-8.511934017844946521e-01	4.029451753088516218e-04	6.208779105015049815e+00
-8.428018909013507143e-01	4.148024567037019057e-04	6.193677604663027303e+00
-8.342003361179175513e-01	4.267836505679968497e-04	6.180655159956800482e+00
-8.253908811219762276e-01	4.389785232134241081e-04	6.167686473069698749e+00
-8.163757214143991803e-01	4.513585401312200890e-04	6.155522757859219318e+00
-8.071571037619853506e-01	4.638939821784474581e-04	6.145657995640953608e+00
-7.977373256375193122e-01	4.766618355964419968e-04	6.136934871507250477e+00
-7.881187346471923982e-01	4.897341428017821423e-04	6.127465708484957752e+00
-7.783037279455299329e-01	5.030725128124637416e-04	6.118014021937336899e+00
-7.682947516379707853e-01	5.166337532746901945e-04	6.110174037757274412e+00
-7.580943001712454610e-01	5.304727615360682949e-04	6.102988991475159608e+00
-7.477049157117091616e-01	5.446424923364529859e-04	6.094672028337687841e+00
-7.371291875117789161e-01	5.590938138443402082e-04	6.085984765324762513e+00
-7.263697512646394294e-01	5.737709237008958591e-04	6.078597937908133630e+00
-7.154292884473713032e-01	5.887096825585916553e-04	6.071699506950832159e+00
-7.043105256526721591e-01	6.039473171547418912e-04	6.063548656174498674e+00
-6.930162339093317581e-01	6.194266239272613796e-04	6.054877047942934354e+00
-6.815492279916337548e-01	6.350823459873774493e-04	6.047406224545981424e+00
-6.699123657178551738e-01	6.509354550916768550e-04	6.040424015184233220e+00
-6.581085472380376888e-01	6.670112779203258733e-04	6.032193141500503231e+00
-6.461407143112096740e-01	6.832474215581844099e-04	6.023395910952460852e+00
-6.340118495722386616e-01	6.995721607660932307e-04	6.015790906215300105e+00
-6.217249757884952821e-01	7.159951429727055925e-04	6.008738438670735427e+00
-6.092831551065166495e-01	7.325329528560704535e-04	6.000477994673095949e+00
-5.966894882888559293e-01	7.491203243959826613e-04	5.991634059361982345e+00
-5.839471139413062728e-01	7.656814330643490736e-04	5.983999973274403139e+00
-5.710592077306947401e-01	7.822174337046334950e-04	5.976995124903221601e+00
-5.580289815934401654e-01	7.987386855003750057e-04	5.968820383591696199e+00
-5.448596829350704773e-01	8.151789204544010198e-04	5.960040807868575818e+00
-5.315545938209014221e-01	8.314601866767340867e-04	5.952488878369678993e+00
-5.181170301580774185e-01	8.475775559330317802e-04	5.945637800060110223e+00
-5.045503408691774938e-01	8.635373663843439211e-04	5.937640371369225178e+00
-4.908579070575938008e-01	8.792740747700410545e-04	5.929003099145946365e+00
-4.770431411648895503e-01	8.947094642073690927e-04	5.921604559428807590e+00
-4.631094861203478019e-01	9.098347911156865137e-04	5.914970486627761481e+00
-4.490604144829201672e-01	9.246545021182715632e-04	5.907198601923407288e+00
-4.348994275757930850e-01	9.391055362782843412e-04	5.898737788582495867e+00
-4.206300546137843877e-01	9.531113019561125417e-04	5.891520213350465163e+00
-4.062558518237891492e-01	9.666614782576309333e-04	5.885124790322689314e+00
-3.917804015584931410e-01	9.797607418679115960e-04	5.877587999038949462e+00
-3.772073114035760510e-01	9.923503195310094237e-04	5.869301129272662898e+00
-3.625402132786245679e-01	1.004357155992431855e-03	5.862257216368029766e+00
-3.477827625319824811e-01	1.015771546311510518e-03	5.856090108172258724e+00
-3.329386370297612863e-01	1.026600475351892739e-03	5.848769142341115668e+00
-3.180115362392382239e-01	1.036791248158408984e-03	5.840626997704829293e+00
-3.030051803068727345e-01	1.046276202915105138e-03	5.833724539800568820e+00
-2.879233091311665382e-01	1.055048319087475680e-03	5.827753090279479409e+00
-2.727696814306032058e-01	1.063118829950288231e-03	5.820608920810958153e+00
-2.575480738068965936e-01	1.070442785875872632e-03	5.812564017539230576e+00
-2.422622798037831759e-01	1.076959614571344715e-03	5.805753796109433651e+00
-2.269161089615901461e-01	1.082666825917969139e-03	5.799930325531460262e+00
-2.115133858678190648e-01	1.087581604895776705e-03	5.792910799675505373e+00
-1.960579492039781213e-01	1.091668183881380457e-03	5.784903455026211283e+00
-1.805536507889023146e-01	1.094874508338549877e-03	5.778124857181194507e+00
-1.650043546187992261e-01	1.097204139225719990e-03	5.772391806244382195e+00
-1.494139359042609416e-01	1.098681574652722766e-03	5.765436242153033852e+00
-1.337862801044791550e-01	1.099281327837708282e-03	5.757398680881338215e+00
-1.181252819589080488e-01	1.098960921949950148e-03	5.750583470513372930e+00
-1.024348445166134158e-01	1.097731075139595294e-03	5.744876891469507640e+00
-8.671887816355072776e-02	1.095624533652056910e-03	5.737919253746256665e+00
-7.098129964801590253e-02	1.092626769095754718e-03	5.729778515591535282e+00
-5.522603110450816782e-02	1.088705496547231859e-03	5.722853609837462940e+00
-3.945699907625282304e-02	1.083879213148779925e-03	5.717105853053646491e+00
-2.367813353662409984e-02	1.078189354102067777e-03	5.710077265347099029e+00
-7.893366909713211629e-03	1.071632537927349462e-03	5.701757543152170982e+00
7.893366909713310509e-03	1.064186778576359368e-03	5.694647335101299390e+00
2.367813353662397841e-02	1.055878438780800000e-03	5.688789463732013552e+00
3.945699907625269814e-02	1.046757546210135004e-03	5.681620655609926906e+00
5.522603110450804292e-02	1.036831527741528423e-03	5.673045752978669753e+00
7.098129964801599967e-02	1.026088264255825859e-03	5.665674731814667631e+00
8.671887816355082490e-02	1.014561509334440054e-03	5.659639405794917977e+00
1.024348445166132909e-01	1.002309223835015249e-03	5.652263741716918588e+00
1.181252819589079239e-01	9.893487506940881922e-04	5.643360149388391811e+00
1.337862801044790162e-01	9.756768427891105008e-04	5.635656166009713530e+00
1.494139359042608306e-01	9.613335893466816787e-04	5.629381234705387982e+00
1.650043546187993093e-01	9.463836453088167672e-04	5.621738512329810256e+00
1.805536507889022035e-01	9.308528061662211519e-04	5.612439277555267836e+00
1.960579492039780103e-01	9.147451227989981948e-04	5.604337612663964130e+00
2.115133858678189538e-01	8.981053719603123309e-04	5.597770491413046834e+00
2.269161089615900351e-01	8.810030739771002647e-04	5.589811391332934143e+00
2.422622798037832592e-01	8.634704338289058215e-04	5.580060353629633596e+00
2.575480738068967046e-01	8.455166422594441282e-04	5.571507753592813472e+00
2.727696814306030948e-01	8.271889243774864162e-04	5.564609221094062974e+00
2.879233091311663717e-01	8.085592596551006246e-04	5.556298335095246621e+00
3.030051803068726235e-01	7.896636652628514445e-04	5.546051729288832277e+00
3.180115362392381129e-01	7.705137711312978277e-04	5.537006290368624128e+00
3.329386370297611752e-01	7.511564795262166971e-04	5.529748295193208207e+00
3.477827625319823701e-01	7.316633202919641931e-04	5.521058839690150322e+00
3.625402132786244014e-01	7.120710602047580556e-04	5.510275708999207822e+00
3.772073114035759400e-01	6.923906272881224632e-04	5.500692323662452310e+00
3.917804015584930299e-01	6.726654134126642615e-04	5.493037960764984184e+00
4.062558518237890381e-01	6.529632176708768769e-04	5.483925315951247548e+00
4.206300546137840546e-01	6.333181758714466481e-04	5.472533873368626622e+00
4.348994275757929739e-01	6.137371038682147518e-04	5.462323959873869761e+00
4.490604144829198341e-01	5.942564877184062806e-04	5.454182013617701941e+00
4.631094861203476909e-01	5.749370081103806138e-04	5.444534611830345483e+00
4.770431411648896614e-01	5.558068204987484228e-04	5.432381890416126957e+00
4.908579070575935233e-01	5.368654135609238730e-04	5.421366316219512704e+00
5.045503408691773828e-01	5.181393814882675510e-04	5.412553238510727560e+00
5.181170301580771964e-01	4.996796007698433217e-04	5.402168997968638919e+00
5.315545938209013110e-01	4.815059574110719365e-04	5.389016992975845355e+00
5.448596829350704773e-01	4.636088563199485001e-04	5.376947739758946021e+00
5.580289815934400544e-01	4.460039147499189789e-04	5.367239248176398192e+00
5.710592077306947401e-01	4.287319109894703411e-04	5.355907069269633780e+00
5.839471139413060508e-01	4.118050530868341960e-04	5.341539280869575634e+00
5.966894882888559293e-01	3.952061969033223657e-04	5.328222004414056912e+00
6.092831551065164275e-01	3.789424761923441878e-04	5.317475950730935708e+00
6.217249757884950601e-01	3.630479812694975376e-04	5.305073111105238048e+00
6.340118495722386616e-01	3.475314225907213581e-04	5.289331866154855177e+00
6.461407143112095630e-01	3.323727906770233614e-04	5.274563995791259785e+00
6.581085472380375778e-01	3.175755966174090218e-04	5.262517135856459305e+00
6.699123657178549518e-01	3.031719276180972183e-04	5.248620846005340290e+00
6.815492279916336438e-01	2.891710734658694691e-04	5.230795466088155266e+00
6.930162339093317581e-01	2.755531386569934349e-04	5.213509339062323278e+00
7.043105256526719371e-01	2.623195148204117313e-04	5.198675584366484692e+00
7.154292884473711922e-01	2.495001405328007215e-04	5.181240040571226224e+00
7.263697512646390964e-01	2.371030292126823861e-04	5.158576978447939609e+00
7.371291875117788051e-01	2.251048618653922646e-04	5.135276125557144411e+00
7.477049157117090505e-01	2.134999935774313995e-04	5.113437245330572090e+00
7.580943001712453500e-01	2.023105477471189354e-04	5.087489522109239104e+00
7.682947516379706743e-01	1.915375500666106749e-04	5.054259074628254744e+00
7.783037279455297108e-01	1.811491110602819797e-04	5.018630292183265951e+00
7.881187346471922872e-01	1.711286221774997523e-04	4.983155421189994883e+00
7.977373256375193122e-01	1.614884134400742187e-04	4.941939697001179077e+00
8.071571037619852396e-01	1.522229677533688222e-04	4.891458126644117499e+00
8.163757214143990693e-01	1.432947360732230715e-04	4.837255646308455503e+00
8.253908811219760056e-01	1.346813966882528775e-04	4.782750595258231208e+00
8.342003361179174403e-01	1.263929147054873440e-04	4.721950096526701834e+00
8.428018909013503812e-01	1.184263361339817403e-04	4.651100598051747248e+00
8.511934017844945410e-01	1.107483106275530891e-04	4.576653139599754283e+00
8.593727774269117603e-01	1.033405381207390866e-04	4.503131132305062678e+00
8.673379793567147500e-01	9.621966693241133740e-05	4.424384939492725266e+00
8.750870224785936013e-01	8.939306274139315197e-05	4.336206641476040957e+00
8.826179755685469308e-01	8.283726817620339154e-05	4.245907846666006513e+00
8.899289617551802145e-01	7.654123036012393190e-05	4.159131429670321900e+00
8.970181589874635097e-01	7.052920152090048683e-05	4.069266641512146343e+00
9.038838004888234412e-01	6.481764353629739797e-05	3.971193666784231802e+00
9.105241751974622044e-01	5.938955324906499268e-05	3.872965904485270006e+00
9.169376281927885675e-01	5.423576252813798806e-05	3.781427094484239859e+00
9.231225611078606175e-01	4.938162567025497230e-05	3.689228010756707921e+00
9.290774325277303403e-01	4.484555186129581894e-05	3.589860225534133864e+00
9.348007583735982173e-01	4.060923161478309512e-05	3.492126186939471300e+00
9.402911122726754778e-01	3.665744617418882048e-05	3.404404132386179338e+00
9.455471259136670747e-01	3.300939291238670355e-05	3.318430169282638786e+00
9.505674893877827936e-01	2.967896394744685702e-05	3.225755615517192254e+00
9.553509515151947795e-01	2.664030870747593262e-05	3.136011955805011020e+00
9.598963201568568859e-01	2.386635184856962259e-05	3.059710265562268550e+00
9.642024625116116798e-01	2.136551518237618348e-05	2.987566391199177218e+00
9.682683053985071675e-01	1.914316514579702755e-05	2.908496011189392938e+00
9.720928355242569596e-01	1.716110873498016750e-05	2.833262928462894514e+00
9.756750997357734878e-01	1.537541854949844294e-05	2.775847193634734200e+00
9.790142052577144316e-01	1.378072350737364643e-05	2.726394493172548117e+00
9.821093199149804054e-01	1.237310687340764563e-05	2.670575185478204716e+00
9.849596723401105036e-01	1.110310881811852453e-05	2.620821647371276431e+00
9.875645521655237458e-01	9.916893711230662773e-06	2.596167094342574533e+00
9.899233102005571272e-01	8.814079475803134834e-06	2.585627782853920031e+00
9.920353585932577545e-01	7.810171546105652225e-06	2.569241271621775624e+00
9.939001709768877646e-01	6.874461266427754910e-06	2.562115517270179055e+00
9.955172826011058351e-01	5.973137221985175399e-06	2.592861082942871320e+00
9.968862904477931997e-01	5.144489057703543923e-06	2.648847396731796255e+00
9.980068533314933044e-01	4.445307765288979403e-06	2.696966308671773671e+00
9.988786919844435674e-01	3.840715983679518189e-06	2.754057694665448697e+00
9.995015891261737062e-01	3.256772554544282685e-06	2.868443560876765996e+00
9.998753895176573092e-01	2.757387691387758116e-06	3.016253383894916595e+00
1.000000000000000000e+00	2.550842136811596645e-06	3.087564894689570849e+00


==> dat/1dbte_with_E/Ewt_10K_Nx100_Nr127_l2_dt_5e-4_04.csv <==
x	ne	Te
-1.000000000000000000e+00	4.490082534536287253e-04	8.070486772014819010e+00
-9.998753895176573092e-01	4.630961245072430293e-04	8.052192762879263555e+00
-9.995015891261738172e-01	4.970084221039297806e-04	8.009630062322823818e+00
-9.988786919844435674e-01	5.360915936756058958e-04	7.963052076392613365e+00
-9.980068533314934154e-01	5.753710302011056993e-04	7.916124830002755353e+00
-9.968862904477931997e-01	6.195398832642874535e-04	7.859025388227924402e+00
-9.955172826011059461e-01	6.713468451100566619e-04	7.789274097494287119e+00
-9.939001709768877646e-01	7.277856626074133807e-04	7.715711302447486375e+00
-9.920353585932577545e-01	7.866996429351129968e-04	7.643514031906502915e+00
-9.899233102005571272e-01	8.499489311776283872e-04	7.568468195071739402e+00
-9.875645521655237458e-01	9.187830143233907286e-04	7.488124251732871883e+00
-9.849596723401105036e-01	9.912765259061458081e-04	7.407575553965930482e+00
-9.821093199149804054e-01	1.065950593090133616e-03	7.330385629234298150e+00
-9.790142052577145426e-01	1.143917733112345941e-03	7.252966480361511259e+00
-9.756750997357735988e-01	1.225844535681400085e-03	7.172563621420171565e+00
-9.720928355242569596e-01	1.310043431522863334e-03	7.093082840896167696e+00
-9.682683053985071675e-01	1.395053684083176222e-03	7.018108312861099485e+00
-9.642024625116116798e-01	1.481346853692864585e-03	6.945013624964618160e+00
-9.598963201568569970e-01	1.569094181687544394e-03	6.871196132235551701e+00
-9.553509515151947795e-01	1.656663320814945415e-03	6.799982409168537245e+00
-9.505674893877829046e-01	1.742647452330225522e-03	6.734908827238514917e+00
-9.455471259136670747e-01	1.827280673181297084e-03	6.673732699170512817e+00
-9.402911122726755888e-01	1.910648389203487181e-03	6.613702762546498803e+00
-9.348007583735983284e-01	1.991428517873577737e-03	6.557569706689109879e+00
-9.290774325277305623e-01	2.068573963820599052e-03	6.508578271352447153e+00
-9.231225611078607285e-01	2.142520643567291661e-03	6.464337701278799919e+00
-9.169376281927887895e-01	2.213649485461196241e-03	6.421606173747480106e+00
-9.105241751974622044e-01	2.281149344328678528e-03	6.382579576126701681e+00
-9.038838004888235522e-01	2.344440843244270135e-03	6.350322220700405751e+00
-8.970181589874635097e-01	2.404247682990476222e-03	6.322341356089530962e+00
-8.899289617551803255e-01	2.461250574018054773e-03	6.295020175419275610e+00
-8.826179755685469308e-01	2.515034157835649691e-03	6.270248239964895554e+00
-8.750870224785937124e-01	2.565312981049169567e-03	6.251156432085625880e+00
-8.673379793567146390e-01	2.612912282651385591e-03	6.235323293904246889e+00
-8.593727774269119823e-01	2.658593694476302748e-03	6.218938090878799230e+00
-8.511934017844946521e-01	2.702087755115466401e-03	6.203802330781528873e+00
-8.428018909013507143e-01	2.743175448267025102e-03	6.193274028524608177e+00
-8.342003361179175513e-01	2.782602432692789056e-03	6.185064229823845849e+00
-8.253908811219762276e-01	2.821045921769805339e-03	6.175215490723684475e+00
-8.163757214143991803e-01	2.858220562548894478e-03	6.165532344871052395e+00
-8.071571037619853506e-01	2.893847185983128810e-03	6.159676183881285461e+00
-7.977373256375193122e-01	2.928515190508603275e-03	6.155497378603109304e+00
-7.881187346471923982e-01	2.962764724755103697e-03	6.148875863529382535e+00
-7.783037279455299329e-01	2.996249875462977594e-03	6.141640864635728114e+00
-7.682947516379707853e-01	3.028609887912755289e-03	6.137791272516033736e+00
-7.580943001712454610e-01	3.060285774592415645e-03	6.135311067633632653e+00
-7.477049157117091616e-01	3.091698032402099595e-03	6.129887681102250241e+00
-7.371291875117789161e-01	3.122456580617267823e-03	6.123368673966345987e+00
-7.263697512646394294e-01	3.152146673192176250e-03	6.120097925929961491e+00
-7.154292884473713032e-01	3.181103716708212105e-03	6.118168179644435156e+00
-7.043105256526721591e-01	3.209670631673489961e-03	6.113021288269251841e+00
-6.930162339093317581e-01	3.237446389819154981e-03	6.106488983749822630e+00
-6.815492279916337548e-01	3.263996659927420781e-03	6.103250295051995344e+00
-6.699123657178551738e-01	3.289590806331434136e-03	6.101479622828764882e+00
-6.581085472380376888e-01	3.314527655396530288e-03	6.096321999513315326e+00
-6.461407143112096740e-01	3.338417729486403782e-03	6.089560867289087298e+00
-6.340118495722386616e-01	3.360828050404005788e-03	6.086209777470036997e+00
-6.217249757884952821e-01	3.381985673552233632e-03	6.084515338802229500e+00
-6.092831551065166495e-01	3.402163879184328353e-03	6.079291013927051068e+00
-5.966894882888559293e-01	3.420995035612342527e-03	6.072251269055514378e+00
-5.839471139413062728e-01	3.438057740848067794e-03	6.068756582698269675e+00
-5.710592077306947401e-01	3.453550629481607140e-03	6.067131686616885844e+00
-5.580289815934401654e-01	3.467732491489957953e-03	6.061834840557859927e+00
-5.448596829350704773e-01	3.480263175505895340e-03	6.054496344390631002e+00
-5.315545938209014221e-01	3.490739587211339097e-03	6.050841715950540767e+00
-5.181170301580774185e-01	3.499342556166612234e-03	6.049286840261186349e+00
-5.045503408691774938e-01	3.506325247535193538e-03	6.043914695372268220e+00
-4.908579070575938008e-01	3.511379757913846936e-03	6.036255893468403855e+00
-4.770431411648895503e-01	3.514127187063012352e-03	6.032420093845755282e+00
-4.631094861203478019e-01	3.514739698271414012e-03	6.030930255173374555e+00
-4.490604144829201672e-01	3.513472458724348126e-03	6.025474368507895306e+00
-4.348994275757930850e-01	3.510054069191684365e-03	6.017465917443014511e+00
-4.206300546137843877e-01	3.504135207536327769e-03	6.013418308956108405e+00
-4.062558518237891492e-01	3.495887651483653956e-03	6.011980316146903647e+00
-3.917804015584931410e-01	3.485575566170559525e-03	6.006425962283802988e+00
-3.772073114035760510e-01	3.472967995715216423e-03	5.998033027380881066e+00
-3.625402132786245679e-01	3.457749715365640835e-03	5.993739184970523048e+00
-3.477827625319824811e-01	3.440098629230786773e-03	5.992339688565870404e+00
-3.329386370297612863e-01	3.420292912315486301e-03	5.986674334202080949e+00
-3.180115362392382239e-01	3.398144236253714152e-03	5.977863510065927422e+00
-3.030051803068727345e-01	3.373374082360996659e-03	5.973289415344095410e+00
-2.879233091311665382e-01	3.346170751809262722e-03	5.971915990109471828e+00
-2.727696814306032058e-01	3.316829364895565024e-03	5.966127550124821433e+00
-2.575480738068965936e-01	3.285204717544705846e-03	5.956863310357003449e+00
-2.422622798037831759e-01	3.251055863185174036e-03	5.951971365268157399e+00
-2.269161089615901461e-01	3.214583732395991534e-03	5.950608927954092131e+00
-2.115133858678190648e-01	3.176101335131300933e-03	5.944682583047352864e+00
-1.960579492039781213e-01	3.135505293758818722e-03	5.934924284678518625e+00
-1.805536507889023146e-01	3.092591122603799512e-03	5.929670514165210626e+00
-1.650043546187992261e-01	3.047572273422032539e-03	5.928298505433813759e+00
-1.494139359042609416e-01	3.000778238436696121e-03	5.922213163052104434e+00
-1.337862801044791550e-01	2.952144039585972816e-03	5.911910359605147214e+00
-1.181252819589080488e-01	2.901498415193531216e-03	5.906238999187893413e+00
-1.024348445166134158e-01	2.849064979491954669e-03	5.904825881215884031e+00
-8.671887816355072776e-02	2.795186163605940279e-03	5.898548758651047663e+00
-7.098129964801590253e-02	2.739830050050847104e-03	5.887636056219685443e+00
-5.522603110450816782e-02	2.682853419836020350e-03	5.881475317378126455e+00
-3.945699907625282304e-02	2.624485574114489208e-03	5.879975518273240276e+00
-2.367813353662409984e-02	2.565076273677686317e-03	5.873459514134673043e+00
-7.893366909713211629e-03	2.504619471643809974e-03	5.861853557040994644e+00
7.893366909713310509e-03	2.442993039663692977e-03	5.855112326877459417e+00
2.367813353662397841e-02	2.380425727580117497e-03	5.853462839472857837e+00
3.945699907625269814e-02	2.317267458670421113e-03	5.846642306903404140e+00
5.522603110450804292e-02	2.253529652232671293e-03	5.834235991152334933e+00
7.098129964801599967e-02	2.189103340513341885e-03	5.826796840587054938e+00
8.671887816355082490e-02	2.124209680288655436e-03	5.824909501477587348e+00
1.024348445166132909e-01	2.059191108640891135e-03	5.817691239257460012e+00
1.181252819589079239e-01	1.994068035514121474e-03	5.804343010322507546e+00
1.337862801044790162e-01	1.928736938719933071e-03	5.796050962362397918e+00
1.494139359042608306e-01	1.863404746463626300e-03	5.793802137581886669e+00
1.650043546187993093e-01	1.798399434943784118e-03	5.786056057156086396e+00
1.805536507889022035e-01	1.733742904946892300e-03	5.771581570823506979e+00
1.960579492039780103e-01	1.669330511725733738e-03	5.762238552650083001e+00
2.115133858678189538e-01	1.605349547716353881e-03	5.759468493022056101e+00
2.269161089615900351e-01	1.542107944076376563e-03	5.751032253897844448e+00
2.422622798037832592e-01	1.479623230768629472e-03	5.735214565986701984e+00
2.575480738068967046e-01	1.417784935638840985e-03	5.724597467620673896e+00
2.727696814306030948e-01	1.356757394708614853e-03	5.721138177558173332e+00
2.879233091311663717e-01	1.296825291896147809e-03	5.711852894820889759e+00
3.030051803068726235e-01	1.237998570723768945e-03	5.694481448534392420e+00
3.180115362392381129e-01	1.180158900949247443e-03	5.682380068854183897e+00
3.329386370297611752e-01	1.123446739061421604e-03	5.678086090716695900e+00
3.477827625319823701e-01	1.068122172508249998e-03	5.667809319065326257e+00
3.625402132786244014e-01	1.014185352778476266e-03	5.648664266209941331e+00
3.772073114035759400e-01	9.615079093908236122e-04	5.634832665260977258e+00
3.917804015584930299e-01	9.102040710733132114e-04	5.629501642707159803e+00
4.062558518237890381e-01	8.605055562303186561e-04	5.618002845799781930e+00
4.206300546137840546e-01	8.123976634518854109e-04	5.596738285129874590e+00
4.348994275757929739e-01	7.657371337398173475e-04	5.580790771884310608e+00
4.490604144829198341e-01	7.206076990614571120e-04	5.574103832486177801e+00
4.631094861203476909e-01	6.772083025080567970e-04	5.561076990898145667e+00
4.770431411648896614e-01	6.355055889794561028e-04	5.537327541765401762e+00
4.908579070575935233e-01	5.953402853075887274e-04	5.518955212591158954e+00
5.045503408691773828e-01	5.567676753094962612e-04	5.510803076333273154e+00
5.181170301580771964e-01	5.199576758155779067e-04	5.496273376670923305e+00
5.315545938209013110e-01	4.848628369726385150e-04	5.470089482598094577e+00
5.448596829350704773e-01	4.513134677592007919e-04	5.449463355602278902e+00
5.580289815934400544e-01	4.193422835351762515e-04	5.440246519059031449e+00
5.710592077306947401e-01	3.890944698090711344e-04	5.424679813350668844e+00
5.839471139413060508e-01	3.605105002606316688e-04	5.396359435502750657e+00
5.966894882888559293e-01	3.334107408721835022e-04	5.373633840573732279e+00
6.092831551065164275e-01	3.078043098004077760e-04	5.363440764989698906e+00
6.217249757884950601e-01	2.838084141734970164e-04	5.346650453653579049e+00
6.340118495722386616e-01	2.613467410269618802e-04	5.315487169091284159e+00
6.461407143112095630e-01	2.402257923765221688e-04	5.289570599487856128e+00
6.581085472380375778e-01	2.204292791085161248e-04	5.277193714637699706e+00
6.699123657178549518e-01	2.020467438300149938e-04	5.257808909051476576e+00
6.815492279916336438e-01	1.849882603549710331e-04	5.222176163388480674e+00
6.930162339093317581e-01	1.690539918582525762e-04	5.191552124975388871e+00
7.043105256526719371e-01	1.542140645495846285e-04	5.176089185066167886e+00
7.154292884473711922e-01	1.405446637705682830e-04	5.153843877644139759e+00
7.263697512646390964e-01	1.279577746099261641e-04	5.113938732231958717e+00
7.371291875117788051e-01	1.162636735181745763e-04	5.079552494665660056e+00
7.477049157117090505e-01	1.054350068595328352e-04	5.063083856926231974e+00
7.580943001712453500e-01	9.554801364461922150e-05	5.040883822967693995e+00
7.682947516379706743e-01	8.652619544592514162e-05	4.999778395981906876e+00
7.783037279455297108e-01	7.819629588811779423e-05	4.964776819287809673e+00
7.881187346471922872e-01	7.053674698765717175e-05	4.950661615617192979e+00
7.977373256375193122e-01	6.362341830594429642e-05	4.931427287882394594e+00
8.071571037619852396e-01	5.738782624564666720e-05	4.890572673386970770e+00
8.163757214143990693e-01	5.166864906387868747e-05	4.854797445880568496e+00
8.253908811219760056e-01	4.644583300825111600e-05	4.841698754498676927e+00
8.342003361179174403e-01	4.179085286167470660e-05	4.822519663893454656e+00
8.428018909013503812e-01	3.763999433746646669e-05	4.776584293121485914e+00
8.511934017844945410e-01	3.384280788437516699e-05	4.732689839828914558e+00
8.593727774269117603e-01	3.038217234996653808e-05	4.712616456575472235e+00
8.673379793567147500e-01	2.732789287739547800e-05	4.685172406931715550e+00
8.750870224785936013e-01	2.462445217490627934e-05	4.624935639362173667e+00
8.826179755685469308e-01	2.213691870887940768e-05	4.563628593500912878e+00
8.899289617551802145e-01	1.985671935461040549e-05	4.529285552699977124e+00
8.970181589874635097e-01	1.785703573522265110e-05	4.488712952316543436e+00
9.038838004888234412e-01	1.609410499390333734e-05	4.410334745621350194e+00
9.105241751974622044e-01	1.445101754927650314e-05	4.328895883334838324e+00
9.169376281927885675e-01	1.292936427498475885e-05	4.280859774251274175e+00
9.231225611078606175e-01	1.160569022905702197e-05	4.231351762074889500e+00
9.290774325277303403e-01	1.044621504527691739e-05	4.139974481859260536e+00
9.348007583735982173e-01	9.349538295189457253e-06	4.043447004563637037e+00
9.402911122726754778e-01	8.324758317279965349e-06	3.989263929709494505e+00
9.455471259136670747e-01	7.448483978014585942e-06	3.941948052844707728e+00
9.505674893877827936e-01	6.692791768141171063e-06	3.848695939010686295e+00
9.553509515151947795e-01	5.967700582362627770e-06	3.745719571896750200e+00
9.598963201568568859e-01	5.286394304222905607e-06	3.694888540121618714e+00
9.642024625116116798e-01	4.722328208822526086e-06	3.663168812105934258e+00
9.682683053985071675e-01	4.249876500712645716e-06	3.581343380672980192e+00
9.720928355242569596e-01	3.786988637115848362e-06	3.480156996574152561e+00
9.756750997357734878e-01	3.348317794315349254e-06	3.439210514713084699e+00
9.790142052577144316e-01	3.002380593470196515e-06	3.434102254101044416e+00
9.821093199149804054e-01	2.723840032847903725e-06	3.376024714676753469e+00
9.849596723401105036e-01	2.435661431476888645e-06	3.282017504303260669e+00
9.875645521655237458e-01	2.151282960391655827e-06	3.252505368476374947e+00
9.899233102005571272e-01	1.933679147321998374e-06	3.285495341353330545e+00
9.920353585932577545e-01	1.758851083569650106e-06	3.276644076714155140e+00
9.939001709768877646e-01	1.555519031868771069e-06	3.217068894939775436e+00
9.955172826011058351e-01	1.338434061403174728e-06	3.220689970252551326e+00
9.968862904477931997e-01	1.175255645915866797e-06	3.321003664344849504e+00
9.980068533314933044e-01	1.058731263452954396e-06	3.414420450506186366e+00
9.988786919844435674e-01	9.271325910783566288e-07	3.459701648479729386e+00
9.995015891261737062e-01	7.788682362611622200e-07	3.553578556837755809e+00
9.998753895176573092e-01	6.702593027891554278e-07	3.722670313161309252e+00
1.000000000000000000e+00	6.334912639648506963e-07	3.815552013860886937e+00


==> dat/1dbte_with_E/Ewt_10K_Nx100_Nr127_l2_dt_5e-4_06.csv <==
x	ne	Te
-1.000000000000000000e+00	3.164008545605275858e-04	3.550527259609451036e+00
-9.998753895176573092e-01	3.315787579208997766e-04	3.528274319598977193e+00
-9.995015891261738172e-01	3.671889069301556043e-04	3.485748675621060944e+00
-9.988786919844435674e-01	4.062981354431129751e-04	3.461945011856467858e+00
-9.980068533314934154e-01	4.440905023369654935e-04	3.462339724816652531e+00
-9.968862904477931997e-01	4.865783960521592104e-04	3.466860249928909621e+00
-9.955172826011059461e-01	5.360069718258493989e-04	3.470365993760658796e+00
-9.939001709768877646e-01	5.876250437553231891e-04	3.487199407529937289e+00
-9.920353585932577545e-01	6.389947483430901201e-04	3.521860756190251962e+00
-9.899233102005571272e-01	6.931269267442651677e-04	3.561917265228969232e+00
-9.875645521655237458e-01	7.516862973818989446e-04	3.600820416640395205e+00
-9.849596723401105036e-01	8.123828812782972475e-04	3.645818227126404132e+00
-9.821093199149804054e-01	8.744588174243019072e-04	3.699846397007025889e+00
-9.790142052577145426e-01	9.408224130070752750e-04	3.754048417698451878e+00
-9.756750997357735988e-01	1.013156141621940820e-03	3.803130850070673308e+00
-9.720928355242569596e-01	1.089802780580457868e-03	3.852742090550701715e+00
-9.682683053985071675e-01	1.169941342081488216e-03	3.906390388822367221e+00
-9.642024625116116798e-01	1.255475084180234435e-03	3.958300218790889335e+00
-9.598963201568569970e-01	1.347299675142643984e-03	4.004623112694553733e+00
-9.553509515151947795e-01	1.443597413169054764e-03	4.050118708820394708e+00
-9.505674893877829046e-01	1.543296552714344986e-03	4.098210130843292553e+00
-9.455471259136670747e-01	1.647727677173652311e-03	4.144524308509959454e+00
-9.402911122726755888e-01	1.757456107454670284e-03	4.185657573170601609e+00
-9.348007583735983284e-01	1.870697144722400021e-03	4.225357838649300923e+00
-9.290774325277305623e-01	1.986251662902211498e-03	4.266754176249634156e+00
-9.231225611078607285e-01	2.105043821822457761e-03	4.306455331568690426e+00
-9.169376281927887895e-01	2.227404431969172340e-03	4.341455778546245092e+00
-9.105241751974622044e-01	2.351601904792491836e-03	4.374730181926386408e+00
-9.038838004888235522e-01	2.476401406447861081e-03	4.409045577870526422e+00
-8.970181589874635097e-01	2.602501391816573230e-03	4.441659982314710930e+00
-8.899289617551803255e-01	2.730127096101115942e-03	4.469908148900635148e+00
-8.826179755685469308e-01	2.857629378702285228e-03	4.496249879499009339e+00
-8.750870224785937124e-01	2.983769816958584380e-03	4.523225832337531394e+00
-8.673379793567146390e-01	3.109117742554217551e-03	4.548649966140946077e+00
-8.593727774269119823e-01	3.233904217151901614e-03	4.570165621983711901e+00
-8.511934017844946521e-01	3.356649915585903279e-03	4.589816151658947518e+00
-8.428018909013507143e-01	3.476198862241104259e-03	4.609925381938866806e+00
-8.342003361179175513e-01	3.593081782855606435e-03	4.628759075201191564e+00
-8.253908811219762276e-01	3.707600503423880405e-03	4.644253717254125391e+00
-8.163757214143991803e-01	3.818485773415169950e-03	4.658127309656333814e+00
-8.071571037619853506e-01	3.924714406776626426e-03	4.672496675093568363e+00
-7.977373256375193122e-01	4.026843738597987027e-03	4.685979553615733373e+00
-7.881187346471923982e-01	4.125300749117777506e-03	4.696754043443088555e+00
-7.783037279455299329e-01	4.219068099894064672e-03	4.706237223825994853e+00
-7.682947516379707853e-01	4.307302193798997515e-03	4.716309328888426577e+00
-7.580943001712454610e-01	4.390628221021549739e-03	4.725844370086061730e+00
-7.477049157117091616e-01	4.469608462442401127e-03	4.733227486222637559e+00
-7.371291875117789161e-01	4.543464962176130099e-03	4.739617766416749589e+00
-7.263697512646394294e-01	4.611526792484906163e-03	4.746661523499094315e+00
-7.154292884473713032e-01	4.674482419012148532e-03	4.753428506945157395e+00
-7.043105256526721591e-01	4.733001662317842632e-03	4.758489706084867876e+00
-6.930162339093317581e-01	4.786496553857948547e-03	4.762787907160754841e+00
-6.815492279916337548e-01	4.834421853662238325e-03	4.767749420692668494e+00
-6.699123657178551738e-01	4.877486703489279304e-03	4.772601903555909075e+00
-6.581085472380376888e-01	4.916412026283943984e-03	4.776091674189661518e+00
-6.461407143112096740e-01	4.950730745050051576e-03	4.778983993829617916e+00
-6.340118495722386616e-01	4.979961210749223391e-03	4.782502540964787663e+00
-6.217249757884952821e-01	5.004780584527046029e-03	4.786007862033686777e+00
-6.092831551065166495e-01	5.025903110741364831e-03	4.788416774990753133e+00
-5.966894882888559293e-01	5.042920345399432361e-03	4.790351067880875391e+00
-5.839471139413062728e-01	5.055363392840250998e-03	4.792848042244879814e+00
-5.710592077306947401e-01	5.063839690398155846e-03	4.795382294653126820e+00
-5.580289815934401654e-01	5.069019222756670877e-03	4.797038159934300161e+00
-5.448596829350704773e-01	5.070514259865752972e-03	4.798321996765931630e+00
-5.315545938209014221e-01	5.067843036268906975e-03	4.800097020170428053e+00
-5.181170301580774185e-01	5.061530913785849788e-03	4.801934666016394182e+00
-5.045503408691774938e-01	5.052192970308852851e-03	4.803082893052193825e+00
-4.908579070575938008e-01	5.039451978786917315e-03	4.803954142800954230e+00
-4.770431411648895503e-01	5.022813599440799186e-03	4.805244808168922077e+00
-4.631094861203478019e-01	5.002732228125926321e-03	4.806605568896448410e+00
-4.490604144829201672e-01	4.979779356918797618e-03	4.807442647016594961e+00
-4.348994275757930850e-01	4.953597909176794302e-03	4.808091071350375501e+00
-4.206300546137843877e-01	4.923697190331535571e-03	4.809084474044110102e+00
-4.062558518237891492e-01	4.890483721410061185e-03	4.810136399402212604e+00
-3.917804015584931410e-01	4.854506250681608903e-03	4.810807060435985605e+00
-3.772073114035760510e-01	4.815444640920657146e-03	4.811368872185811441e+00
-3.625402132786245679e-01	4.772831627347977335e-03	4.812195871580939865e+00
-3.477827625319824811e-01	4.727049079921986224e-03	4.813050317553956958e+00
-3.329386370297612863e-01	4.678642047860909897e-03	4.813644340080383444e+00
-3.180115362392382239e-01	4.627340920824706168e-03	4.814202359107694562e+00
-3.030051803068727345e-01	4.572716457855596425e-03	4.814941825064269487e+00
-2.879233091311665382e-01	4.515142207959075074e-03	4.815661401834788968e+00
-2.727696814306032058e-01	4.455171195238936087e-03	4.816224752689280741e+00
-2.575480738068965936e-01	4.392590440166752909e-03	4.816822426922985123e+00
-2.422622798037831759e-01	4.327015156242211905e-03	4.817517203880133714e+00
-2.269161089615901461e-01	4.258818208187921048e-03	4.818132044796930025e+00
-2.115133858678190648e-01	4.188564031724829884e-03	4.818682214009271547e+00
-1.960579492039781213e-01	4.116094979310543078e-03	4.819337733923608091e+00
-1.805536507889023146e-01	4.041070217296876578e-03	4.820007616474399903e+00
-1.650043546187992261e-01	3.963863179279734916e-03	4.820527294378825545e+00
-1.494139359042609416e-01	3.885047800989501268e-03	4.821064532289572213e+00
-1.337862801044791550e-01	3.804515933254969898e-03	4.821781938229955600e+00
-1.181252819589080488e-01	3.721965721107718932e-03	4.822434646322333762e+00
-1.024348445166134158e-01	3.637767963197877010e-03	4.822858379555928998e+00
-8.671887816355072776e-02	3.552500336126855184e-03	4.823374592033046859e+00
-7.098129964801590253e-02	3.466095169321536159e-03	4.824151217555128213e+00
-5.522603110450816782e-02	3.378281579951214128e-03	4.824788256999910097e+00
-3.945699907625282304e-02	3.289421652647231235e-03	4.825109035270093827e+00
-2.367813353662409984e-02	3.200088845088364109e-03	4.825590458703691077e+00
-7.893366909713211629e-03	3.110245397610914442e-03	4.826418774590376159e+00
7.893366909713310509e-03	3.019641892343441752e-03	4.827036756254243777e+00
2.367813353662397841e-02	2.928624036782314505e-03	4.827242082347031449e+00
3.945699907625269814e-02	2.837751962762296871e-03	4.827669580710738373e+00
5.522603110450804292e-02	2.747006735374751731e-03	4.828537299464795929e+00
7.098129964801599967e-02	2.656150552527730951e-03	4.829127644022817023e+00
8.671887816355082490e-02	2.565504633701257402e-03	4.829198417880268046e+00
1.024348445166132909e-01	2.475606412070088976e-03	4.829545788134756990e+00
1.181252819589079239e-01	2.386444872389501502e-03	4.830434340649745195e+00
1.337862801044790162e-01	2.297784461859274981e-03	4.830982066531309016e+00
1.494139359042608306e-01	2.209914402637561202e-03	4.830891110419641699e+00
1.650043546187993093e-01	2.123340827536007638e-03	4.831123235486717959e+00
1.805536507889022035e-01	2.038050729290707703e-03	4.832006291359545180e+00
1.960579492039780103e-01	1.953802596843875247e-03	4.832489471697545724e+00
2.115133858678189538e-01	1.870847473904095571e-03	4.832201864040456485e+00
2.269161089615900351e-01	1.789653091241441476e-03	4.832276031602617650e+00
2.422622798037832592e-01	1.710196009085471289e-03	4.833122179388131379e+00
2.575480738068967046e-01	1.632221796638883221e-03	4.833515417148290361e+00
2.727696814306030948e-01	1.555938313317546152e-03	4.832991059767368647e+00
2.879233091311663717e-01	1.481769194380285707e-03	4.832857520964799924e+00
3.030051803068726235e-01	1.409673785617701711e-03	4.833629350759071741e+00
3.180115362392381129e-01	1.339379549868790608e-03	4.833902322884676472e+00
3.329386370297611752e-01	1.271048199589949268e-03	4.833094166538502101e+00
3.477827625319823701e-01	1.205056203465968388e-03	4.832694211388507632e+00
3.625402132786244014e-01	1.141342079823318579e-03	4.833346650555094826e+00
3.772073114035759400e-01	1.079613345905187406e-03	4.833462072068826387e+00
3.917804015584930299e-01	1.019985879039883147e-03	4.832312264461293694e+00
4.062558518237890381e-01	9.627890937635862241e-04	4.831573529261844691e+00
4.206300546137840546e-01	9.079401928208341533e-04	4.832053211518494429e+00
4.348994275757929739e-01	8.551281599453898616e-04	4.831974838132039096e+00
4.490604144829198341e-01	8.044271610584363642e-04	4.830429810703959603e+00
4.631094861203476909e-01	7.561241492701703884e-04	4.829280500277962851e+00
4.770431411648896614e-01	7.101188108648512094e-04	4.829530202500735392e+00
4.908579070575935233e-01	6.660858191894042076e-04	4.829213697363057278e+00
5.045503408691773828e-01	6.240627887744225029e-04	4.827206561630614345e+00
5.181170301580771964e-01	5.842992120897903211e-04	4.825562898825215719e+00
5.315545938209013110e-01	5.466822842399491180e-04	4.825528269909348467e+00
5.448596829350704773e-01	5.108790574245258538e-04	4.824950009661094441e+00
5.580289815934400544e-01	4.768987698751579415e-04	4.822438744684645506e+00
5.710592077306947401e-01	4.449610700086143139e-04	4.820235582402161434e+00
5.839471139413060508e-01	4.149474090967215424e-04	4.819881539706437401e+00
5.966894882888559293e-01	3.865248283784075505e-04	4.819045480235599754e+00
6.092831551065164275e-01	3.596829056527285412e-04	4.816016093537188070e+00
6.217249757884950601e-01	3.346195504585364753e-04	4.813208161645474270e+00
6.340118495722386616e-01	3.112176054162901512e-04	4.812519336761101663e+00
6.461407143112095630e-01	2.891517283809645080e-04	4.811457832572965998e+00
6.581085472380375778e-01	2.684001020439373921e-04	4.807922908726824929e+00
6.699123657178549518e-01	2.491462275565298288e-04	4.804476892934045118e+00
6.815492279916336438e-01	2.312804595385285354e-04	4.803445734588164484e+00
6.930162339093317581e-01	2.144913608241660137e-04	4.802212281530287896e+00
7.043105256526719371e-01	1.987523315831498912e-04	4.798211793907328548e+00
7.154292884473711922e-01	1.842380536525880489e-04	4.794109552836387067e+00
7.263697512646390964e-01	1.708508213419628453e-04	4.792737789409246218e+00
7.371291875117788051e-01	1.582975844398158032e-04	4.791411616278353769e+00
7.477049157117090505e-01	1.465514832422763541e-04	4.787028008284819336e+00
7.580943001712453500e-01	1.357817749898066969e-04	4.782295551308524573e+00
7.682947516379706743e-01	1.259051890535434854e-04	4.780640329163405866e+00
7.783037279455297108e-01	1.166499625226375623e-04	4.779392964745234451e+00
7.881187346471922872e-01	1.079919725361381595e-04	4.774831480133782335e+00
7.977373256375193122e-01	1.000966620925004255e-04	4.769617836053047455e+00
8.071571037619852396e-01	9.289564431242825079e-05	4.767866915018196927e+00
8.163757214143990693e-01	8.613928542282522297e-05	4.767054666450193601e+00
8.253908811219760056e-01	7.980735028606280028e-05	4.762774431595488522e+00
8.342003361179174403e-01	7.406146391080410739e-05	4.757521356203725738e+00
8.428018909013503812e-01	6.884707149991460442e-05	4.756195197759305771e+00
8.511934017844945410e-01	6.393609771244838143e-05	4.756602123845433461e+00
8.593727774269117603e-01	5.931220537110491216e-05	4.753603100612691534e+00
8.673379793567147500e-01	5.513251488523193705e-05	4.749340031961330588e+00
8.750870224785936013e-01	5.135489608052076218e-05	4.749537283354054118e+00
8.826179755685469308e-01	4.777185817077652047e-05	4.752547108969447542e+00
8.899289617551802145e-01	4.437039431820626474e-05	4.752489326710656492e+00
8.970181589874635097e-01	4.130204791255196270e-05	4.750916610641223059e+00
9.038838004888234412e-01	3.853595793625556328e-05	4.754331440132850695e+00
9.105241751974622044e-01	3.588511196414814384e-05	4.761800943141280662e+00
9.169376281927885675e-01	3.334028625416153113e-05	4.766611290808183909e+00
9.231225611078606175e-01	3.104708486043919436e-05	4.769282594527712860e+00
9.290774325277303403e-01	2.898492797238073657e-05	4.776839649347693673e+00
9.348007583735982173e-01	2.698674811642978616e-05	4.789202650976462472e+00
9.402911122726754778e-01	2.504664923894828148e-05	4.798822847645372036e+00
9.455471259136670747e-01	2.330279646611123194e-05	4.804777840815972034e+00
9.505674893877827936e-01	2.174273493025399943e-05	4.814385469230836101e+00
9.553509515151947795e-01	2.021768059706401729e-05	4.828780802288882512e+00
9.598963201568568859e-01	1.872362078849688159e-05	4.839950789156815425e+00
9.642024625116116798e-01	1.738897790494850598e-05	4.845391245230999289e+00
9.682683053985071675e-01	1.620641098475557668e-05	4.852682254944193474e+00
9.720928355242569596e-01	1.504281453505157594e-05	4.864927771240371790e+00
9.756750997357734878e-01	1.389443786825814266e-05	4.874475895150255589e+00
9.790142052577144316e-01	1.287904810839288128e-05	4.877064372144165105e+00
9.821093199149804054e-01	1.199329866908633315e-05	4.879868609028617854e+00
9.849596723401105036e-01	1.111769463623839055e-05	4.888065123905310116e+00
9.875645521655237458e-01	1.024722292420415660e-05	4.894719829247899945e+00
9.899233102005571272e-01	9.490722253660061197e-06	4.892639170765301415e+00
9.920353585932577545e-01	8.851857635427369268e-06	4.886268865405063444e+00
9.939001709768877646e-01	8.222758978391213520e-06	4.882310191096155272e+00
9.955172826011058351e-01	7.591635390016381753e-06	4.876879562468330320e+00
9.968862904477931997e-01	7.060742486063695361e-06	4.862080882902202639e+00
9.980068533314933044e-01	6.649106216309755818e-06	4.839348497641328350e+00
9.988786919844435674e-01	6.249628903740138002e-06	4.817221311687744034e+00
9.995015891261737062e-01	5.810722916767836874e-06	4.800557234398497464e+00
9.998753895176573092e-01	5.438159501802332718e-06	4.789634869915593285e+00
1.000000000000000000e+00	5.290660415613434064e-06	4.785572143210709228e+00


==> dat/1dbte_with_E/Ewt_10K_Nx100_Nr127_l2_dt_5e-4_08.csv <==
x	ne	Te
-1.000000000000000000e+00	2.269617739454288333e-05	4.697286545673765801e+00
-9.998753895176573092e-01	2.444139820212620911e-05	4.574031371832819381e+00
-9.995015891261738172e-01	2.864689724314907140e-05	4.312960218979479343e+00
-9.988786919844435674e-01	3.352601374152752565e-05	4.098751274378869880e+00
-9.980068533314934154e-01	3.851766622758550062e-05	3.980104074743263887e+00
-9.968862904477931997e-01	4.423048264562802148e-05	3.882579975302788977e+00
-9.955172826011059461e-01	5.095717711313372286e-05	3.772446209532152928e+00
-9.939001709768877646e-01	5.825381264398157285e-05	3.696895698944116848e+00
-9.920353585932577545e-01	6.586619762727028446e-05	3.679224032273799683e+00
-9.899233102005571272e-01	7.415458528944281538e-05	3.678306413912439510e+00
-9.875645521655237458e-01	8.345744344809906639e-05	3.666686513484547216e+00
-9.849596723401105036e-01	9.373664163770291521e-05	3.669786036342640223e+00
-9.821093199149804054e-01	1.050635928167529556e-04	3.705586406473556416e+00
-9.790142052577145426e-01	1.178916689206979532e-04	3.748853234173446403e+00
-9.756750997357735988e-01	1.326024811460564299e-04	3.780184704230337367e+00
-9.720928355242569596e-01	1.492240625708786471e-04	3.818731449421544077e+00
-9.682683053985071675e-01	1.678130286869524996e-04	3.880788388867078442e+00
-9.642024625116116798e-01	1.887166075687847662e-04	3.949060496485954808e+00
-9.598963201568569970e-01	2.122336007227027682e-04	4.007674104589558972e+00
-9.553509515151947795e-01	2.383664507685369729e-04	4.070649977216048043e+00
-9.505674893877829046e-01	2.671328545714931084e-04	4.151595909371234683e+00
-9.455471259136670747e-01	2.988145798293662721e-04	4.237061421196670175e+00
-9.402911122726755888e-01	3.336821885737826956e-04	4.313017863060599311e+00
-9.348007583735983284e-01	3.717595711687383801e-04	4.389881310070205878e+00
-9.290774325277305623e-01	4.130843042510510882e-04	4.479190960399222377e+00
-9.231225611078607285e-01	4.579493216687588247e-04	4.570073648522290810e+00
-9.169376281927887895e-01	5.066735668779219015e-04	4.649984386596873520e+00
-9.105241751974622044e-01	5.593735809442722338e-04	4.726957609745628730e+00
-9.038838004888235522e-01	6.161861172996232604e-04	4.811091088414850780e+00
-8.970181589874635097e-01	6.775072859649540176e-04	4.893507985117203418e+00
-8.899289617551803255e-01	7.437987988636263420e-04	4.963045192099889036e+00
-8.826179755685469308e-01	8.153605915594210225e-04	5.026281888793009855e+00
-8.750870224785937124e-01	8.925163925901869128e-04	5.092530485716998179e+00
-8.673379793567146390e-01	9.758415430780675122e-04	5.154851419342349139e+00
-8.593727774269119823e-01	1.065985476879981013e-03	5.203740742066423230e+00
-8.511934017844946521e-01	1.163430566048812009e-03	5.245299318687894008e+00
-8.428018909013507143e-01	1.268633773942712132e-03	5.288800829918319124e+00
-8.342003361179175513e-01	1.382234760007515885e-03	5.329312187277555957e+00
-8.253908811219762276e-01	1.504885411575437653e-03	5.358991633772600238e+00
-8.163757214143991803e-01	1.636996840138364847e-03	5.383651662113019931e+00
-8.071571037619853506e-01	1.778853309790919207e-03	5.412320372826388670e+00
-7.977373256375193122e-01	1.930822985363672391e-03	5.441240185905824589e+00
-7.881187346471923982e-01	2.093218842803639800e-03	5.463329965054606774e+00
-7.783037279455299329e-01	2.266061784810354494e-03	5.483454877566146912e+00
-7.682947516379707853e-01	2.449194976889442626e-03	5.509649572877902024e+00
-7.580943001712454610e-01	2.642517923687054838e-03	5.538365734255473960e+00
-7.477049157117091616e-01	2.845891132818317241e-03	5.562520967534577032e+00
-7.371291875117789161e-01	3.058923465470721279e-03	5.585715242231374944e+00
-7.263697512646394294e-01	3.281088176831007449e-03	5.614843241338526525e+00
-7.154292884473713032e-01	3.511966684258884842e-03	5.646426366594927693e+00
-7.043105256526721591e-01	3.751167382418357527e-03	5.673483452000185778e+00
-6.930162339093317581e-01	3.998100867829836730e-03	5.698793584519535216e+00
-6.815492279916337548e-01	4.252064642794625531e-03	5.728609769418083530e+00
-6.699123657178551738e-01	4.512471977677529750e-03	5.759884350809567621e+00
-6.581085472380376888e-01	4.778771109568528963e-03	5.786117726006661854e+00
-6.461407143112096740e-01	5.050205779565469788e-03	5.809760170346850217e+00
-6.340118495722386616e-01	5.325874007963423730e-03	5.836828880154945942e+00
-6.217249757884952821e-01	5.604951952756429684e-03	5.864893354648399004e+00
-6.092831551065166495e-01	5.886629114038559839e-03	5.888038406264604063e+00
-5.966894882888559293e-01	6.169878244290859411e-03	5.908504018810390335e+00
-5.839471139413062728e-01	6.453517305955598291e-03	5.932086750871790493e+00
-5.710592077306947401e-01	6.736453465424568562e-03	5.956818364250382025e+00
-5.580289815934401654e-01	7.017648976450681191e-03	5.977185021153304412e+00
-5.448596829350704773e-01	7.295904529533010947e-03	5.995106334841226570e+00
-5.315545938209014221e-01	7.569920223368896244e-03	6.016034064131200232e+00
-5.181170301580774185e-01	7.838548996334586752e-03	6.038269794159319304e+00
-5.045503408691774938e-01	8.100778274561714828e-03	6.056551829722170766e+00
-4.908579070575938008e-01	8.355511050654459287e-03	6.072448967329805214e+00
-4.770431411648895503e-01	8.601611231294171642e-03	6.091071548369817457e+00
-4.631094861203478019e-01	8.838152036522219437e-03	6.110963567082415615e+00
-4.490604144829201672e-01	9.064398114633429038e-03	6.127127530873367256e+00
-4.348994275757930850e-01	9.279569943584279820e-03	6.140875587623824572e+00
-4.206300546137843877e-01	9.482863937210475255e-03	6.157065015673048869e+00
-4.062558518237891492e-01	9.673694173347855210e-03	6.174499090903268872e+00
-3.917804015584931410e-01	9.851681186149648800e-03	6.188448627341442076e+00
-3.772073114035760510e-01	1.001640982326256271e-02	6.200010123480002910e+00
-3.625402132786245679e-01	1.016743293245651013e-02	6.213812902016977446e+00
-3.477827625319824811e-01	1.030451120136681789e-02	6.228891141223780181e+00
-3.329386370297612863e-01	1.042761043019734511e-02	6.240759775839745060e+00
-3.180115362392382239e-01	1.053665399389513112e-02	6.250320331597271739e+00
-3.030051803068727345e-01	1.063151145835566219e-02	6.261988409188278482e+00
-2.879233091311665382e-01	1.071223774077275856e-02	6.274998975422612979e+00
-2.727696814306032058e-01	1.077908003858162912e-02	6.285084165574703619e+00
-2.575480738068965936e-01	1.083222658038739128e-02	6.292963312206199866e+00
-2.422622798037831759e-01	1.087178226572300087e-02	6.302848397667497160e+00
-2.269161089615901461e-01	1.089800906542097089e-02	6.314149882639856770e+00
-2.115133858678190648e-01	1.091134429878058698e-02	6.322796714309112609e+00
-1.960579492039781213e-01	1.091214756550559946e-02	6.329341833705985465e+00
-1.805536507889023146e-01	1.090066545050753614e-02	6.337808102530466670e+00
-1.650043546187992261e-01	1.087727474209457257e-02	6.347764409369509586e+00
-1.494139359042609416e-01	1.084251298392968979e-02	6.355321499121420636e+00
-1.337862801044791550e-01	1.079682453780641399e-02	6.360880403052910914e+00
-1.181252819589080488e-01	1.074051599056175844e-02	6.368286952492636210e+00
-1.024348445166134158e-01	1.067400419713029729e-02	6.377252084515534492e+00
-8.671887816355072776e-02	1.059786048948300162e-02	6.384053405220052824e+00
-7.098129964801590253e-02	1.051255614095441757e-02	6.388951613555189368e+00
-5.522603110450816782e-02	1.041840810045720038e-02	6.395626023479016986e+00
-3.945699907625282304e-02	1.031583142240968115e-02	6.403915463190328339e+00
-2.367813353662409984e-02	1.020539659164347752e-02	6.410251480220535036e+00
-7.893366909713211629e-03	1.008757354981903477e-02	6.414765385826640021e+00
7.893366909713310509e-03	9.962666911607645504e-03	6.420980601944634714e+00
2.367813353662397841e-02	9.831072240449097860e-03	6.428852418633593580e+00
3.945699907625269814e-02	9.693345926792924436e-03	6.434955331712871818e+00
5.522603110450804292e-02	9.549946819248769647e-03	6.439301525406208704e+00
7.098129964801599967e-02	9.401159956883967106e-03	6.445269019307994895e+00
8.671887816355082490e-02	9.247356213223272350e-03	6.452920186040345563e+00
1.024348445166132909e-01	9.089074376357690610e-03	6.458962785951766428e+00
1.181252819589079239e-01	8.926759623886016889e-03	6.463299283956327912e+00
1.337862801044790162e-01	8.760675007236842088e-03	6.469172553358061073e+00
1.494139359042608306e-01	8.591164310745819793e-03	6.476744325767459287e+00
1.650043546187993093e-01	8.418746353406036595e-03	6.482846873800338194e+00
1.805536507889022035e-01	8.243849811531683142e-03	6.487281474031929562e+00
1.960579492039780103e-01	8.066711918347306901e-03	6.493165920583757966e+00
2.115133858678189538e-01	7.887644715112865704e-03	6.500754975780205669e+00
2.269161089615900351e-01	7.707141913388965843e-03	6.506997183281150399e+00
2.422622798037832592e-01	7.525609699659837823e-03	6.511599933856034639e+00
2.575480738068967046e-01	7.343252201114546657e-03	6.517565307125210872e+00
2.727696814306030948e-01	7.160341618677986200e-03	6.525235229248185220e+00
2.879233091311663717e-01	6.977338438119326004e-03	6.531665781378719338e+00
3.030051803068726235e-01	6.794618121430607421e-03	6.536476141608569712e+00
3.180115362392381129e-01	6.612342928440131419e-03	6.542561789542064687e+00
3.329386370297611752e-01	6.430736387419176865e-03	6.550347435475108782e+00
3.477827625319823701e-01	6.250217522029272860e-03	6.556988664983345316e+00
3.625402132786244014e-01	6.071123061174372310e-03	6.562021445961159216e+00
3.772073114035759400e-01	5.893565010698648479e-03	6.568243784574415045e+00
3.917804015584930299e-01	5.717710043589267592e-03	6.576159638453210832e+00
4.062558518237890381e-01	5.543928646751222072e-03	6.583015675279677126e+00
4.206300546137840546e-01	5.372512478081083696e-03	6.588268277679877549e+00
4.348994275757929739e-01	5.203516938029151793e-03	6.594627125201398599e+00
4.490604144829198341e-01	5.037046053631645016e-03	6.602673017403556166e+00
4.631094861203476909e-01	4.873417442991208499e-03	6.609734932433680932e+00
4.770431411648896614e-01	4.712874217095324933e-03	6.615191651116830940e+00
4.908579070575935233e-01	4.555411651534021708e-03	6.621673294117583097e+00
5.045503408691773828e-01	4.401068450782781062e-03	6.629835769163411108e+00
5.181170301580771964e-01	4.250108829862200496e-03	6.637080996673357269e+00
5.315545938209013110e-01	4.102728207046122365e-03	6.642711031987079018e+00
5.448596829350704773e-01	3.958862535175117388e-03	6.649286220052054830e+00
5.580289815934400544e-01	3.818486570398991337e-03	6.657537853749447621e+00
5.710592077306947401e-01	3.681814431920273686e-03	6.664931160492457707e+00
5.839471139413060508e-01	3.548998284434536077e-03	6.670690707796710583e+00
5.966894882888559293e-01	3.419918813943401917e-03	6.677317234867963691e+00
6.092831551065164275e-01	3.294491373583429902e-03	6.685619199838413351e+00
6.217249757884950601e-01	3.172886620155618027e-03	6.693114748558030236e+00
6.340118495722386616e-01	3.055221083281976693e-03	6.698948537788699475e+00
6.461407143112095630e-01	2.941326846448818338e-03	6.705573093141225627e+00
6.581085472380375778e-01	2.831066617342989800e-03	6.713878306491181114e+00
6.699123657178549518e-01	2.724576419620882133e-03	6.721424336147316048e+00
6.815492279916336438e-01	2.621946700283899444e-03	6.727271798215477716e+00
6.930162339093317581e-01	2.522968797920164402e-03	6.733838251826659516e+00
7.043105256526719371e-01	2.427460184004497611e-03	6.742102683424779919e+00
7.154292884473711922e-01	2.335531621126583392e-03	6.749656188692069847e+00
7.263697512646390964e-01	2.247257101062829013e-03	6.755470277300290149e+00
7.371291875117788051e-01	2.162394058356177737e-03	6.761945471882185643e+00
7.477049157117090505e-01	2.080720343797004632e-03	6.770165207572619082e+00
7.580943001712453500e-01	2.002328917622707687e-03	6.777744368131813246e+00
7.682947516379706743e-01	1.927284480895865692e-03	6.783563963354044546e+00
7.783037279455297108e-01	1.855313504541044288e-03	6.790037262096066506e+00
7.881187346471922872e-01	1.786154831654160335e-03	6.798384134454375172e+00
7.977373256375193122e-01	1.719885946638997432e-03	6.806248018267798905e+00
8.071571037619852396e-01	1.656563961247998302e-03	6.812428773006521610e+00
8.163757214143990693e-01	1.595880850632184740e-03	6.819401925765686379e+00
8.253908811219760056e-01	1.537530435247976175e-03	6.828579216903249538e+00
8.342003361179174403e-01	1.481571752918191221e-03	6.837651297570479514e+00
8.428018909013503812e-01	1.428051848621906313e-03	6.845355013849861336e+00
8.511934017844945410e-01	1.376620841410237115e-03	6.854294871034847247e+00
8.593727774269117603e-01	1.326919448094793230e-03	6.866147823897072122e+00
8.673379793567147500e-01	1.278987069654983913e-03	6.878670621165091426e+00
8.750870224785936013e-01	1.232863230374299122e-03	6.890545637734115658e+00
8.826179755685469308e-01	1.188155705400332314e-03	6.904575243329068357e+00
8.899289617551802145e-01	1.144454787425771549e-03	6.922778091191434946e+00
8.970181589874635097e-01	1.101796942319434877e-03	6.942970041231085965e+00
9.038838004888234412e-01	1.060241008204615984e-03	6.963739751209709894e+00
9.105241751974622044e-01	1.019380541233942498e-03	6.988115996603733393e+00
9.169376281927885675e-01	9.787937047144481921e-04	7.018484029268642566e+00
9.231225611078606175e-01	9.385768012817882018e-04	7.052598732077365540e+00
9.290774325277303403e-01	8.988870913680340304e-04	7.088750098974974101e+00
9.348007583735982173e-01	8.593828903421053865e-04	7.130058538789167066e+00
9.402911122726754778e-01	8.197169933304759891e-04	7.179129475985826403e+00
9.455471259136670747e-01	7.801532220210641950e-04	7.233296902041403520e+00
9.505674893877827936e-01	7.410522022800899956e-04	7.290077699484115215e+00
9.553509515151947795e-01	7.022030340709226092e-04	7.352384871770301089e+00
9.598963201568568859e-01	6.633678221820228692e-04	7.422878929373958101e+00
9.642024625116116798e-01	6.250064170010078335e-04	7.498163561106343522e+00
9.682683053985071675e-01	5.876785526830601318e-04	7.574647539191516010e+00
9.720928355242569596e-01	5.512233054925379412e-04	7.655089853646242837e+00
9.756750997357734878e-01	5.153862138189230181e-04	7.742550867024849737e+00
9.790142052577144316e-01	4.807147626238153135e-04	7.833039523516569957e+00
9.821093199149804054e-01	4.478447926395885442e-04	7.921939925804882598e+00
9.849596723401105036e-01	4.164613059199248862e-04	8.012587336733746568e+00
9.875645521655237458e-01	3.860906474087978614e-04	8.109565962663610961e+00
9.899233102005571272e-01	3.573185221230500055e-04	8.208619729470319371e+00
9.920353585932577545e-01	3.308952864342222565e-04	8.303606581425826860e+00
9.939001709768877646e-01	3.062789530600248315e-04	8.398379012019319134e+00
9.955172826011058351e-01	2.827040220139335320e-04	8.499009514103882168e+00
9.968862904477931997e-01	2.610513079662401745e-04	8.598504237138817174e+00
9.980068533314933044e-01	2.425340908568693159e-04	8.684962931730931146e+00
9.988786919844435674e-01	2.260270303668167368e-04	8.762430930355430192e+00
9.995015891261737062e-01	2.096557800579643463e-04	8.843540166779872536e+00
9.998753895176573092e-01	1.955230795214437831e-04	8.917971061305182801e+00
1.000000000000000000e+00	1.896690178557626071e-04	8.949784914151008408e+00


==> dat/1dbte_with_E/Ewt_10K_Nx100_Nr127_l2_dt_5e-4_10.csv <==
x	ne	Te
-1.000000000000000000e+00	2.669308695504702439e-05	3.185085022432397217e+00
-9.998753895176573092e-01	2.796554699901773356e-05	3.150723032739901175e+00
-9.995015891261738172e-01	3.103675720871849620e-05	3.082840177881996713e+00
-9.988786919844435674e-01	3.454273896197575299e-05	3.036865228538328410e+00
-9.980068533314934154e-01	3.795317913704467620e-05	3.018274039105790951e+00
-9.968862904477931997e-01	4.173304756896328296e-05	2.997922728318401120e+00
-9.955172826011059461e-01	4.625002753739428666e-05	2.972487342777882624e+00
-9.939001709768877646e-01	5.116399940707165827e-05	2.966355379612701793e+00
-9.920353585932577545e-01	5.606545104289174244e-05	2.984964849150781419e+00
-9.899233102005571272e-01	6.112669493040457302e-05	3.008122625271147932e+00
-9.875645521655237458e-01	6.670024921510778746e-05	3.028357855008712018e+00
-9.849596723401105036e-01	7.269972668714043754e-05	3.060035057898842670e+00
-9.821093199149804054e-01	7.889488655191887996e-05	3.107233128747298068e+00
-9.790142052577145426e-01	8.551452488340150783e-05	3.153954143567216928e+00
-9.756750997357735988e-01	9.299928684955876309e-05	3.192410881583351401e+00
-9.720928355242569596e-01	1.013730145838498273e-04	3.233983154314254094e+00
-9.682683053985071675e-01	1.104222759384978212e-04	3.284621277039453169e+00
-9.642024625116116798e-01	1.203195940462772277e-04	3.333363889925051282e+00
-9.598963201568569970e-01	1.314767911358878660e-04	3.373775177604437125e+00
-9.553509515151947795e-01	1.439190883131488154e-04	3.415404731337398303e+00
-9.505674893877829046e-01	1.574172558183518813e-04	3.464639438687697304e+00
-9.455471259136670747e-01	1.721365188348577061e-04	3.513032443154685769e+00
-9.402911122726755888e-01	1.885303261732251335e-04	3.554221775785779247e+00
-9.348007583735983284e-01	2.066779741379105818e-04	3.595536357258351856e+00
-9.290774325277305623e-01	2.263763763154012332e-04	3.642978908630388091e+00
-9.231225611078607285e-01	2.478251065234750110e-04	3.689785083024234247e+00
-9.169376281927887895e-01	2.715550663847531476e-04	3.729790985089422861e+00
-9.105241751974622044e-01	2.977275733549544063e-04	3.768655162076282927e+00
-9.038838004888235522e-01	3.261941979742558322e-04	3.811968973226357527e+00
-8.970181589874635097e-01	3.572222013332915398e-04	3.854352554339317116e+00
-8.899289617551803255e-01	3.914536934051687268e-04	3.890091500961441184e+00
-8.826179755685469308e-01	4.291634159774591678e-04	3.923724664427155950e+00
-8.750870224785937124e-01	4.702887670845718273e-04	3.960535964294482181e+00
-8.673379793567146390e-01	5.151960462024378091e-04	3.996337189852437355e+00
-8.593727774269119823e-01	5.646670106346657076e-04	4.026016451556012399e+00
-8.511934017844946521e-01	6.191133286003552795e-04	4.053396660838871846e+00
-8.428018909013507143e-01	6.785771014354953978e-04	4.083532537061394407e+00
-8.342003361179175513e-01	7.435377239787056055e-04	4.113200814786538650e+00
-8.253908811219762276e-01	8.149244310602766312e-04	4.137838558173684511e+00
-8.163757214143991803e-01	8.932866966914045168e-04	4.160678064621641248e+00
-8.071571037619853506e-01	9.787660651417329910e-04	4.186444134585290300e+00
-7.977373256375193122e-01	1.071945252822149646e-03	4.212539397125346419e+00
-7.881187346471923982e-01	1.173888327201681866e-03	4.234744162607717577e+00
-7.783037279455299329e-01	1.285268415043729854e-03	4.255683797562777926e+00
-7.682947516379707853e-01	1.406312378795792533e-03	4.279631369371432292e+00
-7.580943001712454610e-01	1.537694327383187006e-03	4.304346655048652437e+00
-7.477049157117091616e-01	1.680604949692737901e-03	4.325813035624200609e+00
-7.371291875117789161e-01	1.835835381494871571e-03	4.346106073320822993e+00
-7.263697512646394294e-01	2.003691378258467236e-03	4.369078707655644322e+00
-7.154292884473713032e-01	2.184927808637849092e-03	4.392789321336205255e+00
-7.043105256526721591e-01	2.380843173266936931e-03	4.413463294462451891e+00
-6.930162339093317581e-01	2.592313019984074894e-03	4.432814254779653851e+00
-6.815492279916337548e-01	2.819665795083381790e-03	4.454429798673782415e+00
-6.699123657178551738e-01	3.063653175328820855e-03	4.476712324863865611e+00
-6.581085472380376888e-01	3.325567503201160621e-03	4.496196866365521849e+00
-6.461407143112096740e-01	3.606222811668130350e-03	4.514373190134339353e+00
-6.340118495722386616e-01	3.905792038105441923e-03	4.534638885715950529e+00
-6.217249757884952821e-01	4.224818326029577444e-03	4.555694220031291763e+00
-6.092831551065166495e-01	4.564364804668548381e-03	4.574328148383860260e+00
-5.966894882888559293e-01	4.924952104339330380e-03	4.591800696772910584e+00
-5.839471139413062728e-01	5.306364937451772505e-03	4.611277446330062979e+00
-5.710592077306947401e-01	5.708714495403189974e-03	4.631640540120925742e+00
-5.580289815934401654e-01	6.132630551729661116e-03	4.649838213960752142e+00
-5.448596829350704773e-01	6.578159421887119947e-03	4.666882629630381807e+00
-5.315545938209014221e-01	7.044538272240349550e-03	4.685697789043677730e+00
-5.181170301580774185e-01	7.531307225241963207e-03	4.705306864643233666e+00
-5.045503408691774938e-01	8.038543453989663995e-03	4.722810339677664615e+00
-4.908579070575938008e-01	8.565715840287650013e-03	4.739035096671551095e+00
-4.770431411648895503e-01	9.111419810846297165e-03	4.756731300425309783e+00
-4.631094861203478019e-01	9.674533524309032739e-03	4.775092329694463622e+00
-4.490604144829201672e-01	1.025449212800510351e-02	4.791406585484865310e+00
-4.348994275757930850e-01	1.085010127923756104e-02	4.806384878960415108e+00
-4.206300546137843877e-01	1.145924248951167741e-02	4.822652832959962055e+00
-4.062558518237891492e-01	1.208009205610134466e-02	4.839566844236070864e+00
-3.917804015584931410e-01	1.271145163932646364e-02	4.854581121431614577e+00
-3.772073114035760510e-01	1.335152218136889841e-02	4.868288380917975111e+00
-3.625402132786245679e-01	1.399757209947684843e-02	4.883179038745327105e+00
-3.477827625319824811e-01	1.464721826079324815e-02	4.898732811804173082e+00
-3.329386370297612863e-01	1.529882174885697707e-02	4.912536563554033009e+00
-3.180115362392382239e-01	1.595022711935663307e-02	4.925062124848709644e+00
-3.030051803068727345e-01	1.659838630897654543e-02	4.938661620748134418e+00
-2.879233091311665382e-01	1.724068836470337568e-02	4.952914150646948954e+00
-2.727696814306032058e-01	1.787540729173268950e-02	4.965524850167327031e+00
-2.575480738068965936e-01	1.850039338419073170e-02	4.976860871006737241e+00
-2.422622798037831759e-01	1.911264095992027193e-02	4.989154568735268747e+00
-2.269161089615901461e-01	1.970966102990478683e-02	5.002082734941355469e+00
-2.115133858678190648e-01	2.028997977739000966e-02	5.013468744804966626e+00
-1.960579492039781213e-01	2.085177846905840113e-02	5.023593903271412309e+00
-1.805536507889023146e-01	2.139240039087767289e-02	5.034585582804668391e+00
-1.650043546187992261e-01	2.190976659604541507e-02	5.046211206161151708e+00
-1.494139359042609416e-01	2.240292740051091913e-02	5.056403986176955634e+00
-1.337862801044791550e-01	2.287064761865286247e-02	5.065366666259390804e+00
-1.181252819589080488e-01	2.331084567757403872e-02	5.075126719890024951e+00
-1.024348445166134158e-01	2.372205031257773947e-02	5.085530492977379247e+00
-8.671887816355072776e-02	2.410400666854402990e-02	5.094610466310162344e+00
-7.098129964801590253e-02	2.445620354852716741e-02	5.102496245847313538e+00
-5.522603110450816782e-02	2.477723781714914406e-02	5.111120933120093746e+00
-3.945699907625282304e-02	2.506631088568000987e-02	5.120401768255621988e+00
-2.367813353662409984e-02	2.532389340221334953e-02	5.128463687709666985e+00
-7.893366909713211629e-03	2.555019487929698421e-02	5.135370255370760972e+00
7.893366909713310509e-03	2.574445127408098166e-02	5.142967131523985991e+00
2.367813353662397841e-02	2.590646553975191335e-02	5.151236848155923198e+00
3.945699907625269814e-02	2.603733949721286772e-02	5.158391445150810384e+00
5.522603110450804292e-02	2.613788857006286992e-02	5.164434740587655170e+00
7.098129964801599967e-02	2.620785110749427119e-02	5.171130616742422248e+00
8.671887816355082490e-02	2.624747806135410699e-02	5.178520831494561882e+00
1.024348445166132909e-01	2.625834188955517012e-02	5.184898242510878497e+00
1.181252819589079239e-01	2.624169956317991964e-02	5.190211304321064034e+00
1.337862801044790162e-01	2.619762110220023171e-02	5.196146703799324307e+00
1.494139359042608306e-01	2.612663142539962957e-02	5.202799861609912924e+00
1.650043546187993093e-01	2.603060380134463586e-02	5.208538465279045404e+00
1.805536507889022035e-01	2.591107194918049889e-02	5.213259125564608354e+00
1.960579492039780103e-01	2.576827378535780089e-02	5.218575362299816334e+00
2.115133858678189538e-01	2.560284844820927275e-02	5.224631293246331687e+00
2.269161089615900351e-01	2.541682194223747818e-02	5.229863925030187488e+00
2.422622798037832592e-01	2.521186787492653986e-02	5.234121253702735288e+00
2.575480738068967046e-01	2.498826035409426258e-02	5.238947806785803074e+00
2.727696814306030948e-01	2.474662805605387303e-02	5.244532462558057162e+00
2.879233091311663717e-01	2.448903925599003883e-02	5.249376635304832561e+00
3.030051803068726235e-01	2.421720951997228047e-02	5.253282632462296320e+00
3.180115362392381129e-01	2.393135611299817764e-02	5.257730211238038187e+00
3.329386370297611752e-01	2.363201058796572315e-02	5.262949891839796557e+00
3.477827625319823701e-01	2.332121066015942906e-02	5.267502970579386101e+00
3.625402132786244014e-01	2.300065234748343429e-02	5.271148616046814617e+00
3.772073114035759400e-01	2.267043688283986586e-02	5.275306106179309396e+00
3.917804015584930299e-01	2.233094332212730987e-02	5.280245263140266765e+00
4.062558518237890381e-01	2.198413556856981116e-02	5.284583002889837289e+00
4.206300546137840546e-01	2.163165603761534744e-02	5.288037439990751487e+00
4.348994275757929739e-01	2.127345496795622973e-02	5.291971719672496022e+00
4.490604144829198341e-01	2.090972498459601689e-02	5.296693375743940280e+00
4.631094861203476909e-01	2.054233283785996192e-02	5.300870863644038700e+00
4.770431411648896614e-01	2.017285127377727721e-02	5.304182835406442642e+00
4.908579070575935233e-01	1.980105940535347581e-02	5.307940794933424300e+00
5.045503408691773828e-01	1.942694187939313782e-02	5.312489242758771546e+00
5.181170301580771964e-01	1.905225663875352929e-02	5.316544267978338567e+00
5.315545938209013110e-01	1.867850126604318414e-02	5.319746139936164298e+00
5.448596829350704773e-01	1.830527139048996124e-02	5.323359473378195261e+00
5.580289815934400544e-01	1.793232765714646362e-02	5.327766035823756852e+00
5.710592077306947401e-01	1.756131271108608144e-02	5.331725995343433944e+00
5.839471139413060508e-01	1.719364768218649767e-02	5.334842083828892356e+00
5.966894882888559293e-01	1.682873348033227592e-02	5.338337612153579492e+00
6.092831551065164275e-01	1.646608931217763416e-02	5.342633734890476660e+00
6.217249757884950601e-01	1.610723418699630885e-02	5.346532271060702612e+00
6.340118495722386616e-01	1.575350820163422608e-02	5.349599956432709469e+00
6.461407143112095630e-01	1.540409875809410981e-02	5.353026622498324727e+00
6.581085472380375778e-01	1.505825506875454675e-02	5.357278523755431898e+00
6.699123657178549518e-01	1.471735237763445274e-02	5.361199609098008523e+00
6.815492279916336438e-01	1.438263193712721079e-02	5.364324755626033614e+00
6.930162339093317581e-01	1.405303129741969879e-02	5.367822787987813093e+00
7.043105256526719371e-01	1.372748090321859911e-02	5.372217017103406711e+00
7.154292884473711922e-01	1.340717382400675832e-02	5.376399019650596856e+00
7.263697512646390964e-01	1.309321852427590589e-02	5.379879945846226974e+00
7.371291875117788051e-01	1.278425022222408509e-02	5.383825731064178832e+00
7.477049157117090505e-01	1.247881959483517107e-02	5.388834972207805052e+00
7.580943001712453500e-01	1.217789843839687386e-02	5.393855133757964104e+00
7.682947516379706743e-01	1.188244084052486951e-02	5.398380989417068676e+00
7.783037279455297108e-01	1.159075027249580753e-02	5.403593070928373265e+00
7.881187346471922872e-01	1.130097495249054486e-02	5.410182127638384131e+00
7.977373256375193122e-01	1.101388794452774940e-02	5.417152437208610394e+00
8.071571037619852396e-01	1.073035083282151969e-02	5.423976582562585413e+00
8.163757214143990693e-01	1.044840312874082897e-02	5.431853932159399712e+00
8.253908811219760056e-01	1.016587913612833349e-02	5.441570840246217955e+00
8.342003361179174403e-01	9.883506916017661265e-03	5.452168790444309465e+00
8.428018909013503812e-01	9.602263835751235349e-03	5.463064282097041868e+00
8.511934017844945410e-01	9.320142462205679990e-03	5.475452660064755506e+00
8.593727774269117603e-01	9.034900597914738776e-03	5.490195529427237986e+00
8.673379793567147500e-01	8.747524827843557171e-03	5.506323208618908893e+00
8.750870224785936013e-01	8.459455748463016664e-03	5.523125700676606797e+00
8.826179755685469308e-01	8.168969689960444563e-03	5.541735322698511546e+00
8.899289617551802145e-01	7.874074093955081566e-03	5.563035571171098148e+00
8.970181589874635097e-01	7.576376795821524249e-03	5.585961709789676100e+00
9.038838004888234412e-01	7.278122395570083350e-03	5.609576252685948283e+00
9.105241751974622044e-01	6.978097048717548170e-03	5.634885552351675209e+00
9.169376281927885675e-01	6.674706015847858484e-03	5.662766434925616821e+00
9.231225611078606175e-01	6.370334935266746927e-03	5.692003385215361533e+00
9.290774325277303403e-01	6.068126375296486671e-03	5.721355746683165044e+00
9.348007583735982173e-01	5.767272899569742851e-03	5.751699647619027189e+00
9.402911122726754778e-01	5.466341958485530089e-03	5.783991045892610039e+00
9.455471259136670747e-01	5.168301858616468868e-03	5.816933319650901879e+00
9.505674893877827936e-01	4.877002069548583979e-03	5.848975777497216200e+00
9.553509515151947795e-01	4.591700161792896563e-03	5.880860802858461689e+00
9.598963201568568859e-01	4.310712585603215623e-03	5.913687684261117461e+00
9.642024625116116798e-01	4.037273335437065354e-03	5.946158061396473293e+00
9.682683053985071675e-01	3.775552922852809523e-03	5.976491432143966165e+00
9.720928355242569596e-01	3.524178201075654163e-03	6.005473099681816862e+00
9.756750997357734878e-01	3.280501213134329533e-03	6.034590854965808937e+00
9.790142052577144316e-01	3.047746536297092721e-03	6.062614490354113705e+00
9.821093199149804054e-01	2.830261786532319891e-03	6.087325221278800491e+00
9.849596723401105036e-01	2.625397801482212863e-03	6.109319975748455533e+00
9.875645521655237458e-01	2.428816547577790710e-03	6.130412862244222438e+00
9.899233102005571272e-01	2.243934797122305175e-03	6.149313279963575241e+00
9.920353585932577545e-01	2.075976135659009410e-03	6.162972267551008798e+00
9.939001709768877646e-01	1.920849343225275972e-03	6.171488720039672415e+00
9.955172826011058351e-01	1.772311393400932212e-03	6.177080711944554992e+00
9.968862904477931997e-01	1.636086936886290040e-03	6.178415359000604568e+00
9.980068533314933044e-01	1.521052998692051317e-03	6.171354604554132095e+00
9.988786919844435674e-01	1.419247123861403555e-03	6.156589266438781571e+00
9.995015891261737062e-01	1.316101889947398403e-03	6.141548613642311416e+00
9.998753895176573092e-01	1.224565094593479475e-03	6.132660203972415403e+00
1.000000000000000000e+00	1.186086408796591454e-03	6.130157884230947651e+00


==> dat/1dbte_with_E/Ewt_10K_Nx100_Nr127_l2_dt_5e-4_fl_x-0.988_00.csv <==
x	f0	f1	f2
1.000000000000000021e-02	1.406951920414511448e-01	4.381901360140134362e-18	4.454550669894649084e-17
5.124623115577888743e-01	1.240867064394303859e-01	5.413064312940274427e-18	3.786840877809805087e-17
1.014924623115577740e+00	1.094387332668640134e-01	5.121093833378300561e-18	3.066353379790332607e-17
1.517386934673366605e+00	9.651989460666660081e-02	1.227546681674966959e-18	2.819739751483607118e-17
2.019849246231155249e+00	8.512609200588011626e-02	5.289405926459757046e-18	2.583127385128576273e-17
2.522311557788944114e+00	7.507730786646613086e-02	4.578822713176897311e-18	2.220502102783099026e-17
3.024773869346732980e+00	6.621472938700008470e-02	2.903376341417727472e-19	2.041732902207180396e-17
3.527236180904521845e+00	5.839833753971444136e-02	-1.388403404221702052e-18	1.850353876900983388e-17
4.029698492462310710e+00	5.150463234850757160e-02	-1.567439461527385781e-18	1.589912364986053681e-17
4.532160804020099576e+00	4.542468654406957296e-02	-8.752861174895608793e-19	1.271809753412247487e-17
5.034623115577888441e+00	4.006244937603383599e-02	3.109565663507958056e-19	1.055502625810433744e-17
5.537085427135677307e+00	3.533324570381905089e-02	1.307487236495348645e-18	8.824537757366901574e-18
6.039547738693466172e+00	3.116232056775186318e-02	1.052535951695328452e-18	8.553147893610553689e-18
6.542010050251255038e+00	2.748371458937871881e-02	6.481723147263455325e-19	8.648132746298829525e-18
7.044472361809043903e+00	2.423934506450755796e-02	8.760479139894987051e-19	7.986066927244275594e-18
7.546934673366832769e+00	2.137800878690058332e-02	1.297419819743548845e-18	6.720021603474758566e-18
8.049396984924621634e+00	1.885440955336039129e-02	1.838046993384257631e-18	5.787593373284838323e-18
8.551859296482410500e+00	1.662871093458815133e-02	2.132547316295101704e-18	5.312226592073659601e-18
9.054321608040199365e+00	1.466576634805108990e-02	1.646479898630925902e-18	4.658200802191356046e-18
9.556783919597988231e+00	1.293451834270110262e-02	8.836746720244371226e-19	3.978605681143727040e-18
1.005924623115577710e+01	1.140765751602075724e-02	3.895872831576619492e-19	3.511039011400223629e-18
1.056170854271356596e+01	1.006102130111266243e-02	1.691539771978029746e-19	3.155763905660202195e-18
1.106417085427135483e+01	8.873355197960175467e-03	1.040626632128030405e-19	2.805146040743761803e-18
1.156663316582914369e+01	7.825890857208618601e-03	3.032885063340062720e-20	2.394831721642402640e-18
1.206909547738693256e+01	6.902085136933517988e-03	-1.036294556180561660e-19	2.002703411552190740e-18
1.257155778894472142e+01	6.087304975125871521e-03	-2.685216370902963421e-19	1.768731278302836137e-18
1.307402010050251029e+01	5.368718047704768709e-03	-3.545741877514886165e-19	1.634040309468431995e-18
1.357648241206029915e+01	4.734971114990737563e-03	-2.439617303542194787e-19	1.462997652357694306e-18
1.407894472361808802e+01	4.176050759312995020e-03	-3.615169463809693614e-20	1.265867661297990255e-18
1.458140703517587689e+01	3.683052796606791843e-03	8.861766411537874119e-20	1.113347941835490054e-18
1.508386934673366575e+01	3.248257125476029360e-03	1.118949130766653065e-19	1.005053583074815322e-18
1.558633165829145462e+01	2.864857055680750109e-03	1.041062857874153123e-19	9.017577996035609208e-19
1.608879396984924526e+01	2.526680567252120608e-03	1.235771277906590877e-19	7.719955204445428237e-19
1.659125628140703412e+01	2.228383233042795144e-03	1.446880404726733102e-19	6.412506400656559766e-19
1.709371859296482299e+01	1.965326041311717814e-03	1.264342553222580917e-19	5.452664535969338515e-19
1.759618090452261185e+01	1.733354197433494351e-03	8.228553179213065550e-20	4.822447130302750313e-19
1.809864321608040072e+01	1.528728776327276584e-03	3.087626170759096305e-20	4.445208276680593404e-19
1.860110552763818959e+01	1.348267969798063902e-03	-4.142561385711421022e-21	4.144780960686978816e-19
1.910356783919597845e+01	1.189103211746647725e-03	-2.208804723380556029e-21	3.750016788958505060e-19
1.960603015075376732e+01	1.048735401305812441e-03	2.545537440663909624e-20	3.266381549011233634e-19
2.010849246231155618e+01	9.249462574396256648e-04	4.934365078622160171e-20	2.802615778341365907e-19
2.061095477386934505e+01	8.157509485013714808e-04	5.330827765290520135e-20	2.425717771149317945e-19
2.111341708542713391e+01	7.194595137193036255e-04	4.645868138895088765e-20	2.123606621752164417e-19
2.161587939698492278e+01	6.345264083531559256e-04	3.948107270125753209e-20	1.875726766364637428e-19
2.211834170854271164e+01	5.596213630976304681e-04	3.361923748966007510e-20	1.663713910405610005e-19
2.262080402010050051e+01	4.935675440148989783e-04	2.483593443500598319e-20	1.470905825758156734e-19
2.312326633165828937e+01	4.352974860284917753e-04	1.159603960008710955e-20	1.287897483588710018e-19
2.362572864321607824e+01	3.839142306979162391e-04	-4.854287383860436058e-22	1.124709936215838818e-19
2.412819095477386711e+01	3.385963346356101107e-04	-4.943279161395125237e-21	9.940131189771679501e-20
2.463065326633165597e+01	2.986217928589617520e-04	-9.141958331734042959e-22	8.964598548882606332e-20
2.513311557788944484e+01	2.633749695775199182e-04	5.806683286817930072e-21	8.183997976937222485e-20
2.563557788944723370e+01	2.322837618948191650e-04	9.695710029482515751e-21	7.465263403984136114e-20
2.613804020100502257e+01	2.048608846441235130e-04	1.002828278859130684e-20	6.741443534161776636e-20
2.664050251256281143e+01	1.806815692184752793e-04	9.154656485126721104e-21	5.988962902944387020e-20
2.714296482412060030e+01	1.593508298678618991e-04	9.066853487459062116e-21	5.195525647152351957e-20
2.764542713567838916e+01	1.405387654800691988e-04	9.601387076587980591e-21	4.415322037502301363e-20
2.814788944723617803e+01	1.239518745453548282e-04	9.712457098791107133e-21	3.728269211768144800e-20
2.865035175879396689e+01	1.093179529898269283e-04	8.613230772455974680e-21	3.196143254495053595e-20
2.915281407035175576e+01	9.641250137697686667e-05	6.698547584487584220e-21	2.800414125284258478e-20
2.965527638190954463e+01	8.503375754606209145e-05	4.733240437887943708e-21	2.497117168863471535e-20
3.015773869346733349e+01	7.499439668348009799e-05	3.343561375714616291e-21	2.247255752118018918e-20
3.066020100502512236e+01	6.614083281424347135e-05	2.583235551875956699e-21	2.028836616437527210e-20
3.116266331658291122e+01	5.833502492795481788e-05	2.321663431468924954e-21	1.825991090203177529e-20
3.166512562814070009e+01	5.144794322512325472e-05	2.426542831254413217e-21	1.625885822983755326e-20
3.216758793969848540e+01	4.537385646194528341e-05	2.719842047517418037e-21	1.431565270137440715e-20
3.267005025125627782e+01	4.001895150004147229e-05	3.010412238246058495e-21	1.252215862179280759e-20
3.317251256281406313e+01	3.529461808341359058e-05	3.128150185357165357e-21	1.095899007136397450e-20
3.367497487437184844e+01	3.112732099098720358e-05	3.047241533141721674e-21	9.623296242158354504e-21
3.417743718592964086e+01	2.745363080923090318e-05	2.827682651985257054e-21	8.462876797596886057e-21
3.467989949748743328e+01	2.421313049016736413e-05	2.527742487698211095e-21	7.427819293492503320e-21
3.518236180904521859e+01	2.135402750937478896e-05	2.191305856290546492e-21	6.493004768154329683e-21
3.568482412060300391e+01	1.883351138082060421e-05	1.847046754732710986e-21	5.659824713986183194e-21
3.618728643216079632e+01	1.661088777102162503e-05	1.521707670060748868e-21	4.930952158492661285e-21
3.668974874371858874e+01	1.464945266391849289e-05	1.233828131550568167e-21	4.305427334165837175e-21
3.719221105527637405e+01	1.291999000801794877e-05	9.829932726139916105e-22	3.773321096416740288e-21
3.769467336683415937e+01	1.139538165355410400e-05	7.659212512395768512e-22	3.323668073096227313e-21
3.819713567839195179e+01	1.005004253373017495e-05	5.794076867651436726e-22	2.945755033327010703e-21
3.869959798994974420e+01	8.863323867311422447e-06	4.199737365155007780e-22	2.627867943656070258e-21
3.920206030150752952e+01	7.817289095991023924e-06	2.840782006875039606e-22	2.358048802586751918e-21
3.970452261306531483e+01	6.894703945389358647e-06	1.683674198255742441e-22	2.124790249599953247e-21
4.020698492462310725e+01	6.080497850877760856e-06	7.374057937187125394e-23	1.917345379582974535e-21
4.070944723618089967e+01	5.362674735770364462e-06	7.883711806428209279e-24	1.725911201912401719e-21
4.121190954773868498e+01	4.729906309760484959e-06	-2.116204863640951775e-23	1.541095020982672582e-21
4.171437185929647029e+01	4.171487024276501350e-06	-8.115717865477852176e-24	1.355435705003094673e-21
4.221683417085426271e+01	3.678874972930611697e-06	3.213448838079749230e-23	1.174638257403834462e-21
4.271929648241205513e+01	3.244690680954376272e-06	7.554413767944686832e-23	1.010456299800219609e-21
4.322175879396984044e+01	2.861814463989851508e-06	9.887034122424607766e-23	8.742578306691856514e-22
4.372422110552762575e+01	2.523853407519144543e-06	8.953449291686163269e-23	7.712981811887365040e-22
4.422668341708541817e+01	2.225852743475315437e-06	6.024976950434324254e-23	6.922345304835130103e-22
4.472914572864321059e+01	1.963211794088824439e-06	2.716179948459249904e-23	6.257991727541468881e-22
4.523160804020099590e+01	1.731501188962884537e-06	5.527044154109840647e-24	5.613378839851195805e-22
4.573407035175878121e+01	1.527001219847849940e-06	4.753190135814807598e-25	4.950945025301131401e-22
4.623653266331657363e+01	1.346732966493605170e-06	6.401548937647990280e-24	4.306244386032042553e-22
4.673899497487436605e+01	1.187843922739215778e-06	1.733767919582053911e-23	3.717376103293850741e-22
4.724145728643215136e+01	1.047615536770774955e-06	2.780020058996118531e-23	3.217941356101848522e-22
4.774391959798993668e+01	9.238832726588670620e-07	3.558861808214472902e-23	2.805823095722561625e-22
4.824638190954772909e+01	8.148310671826330658e-07	4.043894903502606542e-23	2.458156729912287368e-22
4.874884422110552151e+01	7.187020038931803180e-07	4.212149134462580551e-23	2.152495186820538065e-22
4.925130653266330683e+01	6.338434001717528328e-07	4.058139025319107137e-23	1.870028887815698535e-22
4.975376884422109214e+01	5.589806530825428111e-07	3.684060045847443655e-23	1.611448942992259453e-22
5.025623115577888456e+01	4.930065481838817640e-07	3.231476341280016090e-23	1.384896538801105402e-22
5.075869346733667697e+01	4.348465756765483194e-07	2.837840637490716177e-23	1.198286437746032156e-22
5.126115577889446229e+01	3.834989605404100368e-07	2.601795745319775765e-23	1.056442646991036650e-22
5.176361809045224760e+01	3.382031307781515624e-07	2.441533065356701412e-23	9.494601730213412444e-23
5.226608040201004002e+01	2.982877836472067156e-07	2.221047071138166540e-23	8.630724487199883441e-23
5.276854271356783244e+01	2.631005411620893602e-07	1.808214236996434482e-23	7.834188335330855881e-23
5.327100502512561775e+01	2.320328586767597753e-07	1.117809977948266636e-23	6.994714536909217159e-23
5.377346733668340306e+01	2.046254484912940431e-07	2.900032221107256576e-24	6.131234977648324805e-23
5.427592964824119548e+01	1.804742491838191547e-07	-4.671057174723168090e-24	5.302779771428609807e-23
5.477839195979898790e+01	1.591861814540022498e-07	-9.511368290339971955e-24	4.566765925201964200e-23
5.528085427135677321e+01	1.403906927725569639e-07	-1.001915478162479771e-23	3.970043133403874290e-23
5.578331658291455852e+01	1.238065466154748776e-07	-7.073459224221492073e-24	3.498401488270881803e-23
5.628577889447235094e+01	1.091923249569781679e-07	-2.523822386104066482e-24	3.113625054000522986e-23
5.678824120603014336e+01	9.631302657269889275e-08	1.826414454241156751e-24	2.778437593307410916e-23
5.729070351758792867e+01	8.494361319917212979e-08	4.347698852443744908e-24	2.458940752759635160e-23
5.779316582914571399e+01	7.490854665823504080e-08	4.882772635871889028e-24	2.149277265453922163e-23
5.829562814070350640e+01	6.606439252861655438e-08	4.182263112635944042e-24	1.860907376549584765e-23
5.879809045226129882e+01	5.827178325480689395e-08	2.991952649835225663e-24	1.605268840793877283e-23
5.930055276381908413e+01	5.139548343227311653e-08	2.025979477555054816e-24	1.393191857354338284e-23
5.980301507537686945e+01	4.532368247999009974e-08	1.579745033549603915e-24	1.225278861643390060e-23
6.030547738693466187e+01	3.997095242118899150e-08	1.469274783296193752e-24	1.090392965905670608e-23
6.080793969849245428e+01	3.525531533157097924e-08	1.487958967336144719e-24	9.769972565114646516e-24
6.131040201005023960e+01	3.109679235419587658e-08	1.434373483103799672e-24	8.738425703139178126e-24
6.181286432160802491e+01	2.742373106200644624e-08	1.185336143506940434e-24	7.731853859196367781e-24
6.231532663316581733e+01	2.418400490554502172e-08	8.247806787663586981e-25	6.764657539629111077e-24
6.281778894472360975e+01	2.132979850724482835e-08	4.698834631293323152e-25	5.866427707384446366e-24
6.332025125628139506e+01	1.881442074285647142e-08	2.350199834888564594e-25	5.066044753415071262e-24
6.382271356783918037e+01	1.659331567448020571e-08	2.181579697280118908e-25	4.388596885848808067e-24
6.432517587939697989e+01	1.463269841477680331e-08	3.872885559639508890e-25	3.829642825575931021e-24
6.482763819095477231e+01	1.290485715902297252e-08	6.416972224240694153e-25	3.369100509201252597e-24
6.533010050251256473e+01	1.138276514433484397e-08	8.822944367437499086e-25	2.987189026009630127e-24
6.583256281407034294e+01	1.004003483998965173e-08	1.012699772688306018e-24	2.664610567568889283e-24
6.633502512562813536e+01	8.853908993967850084e-09	9.868710560859361383e-25	2.386072425006397855e-24
6.683748743718592777e+01	7.807881243609290799e-09	8.508534020812876188e-25	2.143373465845455561e-24
6.733994974874370598e+01	6.886449730997436068e-09	6.598017474888394561e-25	1.929246804430024556e-24
6.784241206030149840e+01	6.074453094111345891e-09	4.676432848142134901e-25	1.736586421679291542e-24
6.834487437185929082e+01	5.357388314200342876e-09	3.230818491145634922e-25	1.558834743428383207e-24
6.884733668341708324e+01	4.724315475219598961e-09	2.337493531092543043e-25	1.393469102335159886e-24
6.934979899497487565e+01	4.166386568088286699e-09	1.842462490976964443e-25	1.240245591753150655e-24
6.985226130653265386e+01	3.674964277602704785e-09	1.592335846655100354e-25	1.098951506225100828e-24
7.035472361809044628e+01	3.241594736638481705e-09	1.437029192852853818e-25	9.693782970422714414e-25
7.085718592964823870e+01	2.858672915342454296e-09	1.264612363541898967e-25	8.514230645777522120e-25
7.135964824120601691e+01	2.520830204125808494e-09	1.073797057383293401e-25	7.452994999495988207e-25
7.186211055276380932e+01	2.223210357756454329e-09	8.842266781101607232e-26	6.512771439796254649e-25
7.236457286432160174e+01	1.961057161956015396e-09	7.151339737422468282e-26	5.696194579347038524e-25
7.286703517587939416e+01	1.729728003209790166e-09	5.850564644906849171e-26	5.005570508954055194e-25
7.336949748743718658e+01	1.525377589237749112e-09	4.993061683519254078e-26	4.431437732441230825e-25
7.387195979899496479e+01	1.345194160645525657e-09	4.456185899878149527e-26	3.948590189636651030e-25
7.437442211055275720e+01	1.186490842752520130e-09	4.107248844713229063e-26	3.531188466723545173e-25
7.487688442211054962e+01	1.046634296494743840e-09	3.816235849233987420e-26	3.153912844279807725e-25
7.537934673366832783e+01	9.230813283098901083e-10	3.461670364324549833e-26	2.793165616402071376e-25
7.588180904522612025e+01	8.139050156022316965e-10	3.012987283597041169e-26	2.443950092734063615e-25
7.638427135678391267e+01	7.176503491634727698e-10	2.508102663878845771e-26	2.115275301080181329e-25
7.688673366834170508e+01	6.329016673987574257e-10	1.985931194247050638e-26	1.816329454511754794e-25
7.738919597989949750e+01	5.582706032063791789e-10	1.484627664826259417e-26	1.556120258493294306e-25
7.789165829145727571e+01	4.924273925282370929e-10	1.039121166536852042e-26	1.342276748790455737e-25
7.839412060301506813e+01	4.343534047905761435e-10	6.614593165676794788e-27	1.171530110054755144e-25
7.889658291457286055e+01	3.831995446700983169e-10	3.517808229304634089e-27	1.035020894448134337e-25
7.939904522613063875e+01	3.381340308894761657e-10	1.101144648622801020e-27	9.240064103297346546e-26
7.990150753768843117e+01	2.983406403374667697e-10	-6.351357242663446841e-28	8.299086549852134740e-26
8.040396984924622359e+01	2.630550173205569215e-10	-1.700624371566679758e-27	7.450045832529551458e-26
8.090643216080401601e+01	2.317933162235615450e-10	-2.176133681203510297e-27	6.667566379379251799e-26
8.140889447236180843e+01	2.041980710932873691e-10	-2.172483316987612984e-27	5.948983391457522528e-26
8.191135678391958663e+01	1.799188336671010815e-10	-1.798601482492603314e-27	5.291778639940489786e-26
8.241381909547737905e+01	1.586114913087137018e-10	-1.161428410446641219e-27	4.693478359111694137e-26
8.291628140703517147e+01	1.399381231632851354e-10	-3.659616424989804632e-28	4.151652245087756912e-26
8.341874371859294968e+01	1.235668603631866143e-10	4.846999681387338086e-28	3.663912482623209821e-26
8.392120603015074209e+01	1.091717501475857054e-10	1.289313488000086535e-27	3.227912799047817127e-26
8.442366834170853451e+01	9.643280890674484314e-11	1.948568075455839603e-27	2.841345568548219143e-26
8.492613065326632693e+01	8.508933633188929420e-11	2.399033419003020410e-27	2.501370566106007831e-26
8.542859296482411935e+01	7.501239178360591261e-11	2.659293988159592848e-27	2.203839280088553455e-26
8.593105527638189756e+01	6.609371913808070010e-11	2.759345571439926166e-27	1.944478188893408067e-26
8.643351758793968997e+01	5.822692596590261821e-11	2.728663428017749420e-27	1.719087536444639215e-26
8.693597989949748239e+01	5.130744319838605992e-11	2.596213583431763713e-27	1.523539734340621892e-26
8.743844221105526060e+01	4.523248587703988201e-11	2.390463821535377760e-27	1.353777806931029093e-26
8.794090452261305302e+01	3.990101495128123680e-11	2.139394382485904758e-27	1.205813877939364134e-26
8.844336683417084544e+01	3.521370009081490948e-11	1.870508376200439155e-27	1.075727697299712181e-26
8.894582914572863785e+01	3.107288884570397391e-11	1.610839226907275273e-27	9.596654934194916441e-27
8.944829145728643027e+01	2.739477188884947639e-11	1.380835831545168464e-27	8.544900447122697181e-27
8.995075376884420848e+01	2.413500129400892792e-11	1.181494428345095686e-27	7.591490881489174677e-27
9.045321608040200090e+01	2.125736057431157423e-11	1.010078976233988032e-27	6.730028590159446522e-27
9.095567839195979332e+01	1.872622624709668705e-11	8.638982556116029748e-28	5.954220112965402485e-27
9.145814070351757152e+01	1.650655563293443699e-11	7.403049460015985007e-28	5.257874037049570453e-27
9.196060301507536394e+01	1.456387496617836541e-11	6.366947272552296817e-28	4.634898911790274578e-27
9.246306532663315636e+01	1.286426780750442285e-11	5.505054035859805214e-28	4.079301216636827311e-27
9.296552763819094878e+01	1.137436374923109095e-11	4.792160497391559352e-28	3.585183380242730969e-27
9.346798994974874120e+01	1.006132740454423384e-11	4.203461786253082228e-28	3.146741849342628678e-27
9.397045226130651940e+01	8.893295039729888740e-12	3.714825005207348761e-28	2.758301513334966780e-27
9.447291457286431182e+01	7.849420200747495417e-12	3.308978771816086076e-28	2.415130000672922452e-27
9.497537688442210424e+01	6.919801656179126218e-12	2.975467384661512249e-28	2.113430868740947115e-27
9.547783919597988245e+01	6.095163892440066278e-12	2.704289641453708938e-28	1.849505155098747645e-27
9.598030150753767487e+01	5.366375266033138905e-12	2.485600525219781619e-28	1.619711356169614923e-27
9.648276381909546728e+01	4.724445198365107190e-12	2.309708151960013951e-28	1.420464306339487408e-27
9.698522613065325970e+01	4.160521438460872214e-12	2.167070792270574154e-28	1.248234084193719512e-27
9.748768844221105212e+01	3.665887391603706784e-12	2.048293964782413897e-28	1.099544945103253227e-27
9.799015075376883033e+01	3.231959511994815612e-12	1.944127599338420140e-28	9.709742793980735288e-28
9.849261306532662275e+01	2.850284757591323817e-12	1.845463267901501830e-28	8.591515953919850836e-28
9.899507537688441516e+01	2.512587653554671920e-12	1.743437276266178827e-28	7.607801087666435777e-28
9.949753768844219337e+01	2.212783887487122974e-12	1.633732619950011980e-28	6.735546002031015332e-28
1.000000000000000000e+02	1.947642692315423763e-12	1.517995780849332688e-28	5.964634378304582204e-28


==> dat/1dbte_with_E/Ewt_10K_Nx100_Nr127_l2_dt_5e-4_fl_x-0.988_02.csv <==
x	f0	f1	f2
1.000000000000000021e-02	5.546936241654351618e-03	-1.103405626041425986e-04	3.006821015445170983e-03
5.124623115577888743e-01	8.958233061058950772e-03	-2.267839071453589365e-03	-2.596296375429852678e-03
1.014924623115577740e+00	1.372183416624718488e-02	-4.562964761690163282e-03	-2.760172721049760237e-03
1.517386934673366605e+00	1.655704946627526222e-02	-6.706805985256017975e-03	-1.637495476816029465e-03
2.019849246231155249e+00	1.824681178137894932e-02	-8.591204697413708236e-03	-1.909838533840733045e-05
2.522311557788944114e+00	1.933921958056570786e-02	-1.018334898448549838e-02	1.456985849318984116e-03
3.024773869346732980e+00	2.029053346278460873e-02	-1.147348190956617997e-02	2.607386044544858419e-03
3.527236180904521845e+00	2.123938742399055293e-02	-1.245547748106156163e-02	3.332235925851230116e-03
4.029698492462310710e+00	2.227122415302442565e-02	-1.315181083940226113e-02	3.680179072646755801e-03
4.532160804020099576e+00	2.329852776378208215e-02	-1.357885626762420257e-02	3.716364825567329555e-03
5.034623115577888441e+00	2.429473692866093715e-02	-1.378010330196962133e-02	3.544187764022551246e-03
5.537085427135677307e+00	2.505184201797447385e-02	-1.377244245634758404e-02	3.277469665611351928e-03
6.039547738693466172e+00	2.558482613355350654e-02	-1.360582816571148136e-02	2.961971590005533887e-03
6.542010050251255038e+00	2.580337418308945377e-02	-1.330808449374058788e-02	2.649278773085985122e-03
7.044472361809043903e+00	2.567794322343611504e-02	-1.290829899795271386e-02	2.370023804338154856e-03
7.546934673366832769e+00	2.529107413255422820e-02	-1.244394741714559618e-02	2.124273021808253861e-03
8.049396984924621634e+00	2.465831126342811139e-02	-1.193183328009264806e-02	1.911272332511816142e-03
8.551859296482410500e+00	2.381782637840487368e-02	-1.139067091707721829e-02	1.729469502154004981e-03
9.054321608040199365e+00	2.283911695654558885e-02	-1.084281150256961347e-02	1.576265346274063331e-03
9.556783919597988231e+00	2.176233009464540250e-02	-1.029600946986941774e-02	1.448384734244799986e-03
1.005924623115577710e+01	2.062495826672354135e-02	-9.755711926028561368e-03	1.341359562879317459e-03
1.056170854271356596e+01	1.948015332568371616e-02	-9.232341259581606022e-03	1.248665946022842243e-03
1.106417085427135483e+01	1.835249898851649963e-02	-8.729998952656003661e-03	1.166842107665104012e-03
1.156663316582914369e+01	1.723888054200639272e-02	-8.246525482995195264e-03	1.095488756624741090e-03
1.206909547738693256e+01	1.615512594384854034e-02	-7.784644661466545885e-03	1.032838149078763338e-03
1.257155778894472142e+01	1.512652725460824840e-02	-7.349452754132399131e-03	9.764760086897114871e-04
1.307402010050251029e+01	1.415473544601821877e-02	-6.939285456453620458e-03	9.262017676206441095e-04
1.357648241206029915e+01	1.323132551483042346e-02	-6.549810068693957300e-03	8.824615469249094072e-04
1.407894472361808802e+01	1.236036438559404670e-02	-6.181358667792595171e-03	8.420329171130663077e-04
1.458140703517587689e+01	1.154987718325772156e-02	-5.836056928909916924e-03	8.008248860462644642e-04
1.508386934673366575e+01	1.079036087102439555e-02	-5.512365102053547010e-03	7.620751967941940836e-04
1.558633165829145462e+01	1.006313141454523961e-02	-5.206798663120093887e-03	7.328773760575962469e-04
1.608879396984924526e+01	9.352299098750890827e-03	-4.915802228066569468e-03	7.188307214213471947e-04
1.659125628140703412e+01	8.657447621366068380e-03	-4.631961158502393046e-03	7.147282790055736138e-04
1.709371859296482299e+01	7.984945592125557157e-03	-4.349811255192626014e-03	7.120293997726345747e-04
1.759618090452261185e+01	7.337094311597908668e-03	-4.070525914001327933e-03	7.073012766835696337e-04
1.809864321608040072e+01	6.716048272200301865e-03	-3.795653529331819223e-03	6.983642730500152530e-04
1.860110552763818959e+01	6.125091416940630501e-03	-3.526418928593385259e-03	6.852561224488736046e-04
1.910356783919597845e+01	5.567374039423206820e-03	-3.263944202280189954e-03	6.684424334292685989e-04
1.960603015075376732e+01	5.044116700553471534e-03	-3.009730715748202851e-03	6.481326647693984311e-04
2.010849246231155618e+01	4.555369674664694855e-03	-2.765459521936555667e-03	6.243823516816023912e-04
2.061095477386934505e+01	4.101157931119311234e-03	-2.532452056366194838e-03	5.974763491819925620e-04
2.111341708542713391e+01	3.681514989940440265e-03	-2.311435854886678513e-03	5.681710653081582059e-04
2.161587939698492278e+01	3.296350172695659830e-03	-2.103009880144680096e-03	5.372251415035847900e-04
2.211834170854271164e+01	2.944403462082235707e-03	-1.907623634080006167e-03	5.052676582302299780e-04
2.262080402010050051e+01	2.623793295002244119e-03	-1.725629635079019763e-03	4.728391635483742425e-04
2.312326633165828937e+01	2.332758983657729802e-03	-1.557179974680246567e-03	4.404380651916145039e-04
2.362572864321607824e+01	2.069698389147131209e-03	-1.401888528445300978e-03	4.085121448839747530e-04
2.412819095477386711e+01	1.833102021993060883e-03	-1.259287464418364219e-03	3.774742245030745895e-04
2.463065326633165597e+01	1.621187461586196194e-03	-1.128865412973121141e-03	3.475981556209854599e-04
2.513311557788944484e+01	1.431818380317718357e-03	-1.010051412261732005e-03	3.189971295610466873e-04
2.563557788944723370e+01	1.262953540377491054e-03	-9.022838993509845612e-04	2.917693939316399034e-04
2.613804020100502257e+01	1.112722345806622503e-03	-8.048389932408274699e-04	2.660260950466541313e-04
2.664050251256281143e+01	9.793949562180905705e-04	-7.169013442961299490e-04	2.418844986325332299e-04
2.714296482412060030e+01	8.613323650714377333e-04	-6.377001134546818979e-04	2.194370825651410100e-04
2.764542713567838916e+01	7.569650396009921503e-04	-5.665324281461456149e-04	1.986416086105212441e-04
2.814788944723617803e+01	6.647975367229712546e-04	-5.027435028701738272e-04	1.794014405976953848e-04
2.865035175879396689e+01	5.834397962982549235e-04	-4.457079762762219130e-04	1.616343484524099836e-04
2.915281407035175576e+01	5.117312094740840986e-04	-3.948116917638044539e-04	1.453165063826682894e-04
2.965527638190954463e+01	4.486230434223868789e-04	-3.494638120971704873e-04	1.304436114875709982e-04
3.015773869346733349e+01	3.931307068893637202e-04	-3.091076221328363841e-04	1.169934188480670656e-04
3.066020100502512236e+01	3.443874165498927043e-04	-2.732428898678566855e-04	1.048481845528599019e-04
3.116266331658291122e+01	3.015909675876414292e-04	-2.414029055484948766e-04	9.386334080118914137e-05
3.166512562814070009e+01	2.639957743855737273e-04	-2.131500868390915585e-04	8.390800990648960666e-05
3.216758793969848540e+01	2.310199888417402935e-04	-1.881173316300076227e-04	7.490438335937066934e-05
3.267005025125627782e+01	2.021612615206338072e-04	-1.659747930114005175e-04	6.679747035260518936e-05
3.317251256281406313e+01	1.769406572769652189e-04	-1.464086032305431790e-04	5.953287725532765084e-05
3.367497487437184844e+01	1.549109822872183544e-04	-1.291332425916523312e-04	5.303837009469492404e-05
3.417743718592964086e+01	1.356510502368311942e-04	-1.138845629092869415e-04	4.723231137494490257e-05
3.467989949748743328e+01	1.187603129022826921e-04	-1.004108587506333841e-04	4.203666499253727498e-05
3.518236180904521859e+01	1.039288520681387411e-04	-8.850197510726176651e-05	3.738619478202932973e-05
3.568482412060300391e+01	9.094243979715668465e-05	-7.799125006423490930e-05	3.322906163256423553e-05
3.618728643216079632e+01	7.959999151155693477e-05	-6.872068091830761151e-05	2.951610452067810289e-05
3.668974874371858874e+01	6.970848102844105548e-05	-6.054561890589172285e-05	2.620216534282064649e-05
3.719221105527637405e+01	6.108249974452323848e-05	-5.334510959078244465e-05	2.324908811492514354e-05
3.769467336683415937e+01	5.354392047519282427e-05	-4.700577339452249105e-05	2.062102852890499853e-05
3.819713567839195179e+01	4.692715460659459606e-05	-4.142050918127099235e-05	1.828398805051129899e-05
3.869959798994974420e+01	4.111889971017410115e-05	-3.650178894050113283e-05	1.620907364803649491e-05
3.920206030150752952e+01	3.603257019764517967e-05	-3.217294748466906093e-05	1.437033903672007797e-05
3.970452261306531483e+01	3.158499218450691153e-05	-2.836032132130616421e-05	1.274281635845360778e-05
4.020698492462310725e+01	2.769871081699125373e-05	-2.499974884225442969e-05	1.130270036818065081e-05
4.070944723618089967e+01	2.430348386182095208e-05	-2.204061831140703446e-05	1.002745749298925114e-05
4.121190954773868498e+01	2.133201054386291723e-05	-1.943518828942679454e-05	8.895402712656430295e-06
4.171437185929647029e+01	1.872156656765268631e-05	-1.713842574361941655e-05	7.886458672989301249e-06
4.221683417085426271e+01	1.642929378800632087e-05	-1.511508983263258272e-05	6.988028576313598017e-06
4.271929648241205513e+01	1.442237747798554878e-05	-1.333513995434197463e-05	6.191233720012395944e-06
4.322175879396984044e+01	1.266918252757671213e-05	-1.176959442144079587e-05	5.487516681096650089e-06
4.372422110552762575e+01	1.113935380116207810e-05	-1.039196346963425671e-05	4.867886357092322325e-06
4.422668341708541817e+01	9.804081289173598626e-06	-9.180451930299852556e-06	4.321833335956926336e-06
4.472914572864321059e+01	8.635594290553244012e-06	-8.114578246618497803e-06	3.838914788310533780e-06
4.523160804020099590e+01	7.607269430154604115e-06	-7.174649677651983692e-06	3.409134645936376603e-06
4.573407035175878121e+01	6.699772363014931087e-06	-6.344824854538922554e-06	3.025661391237829401e-06
4.623653266331657363e+01	5.901442059804413790e-06	-5.613297563787400827e-06	2.685000321735635748e-06
4.673899497487436605e+01	5.201348753828316697e-06	-4.968817130606929453e-06	2.383926666298536460e-06
4.724145728643215136e+01	4.588877886718488764e-06	-4.400622088860504508e-06	2.119210350900796280e-06
4.774391959798993668e+01	4.053459956356924683e-06	-3.899725216108718483e-06	1.886605427440905807e-06
4.824638190954772909e+01	3.584680197464342418e-06	-3.458280289340052346e-06	1.681326791297769126e-06
4.874884422110552151e+01	3.172439745964521472e-06	-3.068692061116884455e-06	1.498726566724331713e-06
4.925130653266330683e+01	2.807517538444943971e-06	-2.723891114160817290e-06	1.334667415540114760e-06
4.975376884422109214e+01	2.484637426511209715e-06	-2.418921083193859340e-06	1.187506474893342189e-06
5.025623115577888456e+01	2.200127003306003492e-06	-2.149722510505663060e-06	1.056584671527164248e-06
5.075869346733667697e+01	1.950424249661976761e-06	-1.912356303608442072e-06	9.412637532119274393e-07
5.126115577889446229e+01	1.731972624967450228e-06	-1.703063580678148839e-06	8.406940946712520319e-07
5.176361809045224760e+01	1.540820606208230057e-06	-1.518531508739018138e-06	7.528791685628938941e-07
5.226608040201004002e+01	1.372970986661586116e-06	-1.355649205902768848e-06	6.755064583581820242e-07
5.276854271356783244e+01	1.224539596004005138e-06	-1.211393623660815305e-06	6.063289252954539017e-07
5.327100502512561775e+01	1.092084560021252050e-06	-1.083017394623288601e-06	5.434439171512191202e-07
5.377346733668340306e+01	9.739824396685758607e-07	-9.688369430342190858e-07	4.864550028414550811e-07
5.427592964824119548e+01	8.692090907816905165e-07	-8.675328602142211292e-07	4.354445404075604820e-07
5.477839195979898790e+01	7.767681084781372401e-07	-7.778215459018757951e-07	3.904924675284847671e-07
5.528085427135677321e+01	6.956326724153316943e-07	-6.984534742837945374e-07	3.515573043392338039e-07
5.578331658291455852e+01	6.244245318239002135e-07	-6.282100541322723697e-07	3.178079493442869007e-07
5.628577889447235094e+01	5.616474960352139911e-07	-5.659039639930496030e-07	2.881129921561044180e-07
5.678824120603014336e+01	5.058442913203201566e-07	-5.103790596696117016e-07	2.613699664249111659e-07
5.729070351758792867e+01	4.556533466870450416e-07	-4.605462228775162185e-07	2.365729790132523468e-07
5.779316582914571399e+01	4.104013247499184038e-07	-4.157624616997979140e-07	2.135087224662776948e-07
5.829562814070350640e+01	3.698448317768287223e-07	-3.756653952567131864e-07	1.924537930034700566e-07
5.879809045226129882e+01	3.337530603934380857e-07	-3.399059241468603347e-07	1.736852792376539823e-07
5.930055276381908413e+01	3.018956087046951747e-07	-3.081413531801745384e-07	1.574612072348153399e-07
5.980301507537686945e+01	2.738814620567298968e-07	-2.799654860470292498e-07	1.436566919983655390e-07
6.030547738693466187e+01	2.491334263273555181e-07	-2.548973684416374408e-07	1.317066693147041262e-07
6.080793969849245428e+01	2.270772211365373139e-07	-2.324629708474276965e-07	1.210345033330637528e-07
6.131040201005023960e+01	2.071527538211812696e-07	-2.121999395253650103e-07	1.110779573701634035e-07
6.181286432160802491e+01	1.889324157196861334e-07	-1.937440182672508626e-07	1.014718934950446797e-07
6.231532663316581733e+01	1.723299022346036655e-07	-1.769816344639646116e-07	9.237059618147702469e-08
6.281778894472360975e+01	1.573180874446237447e-07	-1.618436600470525353e-07	8.401280582245029750e-08
6.332025125628139506e+01	1.438704171193608202e-07	-1.482625409017105200e-07	7.663152089008363511e-08
6.382271356783918037e+01	1.319473205217685696e-07	-1.361626868236806978e-07	7.041892619121416706e-08
6.432517587939697989e+01	1.213835255369799194e-07	-1.253810298677907359e-07	6.523398807198691796e-08
6.482763819095477231e+01	1.119487098679880216e-07	-1.157097328547978595e-07	6.076014560850453129e-08
6.533010050251256473e+01	1.034171371283709661e-07	-1.069452306380399914e-07	5.668632585512072542e-08
6.583256281407034294e+01	9.556889262198875281e-08	-9.888917943172360790e-08	5.270993178611442505e-08
6.633502512562813536e+01	8.826426377008797461e-08	-9.141282802509161478e-08	4.868536284946003921e-08
6.683748743718592777e+01	8.150893384944684621e-08	-8.451343808401477386e-08	4.475419969440603301e-08
6.733994974874370598e+01	7.532427939683567658e-08	-7.820202154328348912e-08	4.108645634191446551e-08
6.784241206030149840e+01	6.973117629488638844e-08	-7.248932010716159666e-08	3.784834416299136007e-08
6.834487437185929082e+01	6.474268847684534299e-08	-6.737927124169267339e-08	3.518202186944082707e-08
6.884733668341708324e+01	6.029885306202070427e-08	-6.281076524783600407e-08	3.302444333657960997e-08
6.934979899497487565e+01	5.629943143667918215e-08	-5.868688811013930243e-08	3.119842674378834217e-08
6.985226130653265386e+01	5.264584508116425933e-08	-5.491236666674637164e-08	2.952924380574630878e-08
7.035472361809044628e+01	4.924163334241899547e-08	-5.139397399095519870e-08	2.784594487730586378e-08
7.085718592964823870e+01	4.601722022305213577e-08	-4.806440148010072782e-08	2.604017057385407653e-08
7.135964824120601691e+01	4.298142341574587150e-08	-4.493190726462819545e-08	2.418842912777291736e-08
7.186211055276380932e+01	4.015772034716929599e-08	-4.201888420418961693e-08	2.240086885900827010e-08
7.236457286432160174e+01	3.756908988630351462e-08	-3.934724900019692674e-08	2.078533327398077827e-08
7.286703517587939416e+01	3.523736463681798796e-08	-3.693779653697591895e-08	1.944552810324427616e-08
7.336949748743718658e+01	3.315517858906897574e-08	-3.478225861311291681e-08	1.840067850082388732e-08
7.387195979899496479e+01	3.127621970056125908e-08	-3.283359480185051348e-08	1.755762570886497296e-08
7.437442211055275720e+01	2.955230733606451806e-08	-3.104292192089430635e-08	1.681706742684999081e-08
7.487688442211054962e+01	2.793622875781841398e-08	-2.936233877535887250e-08	1.608170368724642462e-08
7.537934673366832783e+01	2.638393617418666702e-08	-2.774717216904301261e-08	1.526182525181485345e-08
7.588180904522612025e+01	2.488539624351769548e-08	-2.618751148249061875e-08	1.435363405586020307e-08
7.638427135678391267e+01	2.345619078355633400e-08	-2.469962308284185884e-08	1.341793279693294319e-08
7.688673366834170508e+01	2.211224546524325064e-08	-2.330011813464888504e-08	1.251598568158763598e-08
7.738919597989949750e+01	2.086917200671995742e-08	-2.200528035366188229e-08	1.170785863222720245e-08
7.789165829145727571e+01	1.973995492242131343e-08	-2.082864546352724627e-08	1.104567936373208124e-08
7.839412060301506813e+01	1.871657894466214269e-08	-1.976177664830116390e-08	1.052005927344222818e-08
7.889658291457286055e+01	1.778027103814765551e-08	-1.878498146880572690e-08	1.008997129509288383e-08
7.939904522613063875e+01	1.691251475542229528e-08	-1.787883693441260618e-08	9.714880141521465211e-09
7.990150753768843117e+01	1.609514201078291649e-08	-1.702428550950366744e-08	9.355016006597156010e-09
8.040396984924622359e+01	1.531193759309698094e-08	-1.620433527992954775e-08	8.975492417983655044e-09
8.090643216080401601e+01	1.455870109241253252e-08	-1.541472127169870179e-08	8.572113558046303020e-09
8.140889447236180843e+01	1.383647659808513347e-08	-1.465673197671246107e-08	8.154014222778136371e-09
8.191135678391958663e+01	1.314631108709259825e-08	-1.393165561829840777e-08	7.730220119640365781e-09
8.241381909547737905e+01	1.248923142046640498e-08	-1.324075585363511469e-08	7.309591527114018724e-09
8.291628140703517147e+01	1.186624480919551917e-08	-1.258527234138071167e-08	6.900827068074021632e-09
8.341874371859294968e+01	1.127833926688012579e-08	-1.196642129317714436e-08	6.512467376657901911e-09
8.392120603015074209e+01	1.072648404958466022e-08	-1.138539600957662188e-08	6.152898662230874211e-09
8.442366834170853451e+01	1.021162616877118962e-08	-1.084336306942686672e-08	5.830343102732919654e-09
8.492613065326632693e+01	9.733560844149647143e-09	-1.034021252148626310e-08	5.549089128131942832e-09
8.542859296482411935e+01	9.289396863616396692e-09	-9.872859835509760345e-09	5.304368994268382039e-09
8.593105527638189756e+01	8.875902923311114353e-09	-9.437842194399966605e-09	5.090195376065813362e-09
8.643351758793968997e+01	8.489903448594974255e-09	-9.031756516805877686e-09	4.900684885811465239e-09
8.693597989949748239e+01	8.128277387229599385e-09	-8.651258163439284057e-09	4.730055817401973029e-09
8.743844221105526060e+01	7.787957034974810473e-09	-8.293059678144706391e-09	4.572625951252839183e-09
8.794090452261305302e+01	7.465926892560278354e-09	-7.953929562602729752e-09	4.422810417915257283e-09
8.844336683417084544e+01	7.159222553026105029e-09	-7.630691083589320410e-09	4.275119618517756843e-09
8.894582914572863785e+01	6.864929906160706952e-09	-7.320221424195009559e-09	4.124157932688511150e-09
8.944829145728643027e+01	6.580838287600087888e-09	-7.020161026083009170e-09	3.966287331561371088e-09
8.995075376884420848e+01	6.306814972491650059e-09	-6.730406319870291329e-09	3.803127494686393067e-09
9.045321608040200090e+01	6.043126021507621917e-09	-6.451286158600488383e-09	3.637281409830336934e-09
9.095567839195979332e+01	5.790032833880433401e-09	-6.183123683379881387e-09	3.471308868695303128e-09
9.145814070351757152e+01	5.547792245448896340e-09	-5.926236443194039506e-09	3.307727359702398963e-09
9.196060301507536394e+01	5.316656624173375957e-09	-5.680936511635530451e-09	3.149012937927692052e-09
9.246306532663315636e+01	5.096873963198093102e-09	-5.447530600638031177e-09	2.997601072891617121e-09
9.296552763819094878e+01	4.888687971535759504e-09	-5.226320171308511979e-09	2.855887474877719307e-09
9.346798994974874120e+01	4.692338162447172507e-09	-5.017601541946089998e-09	2.726228900432685424e-09
9.397045226130651940e+01	4.508033971566672943e-09	-4.821637643276562228e-09	2.610855573675185933e-09
9.447291457286431182e+01	4.335371122197259007e-09	-4.638020858106776912e-09	2.509885673506889127e-09
9.497537688442210424e+01	4.173335297218821638e-09	-4.465677040749784504e-09	2.421338296511600387e-09
9.547783919597988245e+01	4.020900649546875260e-09	-4.303518939068094885e-09	2.343170525577922605e-09
9.598030150753767487e+01	3.877057285594860374e-09	-4.150476209160273740e-09	2.273371396132047631e-09
9.648276381909546728e+01	3.740810953934326098e-09	-4.005495085390331019e-09	2.209961271363049057e-09
9.698522613065325970e+01	3.611182741494254770e-09	-3.867538058407370548e-09	2.150991232592069434e-09
9.748768844221105212e+01	3.487208777080600383e-09	-3.735583560923505563e-09	2.094542484345108177e-09
9.799015075376883033e+01	3.367939942004219742e-09	-3.608625661025512756e-09	2.038725773703879891e-09
9.849261306532662275e+01	3.252441587612815730e-09	-3.485673762803618070e-09	1.981680823523739839e-09
9.899507537688441516e+01	3.139804308384901960e-09	-3.365763942462651867e-09	1.921603410969088982e-09
9.949753768844219337e+01	3.029593229346058506e-09	-3.248431799140062492e-09	1.857869113945153644e-09
1.000000000000000000e+02	2.921995977532480034e-09	-3.133868185617452003e-09	1.791403499780999090e-09


==> dat/1dbte_with_E/Ewt_10K_Nx100_Nr127_l2_dt_5e-4_fl_x-0.988_04.csv <==
x	f0	f1	f2
1.000000000000000021e-02	1.517392879878677082e-03	-2.307532111479998461e-05	1.085106217172936063e-03
5.124623115577888743e-01	9.066851784528949521e-03	-2.189241440784050943e-03	-3.279575337414652493e-03
1.014924623115577740e+00	1.424981311863179022e-02	-4.601672793086939231e-03	-3.652867426466085282e-03
1.517386934673366605e+00	1.765690071767666083e-02	-6.960000200957362770e-03	-2.782165637690588774e-03
2.019849246231155249e+00	1.966682778509669036e-02	-9.055175392716609609e-03	-9.314639292546532563e-04
2.522311557788944114e+00	2.095515337408281401e-02	-1.085181819289319193e-02	8.816158612601142060e-04
3.024773869346732980e+00	2.205596553213835798e-02	-1.232167615587477852e-02	2.312236557525746989e-03
3.527236180904521845e+00	2.312039403886359187e-02	-1.342991342200829802e-02	3.234269608576626712e-03
4.029698492462310710e+00	2.420771497135569897e-02	-1.418448025850634932e-02	3.702224477572375796e-03
4.532160804020099576e+00	2.522139031881184476e-02	-1.459801810169173569e-02	3.792966881486820648e-03
5.034623115577888441e+00	2.611734460335314242e-02	-1.472282929140889852e-02	3.628661126672329783e-03
5.537085427135677307e+00	2.669172256123912221e-02	-1.458918161600230093e-02	3.346705543384113045e-03
6.039547738693466172e+00	2.696947932924475405e-02	-1.426417833577756783e-02	3.002542630983590435e-03
6.542010050251255038e+00	2.688278781956614932e-02	-1.379234352809895030e-02	2.658497523765822497e-03
7.044472361809043903e+00	2.642791819996150385e-02	-1.321655214294611101e-02	2.350905063988352299e-03
7.546934673366832769e+00	2.571094878938483264e-02	-1.258472985011081791e-02	2.079249103845766649e-03
8.049396984924621634e+00	2.476908994152400220e-02	-1.192134752016661345e-02	1.844643447334709616e-03
8.551859296482410500e+00	2.365516105404309039e-02	-1.124934792123629713e-02	1.645733171383338862e-03
9.054321608040199365e+00	2.244653275454075100e-02	-1.059252170190271534e-02	1.478226282084266988e-03
9.556783919597988231e+00	2.118762863575151395e-02	-9.959056031367033088e-03	1.338564347491452049e-03
1.005924623115577710e+01	1.991605037895730415e-02	-9.353643661113023727e-03	1.222299766663330735e-03
1.056170854271356596e+01	1.867924669005607136e-02	-8.784213934225326356e-03	1.122575801170942961e-03
1.106417085427135483e+01	1.749667461907490965e-02	-8.252525983426173967e-03	1.035574851261663199e-03
1.156663316582914369e+01	1.636115238711951039e-02	-7.754380711337815861e-03	9.605669205505766757e-04
1.206909547738693256e+01	1.528235413292243321e-02	-7.289976798304875424e-03	8.955401051322241148e-04
1.257155778894472142e+01	1.427849242096151591e-02	-6.861719125180691832e-03	8.379032461891181135e-04
1.307402010050251029e+01	1.334622319126227419e-02	-6.465941623124427280e-03	7.873557485321363387e-04
1.357648241206029915e+01	1.247331754562982023e-02	-6.096708886869289974e-03	7.442814543846033599e-04
1.407894472361808802e+01	1.165992605662414562e-02	-5.752656448095708197e-03	7.053775054356835198e-04
1.458140703517587689e+01	1.091041847821545320e-02	-5.434293234872847496e-03	6.664564240416417018e-04
1.508386934673366575e+01	1.021331841921193154e-02	-5.139057813625627635e-03	6.305479163921496287e-04
1.558633165829145462e+01	9.548954462190666070e-03	-4.862804864302842055e-03	6.044847841203308076e-04
1.608879396984924526e+01	8.900521557132955869e-03	-4.601407775782966579e-03	5.936628418244785160e-04
1.659125628140703412e+01	8.266385224195323123e-03	-4.347209515647531934e-03	5.930870796740017256e-04
1.709371859296482299e+01	7.651779789144354943e-03	-4.094534786196896148e-03	5.945136548005219282e-04
1.759618090452261185e+01	7.058318247677176568e-03	-3.844103864318709242e-03	5.945462212401621998e-04
1.809864321608040072e+01	6.487591237987862941e-03	-3.597049840659743373e-03	5.909938208345314739e-04
1.860110552763818959e+01	5.942487947963138312e-03	-3.354293287771356602e-03	5.837993247761668692e-04
1.910356783919597845e+01	5.425847480031140840e-03	-3.116698817771939786e-03	5.733213620686510026e-04
1.960603015075376732e+01	4.938870290853014135e-03	-2.885587572799303002e-03	5.596601321330821636e-04
2.010849246231155618e+01	4.481758913485132771e-03	-2.662511025128093834e-03	5.427633720201056194e-04
2.061095477386934505e+01	4.054730096646214782e-03	-2.448709060314934339e-03	5.228044435050111221e-04
2.111341708542713391e+01	3.658093283640057036e-03	-2.244911866069030336e-03	5.004122366429747393e-04
2.161587939698492278e+01	3.292038220161577072e-03	-2.051736839501342325e-03	4.762259665618617864e-04
2.211834170854271164e+01	2.955673472686424531e-03	-1.869707703244428802e-03	4.507858668818931882e-04
2.262080402010050051e+01	2.647525828182480893e-03	-1.699280526859175923e-03	4.245630291823319327e-04
2.312326633165828937e+01	2.366215063630769128e-03	-1.540717160285624008e-03	3.979982797935175580e-04
2.362572864321607824e+01	2.110486738916846940e-03	-1.393771117295329945e-03	3.715070448515210219e-04
2.412819095477386711e+01	1.879156421309097083e-03	-1.258113140157572337e-03	3.454763527113511711e-04
2.463065326633165597e+01	1.670756540749729520e-03	-1.133373479150066865e-03	3.201675818347785984e-04
2.513311557788944484e+01	1.483458799164239774e-03	-1.019128774482214259e-03	2.956970577253799077e-04
2.563557788944723370e+01	1.315509014880642587e-03	-9.149572850942546158e-04	2.721683132446011430e-04
2.613804020100502257e+01	1.165258771810489830e-03	-8.202636664305106061e-04	2.497131834053556670e-04
2.664050251256281143e+01	1.031155126927494302e-03	-7.343516780968471769e-04	2.284791136665706684e-04
2.714296482412060030e+01	9.117242781871406822e-04	-6.565618606970965521e-04	2.085868925596450884e-04
2.764542713567838916e+01	8.055433293720245906e-04	-5.862881315483029800e-04	1.900176561724628078e-04
2.814788944723617803e+01	7.112514668876561245e-04	-5.229636397164884277e-04	1.726954505537890467e-04
2.865035175879396689e+01	6.275782722673905458e-04	-4.660444627993333465e-04	1.565600639710085359e-04
2.915281407035175576e+01	5.534331178603659829e-04	-4.149831767363558639e-04	1.416216283367974194e-04
2.965527638190954463e+01	4.878188246267274142e-04	-3.692487138295597244e-04	1.279125680982743599e-04
3.015773869346733349e+01	4.297989288595397469e-04	-3.283386890845161319e-04	1.154434680379747767e-04
3.066020100502512236e+01	3.785479272534242909e-04	-2.917912190729591128e-04	1.041165168411278016e-04
3.116266331658291122e+01	3.333013798771716969e-04	-2.591716298852880145e-04	9.380234752601745182e-05
3.166512562814070009e+01	2.933473401490258167e-04	-2.300723489439943884e-04	8.438507058094702428e-05
3.216758793969848540e+01	2.581205305739945992e-04	-2.041514910680320403e-04	7.580448116666835257e-05
3.267005025125627782e+01	2.271280190998131731e-04	-1.811018671413100369e-04	6.802375202053091263e-05
3.317251256281406313e+01	1.998991175539412634e-04	-1.606304647587922815e-04	6.100561893444125192e-05
3.367497487437184844e+01	1.759867783731073069e-04	-1.424632392678788469e-04	5.469174192368449146e-05
3.417743718592964086e+01	1.549651585512601924e-04	-1.263417763097640330e-04	4.901223662175134484e-05
3.467989949748743328e+01	1.364292177567854810e-04	-1.120197633660651018e-04	4.390018072653694266e-05
3.518236180904521859e+01	1.200662576016773469e-04	-9.929199355543556500e-05	3.929778982386372807e-05
3.568482412060300391e+01	1.056610970124917799e-04	-8.799630416907362491e-05	3.515678196485370210e-05
3.618728643216079632e+01	9.301180907938894299e-05	-7.797898304290026058e-05	3.143121919139512109e-05
3.668974874371858874e+01	8.192236642304931177e-05	-6.909840586096920338e-05	2.808002389302794938e-05
3.719221105527637405e+01	7.219888222096177322e-05	-6.123373590203639910e-05	2.507148768259797011e-05
3.769467336683415937e+01	6.365419499437086721e-05	-5.427126138885176199e-05	2.237635712094658818e-05
3.819713567839195179e+01	5.611426425266067240e-05	-4.810344636086965605e-05	1.996656323842337780e-05
3.869959798994974420e+01	4.945958659971566926e-05	-4.264143655594337983e-05	1.781562757214678468e-05
3.920206030150752952e+01	4.359854892065849848e-05	-3.780684555449509090e-05	1.589832110073916054e-05
3.970452261306531483e+01	3.844313875017360001e-05	-3.352434520181982641e-05	1.419035706535358725e-05
4.020698492462310725e+01	3.391117611222324189e-05	-2.972806114739995605e-05	1.266874098120289048e-05
4.070944723618089967e+01	2.992776156826931701e-05	-2.636555263114287269e-05	1.131197630881620042e-05
4.121190954773868498e+01	2.642109244544408814e-05	-2.338729623462058906e-05	1.009940099384494663e-05
4.171437185929647029e+01	2.332414445898781420e-05	-2.074654545784770332e-05	9.011877031994826079e-06
4.221683417085426271e+01	2.059026683049561019e-05	-1.840646238732765851e-05	8.037337527380742554e-06
4.271929648241205513e+01	1.818315565446983827e-05	-1.633549124009564115e-05	7.167232605286532793e-06
4.322175879396984044e+01	1.606780577257598569e-05	-1.450318551719692604e-05	6.393320563378486933e-06
4.372422110552762575e+01	1.421055488602689836e-05	-1.288151928135842304e-05	5.706893482650933189e-06
4.422668341708541817e+01	1.257926939578424074e-05	-1.144690975536473785e-05	5.097661441354990357e-06
4.472914572864321059e+01	1.114294496961171495e-05	-1.017709943302512162e-05	4.555384975623056114e-06
4.523160804020099590e+01	9.871850349365763729e-06	-9.050684794298694433e-06	4.070254889140221184e-06
4.573407035175878121e+01	8.744197859922124143e-06	-8.050375199710848223e-06	3.635362811599924474e-06
4.623653266331657363e+01	7.746559813152311235e-06	-7.163187933970586720e-06	3.246856921986226400e-06
4.673899497487436605e+01	6.866326519926687894e-06	-6.376744317746746794e-06	2.901152056788507631e-06
4.724145728643215136e+01	6.091254545064685566e-06	-5.679192733285234516e-06	2.594686845110872741e-06
4.774391959798993668e+01	5.409183273441187713e-06	-5.060519635294350990e-06	2.323082992895687759e-06
4.824638190954772909e+01	4.808147996418966856e-06	-4.511901944596918742e-06	2.081540295911822551e-06
4.874884422110552151e+01	4.276546801395670575e-06	-4.024797305098608035e-06	1.865397592402511659e-06
4.925130653266330683e+01	3.803754829977904883e-06	-3.591245303176317672e-06	1.670483062544955273e-06
4.975376884422109214e+01	3.383480762783281196e-06	-3.205603066889909083e-06	1.494982982069384255e-06
5.025623115577888456e+01	3.011203714125347102e-06	-2.863214991285868352e-06	1.338018204618564983e-06
5.075869346733667697e+01	2.682538131109606574e-06	-2.559563243368777594e-06	1.198736662506990367e-06
5.126115577889446229e+01	2.393122733040039875e-06	-2.290320069553306666e-06	1.076097516897196194e-06
5.176361809045224760e+01	2.138199223770577169e-06	-2.051585591863868055e-06	9.680024857301494949e-07
5.226608040201004002e+01	1.912978528187656101e-06	-1.839667541631370136e-06	8.720668791705167393e-07
5.276854271356783244e+01	1.712806887167865658e-06	-1.650977806251621632e-06	7.859734494209030665e-07
5.327100502512561775e+01	1.533542073985321514e-06	-1.482250006160225490e-06	7.077375729644168280e-07
5.377346733668340306e+01	1.373126506654088205e-06	-1.331452550308351876e-06	6.368125035549276233e-07
5.427592964824119548e+01	1.230193229638192521e-06	-1.196977946651569483e-06	5.731116575447168334e-07
5.477839195979898790e+01	1.103412276689872075e-06	-1.077262279221434643e-06	5.165506091026218950e-07
5.528085427135677321e+01	9.914271170605291351e-07	-9.707812652243771196e-07	4.669390460938420436e-07
5.578331658291455852e+01	8.925049770545553602e-07	-8.760360714498328771e-07	4.233748205522086508e-07
5.628577889447235094e+01	8.047908073156783909e-07	-7.915613083147103357e-07	3.846874347224093553e-07
5.678824120603014336e+01	7.264778351674832017e-07	-7.159300215453061026e-07	3.497364190395493319e-07
5.729070351758792867e+01	6.558742868835285719e-07	-6.477965571596664201e-07	3.174767953029412033e-07
5.779316582914571399e+01	5.921007971345269843e-07	-5.863500559735042775e-07	2.876340303777927844e-07
5.829562814070350640e+01	5.347862952194555361e-07	-5.311164074162604685e-07	2.604104292362437441e-07
5.879809045226129882e+01	4.835766513544113114e-07	-4.816384009498982527e-07	2.360104347803907439e-07
5.930055276381908413e+01	4.381205350234799023e-07	-4.374675264133175464e-07	2.146218934989176625e-07
5.980301507537686945e+01	3.978879183706339199e-07	-3.980821482620093514e-07	1.960718272758747844e-07
6.030547738693466187e+01	3.621411988619805810e-07	-3.628742988458778521e-07	1.797722171356471613e-07
6.080793969849245428e+01	3.301481870309934280e-07	-3.312452107107390396e-07	1.651254035847364870e-07
6.131040201005023960e+01	3.011947559567964027e-07	-3.026108438849149823e-07	1.515486219629194201e-07
6.181286432160802491e+01	2.747278299103455748e-07	-2.765048594844900524e-07	1.386534292750776408e-07
6.231532663316581733e+01	2.506078142805249277e-07	-2.527604495066849801e-07	1.265622722722411796e-07
6.281778894472360975e+01	2.287674897605695181e-07	-2.312645163151415109e-07	1.154812371404604425e-07
6.332025125628139506e+01	2.091411338041506197e-07	-2.119065570688689408e-07	1.056114357623600083e-07
6.382271356783918037e+01	1.916489168029667835e-07	-1.945680375683834606e-07	9.711495177821164008e-08
6.432517587939697989e+01	1.760676833567411609e-07	-1.790347353990681444e-07	8.983105145144232128e-08
6.482763819095477231e+01	1.621004667870860419e-07	-1.650438284565274819e-07	8.342920300622515682e-08
6.533010050251256473e+01	1.494563057958628726e-07	-1.523379700170121482e-07	7.758473201769140493e-08
6.583256281407034294e+01	1.378516712205715950e-07	-1.406663643871119180e-07	7.198175822311377018e-08
6.633502512562813536e+01	1.270991862927641849e-07	-1.298613160213701735e-07	6.646310401421917951e-08
6.683748743718592777e+01	1.171853878827120275e-07	-1.199053227011180398e-07	6.116169515705865637e-08
6.733994974874370598e+01	1.081159815774160048e-07	-1.107975489953597309e-07	5.623937689906167368e-08
6.784241206030149840e+01	9.989651032621685310e-08	-1.025371425510931210e-07	5.185436916716680023e-08
6.834487437185929082e+01	9.252444498656735591e-08	-9.511571332328948102e-08	4.814084324520672120e-08
6.884733668341708324e+01	8.591871669019343367e-08	-8.845035899406499221e-08	4.502626498442320050e-08
6.934979899497487565e+01	7.995509114033020112e-08	-8.241728039760937471e-08	4.232321220038364572e-08
6.985226130653265386e+01	7.451146635825284407e-08	-7.689482809592724834e-08	3.984692352412675395e-08
7.035472361809044628e+01	6.946835870647797954e-08	-7.176396211977204797e-08	3.741663014692854326e-08
7.085718592964823870e+01	6.473673506409429242e-08	-6.693713489615299218e-08	3.491629493309036397e-08
7.135964824120601691e+01	6.031590415499994016e-08	-6.241836497211718153e-08	3.242089994205346112e-08
7.186211055276380932e+01	5.622187210325262575e-08	-5.822889780761399438e-08	3.004025421973484987e-08
7.236457286432160174e+01	5.247029842849281374e-08	-5.438952264717789817e-08	2.788186722967375301e-08
7.286703517587939416e+01	4.907582215050768796e-08	-5.091980280239902100e-08	2.604905418884212557e-08
7.336949748743718658e+01	4.602305942345030268e-08	-4.780488493281374697e-08	2.455797739850910953e-08
7.387195979899496479e+01	4.325652339746365093e-08	-4.498396411320749140e-08	2.330883316542994861e-08
7.437442211055275720e+01	4.071894780582705937e-08	-4.239414524204564573e-08	2.219554670938156334e-08
7.487688442211054962e+01	3.835421526533602830e-08	-3.997379572721558602e-08	2.111418123761288633e-08
7.537934673366832783e+01	3.610974775340074653e-08	-3.766531237075010650e-08	1.996879556142783949e-08
7.588180904522612025e+01	3.397010297350344177e-08	-3.545398614624154516e-08	1.875355023541876799e-08
7.638427135678391267e+01	3.194782434492969588e-08	-3.335741932695998851e-08	1.753036592315756113e-08
7.688673366834170508e+01	3.005591549697961200e-08	-3.139368639820517924e-08	1.636168226232684731e-08
7.738919597989949750e+01	2.830712175776343901e-08	-2.958050437235969646e-08	1.530871696994015803e-08
7.789165829145727571e+01	2.671157644712628461e-08	-2.793229998273903811e-08	1.442443136627407877e-08
7.839412060301506813e+01	2.525811722630254475e-08	-2.643692320337337399e-08	1.369761557397899519e-08
7.889658291457286055e+01	2.392469934581868483e-08	-2.506862713090963805e-08	1.308406840584672452e-08
7.939904522613063875e+01	2.268959429205223169e-08	-2.380202676395685113e-08	1.254012786537368143e-08
7.990150753768843117e+01	2.153148180533359517e-08	-2.261221445288718190e-08	1.202295617044312822e-08
8.040396984924622359e+01	2.043119628238698299e-08	-2.147690315631723036e-08	1.149490457483691999e-08
8.090643216080401601e+01	1.938268207487807994e-08	-2.038986831731294512e-08	1.095087006370319879e-08
8.140889447236180843e+01	1.838562099204895296e-08	-1.935190287171510555e-08	1.039989260550667302e-08
8.191135678391958663e+01	1.743972433979947997e-08	-1.836381450494861823e-08	9.850908157277180668e-09
8.241381909547737905e+01	1.654470727211328442e-08	-1.742639467223292832e-08	9.312688676033323964e-09
8.291628140703517147e+01	1.570028871429505676e-08	-1.654041897966907425e-08	8.793845861210420369e-09
8.341874371859294968e+01	1.490619128821918887e-08	-1.570664755441687210e-08	8.302834791433261220e-09
8.392120603015074209e+01	1.416214123952374188e-08	-1.492582540433310429e-08	7.847957459207042036e-09
8.442366834170853451e+01	1.346786490207040512e-08	-1.419867773441596951e-08	7.437352611736781099e-09
8.492613065326632693e+01	1.282208854266141230e-08	-1.352445747211257953e-08	7.075074736486724545e-09
8.542859296482411935e+01	1.222117968570905045e-08	-1.289897196238359560e-08	6.755766108888078973e-09
8.593105527638189756e+01	1.166122335461713380e-08	-1.231759951720395838e-08	6.472807415574888735e-09
8.643351758793968997e+01	1.113837199552424781e-08	-1.177579815093213995e-08	6.219694185254774922e-09
8.693597989949748239e+01	1.064884401797774475e-08	-1.126910385439492214e-08	5.990034296775261579e-09
8.743844221105526060e+01	1.018892237479974696e-08	-1.079312891533469357e-08	5.777545554198829584e-09
8.794090452261305302e+01	9.754953179882277936e-09	-1.034356028372504474e-08	5.576053326725769057e-09
8.844336683417084544e+01	9.343344362696715608e-09	-9.916157980517391865e-09	5.379488251385621681e-09
8.894582914572863785e+01	8.950564668028083388e-09	-9.506753951258944586e-09	5.181884784444743033e-09
8.944829145728643027e+01	8.573846575438948215e-09	-9.112166556016943327e-09	4.979170768709889204e-09
8.995075376884420848e+01	8.212665688622431568e-09	-8.732125067085856636e-09	4.772932613359964452e-09
9.045321608040200090e+01	7.866933135629549640e-09	-8.366918533457720591e-09	4.565817072456797799e-09
9.095567839195979332e+01	7.536561162921937423e-09	-8.016830856196310476e-09	4.360426934675659691e-09
9.145814070351757152e+01	7.221463114721105221e-09	-7.682140897264316000e-09	4.159321932286968878e-09
9.196060301507536394e+01	6.921553412854527957e-09	-7.363122585534263490e-09	3.965019626871950577e-09
9.246306532663315636e+01	6.636747537084023795e-09	-7.060045020070321913e-09	3.779996272486307128e-09
9.296552763819094878e+01	6.366962005902182156e-09	-6.773172570764723268e-09	3.606687656960224573e-09
9.346798994974874120e+01	6.112114357783249724e-09	-6.502764976409779142e-09	3.447489921998682298e-09
9.397045226130651940e+01	5.872101481223499382e-09	-6.249043045120181878e-09	3.304666965869369666e-09
9.447291457286431182e+01	5.646312903071468242e-09	-6.011415600379725690e-09	3.178251814193356814e-09
9.497537688442210424e+01	5.433633764368185906e-09	-5.788484326948719635e-09	3.066060292152383415e-09
9.547783919597988245e+01	5.232943763622432067e-09	-5.578836492821262452e-09	2.965844087908253365e-09
9.598030150753767487e+01	5.043139990429890909e-09	-5.381081334867447661e-09	2.875390043166562059e-09
9.648276381909546728e+01	4.863136586285688695e-09	-5.193849630109164281e-09	2.792519465887801148e-09
9.698522613065325970e+01	4.691864413607838785e-09	-5.015793277377380686e-09	2.715087459656715327e-09
9.748768844221105212e+01	4.528270732733276744e-09	-4.845584889049516742e-09	2.640982269225605601e-09
9.799015075376883033e+01	4.371318886655770796e-09	-4.681917392575176672e-09	2.568124641763510198e-09
9.849261306532662275e+01	4.219987993283200168e-09	-4.523503641508824199e-09	2.494467203359180371e-09
9.899507537688441516e+01	4.073283437191255953e-09	-4.369091014189835246e-09	2.418023906923831661e-09
9.949753768844219337e+01	3.930675689807717677e-09	-4.218070485750403862e-09	2.338092382372230739e-09
1.000000000000000000e+02	3.792244813881071308e-09	-4.070677220430107316e-09	2.255656603409507166e-09


==> dat/1dbte_with_E/Ewt_10K_Nx100_Nr127_l2_dt_5e-4_fl_x-0.988_06.csv <==
x	f0	f1	f2
1.000000000000000021e-02	1.243520954678370843e-01	-1.958373501366060879e-03	2.173326024378629488e-03
5.124623115577888743e-01	1.453821473110241680e-01	-1.576611020935200780e-02	-1.889786423948571284e-02
1.014924623115577740e+00	1.327587633545619650e-01	-2.595556134802381662e-02	-2.562488140803722073e-02
1.517386934673366605e+00	1.110422126604839466e-01	-3.078835962749758987e-02	-2.218855961155070597e-02
2.019849246231155249e+00	9.294346438589332071e-02	-3.101711082165485231e-02	-1.768771216229893598e-02
2.522311557788944114e+00	7.839736795643735545e-02	-2.919474788124638495e-02	-1.363234122082063529e-02
3.024773869346732980e+00	6.680746888091068647e-02	-2.671458814487877309e-02	-1.048169709142047351e-02
3.527236180904521845e+00	5.742571419202694566e-02	-2.398968755359943625e-02	-8.093658527836278260e-03
4.029698492462310710e+00	4.956466741292105127e-02	-2.132112596078303626e-02	-6.112560050123188107e-03
4.532160804020099576e+00	4.306179197238326622e-02	-1.878556709490183246e-02	-4.611467646415312940e-03
5.034623115577888441e+00	3.772736869734181347e-02	-1.645731559669635566e-02	-3.461510148629917075e-03
5.537085427135677307e+00	3.316719269598334546e-02	-1.438122887591420859e-02	-2.564835635306227449e-03
6.039547738693466172e+00	2.947041882157695400e-02	-1.256979005115632653e-02	-1.943266022122522047e-03
6.542010050251255038e+00	2.631330630952762387e-02	-1.099109190978686534e-02	-1.486755285630179209e-03
7.044472361809043903e+00	2.351732229966042170e-02	-9.633103046248014598e-03	-1.131757346452772449e-03
7.546934673366832769e+00	2.118399648022089091e-02	-8.499608881765815388e-03	-9.047543504066429560e-04
8.049396984924621634e+00	1.906056850509961140e-02	-7.513240922660366534e-03	-7.341277325525957321e-04
8.551859296482410500e+00	1.708161165126139552e-02	-6.645871080817064222e-03	-5.896710302575704828e-04
9.054321608040199365e+00	1.538523279878456149e-02	-5.919279728736007683e-03	-4.936332811417127155e-04
9.556783919597988231e+00	1.383957054453117258e-02	-5.282758605227946130e-03	-4.232724206280342842e-04
1.005924623115577710e+01	1.234109410398775974e-02	-4.696841026231313339e-03	-3.575953067677722030e-04
1.056170854271356596e+01	1.100352292160933394e-02	-4.186265826117273325e-03	-3.067444254290618410e-04
1.106417085427135483e+01	9.829004773419176486e-03	-3.741865537399471312e-03	-2.707996621140703925e-04
1.156663316582914369e+01	8.696849005510993991e-03	-3.318006868538584016e-03	-2.373416855958091994e-04
1.206909547738693256e+01	7.618789137504947476e-03	-2.918293856482185276e-03	-2.054075449999795606e-04
1.257155778894472142e+01	6.678280958363720828e-03	-2.572488057569755765e-03	-1.806654524262158140e-04
1.307402010050251029e+01	5.838993018156472641e-03	-2.263601049431416927e-03	-1.612607379014106401e-04
1.357648241206029915e+01	5.019433630240551815e-03	-1.957474967625699464e-03	-1.423466243121969193e-04
1.407894472361808802e+01	4.237981670386745288e-03	-1.661703279420246107e-03	-1.243364154639026034e-04
1.458140703517587689e+01	3.551691820620126588e-03	-1.400083109365944569e-03	-1.097377687712133382e-04
1.508386934673366575e+01	2.946005334436013843e-03	-1.166867727818172952e-03	-9.761629734099287346e-05
1.558633165829145462e+01	2.367863493762299276e-03	-9.404178299242165135e-04	-8.519540756955521301e-05
1.608879396984924526e+01	1.779479284732683655e-03	-7.057400577230153347e-04	-7.017930723316923741e-05
1.659125628140703412e+01	1.273231348432403475e-03	-5.057340326847696924e-04	-5.337943593944956283e-05
1.709371859296482299e+01	9.264768653997551909e-04	-3.742937597396131153e-04	-3.748782765484030854e-05
1.759618090452261185e+01	6.731309890575902510e-04	-2.780450184992934990e-04	-2.510283915785526535e-05
1.809864321608040072e+01	4.586772721618542509e-04	-1.906119385923983915e-04	-1.760812135217654578e-05
1.860110552763818959e+01	2.958474674737632194e-04	-1.220892239240233695e-04	-1.274434281210603749e-05
1.910356783919597845e+01	2.065981358826312134e-04	-8.729334536349293698e-05	-7.875255639108843232e-06
1.960603015075376732e+01	1.704683950048565232e-04	-7.681321415113546199e-05	-3.091841912031446288e-06
2.010849246231155618e+01	1.427615851050121677e-04	-6.733325515366787514e-05	-7.655549992300654492e-08
2.061095477386934505e+01	1.007377867491029261e-04	-4.757912978786782383e-05	6.227497931113533647e-07
2.111341708542713391e+01	6.329530719649036909e-05	-2.922455767894781769e-05	6.696745602717944083e-07
2.161587939698492278e+01	5.065307088624831201e-05	-2.448925201971833900e-05	1.707063383839073991e-06
2.211834170854271164e+01	5.640297922686683576e-05	-2.973880989575111979e-05	3.390834289106353010e-06
2.262080402010050051e+01	5.950545451748519299e-05	-3.262241512501427940e-05	4.281678263211504598e-06
2.312326633165828937e+01	4.742715990493143717e-05	-2.591202543243707258e-05	3.622828244051061931e-06
2.362572864321607824e+01	3.083888888798653723e-05	-1.639243164044451226e-05	2.549151705665577443e-06
2.412819095477386711e+01	2.372921776207254034e-05	-1.282614600471431084e-05	2.445631097815058273e-06
2.463065326633165597e+01	2.881840608360454204e-05	-1.682977170460575990e-05	3.504566078679531608e-06
2.513311557788944484e+01	3.544980510831696155e-05	-2.153490151514837471e-05	4.500702836756977753e-06
2.563557788944723370e+01	3.358818210481965177e-05	-2.049314683135405350e-05	4.297340405985159727e-06
2.613804020100502257e+01	2.439829100092060136e-05	-1.461194501142646217e-05	3.165428433683584728e-06
2.664050251256281143e+01	1.616984279068260709e-05	-9.475654154842473473e-06	2.269178519054726291e-06
2.714296482412060030e+01	1.562292187536525734e-05	-9.595070474963679637e-06	2.537342111987082026e-06
2.764542713567838916e+01	2.019411165307608404e-05	-1.312833899534997818e-05	3.502318673784355250e-06
2.814788944723617803e+01	2.357576990353814318e-05	-1.567411058160457542e-05	4.135816345503425312e-06
2.865035175879396689e+01	2.103976207704500635e-05	-1.395005668495049088e-05	3.682821802440431951e-06
2.915281407035175576e+01	1.504671046062194295e-05	-9.780608871285753020e-06	2.645006469828583029e-06
2.965527638190954463e+01	1.030592733146474751e-05	-6.585063461185182764e-06	1.914741630244462697e-06
3.015773869346733349e+01	1.032305790008872973e-05	-6.897362287263050649e-06	2.144945167018429787e-06
3.066020100502512236e+01	1.320863107687470860e-05	-9.273530272636208073e-06	2.905722262420064869e-06
3.116266331658291122e+01	1.541379512158737257e-05	-1.104774509893416048e-05	3.435774640816141348e-06
3.166512562814070009e+01	1.412785608004979432e-05	-1.011563105392363698e-05	3.139138985410381541e-06
3.216758793969848540e+01	1.049787656952598621e-05	-7.391990668914934649e-06	2.315254663025470344e-06
3.267005025125627782e+01	7.191754785125257645e-06	-4.950718376148714046e-06	1.606550786190353491e-06
3.317251256281406313e+01	6.523208161977263340e-06	-4.588152840109252419e-06	1.567697728529238315e-06
3.367497487437184844e+01	8.081667923721686319e-06	-5.959183000093878149e-06	2.071018874667023005e-06
3.417743718592964086e+01	9.851386758340644316e-06	-7.457305179602589396e-06	2.587204694948067739e-06
3.467989949748743328e+01	9.933374077073953105e-06	-7.569762208043889070e-06	2.618386367212714100e-06
3.518236180904521859e+01	8.051027489319271871e-06	-6.089144396512563745e-06	2.106756957994240841e-06
3.568482412060300391e+01	5.670156755856596247e-06	-4.210045820403516451e-06	1.467226095821537268e-06
3.618728643216079632e+01	4.286366661015236672e-06	-3.150412137522767798e-06	1.122077785468132887e-06
3.668974874371858874e+01	4.677026474523947867e-06	-3.540004460234384677e-06	1.286873606239847212e-06
3.719221105527637405e+01	5.904634136168791989e-06	-4.603778922567303978e-06	1.683069942232816585e-06
3.769467336683415937e+01	6.803033490357221811e-06	-5.379620417232298756e-06	1.966527143839167432e-06
3.819713567839195179e+01	6.403602631619422379e-06	-5.069381560373585717e-06	1.852390824412480697e-06
3.869959798994974420e+01	5.013437143163500961e-06	-3.935519371306204018e-06	1.440343577099009043e-06
3.920206030150752952e+01	3.532579452618710838e-06	-2.733314187708946728e-06	1.008659220128963794e-06
3.970452261306531483e+01	2.823504050139675970e-06	-2.186432305417763553e-06	8.239130432819777424e-07
4.020698492462310725e+01	3.174537472853517657e-06	-2.532674605110802506e-06	9.714771799756189529e-07
4.070944723618089967e+01	3.968276158782466056e-06	-3.243224953697540864e-06	1.250731925180626413e-06
4.121190954773868498e+01	4.525880217526376626e-06	-3.737476003520338785e-06	1.441848234025943094e-06
4.171437185929647029e+01	4.282420132332033147e-06	-3.533151929498196734e-06	1.362666153798908380e-06
4.221683417085426271e+01	3.416591617789238208e-06	-2.791285915059183576e-06	1.078132486125179398e-06
4.271929648241205513e+01	2.451368731090632647e-06	-1.970628867632632422e-06	7.674967293705139725e-07
4.322175879396984044e+01	1.893211692710318647e-06	-1.515411472151476630e-06	6.043180099233303713e-07
4.372422110552762575e+01	2.004992654823784965e-06	-1.653864251076419289e-06	6.764457387328166923e-07
4.422668341708541817e+01	2.470576559665502242e-06	-2.100529051110776320e-06	8.677520215234156424e-07
4.472914572864321059e+01	2.895974481843795971e-06	-2.501019638973101673e-06	1.034818399356737204e-06
4.523160804020099590e+01	2.911515417366708845e-06	-2.522925115974974483e-06	1.043181374996060568e-06
4.573407035175878121e+01	2.466558130573389397e-06	-2.123577638527278720e-06	8.773209335586044313e-07
4.623653266331657363e+01	1.849044218952409451e-06	-1.567822182343851377e-06	6.479622771532373008e-07
4.673899497487436605e+01	1.354931825097594792e-06	-1.127682341511276941e-06	4.687162465112377654e-07
4.724145728643215136e+01	1.242242267226053033e-06	-1.040173680618376864e-06	4.384735214522412623e-07
4.774391959798993668e+01	1.459638466295089716e-06	-1.256503449966689135e-06	5.357125141662603763e-07
4.824638190954772909e+01	1.776510078140188382e-06	-1.562269854892568988e-06	6.691518158703214822e-07
4.874884422110552151e+01	1.966904076955894183e-06	-1.747415581616086950e-06	7.493698548025154293e-07
4.925130653266330683e+01	1.851364093958704554e-06	-1.645303328268485460e-06	7.055521522493773383e-07
4.975376884422109214e+01	1.509589220871464113e-06	-1.331459667434929603e-06	5.707592212276033546e-07
5.025623115577888456e+01	1.119031497722913622e-06	-9.727358242079706821e-07	4.172127873515559029e-07
5.075869346733667697e+01	8.521046771041511568e-07	-7.312441955049634552e-07	3.150824112728515972e-07
5.126115577889446229e+01	8.370372717069059408e-07	-7.273558953396683724e-07	3.163797111189923418e-07
5.176361809045224760e+01	9.985679973329355256e-07	-8.891146521652113273e-07	3.894090510294894945e-07
5.226608040201004002e+01	1.199980482688304774e-06	-1.086496486529014486e-06	4.772092582584600118e-07
5.276854271356783244e+01	1.308450544787342544e-06	-1.193179410735929460e-06	5.244410714645203033e-07
5.327100502512561775e+01	1.224572086936009374e-06	-1.114843673797601618e-06	4.898791898281552955e-07
5.377346733668340306e+01	1.004963673118445226e-06	-9.066871629758452212e-07	3.982842255070554856e-07
5.427592964824119548e+01	7.540317226115127719e-07	-6.696848822065809859e-07	2.946118302905959707e-07
5.477839195979898790e+01	5.733239254407665628e-07	-5.020467458393412234e-07	2.225864519244051456e-07
5.528085427135677321e+01	5.444945938286199454e-07	-4.826080770352475993e-07	2.172348983862625616e-07
5.578331658291455852e+01	6.331998391430543129e-07	-5.771245267244331626e-07	2.627640447789720074e-07
5.628577889447235094e+01	7.596110443410943833e-07	-7.070235636236664366e-07	3.234653291492258382e-07
5.678824120603014336e+01	8.458848853305328365e-07	-7.956881170809816953e-07	3.645196147932586507e-07
5.729070351758792867e+01	8.231484731435018622e-07	-7.753738226919445314e-07	3.551648727301699852e-07
5.779316582914571399e+01	7.026706704843182721e-07	-6.577073754151118272e-07	3.009902055819972907e-07
5.829562814070350640e+01	5.449519812390250270e-07	-5.030692772647914349e-07	2.299109690789310761e-07
5.879809045226129882e+01	4.097270275723634745e-07	-3.710697510634674874e-07	1.694830687833200470e-07
5.930055276381908413e+01	3.537616469373853177e-07	-3.183525884207931101e-07	1.458888031122029774e-07
5.980301507537686945e+01	3.866271481185767702e-07	-3.543443184776510658e-07	1.634102126059926824e-07
6.030547738693466187e+01	4.637558224344439430e-07	-4.343056772469468088e-07	2.012058004844152285e-07
6.080793969849245428e+01	5.385811646717540733e-07	-5.115011371211293008e-07	2.375102715612977820e-07
6.131040201005023960e+01	5.657099587692218086e-07	-5.403728352306712925e-07	2.511068401809648852e-07
6.181286432160802491e+01	5.197140404159249181e-07	-4.954753074715856562e-07	2.301825371162833087e-07
6.231532663316581733e+01	4.282757538261290413e-07	-4.048730110216911526e-07	1.879473497952866234e-07
6.281778894472360975e+01	3.274798919696302658e-07	-3.050925762352751155e-07	1.415667321012876641e-07
6.332025125628139506e+01	2.525492415152814501e-07	-2.317880582319581555e-07	1.077960687413941907e-07
6.382271356783918037e+01	2.338650174947363196e-07	-2.156903951701167451e-07	1.010669523926887746e-07
6.432517587939697989e+01	2.637423928596174740e-07	-2.487914176582151665e-07	1.175109241366105472e-07
6.482763819095477231e+01	3.143570846912468866e-07	-3.025893904473049398e-07	1.435794295417853672e-07
6.533010050251256473e+01	3.583224026435432077e-07	-3.490321983869663420e-07	1.659382655938240366e-07
6.583256281407034294e+01	3.690181366440113454e-07	-3.608536857730833499e-07	1.716272014480182186e-07
6.633502512562813536e+01	3.357028043013540754e-07	-3.271451232308879515e-07	1.555023137797735108e-07
6.683748743718592777e+01	2.767604330855282854e-07	-2.670045325992681049e-07	1.267596444026356926e-07
6.733994974874370598e+01	2.133797374694080779e-07	-2.024163368198519300e-07	9.597323860699474031e-08
6.784241206030149840e+01	1.662770727489295619e-07	-1.548748543625554481e-07	7.348140773345730571e-08
6.834487437185929082e+01	1.535209083543918345e-07	-1.431186189554005061e-07	6.829208073895997317e-08
6.884733668341708324e+01	1.710561016748902981e-07	-1.628479832987599766e-07	7.828373072308051615e-08
6.934979899497487565e+01	2.024972472914129101e-07	-1.969240301781081324e-07	9.513275341300037391e-08
6.985226130653265386e+01	2.316658818291712688e-07	-2.284249823956212400e-07	1.106213915577483497e-07
7.035472361809044628e+01	2.427343010386231025e-07	-2.407959543114201595e-07	1.167100720244851820e-07
7.085718592964823870e+01	2.261667048146447378e-07	-2.240826781085366632e-07	1.085765105917836609e-07
7.135964824120601691e+01	1.910707343341582485e-07	-1.878912784698948899e-07	9.093392119211612856e-08
7.186211055276380932e+01	1.499233533746281624e-07	-1.453620618622386556e-07	7.021788247348315492e-08
7.236457286432160174e+01	1.149409399785046637e-07	-1.093608935745023510e-07	5.272956202118467354e-08
7.286703517587939416e+01	9.788977948669980190e-08	-9.227910887082239367e-08	4.453747831857237756e-08
7.336949748743718658e+01	1.017556817489866823e-07	-9.723871909578545144e-08	4.715985979409398179e-08
7.387195979899496479e+01	1.178511448186236811e-07	-1.150382919592078342e-07	5.606527639331895636e-08
7.437442211055275720e+01	1.368321582528965175e-07	-1.357838932718845289e-07	6.638261652916951655e-08
7.487688442211054962e+01	1.495433565264932324e-07	-1.497813398513744363e-07	7.333911397551231297e-08
7.537934673366832783e+01	1.475792317996342723e-07	-1.481321340151024674e-07	7.255459636566013346e-08
7.588180904522612025e+01	1.311454269237135802e-07	-1.310809446043870879e-07	6.416304385760612935e-08
7.638427135678391267e+01	1.069201057996342054e-07	-1.057447289497058252e-07	5.169135432930752681e-08
7.688673366834170508e+01	8.161659930264862755e-08	-7.927727935128189633e-08	3.868435847906172370e-08
7.738919597989949750e+01	6.181708386646236129e-08	-5.869262806051282329e-08	2.861763261623931293e-08
7.789165829145727571e+01	5.326792124280654935e-08	-5.011242878356856340e-08	2.452341199246663746e-08
7.839412060301506813e+01	5.527707382865570657e-08	-5.278212150161908340e-08	2.601638014553703046e-08
7.889658291457286055e+01	6.383859702144197799e-08	-6.240803204753072014e-08	3.095233616235341167e-08
7.939904522613063875e+01	7.499266240343023214e-08	-7.474603005886165893e-08	3.721189667044563192e-08
7.990150753768843117e+01	8.485430396295897555e-08	-8.563222444684970415e-08	4.271574815790399705e-08
8.040396984924622359e+01	9.003032213301226666e-08	-9.143089701281512230e-08	4.564888051756771210e-08
8.090643216080401601e+01	9.023177254033548944e-08	-9.184141092820673507e-08	4.586570068417198247e-08
8.140889447236180843e+01	8.651669738332975556e-08	-8.801017457969407719e-08	4.394490201754280933e-08
8.191135678391958663e+01	7.992970413309792659e-08	-8.106898506492378637e-08	4.045777518192291915e-08
8.241381909547737905e+01	7.149631666626869344e-08	-7.212896300073191091e-08	3.596517399603031457e-08
8.291628140703517147e+01	6.222341007684924034e-08	-6.228102362861955043e-08	3.101775323322558961e-08
8.341874371859294968e+01	5.309963322203625817e-08	-5.259633463033821950e-08	2.615619971332363823e-08
8.392120603015074209e+01	4.509581941670969121e-08	-4.412676110292754798e-08	2.191145691286498640e-08
8.442366834170853451e+01	3.916404445199984903e-08	-3.790384295101726857e-08	1.880420749078618981e-08
8.492613065326632693e+01	3.585086149983802652e-08	-3.451916949872774232e-08	1.713268579219742801e-08
8.542859296482411935e+01	3.477173438539273483e-08	-3.355415984437661053e-08	1.668434110398095253e-08
8.593105527638189756e+01	3.541518447270706723e-08	-3.445252983319811620e-08	1.717700759747279580e-08
8.643351758793968997e+01	3.727863498365153482e-08	-3.666767723047343057e-08	1.833343054284955322e-08
8.693597989949748239e+01	3.986821763374178238e-08	-3.966247141111354487e-08	1.988115962958540409e-08
8.743844221105526060e+01	4.269858447033365599e-08	-4.290904870757604591e-08	2.155244515709846579e-08
8.794090452261305302e+01	4.529272474538209691e-08	-4.588861323359392618e-08	2.308413700300186237e-08
8.844336683417084544e+01	4.718178666125960654e-08	-4.809124300805668458e-08	2.421758627985608183e-08
8.894582914572863785e+01	4.790497307755095429e-08	-4.901577662592606905e-08	2.469858792794132498e-08
8.944829145728643027e+01	4.716682731635240876e-08	-4.834112031126588183e-08	2.436445480815581394e-08
8.995075376884420848e+01	4.516813104797027161e-08	-4.628664341731896335e-08	2.332720382058993147e-08
9.045321608040200090e+01	4.220184353400197811e-08	-4.317209855615025515e-08	2.174986727486697265e-08
9.095567839195979332e+01	3.855607787493607801e-08	-3.931194905290215925e-08	1.979278062158851748e-08
9.145814070351757152e+01	3.451420106466426381e-08	-3.501547814850194838e-08	1.761363813179776263e-08
9.196060301507536394e+01	3.035493148581698172e-08	-3.058689540921017067e-08	1.536754715228685936e-08
9.246306532663315636e+01	2.635243392442589671e-08	-2.632544042869057483e-08	1.320708098043443037e-08
9.296552763819094878e+01	2.277641217960325205e-08	-2.252548390521160043e-08	1.128233040069403843e-08
9.346798994974874120e+01	1.989219934123486359e-08	-1.947662617365017442e-08	9.740953923355401122e-09
9.397045226130651940e+01	1.795195504035618309e-08	-1.745408869651251271e-08	8.723273244149918983e-09
9.447291457286431182e+01	1.699490136971552743e-08	-1.650066478087300907e-08	8.250973945769129688e-09
9.497537688442210424e+01	1.684863571112947579e-08	-1.642815256552755132e-08	8.227836888728283008e-09
9.547783919597988245e+01	1.733409924837872694e-08	-1.704108510290385644e-08	8.553937066953130166e-09
9.598030150753767487e+01	1.827503955073578549e-08	-1.814705908217318010e-08	9.130915665931799278e-09
9.648276381909546728e+01	1.949795566096443144e-08	-1.955667488309300561e-08	9.861949416895937904e-09
9.698522613065325970e+01	2.083204451480015059e-08	-2.108347808340356015e-08	1.065172069409309696e-08
9.748768844221105212e+01	2.210914865318114958e-08	-2.254390237749678493e-08	1.140638833353508430e-08
9.799015075376883033e+01	2.316370518981673845e-08	-2.375721386551430684e-08	1.203355915234207722e-08
9.849261306532662275e+01	2.383269599794171798e-08	-2.454545667340851641e-08	1.244226014850661562e-08
9.899507537688441516e+01	2.395819366305068814e-08	-2.473623726519518970e-08	1.254436407827419877e-08
9.949753768844219337e+01	2.349288253685643304e-08	-2.427812092618980997e-08	1.231367120273610802e-08
1.000000000000000000e+02	2.253482197289906087e-08	-2.327864845425525941e-08	1.180537344672230800e-08


==> dat/1dbte_with_E/Ewt_10K_Nx100_Nr127_l2_dt_5e-4_fl_x-0.988_08.csv <==
x	f0	f1	f2
1.000000000000000021e-02	4.959152199263564507e-03	-5.030641101920381588e-05	1.191289934257999845e-03
5.124623115577888743e-01	1.574121411087563982e-01	3.833535311842400537e-04	-6.287402045308254639e-02
1.014924623115577740e+00	1.454092935733790892e-01	5.097208378840248225e-04	-2.842462417041221115e-02
1.517386934673366605e+00	1.328053763010991761e-01	-1.434401986361651506e-03	-2.429115105740157002e-02
2.019849246231155249e+00	1.186501976376308082e-01	-5.515753145698074240e-03	-2.439240604683240790e-02
2.522311557788944114e+00	1.019285069794390319e-01	-9.275110775558035800e-03	-2.232397468570149895e-02
3.024773869346732980e+00	8.583328891361495516e-02	-1.167619727789809270e-02	-1.916408455016141779e-02
3.527236180904521845e+00	7.114014137336363564e-02	-1.260450480885423434e-02	-1.544505126219473772e-02
4.029698492462310710e+00	5.828708808245314926e-02	-1.251258916487213435e-02	-1.169521533577520811e-02
4.532160804020099576e+00	4.764919187793541233e-02	-1.175711468936127546e-02	-8.745514459794871687e-03
5.034623115577888441e+00	3.907838119794396214e-02	-1.065767555600257745e-02	-6.364473631127776608e-03
5.537085427135677307e+00	3.195497269811169161e-02	-9.426622191393951855e-03	-4.495578549924164440e-03
6.039547738693466172e+00	2.653247804732423998e-02	-8.215008634095926146e-03	-3.270895246223737805e-03
6.542010050251255038e+00	2.217802555257921901e-02	-7.074182688204967012e-03	-2.384171693402733702e-03
7.044472361809043903e+00	1.853042101950219331e-02	-6.046599526212977430e-03	-1.682527832110617674e-03
7.546934673366832769e+00	1.579441969948781194e-02	-5.177708558523242896e-03	-1.290747710001792460e-03
8.049396984924621634e+00	1.348716377196506125e-02	-4.412786011552835216e-03	-1.000109250006499337e-03
8.551859296482410500e+00	1.144260641082169537e-02	-3.743994648134166183e-03	-7.346072014072204054e-04
9.054321608040199365e+00	9.865921400424250767e-03	-3.210660615031916184e-03	-5.877545803716734737e-04
9.556783919597988231e+00	8.539640719860470963e-03	-2.755173312048357723e-03	-4.949013675031766098e-04
1.005924623115577710e+01	7.285802811853142949e-03	-2.335514336365010404e-03	-3.938001637432870269e-04
1.056170854271356596e+01	6.258342819571155805e-03	-1.996495452222838210e-03	-3.248009927900261128e-04
1.106417085427135483e+01	5.452383686282175936e-03	-1.731162530434399160e-03	-2.911577175657255930e-04
1.156663316582914369e+01	4.685970101109190704e-03	-1.477779790361903774e-03	-2.516024404209066885e-04
1.206909547738693256e+01	3.972458028744314980e-03	-1.243566676111869818e-03	-2.081709478303952869e-04
1.257155778894472142e+01	3.431236322396692077e-03	-1.072153485697352297e-03	-1.870448568975167361e-04
1.307402010050251029e+01	3.007401570330619795e-03	-9.391483629042569935e-04	-1.797875892741617929e-04
1.357648241206029915e+01	2.580132794883316892e-03	-7.955894363362743787e-04	-1.641671541382322907e-04
1.407894472361808802e+01	2.171484898894679612e-03	-6.567115289965464722e-04	-1.413902477391712725e-04
1.458140703517587689e+01	1.860286506494117972e-03	-5.622198228520581707e-04	-1.227614060570915552e-04
1.508386934673366575e+01	1.636141868491830780e-03	-5.032942383595002652e-04	-1.120082121917119575e-04
1.558633165829145462e+01	1.440356722559994751e-03	-4.450012191885503298e-04	-1.085564573323694661e-04
1.608879396984924526e+01	1.226502915398263458e-03	-3.608889997783959404e-04	-1.106506000513656982e-04
1.659125628140703412e+01	1.039331443408738655e-03	-2.918819036691135712e-04	-1.030754374150570543e-04
1.709371859296482299e+01	9.205035758046877089e-04	-2.705041040479553888e-04	-8.014498247147843694e-05
1.759618090452261185e+01	8.228773421878305501e-04	-2.544034391701134124e-04	-6.289300223043142496e-05
1.809864321608040072e+01	7.114840894264324797e-04	-2.129639622988921692e-04	-6.511162788078820869e-05
1.860110552763818959e+01	6.090096973640486515e-04	-1.687026307599801206e-04	-7.230080510434650821e-05
1.910356783919597845e+01	5.449875338277819243e-04	-1.505752491760403028e-04	-6.676041502367622399e-05
1.960603015075376732e+01	5.077884288067363323e-04	-1.520385113480091934e-04	-5.072254553598969345e-05
2.010849246231155618e+01	4.620585447018556147e-04	-1.459778316097915430e-04	-3.802027963082968659e-05
2.061095477386934505e+01	3.948284993876392682e-04	-1.211950050368678625e-04	-3.572962070801971493e-05
2.111341708542713391e+01	3.363533711284437963e-04	-9.718670890879948859e-05	-3.798889028586876528e-05
2.161587939698492278e+01	3.161741889705451162e-04	-9.346528399354324130e-05	-3.825714885876443623e-05
2.211834170854271164e+01	3.205363029337123036e-04	-1.030992277751926925e-04	-3.547929266242631335e-05
2.262080402010050051e+01	3.119847849458558860e-04	-1.046426856857980768e-04	-3.167794350991086762e-05
2.312326633165828937e+01	2.701836664004129453e-04	-8.661979167876748299e-05	-2.828981248638458805e-05
2.362572864321607824e+01	2.219168375683081202e-04	-6.507382536958542711e-05	-2.514741366648094384e-05
2.412819095477386711e+01	2.003023398991134608e-04	-5.970023455688053835e-05	-2.182445168967017373e-05
2.463065326633165597e+01	2.099376067567913415e-04	-7.251240859297852922e-05	-1.862418244400819057e-05
2.513311557788944484e+01	2.215224684319312492e-04	-8.449328762377462953e-05	-1.672442580739800938e-05
2.563557788944723370e+01	2.077605505883834823e-04	-7.808682330986648737e-05	-1.710242924306267052e-05
2.613804020100502257e+01	1.736116795139425661e-04	-5.792011127532046812e-05	-1.832319511493726909e-05
2.664050251256281143e+01	1.445269573640806083e-04	-4.269069139652279714e-05	-1.743838355590975525e-05
2.714296482412060030e+01	1.409343670844651227e-04	-4.721720314363404066e-05	-1.228979394219170293e-05
2.764542713567838916e+01	1.534935826129206786e-04	-6.323839054620384974e-05	-5.533041937113534799e-06
2.814788944723617803e+01	1.608919670020048933e-04	-7.324156731021188151e-05	-1.725075659957605596e-06
2.865035175879396689e+01	1.473452048967226961e-04	-6.445598771090295376e-05	-4.003310522756576724e-06
2.915281407035175576e+01	1.223853873167359766e-04	-4.598461721323223676e-05	-8.814512201525688716e-06
2.965527638190954463e+01	1.034345952130678382e-04	-3.371839826874338135e-05	-1.055498882500890673e-05
3.015773869346733349e+01	1.032965128641733795e-04	-3.918974961641124866e-05	-5.307438357157110543e-06
3.066020100502512236e+01	1.139353886171138707e-04	-5.414590930651841204e-05	3.072904581335442665e-06
3.116266331658291122e+01	1.209296589258716098e-04	-6.429154142275708976e-05	8.376831039151908198e-06
3.166512562814070009e+01	1.129584979204405540e-04	-5.848804491156679518e-05	5.858945634860958250e-06
3.216758793969848540e+01	9.545580513721824861e-05	-4.275675671922114053e-05	-1.156839677206127924e-06
3.267005025125627782e+01	8.027804191995464216e-05	-2.968454561994274314e-05	-6.272613810393167919e-06
3.317251256281406313e+01	7.764200899739444968e-05	-3.011630748895295106e-05	-4.002778680488160952e-06
3.367497487437184844e+01	8.494829633779577395e-05	-4.128586569939824346e-05	3.934115180424033757e-06
3.417743718592964086e+01	9.205716261542185009e-05	-5.241914202433365993e-05	1.158527168839771803e-05
3.467989949748743328e+01	8.945369117374859125e-05	-5.339132253839117519e-05	1.335555023097478305e-05
3.518236180904521859e+01	7.663740797616788204e-05	-4.323173341632861817e-05	8.595444393657862008e-06
3.568482412060300391e+01	6.279515722915863184e-05	-3.080446109568962332e-05	1.968061945000423698e-06
3.618728643216079632e+01	5.723572264966474149e-05	-2.511718894977123481e-05	-1.780213091715508920e-06
3.668974874371858874e+01	6.416444436825077780e-05	-3.060559568576227545e-05	-6.626689027139551556e-08
3.719221105527637405e+01	7.551599219504205325e-05	-4.075585203576317700e-05	4.543672886538320264e-06
3.769467336683415937e+01	8.163499736302232785e-05	-4.761209807817832779e-05	8.788324057002504374e-06
3.819713567839195179e+01	7.469028341158230686e-05	-4.465270406198252820e-05	9.915637671750080230e-06
3.869959798994974420e+01	5.894801836542701642e-05	-3.476387712494651927e-05	8.389866252491642382e-06
3.920206030150752952e+01	4.427056563967090652e-05	-2.519232774302506341e-05	6.176270408812350198e-06
3.970452261306531483e+01	4.009358835356447348e-05	-2.287338494377044544e-05	5.160423796342081132e-06
4.020698492462310725e+01	4.892294039541471382e-05	-2.968159374320973509e-05	6.039873986383769293e-06
4.070944723618089967e+01	6.230833401469840086e-05	-3.949139497011271930e-05	7.640520863511030146e-06
4.121190954773868498e+01	7.108910885026973659e-05	-4.565706184597882522e-05	8.657940337406399461e-06
4.171437185929647029e+01	6.770520845184755602e-05	-4.273250721228428870e-05	8.036856092328368886e-06
4.221683417085426271e+01	5.514235112528047760e-05	-3.323241275136303903e-05	6.395078372249158002e-06
4.271929648241205513e+01	4.126049238810903331e-05	-2.334616254591401140e-05	5.121077274331374026e-06
4.322175879396984044e+01	3.366930446939785359e-05	-1.906453180894642754e-05	5.558034764170170067e-06
4.372422110552762575e+01	3.626776604170695934e-05	-2.329472929656430552e-05	8.217244218773934813e-06
4.422668341708541817e+01	4.412897826770940843e-05	-3.159210308466780083e-05	1.161214647261055340e-05
4.472914572864321059e+01	5.114240422789627214e-05	-3.853580441829795330e-05	1.399889999379439006e-05
4.523160804020099590e+01	5.158040316651786816e-05	-3.904945499499649133e-05	1.375047904026164688e-05
4.573407035175878121e+01	4.482099607146637784e-05	-3.271666355341287596e-05	1.090300515825426142e-05
4.623653266331657363e+01	3.566145206386975980e-05	-2.406776815774900645e-05	7.258733261733123863e-06
4.673899497487436605e+01	2.902152269840625463e-05	-1.774026706669319225e-05	4.652494180359754786e-06
4.724145728643215136e+01	2.915632553794114386e-05	-1.775449027435476121e-05	4.674499665012976377e-06
4.774391959798993668e+01	3.481978227961722328e-05	-2.304370989843447648e-05	6.897759814610968644e-06
4.824638190954772909e+01	4.158201142194086977e-05	-2.959601049479540735e-05	9.727457766169561533e-06
4.874884422110552151e+01	4.510614461289491958e-05	-3.348286424879523939e-05	1.160195595699010946e-05
4.925130653266330683e+01	4.201893408486297551e-05	-3.162514354172650196e-05	1.128274791470567537e-05
4.975376884422109214e+01	3.437544894767831095e-05	-2.571104792003626080e-05	9.333750050864782701e-06
5.025623115577888456e+01	2.627129870589374957e-05	-1.922296686265638772e-05	6.998577381073166925e-06
5.075869346733667697e+01	2.168522800563715700e-05	-1.554408207405427782e-05	5.485525827096978519e-06
5.126115577889446229e+01	2.350282044524538210e-05	-1.713466623235650340e-05	5.689884339525990926e-06
5.176361809045224760e+01	2.954047438366890472e-05	-2.217817938156977891e-05	7.063818221950257416e-06
5.226608040201004002e+01	3.608975029073616261e-05	-2.757109214293159124e-05	8.623942456171581331e-06
5.276854271356783244e+01	3.954788755232022606e-05	-3.029831664127424280e-05	9.414877986687312004e-06
5.327100502512561775e+01	3.725721283482614452e-05	-2.815462858156804062e-05	8.742444551508269607e-06
5.377346733668340306e+01	3.099064984221173915e-05	-2.274003578766526336e-05	7.141783874767973130e-06
5.427592964824119548e+01	2.387503563252041681e-05	-1.681589479976116635e-05	5.522874583720713981e-06
5.477839195979898790e+01	1.895154735885351254e-05	-1.306788182569368218e-05	4.770741949397375699e-06
5.528085427135677321e+01	1.865452781785690371e-05	-1.362777158381919959e-05	5.573228516042122903e-06
5.578331658291455852e+01	2.187113845790157824e-05	-1.737565136204783438e-05	7.449635822818641601e-06
5.628577889447235094e+01	2.609863054390250495e-05	-2.191906640264942250e-05	9.463202137160226345e-06
5.678824120603014336e+01	2.889661420390634853e-05	-2.492534869846139438e-05	1.070071021875444579e-05
5.729070351758792867e+01	2.811650856408785533e-05	-2.434250605801224220e-05	1.036230857324567889e-05
5.779316582914571399e+01	2.424177907657558477e-05	-2.065406919565853034e-05	8.680068442625849559e-06
5.829562814070350640e+01	1.937170254622515924e-05	-1.589995895993259186e-05	6.519158684621760123e-06
5.879809045226129882e+01	1.557752831154195141e-05	-1.209265325499259419e-05	4.732691185757896408e-06
5.930055276381908413e+01	1.482363696693103012e-05	-1.114201963020859082e-05	4.130870532079527879e-06
5.980301507537686945e+01	1.731398376111167073e-05	-1.328613688115986731e-05	4.833874575847795481e-06
6.030547738693466187e+01	2.123234617029038277e-05	-1.684482768862720727e-05	6.170227850383798079e-06
6.080793969849245428e+01	2.469152056978817793e-05	-2.006947042407906899e-05	7.439691777196078204e-06
6.131040201005023960e+01	2.585193728858352558e-05	-2.125556776792661244e-05	7.959686319837675167e-06
6.181286432160802491e+01	2.373532898294776537e-05	-1.949101873331400645e-05	7.358802684998389006e-06
6.231532663316581733e+01	1.965982500025054499e-05	-1.597587906155085514e-05	6.094493199069547597e-06
6.281778894472360975e+01	1.530444770023579553e-05	-1.224238622755727992e-05	4.754833641763290340e-06
6.332025125628139506e+01	1.230810286870299137e-05	-9.786166451451094978e-06	3.913847913298835941e-06
6.382271356783918037e+01	1.207626090643030816e-05	-9.886227367436832000e-06	4.061161366421490380e-06
6.432517587939697989e+01	1.416736503308898481e-05	-1.210263604518645669e-05	5.014950689492896527e-06
6.482763819095477231e+01	1.716338548613483911e-05	-1.508700993724096274e-05	6.238641930243012195e-06
6.533010050251256473e+01	1.966909479511828914e-05	-1.751285162450637951e-05	7.204438577110170687e-06
6.583256281407034294e+01	2.032860572485774926e-05	-1.809122568996968333e-05	7.399569334432606187e-06
6.633502512562813536e+01	1.862679445959451000e-05	-1.634992407731137009e-05	6.644961860007199823e-06
6.683748743718592777e+01	1.559179889216546805e-05	-1.331645570418532376e-05	5.374582074119896827e-06
6.733994974874370598e+01	1.239928877714442703e-05	-1.016113219437091457e-05	4.080490421962542007e-06
6.784241206030149840e+01	1.019872098963352821e-05	-8.028170293135390785e-06	3.243774538264746010e-06
6.834487437185929082e+01	9.987112713181491540e-06	-7.909446457913753197e-06	3.280380636822839172e-06
6.884733668341708324e+01	1.147929746528069058e-05	-9.514613129832560554e-06	4.056359030357100265e-06
6.934979899497487565e+01	1.367596912015502801e-05	-1.183920828283218557e-05	5.131591672524213012e-06
6.985226130653265386e+01	1.559088751684150787e-05	-1.389194589720952363e-05	6.071812513569599173e-06
7.035472361809044628e+01	1.625921084271749308e-05	-1.470304580850741321e-05	6.452177467804046375e-06
7.085718592964823870e+01	1.512197468276325766e-05	-1.370741847298663618e-05	6.025096838751954231e-06
7.135964824120601691e+01	1.282537873607293970e-05	-1.154126634291865554e-05	5.069141601455247934e-06
7.186211055276380932e+01	1.023244926935366967e-05	-9.057056609316692603e-06	3.957607639051909029e-06
7.236457286432160174e+01	8.188183446997767645e-06	-7.089448878685346114e-06	3.055993482810053939e-06
7.286703517587939416e+01	7.505571365111406825e-06	-6.441530475421174195e-06	2.716083079729801739e-06
7.336949748743718658e+01	8.352432937820824274e-06	-7.280951237793161095e-06	3.016200376264005039e-06
7.387195979899496479e+01	1.003847091117523390e-05	-8.930206430974809871e-06	3.671004157616454725e-06
7.437442211055275720e+01	1.182610438593182039e-05	-1.066517784445253377e-05	4.374978779814379651e-06
7.487688442211054962e+01	1.299264771438376605e-05	-1.177637112554588880e-05	4.828778163169357380e-06
7.537934673366832783e+01	1.287686722782385826e-05	-1.161536110247095321e-05	4.758930195479894805e-06
7.588180904522612025e+01	1.153088897509748537e-05	-1.024506311207976889e-05	4.193702710934406998e-06
7.638427135678391267e+01	9.542872673892660086e-06	-8.262859129712131500e-06	3.388068955428417775e-06
7.688673366834170508e+01	7.503217852028751230e-06	-6.268153830270986161e-06	2.597829244165402797e-06
7.738919597989949750e+01	5.990788357318978527e-06	-4.848638976089165864e-06	2.073784655336237646e-06
7.789165829145727571e+01	5.508891581803252093e-06	-4.513879426596266944e-06	2.032494954995686523e-06
7.839412060301506813e+01	5.976328717573923001e-06	-5.167380723793141662e-06	2.423856624493502554e-06
7.889658291457286055e+01	7.011216142710313570e-06	-6.400987282484632891e-06	3.060705856743815886e-06
7.939904522613063875e+01	8.236202770049544342e-06	-7.811474485265389151e-06	3.758192358495113934e-06
7.990150753768843117e+01	9.281073227255034352e-06	-9.003243489474813783e-06	4.334962337228640518e-06
8.040396984924622359e+01	9.823724502942937203e-06	-9.632527047678690296e-06	4.633788454965345074e-06
8.090643216080401601e+01	9.846914615450709493e-06	-9.684362383158207543e-06	4.650819711143491235e-06
8.140889447236180843e+01	9.465571068315655436e-06	-9.286299348390616122e-06	4.448650346692243975e-06
8.191135678391958663e+01	8.793099532060540124e-06	-8.564180580482470346e-06	4.089021466037051644e-06
8.241381909547737905e+01	7.940833321100705777e-06	-7.641549117721039124e-06	3.632545897671239199e-06
8.291628140703517147e+01	7.018080616001486304e-06	-6.639700799737575297e-06	3.138733904120851983e-06
8.341874371859294968e+01	6.132170353532511669e-06	-5.677735189394829515e-06	2.666018166593765872e-06
8.392120603015074209e+01	5.388496829563052858e-06	-4.872605066381983169e-06	2.271778068837389117e-06
8.442366834170853451e+01	4.890409377580285581e-06	-4.338994512450079301e-06	2.012279592706974216e-06
8.492613065326632693e+01	4.694893592895358065e-06	-4.140285912643490631e-06	1.918534496635838959e-06
8.542859296482411935e+01	4.752348403104093300e-06	-4.221931012099926620e-06	1.963496367909812465e-06
8.593105527638189756e+01	4.998724915660551820e-06	-4.513391062925063990e-06	2.112249418499884737e-06
8.643351758793968997e+01	5.371089644297296958e-06	-4.945355698788197330e-06	2.330485895375021446e-06
8.693597989949748239e+01	5.807600275386503181e-06	-5.449716247078262307e-06	2.584492870308742833e-06
8.743844221105526060e+01	6.247482086364260093e-06	-5.959539759154807328e-06	2.841139385135082943e-06
8.794090452261305302e+01	6.631004995183119344e-06	-6.409043735528905906e-06	3.067863940987490011e-06
8.844336683417084544e+01	6.899461220548661469e-06	-6.733571523679807821e-06	3.232662320485271199e-06
8.894582914572863785e+01	6.995152888397299693e-06	-6.869578589217494759e-06	3.304080778335037311e-06
8.944829145728643027e+01	6.882643367449030217e-06	-6.777853720611513512e-06	3.262678965947535466e-06
8.995075376884420848e+01	6.593463963271679350e-06	-6.492369966166437299e-06	3.125144762644109165e-06
9.045321608040200090e+01	6.171525923722811570e-06	-6.060636026969488576e-06	2.914849203344207401e-06
9.095567839195979332e+01	5.660013827632195206e-06	-5.529374463013748361e-06	2.654776614205763843e-06
9.145814070351757152e+01	5.101400589686944884e-06	-4.944537925692597752e-06	2.367532597380837629e-06
9.196060301507536394e+01	4.537462081499041484e-06	-4.351324975080295147e-06	2.075351811529452625e-06
9.246306532663315636e+01	4.009291380629396679e-06	-3.794195494735882730e-06	1.800105554356972463e-06
9.296552763819094878e+01	3.557312658920664445e-06	-3.316885716311121364e-06	1.563309153215800264e-06
9.346798994974874120e+01	3.221294721087020553e-06	-2.962422865806179321e-06	1.386129169597252872e-06
9.397045226130651940e+01	3.038935666843015286e-06	-2.771607004809079795e-06	1.288642123286655910e-06
9.447291457286431182e+01	3.013764575030379030e-06	-2.748578247018012797e-06	1.273020782161268645e-06
9.497537688442210424e+01	3.115351547674761223e-06	-2.861042193305498383e-06	1.323644292444452657e-06
9.547783919597988245e+01	3.312240462484946956e-06	-3.075598070445540838e-06	1.424349194533171248e-06
9.598030150753767487e+01	3.573468534888860875e-06	-3.359368922884642585e-06	1.559225503050264112e-06
9.648276381909546728e+01	3.868556662843410427e-06	-3.679991361146605124e-06	1.712611746212542551e-06
9.698522613065325970e+01	4.167500005785125248e-06	-4.005605558839616611e-06	1.869090125493615537e-06
9.748768844221105212e+01	4.440758790910284835e-06	-4.304845491033618539e-06	2.013481792082015543e-06
9.799015075376883033e+01	4.659249340205051479e-06	-4.546829407022163336e-06	2.130842236754323390e-06
9.849261306532662275e+01	4.794335311867969768e-06	-4.701150530718413426e-06	2.206456789896930624e-06
9.899507537688441516e+01	4.818311890833672516e-06	-4.738388326597659277e-06	2.226086331315168918e-06
9.949753768844219337e+01	4.724446116851962708e-06	-4.651271448721790256e-06	2.186139202136422098e-06
1.000000000000000000e+02	4.533579474938728465e-06	-4.461650164648472382e-06	2.097022462157291852e-06


==> dat/1dbte_with_E/Ewt_10K_Nx100_Nr127_l2_dt_5e-4_fl_x-0.988_10.csv <==
x	f0	f1	f2
1.000000000000000021e-02	1.232357714308892349e-01	-3.645943370673482373e-03	8.299015699497942506e-04
5.124623115577888743e-01	2.123257201607514355e-01	-3.148429048878603059e-02	-4.655762099637367896e-02
1.014924623115577740e+00	1.751891632159001955e-01	-4.181264412689307541e-02	-3.450264659618438451e-02
1.517386934673366605e+00	1.436831399640290385e-01	-4.499373012006991496e-02	-2.752868367168815125e-02
2.019849246231155249e+00	1.180716038328964435e-01	-4.322277513173583552e-02	-2.070930193429342675e-02
2.522311557788944114e+00	9.610916366304245173e-02	-3.907266535544424990e-02	-1.443732158257298413e-02
3.024773869346732980e+00	7.820672319499795411e-02	-3.419416646413262623e-02	-9.908506618282830400e-03
3.527236180904521845e+00	6.385590345448452498e-02	-2.905544513561287082e-02	-6.829329280309178948e-03
4.029698492462310710e+00	5.183242299563825539e-02	-2.436838209240638903e-02	-4.289262057577596619e-03
4.532160804020099576e+00	4.262271766953334290e-02	-2.027891708790977368e-02	-2.843765150445560358e-03
5.034623115577888441e+00	3.553611197931182131e-02	-1.677171223116229182e-02	-1.854045840906869006e-03
5.537085427135677307e+00	2.954149836360314349e-02	-1.392092798597246647e-02	-1.060843103271332574e-03
6.039547738693466172e+00	2.531426323063550726e-02	-1.165224299386456198e-02	-7.144815388943576238e-04
6.542010050251255038e+00	2.180917675854333881e-02	-9.773835487278181161e-03	-4.849530630747846431e-04
7.044472361809043903e+00	1.861416868925565640e-02	-8.231600080293954153e-03	-2.292658485949392532e-04
7.546934673366832769e+00	1.644346330184322941e-02	-7.074078981504420410e-03	-1.788942205740909461e-04
8.049396984924621634e+00	1.439015068520022034e-02	-6.056497028241853396e-03	-1.352866263863267647e-04
8.551859296482410500e+00	1.230521844433868535e-02	-5.140661588637032708e-03	-4.046846025978963088e-05
9.054321608040199365e+00	1.088357872881785815e-02	-4.482816448150409722e-03	-2.842644133503902532e-05
9.556783919597988231e+00	9.618591095439913904e-03	-3.909279150145304922e-03	-3.667513379157034205e-05
1.005924623115577710e+01	8.120248337982726924e-03	-3.298966410360611775e-03	-2.763004378391793030e-06
1.056170854271356596e+01	6.949472091343797051e-03	-2.827776163233652884e-03	1.351304961776324608e-05
1.106417085427135483e+01	6.153778824128920862e-03	-2.495524419943610534e-03	-6.859041934548145900e-07
1.156663316582914369e+01	5.219980859539553181e-03	-2.114636604440032347e-03	-1.892973776542084439e-06
1.206909547738693256e+01	4.225546586252625601e-03	-1.719533436384023404e-03	1.018175441894066832e-05
1.257155778894472142e+01	3.568308482375248756e-03	-1.462689719502096447e-03	1.050700693237443991e-05
1.307402010050251029e+01	3.117877575223567364e-03	-1.284619294591138458e-03	1.221425963785282677e-06
1.357648241206029915e+01	2.541187002848690774e-03	-1.046364538099474632e-03	-3.845283116166342454e-06
1.407894472361808802e+01	1.925073434157954832e-03	-7.900108011424845532e-04	-3.933855801868894666e-06
1.458140703517587689e+01	1.521015935372033862e-03	-6.277516652768134163e-04	-4.097233275492742813e-06
1.508386934673366575e+01	1.303690277569509188e-03	-5.455597701794207130e-04	-6.254220931879540369e-06
1.558633165829145462e+01	1.097749528229162962e-03	-4.611172401961574348e-04	-1.052264776001500125e-05
1.608879396984924526e+01	7.691724532416133360e-04	-3.122719733517432595e-04	-1.644920384733927827e-05
1.659125628140703412e+01	5.106764939142563377e-04	-1.987023606806372219e-04	-1.740536100005392320e-05
1.709371859296482299e+01	4.800186813415017973e-04	-1.989286742372661603e-04	-1.062354785868559755e-05
1.759618090452261185e+01	4.805200543919266863e-04	-2.101354382620571450e-04	-4.834110420452788359e-06
1.809864321608040072e+01	3.674120704231238874e-04	-1.575790583271684025e-04	-5.900566074592894537e-06
1.860110552763818959e+01	2.356650668130234579e-04	-9.393457326877756709e-05	-8.304874246560472233e-06
1.910356783919597845e+01	2.103771357331319096e-04	-8.753551896476849230e-05	-5.260311166508453033e-06
1.960603015075376732e+01	2.645056083178168576e-04	-1.232060383656255898e-04	1.591977207112620626e-06
2.010849246231155618e+01	2.828031710097017701e-04	-1.373675582025970750e-04	5.729597794748004207e-06
2.061095477386934505e+01	2.155864429324163363e-04	-1.030195523050389403e-04	4.435273187338108398e-06
2.111341708542713391e+01	1.394375397898227982e-04	-6.363549860665221900e-05	2.325059560046114414e-06
2.161587939698492278e+01	1.324143904441512092e-04	-6.335548371804508984e-05	4.064088362969513599e-06
2.211834170854271164e+01	1.764320690584070446e-04	-9.143603058679979968e-05	8.446476628368249973e-06
2.262080402010050051e+01	2.004437698465435472e-04	-1.069115592560064749e-04	1.103503282583791567e-05
2.312326633165828937e+01	1.635647658103337614e-04	-8.645388525727778204e-05	9.403920906038566363e-06
2.362572864321607824e+01	1.076994332308521936e-04	-5.519336901458699257e-05	6.676077463651029951e-06
2.412819095477386711e+01	8.632474200759384546e-05	-4.498153728048738200e-05	6.721193756941872606e-06
2.463065326633165597e+01	1.098409334625157044e-04	-6.160138116154549094e-05	1.002145035401429009e-05
2.513311557788944484e+01	1.375106004038323404e-04	-7.988018017509400230e-05	1.303170303421664889e-05
2.563557788944723370e+01	1.310272585466418910e-04	-7.622585628163134437e-05	1.247468947926482043e-05
2.613804020100502257e+01	9.558384515782199187e-05	-5.440751803311663653e-05	9.234047828409859212e-06
2.664050251256281143e+01	6.403386735241032776e-05	-3.558381420132776605e-05	6.832341914638592540e-06
2.714296482412060030e+01	6.297375631948197243e-05	-3.681374423475305692e-05	8.062455505898211684e-06
2.764542713567838916e+01	8.202482813934458821e-05	-5.090263218982700580e-05	1.137826998202241390e-05
2.814788944723617803e+01	9.590071471538928868e-05	-6.088888877182598920e-05	1.349420432886133419e-05
2.865035175879396689e+01	8.568509214301346503e-05	-5.415586720860817284e-05	1.201630498504700125e-05
2.915281407035175576e+01	6.148485059704201627e-05	-3.794185400293669463e-05	8.665205618615376537e-06
2.965527638190954463e+01	4.247975145891517182e-05	-2.568106237040484801e-05	6.438131596281314126e-06
3.015773869346733349e+01	4.293032453573279126e-05	-2.730898797980595131e-05	7.512832193188062155e-06
3.066020100502512236e+01	5.503384635115788519e-05	-3.702463233901582857e-05	1.034916307939356323e-05
3.116266331658291122e+01	6.420402973133978314e-05	-4.419628063941044804e-05	1.227116090507055984e-05
3.166512562814070009e+01	5.890039092863817699e-05	-4.044372825936430431e-05	1.119294637843482893e-05
3.216758793969848540e+01	4.392824140241917614e-05	-2.950990220969676762e-05	8.235306906196698007e-06
3.267005025125627782e+01	3.037220032085716158e-05	-1.979002589780844262e-05	5.746049079440469381e-06
3.317251256281406313e+01	2.783991355627534552e-05	-1.855129584372962318e-05	5.749275949864861354e-06
3.367497487437184844e+01	3.456198411440761703e-05	-2.434454437845884141e-05	7.743574776302467679e-06
3.417743718592964086e+01	4.206645201649670174e-05	-3.058708417365806482e-05	9.741481146785930357e-06
3.467989949748743328e+01	4.237478022728821816e-05	-3.108201426061025542e-05	9.874317316054631274e-06
3.518236180904521859e+01	3.438647117284541533e-05	-2.501395507506400383e-05	7.937461467055251013e-06
3.568482412060300391e+01	2.438831918974949199e-05	-1.734775964021943942e-05	5.513908617968037611e-06
3.618728643216079632e+01	1.879041390316096659e-05	-1.314289791578679042e-05	4.213972733012845144e-06
3.668974874371858874e+01	2.088690910013383910e-05	-1.499757528096333935e-05	4.859369171716210072e-06
3.719221105527637405e+01	2.652721209244609258e-05	-1.962917023675248126e-05	6.386876271561007497e-06
3.769467336683415937e+01	3.057081499290626489e-05	-2.297323381849912028e-05	7.483054399233253231e-06
3.819713567839195179e+01	2.875743072742132977e-05	-2.166314595691174076e-05	7.061202570288736642e-06
3.869959798994974420e+01	2.252728756899122938e-05	-1.685468069118782798e-05	5.506077272182954278e-06
3.920206030150752952e+01	1.596885009648933002e-05	-1.180428024563685953e-05	3.885761317585107802e-06
3.970452261306531483e+01	1.299918412857356922e-05	-9.631599401503556089e-06	3.223350565442911893e-06
4.020698492462310725e+01	1.489575674766095641e-05	-1.133861873434255848e-05	3.841365653477371675e-06
4.070944723618089967e+01	1.877081679827400084e-05	-1.458511217509223186e-05	4.956425395743459874e-06
4.121190954773868498e+01	2.145570396852635584e-05	-1.680622322758837937e-05	5.711122602785990544e-06
4.171437185929647029e+01	2.031751631581794909e-05	-1.587560854947770591e-05	5.396651181733377407e-06
4.221683417085426271e+01	1.622705328309670752e-05	-1.254204603804054818e-05	4.281543382552067735e-06
4.271929648241205513e+01	1.167671099305121236e-05	-8.884366918279725507e-06	3.086200919086002894e-06
4.322175879396984044e+01	9.080046939915004385e-06	-6.915455761624425107e-06	2.508087712401320895e-06
4.372422110552762575e+01	9.685339961854529879e-06	-7.660773229889707918e-06	2.893226524453995013e-06
4.422668341708541817e+01	1.197051935283143049e-05	-9.796556068516984681e-06	3.750507419677780775e-06
4.472914572864321059e+01	1.404128237125206031e-05	-1.168434048043629690e-05	4.477234939740785257e-06
4.523160804020099590e+01	1.412065448974384458e-05	-1.178772914922282090e-05	4.508661347378553632e-06
4.573407035175878121e+01	1.197673992412437706e-05	-9.922682439503940793e-06	3.788516767314819453e-06
4.623653266331657363e+01	9.017465271642502838e-06	-7.340510775762017180e-06	2.800259125320363489e-06
4.673899497487436605e+01	6.689170065664165721e-06	-5.325565726262339513e-06	2.039372891022991791e-06
4.724145728643215136e+01	6.251077913384898536e-06	-4.995700985551606443e-06	1.936690950321932254e-06
4.774391959798993668e+01	7.432450366138932187e-06	-6.106591374004369371e-06	2.393118822310361229e-06
4.824638190954772909e+01	9.076144846000058086e-06	-7.624755691156445005e-06	3.002607471384532579e-06
4.874884422110552151e+01	1.004856708524144394e-05	-8.537778715869673074e-06	3.367426681334947588e-06
4.925130653266330683e+01	9.452405376289853335e-06	-8.044530600302144120e-06	3.173235798320552004e-06
4.975376884422109214e+01	7.709730352530700073e-06	-6.523888382520003600e-06	2.571721894036390961e-06
5.025623115577888456e+01	5.739984705430061490e-06	-4.799535126307107151e-06	1.890204919115177292e-06
5.075869346733667697e+01	4.436481568976226491e-06	-3.671743860985485778e-06	1.446699164252968496e-06
5.126115577889446229e+01	4.460435035147886691e-06	-3.732249328473094400e-06	1.476201766294189575e-06
5.176361809045224760e+01	5.402657035986995888e-06	-4.610754784857876088e-06	1.830665239984454416e-06
5.226608040201004002e+01	6.530954113961570129e-06	-5.646710379039408349e-06	2.246486296574241597e-06
5.276854271356783244e+01	7.133982325703784380e-06	-6.198376929280559630e-06	2.467568579620326637e-06
5.327100502512561775e+01	6.681334984140276009e-06	-5.788636012784563127e-06	2.304007363457427874e-06
5.377346733668340306e+01	5.488299214478525696e-06	-4.710446602164806458e-06	1.875765034363173323e-06
5.427592964824119548e+01	4.129026480187700918e-06	-3.492375280515956481e-06	1.397569396033993887e-06
5.477839195979898790e+01	3.161945161515872695e-06	-2.648511674139954752e-06	1.078266131728265350e-06
5.528085427135677321e+01	3.035452493324474529e-06	-2.590534483198670578e-06	1.084443173821067957e-06
5.578331658291455852e+01	3.555854398377642526e-06	-3.131624644086998587e-06	1.335223614260240333e-06
5.628577889447235094e+01	4.277739675100863586e-06	-3.850435459359231330e-06	1.652816541388529829e-06
5.678824120603014336e+01	4.766780893773844088e-06	-4.336116548693103526e-06	1.863866592294337172e-06
5.729070351758792867e+01	4.639159203782017146e-06	-4.225862671296469437e-06	1.815478059031181137e-06
5.779316582914571399e+01	3.963380644623880124e-06	-3.587752110035446112e-06	1.538677088247942302e-06
5.829562814070350640e+01	3.085771222072881430e-06	-2.754487213247155471e-06	1.177425614085399239e-06
5.879809045226129882e+01	2.348210019593706831e-06	-2.054463190428243413e-06	8.737974881559369616e-07
5.930055276381908413e+01	2.075435697239881705e-06	-1.799621595087845555e-06	7.627510015057856626e-07
5.980301507537686945e+01	2.317370156683125919e-06	-2.038264331348263872e-06	8.652744140912722892e-07
6.030547738693466187e+01	2.808653273431344019e-06	-2.516236060430836201e-06	1.071605816727345036e-06
6.080793969849245428e+01	3.272421626185186488e-06	-2.968336432216937040e-06	1.267206076261886212e-06
6.131040201005023960e+01	3.438790774691078299e-06	-3.136050290194238439e-06	1.340423453253692469e-06
6.181286432160802491e+01	3.158518866530708022e-06	-2.876608605054416252e-06	1.229679767456905704e-06
6.231532663316581733e+01	2.603486926602383516e-06	-2.355350277743133216e-06	1.006697288886384977e-06
6.281778894472360975e+01	1.996290161170026663e-06	-1.786264455011951287e-06	7.642426122009591144e-07
6.332025125628139506e+01	1.554206075620615318e-06	-1.378228065880202383e-06	5.928660699541541554e-07
6.382271356783918037e+01	1.464332523536072148e-06	-1.310919916915310210e-06	5.703777984866892585e-07
6.432517587939697989e+01	1.676035730377124413e-06	-1.533755879696640101e-06	6.739996160753944128e-07
6.482763819095477231e+01	2.012934098623362518e-06	-1.874370888826002879e-06	8.277616316370502858e-07
6.533010050251256473e+01	2.301439261238011718e-06	-2.163140630921971952e-06	9.569068039233672458e-07
6.583256281407034294e+01	2.372832990936208993e-06	-2.235207305594193540e-06	9.887820663718617780e-07
6.633502512562813536e+01	2.160337498022108576e-06	-2.026150585029886683e-06	8.953558987453288951e-07
6.683748743718592777e+01	1.784203443741638647e-06	-1.655849106235618871e-06	7.304876349957627928e-07
6.733994974874370598e+01	1.382647794549745613e-06	-1.261858019608681911e-06	5.558791027838291986e-07
6.784241206030149840e+01	1.090806103542730018e-06	-9.786657492405469804e-07	4.318564798899867190e-07
6.834487437185929082e+01	1.026340297446460038e-06	-9.233092183056012249e-07	4.108756782699949574e-07
6.884733668341708324e+01	1.160606416741664521e-06	-1.066611049016369375e-06	4.793888890106690680e-07
6.934979899497487565e+01	1.383436090739539606e-06	-1.297925600113893324e-06	5.870755859935716710e-07
6.985226130653265386e+01	1.586068539158122054e-06	-1.508025707360537221e-06	6.842636157161408384e-07
7.035472361809044628e+01	1.662101494844776300e-06	-1.590052897911064351e-06	7.223580750347868189e-07
7.085718592964823870e+01	1.548113232171519918e-06	-1.480373956939333298e-06	6.724871311896752712e-07
7.135964824120601691e+01	1.308113879434338876e-06	-1.243519732474619706e-06	5.642656590876872716e-07
7.186211055276380932e+01	1.029113762275971775e-06	-9.671508453623080955e-07	4.378608131668685767e-07
7.236457286432160174e+01	7.963058476323728132e-07	-7.370969834034210046e-07	3.326007950906342979e-07
7.286703517587939416e+01	6.917201892224702920e-07	-6.359996387163845617e-07	2.863532304888005691e-07
7.336949748743718658e+01	7.351111876386962875e-07	-6.836874245345720509e-07	3.082167782355289477e-07
7.387195979899496479e+01	8.634294097921340122e-07	-8.164700774443717147e-07	3.690376900781345138e-07
7.437442211055275720e+01	1.008995478491486953e-06	-9.659892454742774613e-07	4.375238708874845664e-07
7.487688442211054962e+01	1.105496511464114752e-06	-1.065266804064026648e-06	4.830150458917321651e-07
7.537934673366832783e+01	1.092120742579986494e-06	-1.052902350609781308e-06	4.774109270522851327e-07
7.588180904522612025e+01	9.714664513834855840e-07	-9.318604440276493825e-07	4.221750784063378764e-07
7.638427135678391267e+01	7.937887941398961027e-07	-7.534787168394164755e-07	3.409891227727826507e-07
7.688673366834170508e+01	6.095810744592859484e-07	-5.693302402073226433e-07	2.576408560948096198e-07
7.738919597989949750e+01	4.683500868847850760e-07	-4.299804513320122829e-07	1.954532926920627344e-07
7.789165829145727571e+01	4.132449182669944854e-07	-3.794623092923975164e-07	1.747151523556829603e-07
7.839412060301506813e+01	4.383540608143156262e-07	-4.113530690675938675e-07	1.922535497046870230e-07
7.889658291457286055e+01	5.125198127932984931e-07	-4.932689828143702274e-07	2.328255713009273824e-07
7.939904522613063875e+01	6.049478905421267054e-07	-5.932065127898669080e-07	2.813686060446843330e-07
7.990150753768843117e+01	6.854262479394313862e-07	-6.797672514143851793e-07	3.231048655052573703e-07
8.040396984924622359e+01	7.276054049422851299e-07	-7.255833926177737248e-07	3.451625444850961580e-07
8.090643216080401601e+01	7.295534669068810571e-07	-7.287818825133673359e-07	3.467338892631708677e-07
8.140889447236180843e+01	6.999302170469646826e-07	-6.985471104256475724e-07	3.322426925484509088e-07
8.191135678391958663e+01	6.472835694857588230e-07	-6.439440482202787540e-07	3.060548133554393834e-07
8.241381909547737905e+01	5.800052657711792341e-07	-5.738720470579674974e-07	2.724563435680611255e-07
8.291628140703517147e+01	5.063344333071457887e-07	-4.970686111141285119e-07	2.356554254672977088e-07
8.341874371859294968e+01	4.343610434000856941e-07	-4.221130648402239768e-07	1.997840179854301299e-07
8.392120603015074209e+01	3.720292723147541441e-07	-3.574301173662594214e-07	1.688996134205065778e-07
8.442366834170853451e+01	3.271296063495955826e-07	-3.112814704386635444e-07	1.469811822137787639e-07
8.492613065326632693e+01	3.040799580766156259e-07	-2.883465642176237690e-07	1.362785053827642924e-07
8.542859296482411935e+01	2.995516155738512040e-07	-2.850762508840842973e-07	1.350691312121554179e-07
8.593105527638189756e+01	3.091616570997058090e-07	-2.968017848057778076e-07	1.410902757502630790e-07
8.643351758793968997e+01	3.286034580117775843e-07	-3.189356946796220928e-07	1.521185469422351968e-07
8.693597989949748239e+01	3.536450333412437153e-07	-3.469700179720673963e-07	1.659690888947196551e-07
8.743844221105526060e+01	3.801274249611227027e-07	-3.764745828628882727e-07	1.804947491646960195e-07
8.794090452261305302e+01	4.039631319099158801e-07	-4.030953361600593412e-07	1.935852683297637324e-07
8.844336683417084544e+01	4.211345824862098930e-07	-4.225527157109666173e-07	2.031664911250969347e-07
8.894582914572863785e+01	4.276932553693964571e-07	-4.306407145256992390e-07	2.071999134618648096e-07
8.944829145728643027e+01	4.211421188692654227e-07	-4.247002909379881171e-07	2.043982298793227549e-07
8.995075376884420848e+01	4.033439651430596236e-07	-4.067190837759991634e-07	1.957306786906008552e-07
9.045321608040200090e+01	3.769701100385000780e-07	-3.795464230570851256e-07	1.825849035811281382e-07
9.095567839195979332e+01	3.446476744956874250e-07	-3.459844998082384610e-07	1.663255912622942360e-07
9.145814070351757152e+01	3.089604970410695420e-07	-3.087893393395214427e-07	1.482949454612004974e-07
9.196060301507536394e+01	2.724500229412910994e-07	-2.706717496228291158e-07	1.298131487865686186e-07
9.246306532663315636e+01	2.376161707328980994e-07	-2.342982455396439363e-07	1.121788128427131267e-07
9.296552763819094878e+01	2.069181768182106695e-07	-2.022919497340710149e-07	9.666941695015537429e-08
9.346798994974874120e+01	1.827754187931162840e-07	-1.772334707812465656e-07	8.454173581869687133e-08
9.397045226130651940e+01	1.674851622942807121e-07	-1.615732607799783554e-07	7.698915206936105068e-08
9.447291457286431182e+01	1.613563836496738656e-07	-1.556431466442407524e-07	7.417314541124707739e-08
9.497537688442210424e+01	1.627220154937253085e-07	-1.576693790067702605e-07	7.522964824070324483e-08
9.547783919597988245e+01	1.698537057971984210e-07	-1.658128678533323821e-07	7.926277015669246534e-08
9.598030150753767487e+01	1.810501978674475496e-07	-1.782633549231420073e-07	8.539066586659517569e-08
9.648276381909546728e+01	1.946368001338074492e-07	-1.932388495127129694e-07	9.274526034308348673e-08
9.698522613065325970e+01	2.089648687899368813e-07	-2.089850779606968043e-07	1.004719806455731569e-07
9.748768844221105212e+01	2.224113029191182329e-07	-2.237749464157414189e-07	1.077294942123852033e-07
9.799015075376883033e+01	2.333780517412394190e-07	-2.359080165029395261e-07	1.136894534363459211e-07
9.849261306532662275e+01	2.402916336323656659e-07	-2.437099935174008951e-07	1.175362463428681176e-07
9.899507537688441516e+01	2.416284614139059348e-07	-2.455596834471281504e-07	1.184801330058738746e-07
9.949753768844219337e+01	2.369639260363287135e-07	-2.410056638067638919e-07	1.163014066159994639e-07
1.000000000000000000e+02	2.273180192727677573e-07	-2.311341731507781404e-07	1.115296685209769384e-07


==> dat/1dbte_with_E/Ewt_10K_Nx100_Nr127_l2_dt_5e-4_rel_error_00.csv <==
x	ne	Te
-1.000000000000000000e+00	5.982447721017073957e-17	2.220446049250295331e-16
-9.998753895176573092e-01	1.375962975833927183e-15	1.332267629550177199e-15
-9.995015891261738172e-01	1.794734316305122434e-16	1.110223024625147666e-15
-9.988786919844435674e-01	1.704997600489866189e-15	2.442490654175325062e-15
-9.980068533314934154e-01	1.704997600489866189e-15	4.662936703425620393e-15
-9.968862904477931997e-01	3.021136099113622804e-15	8.659739592076151596e-15
-9.955172826011059461e-01	8.076304423373050212e-16	1.887379141862751130e-15
-9.939001709768877646e-01	6.580692493118782093e-16	4.107825191113046067e-15
-9.920353585932577545e-01	1.435787453044097947e-15	3.330669073875442997e-16
-9.899233102005571272e-01	3.948415495871268861e-15	6.106226635438312063e-15
-9.875645521655237458e-01	7.777182037322196391e-16	2.220446049250295331e-16
-9.849596723401105036e-01	1.525524168859354093e-15	2.220446049250295331e-15
-9.821093199149804054e-01	5.982447721017073957e-17	2.220446049250295331e-16
-9.790142052577145426e-01	1.196489544203414890e-15	1.776356839400236265e-15
-9.756750997357735988e-01	6.281570107067928271e-16	3.219646771412928329e-15
-9.720928355242569596e-01	1.256314021413585654e-15	4.440892098500590663e-15
-9.682683053985071675e-01	1.645173123279695425e-15	2.220446049250295331e-15
-9.642024625116116798e-01	1.017016112572902597e-15	6.106226635438312063e-15
-9.598963201568569970e-01	6.879814879169635914e-16	4.773959005888135258e-15
-9.553509515151947795e-01	1.645173123279695425e-15	2.442490654175325062e-15
-9.505674893877829046e-01	8.973671581525612168e-17	1.110223024625147666e-15
-9.455471259136670747e-01	2.243417895381402870e-15	4.773959005888135258e-15
-9.402911122726755888e-01	2.632276997247512837e-15	6.883382752675915330e-15
-9.348007583735983284e-01	3.679205348425500817e-15	7.993605777301063982e-15
-9.290774325277305623e-01	4.666309222393318032e-15	3.441691376337957665e-15
-9.231225611078607285e-01	3.170697292139049321e-15	3.552713678800472530e-15
-9.169376281927887895e-01	8.674549195474757854e-16	2.220446049250295331e-16
-9.105241751974622044e-01	2.093856702355976008e-16	2.220446049250295331e-16
-9.038838004888235522e-01	4.486835790762806331e-16	2.886579864025384128e-15
-8.970181589874635097e-01	2.392979088406829780e-15	3.219646771412928329e-15
-8.899289617551803255e-01	1.525524168859354093e-15	3.996802888650531991e-15
-8.826179755685469308e-01	4.785958176813659166e-16	2.220446049250295331e-15
-8.750870224785937124e-01	1.286226260018671036e-15	4.440892098500590663e-16
-8.673379793567146390e-01	1.136665066993244126e-15	1.443289932012692064e-15
-8.593727774269119823e-01	1.136665066993244126e-15	6.217248937900826928e-15
-8.511934017844946521e-01	1.525524168859354093e-15	5.551115123125738526e-15
-8.428018909013507143e-01	3.888591018661098195e-16	1.998401444325265996e-15
-8.342003361179175513e-01	1.734909839094951571e-15	3.996802888650531991e-15
-8.253908811219762276e-01	8.674549195474757854e-16	3.219646771412928329e-15
-8.163757214143991803e-01	1.704997600489866189e-15	3.330669073875443194e-15
-8.071571037619853506e-01	5.653413096361135247e-15	9.325873406851240787e-15
-7.977373256375193122e-01	4.576572506578062280e-15	6.106226635438312063e-15
-7.881187346471923982e-01	1.375962975833927183e-15	4.329869796038075798e-15
-7.783037279455299329e-01	7.777182037322196391e-16	2.664535259100354398e-15
-7.682947516379707853e-01	2.153681179566146723e-15	1.998401444325265996e-15
-7.580943001712454610e-01	3.589468632610244867e-16	3.108624468950413464e-15
-7.477049157117091616e-01	1.435787453044097947e-15	1.110223024625147666e-15
-7.371291875117789161e-01	6.580692493118782093e-16	1.110223024625147666e-15
-7.263697512646394294e-01	1.256314021413585654e-15	1.110223024625147666e-15
-7.154292884473713032e-01	1.316138498623756419e-15	4.440892098500590663e-16
-7.043105256526721591e-01	2.512628042827171309e-15	3.108624468950413464e-15
-6.930162339093317581e-01	2.213505656776317487e-15	2.886579864025384128e-15
-6.815492279916337548e-01	7.178937265220489735e-16	0.000000000000000000e+00
-6.699123657178551738e-01	8.973671581525612662e-16	4.440892098500590663e-16
-6.581085472380376888e-01	2.991223860508537225e-16	0.000000000000000000e+00
-6.461407143112096740e-01	2.034032225145805195e-15	3.219646771412928329e-15
-6.340118495722386616e-01	1.914383270725463666e-15	3.552713678800472530e-15
-6.217249757884952821e-01	1.256314021413585654e-15	1.887379141862751130e-15
-6.092831551065166495e-01	5.982447721017073957e-17	3.108624468950413464e-15
-5.966894882888559293e-01	3.409995200979732377e-15	1.998401444325265996e-15
-5.839471139413062728e-01	5.563676380545879495e-15	5.440092820663223661e-15
-5.710592077306947401e-01	4.187713404711952017e-16	7.771561172376033660e-16
-5.580289815934401654e-01	2.392979088406829780e-15	0.000000000000000000e+00
-5.448596829350704773e-01	4.785958176813659166e-16	4.440892098500590663e-15
-5.315545938209014221e-01	1.196489544203414890e-15	1.110223024625147666e-16
-5.181170301580774185e-01	4.785958176813659166e-16	0.000000000000000000e+00
-5.045503408691774938e-01	1.435787453044097947e-15	4.440892098500590663e-16
-4.908579070575938008e-01	2.392979088406829583e-16	1.887379141862751130e-15
-4.770431411648895503e-01	2.392979088406829583e-16	6.661338147750885994e-16
-4.631094861203478019e-01	3.589468632610245065e-15	3.330669073875443194e-15
-4.490604144829201672e-01	3.828766541450927333e-15	5.218048215738193930e-15
-4.348994275757930850e-01	5.025256085654342617e-15	7.327471962525974791e-15
-4.206300546137843877e-01	4.666309222393318032e-15	7.993605777301063982e-15
-4.062558518237891492e-01	1.076840589783073362e-15	1.998401444325265996e-15
-3.917804015584931410e-01	5.982447721017074450e-16	6.661338147750885994e-16
-3.772073114035760510e-01	2.153681179566146723e-15	2.664535259100354398e-15
-3.625402132786245679e-01	4.187713404711951918e-15	4.329869796038075798e-15
-3.477827625319824811e-01	2.751925951667854365e-15	4.107825191113046067e-15
-3.329386370297612863e-01	5.144905040074684146e-15	4.996003610813164200e-15
-3.180115362392382239e-01	3.828766541450927333e-15	2.331468351712810197e-15
-3.030051803068727345e-01	4.785958176813659166e-16	1.110223024625147666e-15
-2.879233091311665382e-01	2.153681179566146723e-15	4.662936703425620393e-15
-2.727696814306032058e-01	1.914383270725463666e-15	2.886579864025384128e-15
-2.575480738068965936e-01	1.794734316305122532e-15	3.552713678800472530e-15
-2.422622798037831759e-01	1.196489544203414890e-15	1.554312234475206732e-15
-2.269161089615901461e-01	4.785958176813659560e-15	7.438494264988488867e-15
-2.115133858678190648e-01	1.196489544203414890e-15	2.775557561562869263e-15
-1.960579492039781213e-01	9.571916353627318332e-16	2.220446049250295331e-15
-1.805536507889023146e-01	1.675085361884780807e-15	3.996802888650531991e-15
-1.650043546187992261e-01	2.392979088406829583e-16	1.110223024625147666e-15
-1.494139359042609416e-01	1.196489544203414890e-15	2.220446049250295331e-15
-1.337862801044791550e-01	1.196489544203414890e-15	2.997602166487898599e-15
-1.181252819589080488e-01	4.785958176813659166e-16	2.220446049250295331e-15
-1.024348445166134158e-01	3.230521769349220085e-15	2.220446049250295331e-15
-8.671887816355072776e-02	1.794734316305122532e-15	2.220446049250295331e-16
-7.098129964801590253e-02	4.785958176813659166e-16	2.109423746787780466e-15
-5.522603110450816782e-02	1.196489544203414791e-16	9.992007221626329978e-16
-3.945699907625282304e-02	1.914383270725463666e-15	3.330669073875442997e-16
-2.367813353662409984e-02	1.914383270725463666e-15	1.998401444325265996e-15
-7.893366909713211629e-03	1.435787453044097947e-15	2.109423746787780466e-15
7.893366909713310509e-03	1.435787453044097947e-15	0.000000000000000000e+00
2.367813353662397841e-02	2.751925951667854365e-15	2.664535259100354398e-15
3.945699907625269814e-02	4.307362359132293446e-15	4.329869796038075798e-15
5.522603110450804292e-02	1.316138498623756419e-15	3.108624468950413464e-15
7.098129964801599967e-02	2.153681179566146723e-15	2.331468351712810197e-15
8.671887816355082490e-02	3.589468632610245065e-15	4.440892098500590663e-15
1.024348445166132909e-01	4.785958176813659166e-16	1.332267629550177199e-15
1.181252819589079239e-01	1.316138498623756419e-15	1.110223024625147666e-15
1.337862801044790162e-01	1.794734316305122532e-15	8.881784197001181326e-16
1.494139359042608306e-01	1.555436407464439278e-15	2.331468351712810197e-15
1.650043546187993093e-01	3.350170723769561613e-15	2.775557561562869263e-15
1.805536507889022035e-01	4.187713404711951918e-15	5.551115123125738526e-15
1.960579492039780103e-01	2.392979088406829780e-15	5.551115123125738526e-15
2.115133858678189538e-01	7.178937265220489735e-16	4.329869796038075798e-15
2.269161089615900351e-01	4.785958176813659166e-16	2.220446049250295331e-15
2.422622798037832592e-01	7.178937265220489735e-16	3.663735981262987396e-15
2.575480738068967046e-01	1.794734316305122532e-15	2.553512956637839533e-15
2.727696814306030948e-01	1.555436407464439278e-15	3.108624468950413464e-15
2.879233091311663717e-01	8.375426809423904033e-16	3.663735981262987396e-15
3.030051803068726235e-01	1.196489544203414890e-15	2.997602166487898599e-15
3.180115362392381129e-01	1.196489544203414791e-16	1.665334536937721597e-15
3.329386370297611752e-01	1.076840589783073362e-15	4.440892098500590663e-16
3.477827625319823701e-01	8.375426809423904033e-16	3.330669073875442997e-16
3.625402132786244014e-01	5.982447721017074450e-16	1.332267629550177199e-15
3.772073114035759400e-01	2.034032225145805195e-15	3.663735981262987396e-15
3.917804015584930299e-01	9.571916353627318332e-16	1.110223024625147666e-15
4.062558518237890381e-01	2.153681179566146723e-15	6.661338147750885994e-16
4.206300546137840546e-01	1.794734316305122532e-15	3.996802888650531991e-15
4.348994275757929739e-01	5.982447721017074450e-16	3.774758283725502261e-15
4.490604144829198341e-01	5.982447721017074450e-16	4.440892098500590663e-16
4.631094861203476909e-01	1.196489544203414791e-16	1.110223024625147666e-16
4.770431411648896614e-01	2.034032225145805195e-15	1.332267629550177199e-15
4.908579070575935233e-01	8.375426809423904033e-16	2.442490654175325062e-15
5.045503408691773828e-01	1.914383270725463666e-15	7.549516567451004521e-15
5.181170301580771964e-01	7.178937265220489735e-16	4.107825191113046067e-15
5.315545938209013110e-01	1.914383270725463666e-15	2.664535259100354398e-15
5.448596829350704773e-01	1.914383270725463666e-15	3.330669073875443194e-15
5.580289815934400544e-01	3.709117587030585804e-15	5.440092820663223661e-15
5.710592077306947401e-01	4.187713404711952017e-16	1.110223024625147666e-15
5.839471139413060508e-01	1.854558793515292902e-15	1.776356839400236265e-15
5.966894882888559293e-01	1.435787453044097947e-15	7.771561172376033660e-16
6.092831551065164275e-01	3.589468632610245065e-15	1.665334536937721597e-15
6.217249757884950601e-01	1.555436407464439278e-15	1.110223024625147666e-16
6.340118495722386616e-01	2.273330133986488252e-15	3.219646771412928329e-15
6.461407143112095630e-01	4.845782654023830324e-15	2.553512956637839533e-15
6.581085472380375778e-01	5.444027426125537967e-15	5.329070518200708796e-15
6.699123657178549518e-01	2.572452520037342073e-15	1.887379141862751130e-15
6.815492279916336438e-01	9.571916353627318332e-16	2.109423746787780466e-15
6.930162339093317581e-01	6.161921152647587137e-15	9.325873406851240787e-15
7.043105256526719371e-01	7.178937265220489735e-16	2.442490654175325062e-15
7.154292884473711922e-01	2.692101474457683601e-15	1.998401444325265996e-15
7.263697512646390964e-01	3.409995200979732377e-15	2.886579864025384128e-15
7.371291875117788051e-01	2.034032225145805195e-15	4.329869796038075798e-15
7.477049157117090505e-01	2.034032225145805195e-15	1.110223024625147666e-15
7.580943001712453500e-01	5.503851903335708731e-15	8.104628079763578058e-15
7.682947516379706743e-01	9.571916353627318332e-16	1.998401444325265996e-15
7.783037279455297108e-01	1.974207747935634431e-15	6.661338147750885994e-16
7.881187346471922872e-01	2.392979088406829583e-16	2.220446049250295331e-16
7.977373256375193122e-01	1.794734316305122532e-15	1.221245327087662531e-15
8.071571037619852396e-01	1.106752828388158744e-15	2.442490654175325062e-15
8.163757214143990693e-01	8.973671581525612662e-16	2.220446049250295331e-16
8.253908811219760056e-01	5.683325334966220629e-16	2.220446049250295331e-16
8.342003361179174403e-01	7.777182037322196391e-16	1.776356839400236265e-15
8.428018909013503812e-01	3.499731916794988524e-15	6.106226635438312063e-15
8.511934017844945410e-01	2.363066849801744398e-15	2.775557561562869263e-15
8.593727774269117603e-01	1.555436407464439278e-15	1.332267629550177199e-15
8.673379793567147500e-01	2.392979088406829780e-15	3.219646771412928329e-15
8.750870224785936013e-01	9.272793967576464510e-16	4.440892098500590663e-16
8.826179755685469308e-01	3.649293109820415829e-15	5.551115123125738526e-15
8.899289617551802145e-01	2.692101474457683404e-16	6.661338147750885994e-16
8.970181589874635097e-01	3.260434007954305467e-15	4.996003610813164200e-15
9.038838004888234412e-01	2.273330133986488252e-15	4.884981308350650124e-15
9.105241751974622044e-01	1.196489544203414890e-15	2.109423746787780466e-15
9.169376281927885675e-01	8.973671581525612662e-16	3.663735981262987396e-15
9.231225611078606175e-01	5.683325334966220629e-16	2.331468351712810197e-15
9.290774325277303403e-01	5.982447721017073957e-17	8.881784197001181326e-16
9.348007583735982173e-01	8.375426809423904033e-16	0.000000000000000000e+00
9.402911122726754778e-01	4.187713404711952017e-16	1.110223024625147666e-15
9.455471259136670747e-01	2.093856702355975959e-15	1.776356839400236265e-15
9.505674893877827936e-01	1.495611930254268711e-15	1.776356839400236265e-15
9.553509515151947795e-01	2.034032225145805195e-15	6.661338147750885994e-16
9.598963201568568859e-01	4.486835790762805739e-15	2.442490654175325062e-15
9.642024625116116798e-01	2.004119986540719813e-15	4.440892098500590663e-16
9.682683053985071675e-01	1.495611930254268613e-16	2.220446049250295331e-15
9.720928355242569596e-01	5.384202948915366808e-16	0.000000000000000000e+00
9.756750997357734878e-01	1.017016112572902597e-15	1.776356839400236265e-15
9.790142052577144316e-01	7.478059651271343556e-16	2.775557561562869263e-15
9.821093199149804054e-01	8.973671581525612662e-16	3.330669073875442997e-16
9.849596723401105036e-01	1.704997600489866189e-15	1.665334536937721597e-15
9.875645521655237458e-01	3.888591018661098097e-15	2.553512956637839533e-15
9.899233102005571272e-01	3.021136099113622804e-15	3.441691376337957665e-15
9.920353585932577545e-01	1.615260884674610042e-15	6.661338147750885994e-16
9.939001709768877646e-01	4.486835790762806331e-16	1.332267629550177199e-15
9.955172826011058351e-01	6.281570107067928271e-16	1.776356839400236265e-15
9.968862904477931997e-01	7.478059651271343556e-16	1.887379141862751130e-15
9.980068533314933044e-01	2.363066849801744398e-15	1.776356839400236265e-15
9.988786919844435674e-01	2.692101474457683404e-16	3.108624468950413464e-15
9.995015891261737062e-01	2.363066849801744398e-15	4.884981308350650124e-15
9.998753895176573092e-01	5.085080562864512987e-16	6.661338147750885994e-16
1.000000000000000000e+00	2.991223860508536979e-17	8.881784197001181326e-16


==> dat/1dbte_with_E/Ewt_10K_Nx100_Nr127_l2_dt_5e-4_rel_error_02.csv <==
x	ne	Te
-1.000000000000000000e+00	2.567140305292134328e-03	1.375884817264735015e-02
-9.998753895176573092e-01	2.248006943540047185e-03	1.488718791670368483e-02
-9.995015891261738172e-01	3.273029367208499067e-03	1.788613683700219711e-02
-9.988786919844435674e-01	4.101584737982172033e-03	1.868408402203659488e-02
-9.980068533314934154e-01	4.268271437737196014e-03	1.794880517606697173e-02
-9.968862904477931997e-01	4.191298864170173340e-03	1.673958776245868321e-02
-9.955172826011059461e-01	4.326316123617422044e-03	1.621114261613700730e-02
-9.939001709768877646e-01	4.196949024843261294e-03	1.527074909162413549e-02
-9.920353585932577545e-01	3.742747354838192510e-03	1.397231583203189381e-02
-9.899233102005571272e-01	3.089392825163179805e-03	1.270952031078076416e-02
-9.875645521655237458e-01	2.578951540509136914e-03	1.205436825851620604e-02
-9.849596723401105036e-01	1.940071286875851876e-03	1.132852104186773262e-02
-9.821093199149804054e-01	1.197112590795986744e-03	1.034524207583445085e-02
-9.790142052577145426e-01	4.236980854001913890e-04	9.408802670367458557e-03
-9.756750997357735988e-01	1.300841712735308769e-04	8.869339851935742827e-03
-9.720928355242569596e-01	6.894381949892051291e-04	8.277275340883972696e-03
-9.682683053985071675e-01	1.246278657488841335e-03	7.381192352924834284e-03
-9.642024625116116798e-01	1.769931446944474681e-03	6.459734396563550189e-03
-9.598963201568569970e-01	2.074851126299281315e-03	5.797998649549928121e-03
-9.553509515151947795e-01	2.356374037256766737e-03	5.098992272697140150e-03
-9.505674893877829046e-01	2.613834604334007525e-03	4.116483390961824321e-03
-9.455471259136670747e-01	2.829791515463394528e-03	3.108720189537918493e-03
-9.402911122726755888e-01	2.850021612175469496e-03	2.335830505586445217e-03
-9.348007583735983284e-01	2.841156071466084850e-03	1.592725225578857807e-03
-9.290774325277305623e-01	2.803528614442291761e-03	6.517243436793433492e-04
-9.231225611078607285e-01	2.723880223611079444e-03	2.479986761015885396e-04
-9.169376281927887895e-01	2.466371882744240306e-03	8.582517139413035163e-04
-9.105241751974622044e-01	2.175566251732851883e-03	1.334024204489588517e-03
-9.038838004888235522e-01	1.855028831188601122e-03	1.903032913516054499e-03
-8.970181589874635097e-01	1.500817615816559631e-03	2.374116564821691922e-03
-8.899289617551803255e-01	1.000051298342628445e-03	2.540633416692969233e-03
-8.826179755685469308e-01	4.915946784111373084e-04	2.559630117356901345e-03
-8.750870224785937124e-01	9.423880255732209739e-06	2.681412998705920252e-03
-8.673379793567146390e-01	4.954731324817681411e-04	2.763762506211867032e-03
-8.593727774269119823e-01	1.064356828563986545e-03	2.624199594122580362e-03
-8.511934017844946521e-01	1.590258990770792007e-03	2.405906737351999093e-03
-8.428018909013507143e-01	2.061828640491732059e-03	2.349806332428842556e-03
-8.342003361179175513e-01	2.476612479709050258e-03	2.324494579500799209e-03
-8.253908811219762276e-01	2.933716161564069256e-03	2.139985043553669850e-03
-8.163757214143991803e-01	3.327641266928367102e-03	1.912724476350421109e-03
-8.071571037619853506e-01	3.655780813177956796e-03	1.867347271630368693e-03
-7.977373256375193122e-01	3.921399629866373360e-03	1.878434934769105877e-03
-7.881187346471923982e-01	4.223678050303397540e-03	1.749575820015602471e-03
-7.783037279455299329e-01	4.470889759755094367e-03	1.580049245730750455e-03
-7.682947516379707853e-01	4.663775813170435713e-03	1.587263508264329711e-03
-7.580943001712454610e-01	4.806061449439581398e-03	1.655533390612716699e-03
-7.477049157117091616e-01	4.993140017103187001e-03	1.585556140481675022e-03
-7.371291875117789161e-01	5.141408173449169179e-03	1.465813033074448400e-03
-7.263697512646394294e-01	5.251422708199300800e-03	1.511882358808187138e-03
-7.154292884473713032e-01	5.324642582381459120e-03	1.618638212111489331e-03
-7.043105256526721591e-01	5.451205002233963648e-03	1.584682878637558344e-03
-6.930162339093317581e-01	5.552888523804270539e-03	1.490745187943904931e-03
-6.815492279916337548e-01	5.628903324907262758e-03	1.553567770322343295e-03
-6.699123657178551738e-01	5.677820817562614919e-03	1.678143424407689977e-03
-6.581085472380376888e-01	5.784696885098986052e-03	1.660431567824070071e-03
-6.461407143112096740e-01	5.875717755375711553e-03	1.574595940200547222e-03
-6.340118495722386616e-01	5.948823352492579181e-03	1.640084538861060143e-03
-6.217249757884952821e-01	6.000039133333897289e-03	1.770967912971102174e-03
-6.092831551065166495e-01	6.110102853240098435e-03	1.759389721354470172e-03
-5.966894882888559293e-01	6.209318169088972120e-03	1.673241826674470422e-03
-5.839471139413062728e-01	6.294753167030418296e-03	1.735647007634510313e-03
-5.710592077306947401e-01	6.360410738066276000e-03	1.868787322181597165e-03
-5.580289815934401654e-01	6.483448394188817167e-03	1.859823832299273803e-03
-5.448596829350704773e-01	6.598117072098762421e-03	1.770432944558628097e-03
-5.315545938209014221e-01	6.700932689821369886e-03	1.828311206906220020e-03
-5.181170301580774185e-01	6.784281480267096570e-03	1.963134080090175870e-03
-5.045503408691774938e-01	6.922278845689199683e-03	1.956111081096827131e-03
-4.908579070575938008e-01	7.052918087330226418e-03	1.862707288599436788e-03
-4.770431411648895503e-01	7.172350956486190678e-03	1.916113087017314032e-03
-4.631094861203478019e-01	7.271623415995361918e-03	2.053181323984950690e-03
-4.490604144829201672e-01	7.422190760146724596e-03	2.048343626709856098e-03
-4.348994275757930850e-01	7.565568821952074058e-03	1.950786706002280218e-03
-4.206300546137843877e-01	7.697656085005655929e-03	2.000104645945305001e-03
-4.062558518237891492e-01	7.808355104006239715e-03	2.140225401685088343e-03
-3.917804015584931410e-01	7.966744503544676004e-03	2.138049442484637411e-03
-3.772073114035760510e-01	8.117649458260520895e-03	2.036316892861235722e-03
-3.625402132786245679e-01	8.256783719291746135e-03	2.081904275021586540e-03
-3.477827625319824811e-01	8.373056275872859527e-03	2.225870466662620891e-03
-3.329386370297612863e-01	8.533392800742717679e-03	2.226869662434630397e-03
-3.180115362392382239e-01	8.685737024724887734e-03	2.120930183219715912e-03
-3.030051803068727345e-01	8.825666064603755745e-03	2.163062818082435446e-03
-2.879233091311665382e-01	8.941214219019092205e-03	2.311638382354611054e-03
-2.727696814306032058e-01	9.097333200967189920e-03	2.316360984779653170e-03
-2.575480738068965936e-01	9.244915160832504683e-03	2.206178722042497885e-03
-2.422622798037831759e-01	9.379436530473156397e-03	2.245075180588064923e-03
-2.269161089615901461e-01	9.488156534574991238e-03	2.399024881606216450e-03
-2.115133858678190648e-01	9.634202943957141316e-03	2.408080431410884823e-03
-1.960579492039781213e-01	9.771269505311742931e-03	2.293644870793278261e-03
-1.805536507889023146e-01	9.894761429642528333e-03	2.329505767414143461e-03
-1.650043546187992261e-01	9.991245898922081897e-03	2.489639314629396843e-03
-1.494139359042609416e-01	1.012215003661251500e-02	2.503731796331813350e-03
-1.337862801044791550e-01	1.024383826784924442e-02	2.385078865973378620e-03
-1.181252819589080488e-01	1.035166686729465692e-02	2.418115695415261161e-03
-1.024348445166134158e-01	1.043157924176231315e-02	2.585318296708812979e-03
-8.671887816355072776e-02	1.054340368030116069e-02	2.605275464439892139e-03
-7.098129964801590253e-02	1.064605845058759145e-02	2.482511811452762368e-03
-5.522603110450816782e-02	1.073486779477861829e-02	2.512979337401667190e-03
-3.945699907625282304e-02	1.079520555860956008e-02	2.688251886745457019e-03
-2.367813353662409984e-02	1.088538136051509300e-02	2.715056095971729675e-03
-7.893366909713211629e-03	1.096675628445786810e-02	2.588376285168944319e-03
7.893366909713310509e-03	1.103462831256373129e-02	2.616590185593807918e-03
2.367813353662397841e-02	1.107383780051594130e-02	2.801072986262327386e-03
3.945699907625269814e-02	1.114123386911826559e-02	2.835883759639557834e-03
5.522603110450804292e-02	1.120051176299125852e-02	2.705578682105944793e-03
7.098129964801599967e-02	1.124693698187255106e-02	2.731927933260137886e-03
8.671887816355082490e-02	1.126483171393316725e-02	2.926921364490341852e-03
1.024348445166132909e-01	1.130961610578636208e-02	2.971085850683384023e-03
1.181252819589079239e-01	1.134720210555144153e-02	2.837528039380829079e-03
1.337862801044790162e-01	1.137279436960063339e-02	2.862450694918959940e-03
1.494139359042608306e-01	1.137018229287377682e-02	3.069393104942460659e-03
1.650043546187993093e-01	1.139335537987856695e-02	3.124418500972168597e-03
1.805536507889022035e-01	1.141030801323255836e-02	2.988003852831520174e-03
1.960579492039780103e-01	1.141613027491970508e-02	3.011922555828909585e-03
2.115133858678189538e-01	1.139403620160774760e-02	3.232331319588100955e-03
2.269161089615900351e-01	1.139655995138635566e-02	3.299805074276852303e-03
2.422622798037832592e-01	1.139364211304825202e-02	3.160822675080408005e-03
2.575480738068967046e-01	1.138020192296890915e-02	3.183971738860146092e-03
2.727696814306030948e-01	1.133883678359753032e-02	3.419225527790041835e-03
2.879233091311663717e-01	1.132061455970624977e-02	3.500507365387915595e-03
3.030051803068726235e-01	1.129732205119921527e-02	3.358673627247712491e-03
3.180115362392381129e-01	1.126368582416381603e-02	3.380478195122756189e-03
3.329386370297611752e-01	1.120167205451769177e-02	3.631052303520244159e-03
3.477827625319823701e-01	1.116089197899666936e-02	3.726341819283355769e-03
3.625402132786244014e-01	1.111489265219997927e-02	3.579692623037189752e-03
3.772073114035759400e-01	1.105816997927966221e-02	3.597621695298215769e-03
3.917804015584930299e-01	1.097199388593392798e-02	3.862102823376223609e-03
4.062558518237890381e-01	1.090446115480420836e-02	3.969848199297985880e-03
4.206300546137840546e-01	1.083072577592399978e-02	3.814827711665702732e-03
4.348994275757929739e-01	1.074495634708468907e-02	3.825635517062402850e-03
4.490604144829198341e-01	1.062764089163525244e-02	4.103641402373613481e-03
4.631094861203476909e-01	1.052538023752863650e-02	4.225565371662446182e-03
4.770431411648896614e-01	1.041500304929998851e-02	4.064450458643414747e-03
4.908579070575935233e-01	1.029065332318383069e-02	4.074220915922261571e-03
5.045503408691773828e-01	1.013255625024141703e-02	4.378937333091141755e-03
5.181170301580771964e-01	9.986676922208587159e-03	4.534338415917658557e-03
5.315545938209013110e-01	9.832633415476417504e-03	4.389864741933804590e-03
5.448596829350704773e-01	9.666010877358579070e-03	4.426999388711850940e-03
5.580289815934400544e-01	9.468424502214793648e-03	4.793857201536040787e-03
5.710592077306947401e-01	9.287010039751388002e-03	5.020638770337756268e-03
5.839471139413060508e-01	9.105814232694657215e-03	4.925711805555897313e-03
5.966894882888559293e-01	8.923175417559939954e-03	5.016205257817177472e-03
6.092831551065164275e-01	8.722669976075058187e-03	5.461482669662086342e-03
6.217249757884950601e-01	8.552267446058046951e-03	5.757365123044888913e-03
6.340118495722386616e-01	8.398820424551575736e-03	5.680386713846343957e-03
6.461407143112095630e-01	8.260464807589257968e-03	5.762261432507331457e-03
6.581085472380375778e-01	8.118339818623783802e-03	6.195201763287128821e-03
6.699123657178549518e-01	8.015814794648567013e-03	6.439480171575188983e-03
6.815492279916336438e-01	7.936411030835257077e-03	6.230486855572842098e-03
6.930162339093317581e-01	7.871989215419438607e-03	6.141284135842710670e-03
7.043105256526719371e-01	7.795916794829557163e-03	6.409619621250431387e-03
7.154292884473711922e-01	7.743457631668917290e-03	6.480377538712430406e-03
7.263697512646390964e-01	7.693765850279841306e-03	6.067674989210761378e-03
7.371291875117788051e-01	7.634466267822044398e-03	5.820685373293240858e-03
7.477049157117090505e-01	7.536258047467603305e-03	6.055968660888724937e-03
7.580943001712453500e-01	7.434449206853661896e-03	6.221465097397757202e-03
7.682947516379706743e-01	7.314158666949142906e-03	6.012330244808499619e-03
7.783037279455297108e-01	7.170172167435066510e-03	6.159602293020903681e-03
7.881187346471922872e-01	6.981333049636013338e-03	7.046549292409810816e-03
7.977373256375193122e-01	6.791964490040277615e-03	8.082968250601105242e-03
8.071571037619852396e-01	6.598843514513556829e-03	8.876526607815456854e-03
8.163757214143990693e-01	6.405413150925610977e-03	1.018464694679336972e-02
8.253908811219760056e-01	6.195488593879403851e-03	1.239580723892788443e-02
8.342003361179174403e-01	6.015210334628930469e-03	1.481690713667507299e-02
8.428018909013503812e-01	5.862765035010129161e-03	1.690115388074133265e-02
8.511934017844945410e-01	5.738266808385416445e-03	1.942599549968941977e-02
8.593727774269117603e-01	5.618277369889749552e-03	2.279768612306657186e-02
8.673379793567147500e-01	5.539989785350788246e-03	2.625080018172113241e-02
8.750870224785936013e-01	5.494959688797968096e-03	2.909944317183584331e-02
8.826179755685469308e-01	5.475055878745475196e-03	3.222182348908386729e-02
8.899289617551802145e-01	5.448021227758914967e-03	3.610365244566439424e-02
8.970181589874635097e-01	5.443703579267432889e-03	3.996048672001332319e-02
9.038838004888234412e-01	5.451455902484030232e-03	4.294570815047497880e-02
9.105241751974622044e-01	5.460791578975709819e-03	4.609192059608919340e-02
9.169376281927885675e-01	5.437490467646965107e-03	4.996698130158663820e-02
9.231225611078606175e-01	5.411145836541690103e-03	5.378657300981116302e-02
9.290774325277303403e-01	5.376334398573016579e-03	5.644581890077745440e-02
9.348007583735982173e-01	5.326555370404341058e-03	5.919266818946395531e-02
9.402911122726754778e-01	5.231330310705069493e-03	6.265434101876994621e-02
9.455471259136670747e-01	5.124265653339479115e-03	6.611413728068046836e-02
9.505674893877827936e-01	5.009257562227607818e-03	6.805219866327053002e-02
9.553509515151947795e-01	4.885385671726356731e-03	7.007427950136010941e-02
9.598963201568568859e-01	4.726822417352454127e-03	7.280639129488319927e-02
9.642024625116116798e-01	4.568701228433104562e-03	7.578373095624599265e-02
9.682683053985071675e-01	4.420631771015013506e-03	7.678637336465833629e-02
9.720928355242569596e-01	4.276339560172338732e-03	7.810151449366253829e-02
9.756750997357734878e-01	4.103625336741859725e-03	8.019936081142250983e-02
9.790142052577144316e-01	3.924045829957501300e-03	8.331450606904704237e-02
9.821093199149804054e-01	3.743892764160568556e-03	8.394636832599088050e-02
9.849596723401105036e-01	3.539021193426123910e-03	8.567227001607842507e-02
9.875645521655237458e-01	3.271735505047199816e-03	8.825265040927016136e-02
9.899233102005571272e-01	2.956302858788105361e-03	9.333975676155126244e-02
9.920353585932577545e-01	2.622814026546144844e-03	9.486784816259759279e-02
9.939001709768877646e-01	2.253280093067582153e-03	9.894314007776645881e-02
9.955172826011058351e-01	1.848246870294912962e-03	1.039348421370739489e-01
9.968862904477931997e-01	1.460732732250264940e-03	1.141848639829117495e-01
9.980068533314933044e-01	1.189068160033569669e-03	1.183506892894180124e-01
9.988786919844435674e-01	9.959636125905022962e-04	1.266270139583830223e-01
9.995015891261737062e-01	8.263168503060694869e-04	1.343165793241568318e-01
9.998753895176573092e-01	6.782346900825654166e-04	1.477991089831097449e-01
1.000000000000000000e+00	7.400006667407266377e-04	1.465691129384542324e-01


==> dat/1dbte_with_E/Ewt_10K_Nx100_Nr127_l2_dt_5e-4_rel_error_04.csv <==
x	ne	Te
-1.000000000000000000e+00	8.511931941747397437e-03	1.189399921155690452e-02
-9.998753895176573092e-01	7.736508186951238791e-03	1.311535594358467262e-02
-9.995015891261738172e-01	1.070075247498016198e-02	1.622369005581759255e-02
-9.988786919844435674e-01	1.316742946720710593e-02	1.708460139912686138e-02
-9.980068533314934154e-01	1.388860875181357514e-02	1.639394932869936428e-02
-9.968862904477931997e-01	1.400471786886552106e-02	1.524836726529603219e-02
-9.955172826011059461e-01	1.475594157453565675e-02	1.483215969932906268e-02
-9.939001709768877646e-01	1.482215440047932389e-02	1.398794589480385243e-02
-9.920353585932577545e-01	1.403240421421675030e-02	1.270675516314413375e-02
-9.899233102005571272e-01	1.271787583070596236e-02	1.141216910105218377e-02
-9.875645521655237458e-01	1.180665471831163736e-02	1.073174241488549993e-02
-9.849596723401105036e-01	1.054592785719567737e-02	9.934736849705865999e-03
-9.821093199149804054e-01	9.006907554923294576e-03	8.766216178208330323e-03
-9.790142052577145426e-01	7.397112387387230759e-03	7.603611703187003988e-03
-9.756750997357735988e-01	6.414205068328153979e-03	6.902629890325289591e-03
-9.720928355242569596e-01	5.450959801343778673e-03	6.170255465617399161e-03
-9.682683053985071675e-01	4.540663433592168584e-03	5.056750096110685863e-03
-9.642024625116116798e-01	3.772356051184343369e-03	3.908194220441508181e-03
-9.598963201568569970e-01	3.663347534341783018e-03	3.121866947549614777e-03
-9.553509515151947795e-01	3.690178668393087526e-03	2.346207144562979970e-03
-9.505674893877829046e-01	3.867303551495011871e-03	1.222039525106647468e-03
-9.455471259136670747e-01	4.245761433451530550e-03	9.469237108684713062e-05
-9.402911122726755888e-01	5.249521100110195355e-03	6.405750999635670450e-04
-9.348007583735983284e-01	6.427188003493013516e-03	1.259664549626675302e-03
-9.290774325277305623e-01	7.781980260603319280e-03	2.134497095236070723e-03
-9.231225611078607285e-01	9.337185538754205760e-03	2.941750552614012196e-03
-9.169376281927887895e-01	1.143553583745876914e-02	3.300805630194615647e-03
-9.105241751974622044e-01	1.364777544423553292e-02	3.484386257409495969e-03
-9.038838004888235522e-01	1.593455656409758017e-02	3.917082816140029372e-03
-8.970181589874635097e-01	1.827715516309836793e-02	4.319456278305054513e-03
-8.899289617551803255e-01	2.095871476839510084e-02	4.313316725315039131e-03
-8.826179755685469308e-01	2.358644416430517171e-02	4.161685974073575309e-03
-8.750870224785937124e-01	2.612062129479536185e-02	4.313363380597666843e-03
-8.673379793567146390e-01	2.854665840349213807e-02	4.500502643505610752e-03
-8.593727774269119823e-01	3.113933351204981048e-02	4.317306671374999787e-03
-8.511934017844946521e-01	3.356689819531025187e-02	4.008417355909515631e-03
-8.428018909013507143e-01	3.581355812955838019e-02	4.040936911846956629e-03
-8.342003361179175513e-01	3.788047079535952766e-02	4.154894282838883512e-03
-8.253908811219762276e-01	4.003940397686594349e-02	3.916788057601563317e-03
-8.163757214143991803e-01	4.200446686365432586e-02	3.563155692459842646e-03
-8.071571037619853506e-01	4.377406001991505230e-02	3.586562943130441536e-03
-7.977373256375193122e-01	4.535695180429134138e-02	3.732802101613612832e-03
-7.881187346471923982e-01	4.701976292625869441e-02	3.533321569798540240e-03
-7.783037279455299329e-01	4.851236037776610055e-02	3.213591002466148830e-03
-7.682947516379707853e-01	4.984262671105523651e-02	3.290845568013342232e-03
-7.580943001712454610e-01	5.102123571363052085e-02	3.513340489180088577e-03
-7.477049157117091616e-01	5.230479084394522304e-02	3.374247855840954019e-03
-7.371291875117789161e-01	5.346585558691301088e-02	3.090552199917597116e-03
-7.263697512646394294e-01	5.451220302600159884e-02	3.211083312153014367e-03
-7.154292884473713032e-01	5.544745521944843131e-02	3.490826704125116545e-03
-7.043105256526721591e-01	5.651211008893423232e-02	3.386315713749939345e-03
-6.930162339093317581e-01	5.749198123602909660e-02	3.109413921607638836e-03
-6.815492279916337548e-01	5.839039532446742287e-02	3.246338590234665051e-03
-6.699123657178551738e-01	5.920187918980016756e-02	3.561003091314550624e-03
-6.581085472380376888e-01	6.015156594278768531e-02	3.471647498214577247e-03
-6.461407143112096740e-01	6.103649987333192167e-02	3.184208112358965018e-03
-6.340118495722386616e-01	6.185668464805486877e-02	3.324753262685856744e-03
-6.217249757884952821e-01	6.259945885661502563e-02	3.666446175796709509e-03
-6.092831551065166495e-01	6.347746006286482390e-02	3.586218490185036616e-03
-5.966894882888559293e-01	6.429870372795827571e-02	3.282091980787380132e-03
-5.839471139413062728e-01	6.506135686035023624e-02	3.422091063321193276e-03
-5.710592077306947401e-01	6.574728560732447102e-02	3.789473505482556220e-03
-5.580289815934401654e-01	6.655879085485329194e-02	3.717276487703568329e-03
-5.448596829350704773e-01	6.731441863741551013e-02	3.393701177151608756e-03
-5.315545938209014221e-01	6.801144090405449039e-02	3.531144325059160961e-03
-5.181170301580774185e-01	6.862747560656966284e-02	3.924446957298852005e-03
-5.045503408691774938e-01	6.935607286850699327e-02	3.860450076563035071e-03
-4.908579070575938008e-01	7.002583042789843615e-02	3.515505046138992298e-03
-4.770431411648895503e-01	7.063377915184747280e-02	3.648859337821388008e-03
-4.631094861203478019e-01	7.115420815992903880e-02	4.068748332812249617e-03
-4.490604144829201672e-01	7.177309091362271687e-02	4.013536540853814699e-03
-4.348994275757930850e-01	7.232858514108925219e-02	3.645447627438912035e-03
-4.206300546137843877e-01	7.281798763704462607e-02	3.773109605210366382e-03
-4.062558518237891492e-01	7.321308902090852000e-02	4.220301589470631248e-03
-3.917804015584931410e-01	7.369333201080847939e-02	4.174717880683769498e-03
-3.772073114035760510e-01	7.410606292160686059e-02	3.782032667020273926e-03
-3.625402132786245679e-01	7.444921881087541993e-02	3.902900558234346715e-03
-3.477827625319824811e-01	7.469265466949719101e-02	4.379024858381369047e-03
-3.329386370297612863e-01	7.500992764372736710e-02	4.345088555804994465e-03
-3.180115362392382239e-01	7.525700000398913292e-02	3.927407770816447076e-03
-3.030051803068727345e-01	7.543252218297247236e-02	4.041291237062829243e-03
-2.879233091311665382e-01	7.550469425979654259e-02	4.548926610478425635e-03
-2.727696814306032058e-01	7.564156066334912221e-02	4.529539182299943331e-03
-2.575480738068965936e-01	7.570708368643259967e-02	4.087010423893771074e-03
-2.422622798037831759e-01	7.570060905093729808e-02	4.194085279532383526e-03
-2.269161089615901461e-01	7.558888224369292308e-02	4.736271946767310614e-03
-2.115133858678190648e-01	7.553471666159115860e-02	4.734792468673227651e-03
-1.960579492039781213e-01	7.540951708332029046e-02	4.267714023296341995e-03
-1.805536507889023146e-01	7.521328508420807579e-02	4.368166530661947260e-03
-1.650043546187992261e-01	7.491145455894675231e-02	4.948058815213327369e-03
-1.494139359042609416e-01	7.466179938195778576e-02	4.967898637772533675e-03
-1.337862801044791550e-01	7.434264286466163441e-02	4.476215572138564358e-03
-1.181252819589080488e-01	7.395460007817337977e-02	4.569737284772024469e-03
-1.024348445166134158e-01	7.346193602621098329e-02	5.190214505598627487e-03
-8.671887816355072776e-02	7.301757362640130811e-02	5.234669055083909610e-03
-7.098129964801590253e-02	7.250633595818156696e-02	4.718111953125075919e-03
-5.522603110450816782e-02	7.192948339402462088e-02	4.804514610432455632e-03
-3.945699907625282304e-02	7.125033206954613230e-02	5.469340871950911266e-03
-2.367813353662409984e-02	7.061723919676841932e-02	5.543219014713524941e-03
-7.893366909713211629e-03	6.992133842528201748e-02	5.003201001875092618e-03
7.893366909713310509e-03	6.916482397218898237e-02	5.084422579584777641e-03
2.367813353662397841e-02	6.831056862109126382e-02	5.800038693118366936e-03
3.945699907625269814e-02	6.750291661244432750e-02	5.910746053692083474e-03
5.522603110450804292e-02	6.663937779411234497e-02	5.350118207697427027e-03
7.098129964801599967e-02	6.572342646694805113e-02	5.428264774150197425e-03
8.671887816355082490e-02	6.471777019877975046e-02	6.199865886744581993e-03
1.024348445166132909e-01	6.376269444574056422e-02	6.351591735378178671e-03
1.181252819589079239e-01	6.276121338338756794e-02	5.767518182619122205e-03
1.337862801044790162e-01	6.171713681536927787e-02	5.837990960263311074e-03
1.494139359042608306e-01	6.059182760118714955e-02	6.665115722015009514e-03
1.650043546187993093e-01	5.952013806916739425e-02	6.859545802754104388e-03
1.805536507889022035e-01	5.840895561258287183e-02	6.251910904693796719e-03
1.960579492039780103e-01	5.726164060883087020e-02	6.321737561631313521e-03
2.115133858678189538e-01	5.603843624047528948e-02	7.226981680402282636e-03
2.269161089615900351e-01	5.487013630225894001e-02	7.500203882274091884e-03
2.422622798037832592e-01	5.366976982631004034e-02	6.910971806209450889e-03
2.575480738068967046e-01	5.244383130894302719e-02	7.031939697725075704e-03
2.727696814306030948e-01	5.115550187755624895e-02	8.076282564092748806e-03
2.879233091311663717e-01	4.993495344775238792e-02	8.484008671448354730e-03
3.030051803068726235e-01	4.870275956354908065e-02	7.941947333500905259e-03
3.180115362392381129e-01	4.746752126706252350e-02	8.111346845899954430e-03
3.329386370297611752e-01	4.619104441308965331e-02	9.257005868787755720e-03
3.477827625319823701e-01	4.499519109795128979e-02	9.718378697898098426e-03
3.625402132786244014e-01	4.379767652126936167e-02	9.094981601307000965e-03
3.772073114035759400e-01	4.259850457712985317e-02	9.165540399338870797e-03
3.917804015584930299e-01	4.134931171333539046e-02	1.028399231506902170e-02
4.062558518237890381e-01	4.015921670741232768e-02	1.072386012154692182e-02
4.206300546137840546e-01	3.894483743316529828e-02	1.002472605404513759e-02
4.348994275757929739e-01	3.770703863000969547e-02	1.012913248622900574e-02
4.490604144829198341e-01	3.640343785994949038e-02	1.150258204764324083e-02
4.631094861203476909e-01	3.515059974989372810e-02	1.233550569269479397e-02
4.770431411648896614e-01	3.388413357623955291e-02	1.204263374247055256e-02
4.908579070575935233e-01	3.262183467623299554e-02	1.266651865115545408e-02
5.045503408691773828e-01	3.133488630739497682e-02	1.468575044663208637e-02
5.181170301580771964e-01	3.014338006817774904e-02	1.609323300123989900e-02
5.315545938209013110e-01	2.898560780170264528e-02	1.605898327167253406e-02
5.448596829350704773e-01	2.787039908641299538e-02	1.669520786151299646e-02
5.580289815934400544e-01	2.675156214142982575e-02	1.850739872996927382e-02
5.710592077306947401e-01	2.572306329001688291e-02	1.937571812996615947e-02
5.839471139413060508e-01	2.470383138678215740e-02	1.834946057506160050e-02
5.966894882888559293e-01	2.368517369917879506e-02	1.785829033283792971e-02
6.092831551065164275e-01	2.261080790866298526e-02	1.868149799244277903e-02
6.217249757884950601e-01	2.157091845980870295e-02	1.882220377043208534e-02
6.340118495722386616e-01	2.049814038550079945e-02	1.733219546993905111e-02
6.461407143112095630e-01	1.940427021242832270e-02	1.706436002396180540e-02
6.581085472380375778e-01	1.825812038811212498e-02	1.899123431284231722e-02
6.699123657178549518e-01	1.717155779452350650e-02	2.102242150977603335e-02
6.815492279916336438e-01	1.610142568616799302e-02	2.177435915602957822e-02
6.930162339093317581e-01	1.507436371232491294e-02	2.414177537665770576e-02
7.043105256526719371e-01	1.406353700469823061e-02	2.881253194329625247e-02
7.154292884473711922e-01	1.317096158419336568e-02	3.327708659785336837e-02
7.263697512646390964e-01	1.234109153997264667e-02	3.537760643145751449e-02
7.371291875117788051e-01	1.158123066166868997e-02	3.815874328834209517e-02
7.477049157117090505e-01	1.084269326459343270e-02	4.214613841875222006e-02
7.580943001712453500e-01	1.020350673411192857e-02	4.487513302607493149e-02
7.682947516379706743e-01	9.594535800052667734e-03	4.367514800417347104e-02
7.783037279455297108e-01	9.015025946474205729e-03	4.245384800710539502e-02
7.881187346471922872e-01	8.414443427852410368e-03	4.196619333179398698e-02
7.977373256375193122e-01	7.871316659905794669e-03	4.045571124388996909e-02
8.071571037619852396e-01	7.326816544182002296e-03	3.485133340909048194e-02
8.163757214143990693e-01	6.792619500461377809e-03	3.051168319455160524e-02
8.253908811219760056e-01	6.230535469067629076e-03	2.838439909410135978e-02
8.342003361179174403e-01	5.726848018026573818e-03	2.760648920079497928e-02
8.428018909013503812e-01	5.232929435199520397e-03	2.390323187863210852e-02
8.511934017844945410e-01	4.767552484432344487e-03	2.382860448131112266e-02
8.593727774269117603e-01	4.295354637559313862e-03	2.732091075821072718e-02
8.673379793567147500e-01	3.898970946062072732e-03	3.395069114962692702e-02
8.750870224785936013e-01	3.527679559682505780e-03	3.661289777170882026e-02
8.826179755685469308e-01	3.196832576984339792e-03	4.331670133195180544e-02
8.899289617551802145e-01	2.865608988789235343e-03	5.209290231062242010e-02
8.970181589874635097e-01	2.608213937992706795e-03	6.436583565090814307e-02
9.038838004888234412e-01	2.369674071795445456e-03	6.917442710440230291e-02
9.105241751974622044e-01	2.163258419218595970e-03	7.832439623038527088e-02
9.169376281927885675e-01	1.945902146424835369e-03	8.689271132204251513e-02
9.231225611078606175e-01	1.788316680915710399e-03	1.010376125208805459e-01
9.290774325277303403e-01	1.635897978326874679e-03	1.031844725827503612e-01
9.348007583735982173e-01	1.504626290187501426e-03	1.122266659305364706e-01
9.402911122726754778e-01	1.352773577897257214e-03	1.167540319444127367e-01
9.455471259136670747e-01	1.250527056109408761e-03	1.323473597495700982e-01
9.505674893877827936e-01	1.144858572741907620e-03	1.288197604170948085e-01
9.553509515151947795e-01	1.055392525224660471e-03	1.382784185865786608e-01
9.598963201568568859e-01	9.415440670993705441e-04	1.354275518763823905e-01
9.642024625116116798e-01	8.730184557695529939e-04	1.547654041001413072e-01
9.682683053985071675e-01	7.971458049074952278e-04	1.421357288958994547e-01
9.720928355242569596e-01	7.365795897271377925e-04	1.549914656160210347e-01
9.756750997357734878e-01	6.504107320165172009e-04	1.396227627506706204e-01
9.790142052577144316e-01	6.075151702016612365e-04	1.675879629443700336e-01
9.821093199149804054e-01	5.540335000972629710e-04	1.402627743080139266e-01
9.849596723401105036e-01	5.149267076164133500e-04	1.624987143101356279e-01
9.875645521655237458e-01	4.471839791917830271e-04	1.264040827411316570e-01
9.899233102005571272e-01	4.190419258807904818e-04	1.716580720827238782e-01
9.920353585932577545e-01	3.749624316729708120e-04	1.235831757204548242e-01
9.939001709768877646e-01	3.432065937403484248e-04	1.677381771970220259e-01
9.955172826011058351e-01	2.788874691224583428e-04	1.056535546202129056e-01
9.968862904477931997e-01	2.542146893820133912e-04	1.820159280472616325e-01
9.980068533314933044e-01	2.165410885547599596e-04	1.098940197648019812e-01
9.988786919844435674e-01	2.013289122238535783e-04	1.956608143273237954e-01
9.995015891261737062e-01	1.558068657540221617e-04	1.223966164564712356e-01
9.998753895176573092e-01	1.428179434581937021e-04	2.015885967583744276e-01
1.000000000000000000e+00	1.397004742446848443e-04	2.031963590315257751e-01


==> dat/1dbte_with_E/Ewt_10K_Nx100_Nr127_l2_dt_5e-4_rel_error_06.csv <==
x	ne	Te
-1.000000000000000000e+00	2.007744628810933553e-03	6.150589486566738345e-02
-9.998753895176573092e-01	3.163442287821164938e-04	6.593921287590519265e-02
-9.995015891261738172e-01	2.304782201580668835e-03	6.123147465549880208e-02
-9.988786919844435674e-01	3.638273804965766380e-03	6.016524917598263522e-02
-9.980068533314934154e-01	4.892240762866471339e-03	5.796084271522789627e-02
-9.968862904477931997e-01	6.631808366401576935e-03	5.386601999642978700e-02
-9.955172826011059461e-01	1.018753288965623324e-02	4.488080423088414150e-02
-9.939001709768877646e-01	1.309494758862715484e-02	3.790070497665190552e-02
-9.920353585932577545e-01	1.547911603676152548e-02	3.266670602761048703e-02
-9.899233102005571272e-01	1.696978171475881092e-02	2.912816718581420772e-02
-9.875645521655237458e-01	1.872273889352303600e-02	2.444199176083491909e-02
-9.849596723401105036e-01	1.947540855004840921e-02	2.168284616461066405e-02
-9.821093199149804054e-01	1.977943676161163927e-02	2.026004314018940364e-02
-9.790142052577145426e-01	1.961276418380555192e-02	1.946502707025545703e-02
-9.756750997357735988e-01	1.995294619502650108e-02	1.729781354335871782e-02
-9.720928355242569596e-01	1.988862954503379035e-02	1.576942383331116776e-02
-9.682683053985071675e-01	1.978084145715482828e-02	1.493085551990019216e-02
-9.642024625116116798e-01	1.957337735397628870e-02	1.422549447613901709e-02
-9.598963201568569970e-01	1.994505736973028673e-02	1.233782814016717855e-02
-9.553509515151947795e-01	2.011015390347228871e-02	1.076421140731455457e-02
-9.505674893877829046e-01	2.028635087255708028e-02	9.812829507293580750e-03
-9.455471259136670747e-01	2.043479959543790733e-02	8.985845505627454086e-03
-9.402911122726755888e-01	2.110369095615993729e-02	7.255291269383857752e-03
-9.348007583735983284e-01	2.163924822547145035e-02	5.735467313463467158e-03
-9.290774325277305623e-01	2.219216359294954796e-02	4.814891180079125185e-03
-9.231225611078607285e-01	2.274456055532874180e-02	4.066799278544252182e-03
-9.169376281927887895e-01	2.376461649731746381e-02	2.650715316793957055e-03
-9.105241751974622044e-01	2.470141530426872914e-02	1.414021050730101441e-03
-9.038838004888235522e-01	2.567050527857384079e-02	7.483251981618935667e-04
-8.970181589874635097e-01	2.667676767599976365e-02	2.738832661270354952e-04
-8.899289617551803255e-01	2.813391424433420857e-02	7.215383926113387060e-04
-8.826179755685469308e-01	2.955957963154456913e-02	1.572210320444420665e-03
-8.750870224785937124e-01	3.103013514842561590e-02	1.893198973427332680e-03
-8.673379793567146390e-01	3.255395717466662286e-02	2.013507387994729111e-03
-8.593727774269119823e-01	3.450121360173982743e-02	2.554217524563085796e-03
-8.511934017844946521e-01	3.644158510004491536e-02	2.991915822160584344e-03
-8.428018909013507143e-01	3.841970609103282502e-02	2.968151324005304393e-03
-8.342003361179175513e-01	4.043857591485858910e-02	2.764938371404914406e-03
-8.253908811219762276e-01	4.283123062920134172e-02	2.928376627356614904e-03
-8.163757214143991803e-01	4.520637774183951241e-02	3.039621647638091756e-03
-8.071571037619853506e-01	4.758345324158951006e-02	2.769943256346381593e-03
-7.977373256375193122e-01	4.995790054990466994e-02	2.355237600364860732e-03
-7.881187346471923982e-01	5.263552055816257680e-02	2.276857460770885608e-03
-7.783037279455299329e-01	5.526139389409158442e-02	2.196025236025063530e-03
-7.682947516379707853e-01	5.784037519046265202e-02	1.816678189987429391e-03
-7.580943001712454610e-01	6.036211517369056978e-02	1.331389320385508151e-03
-7.477049157117091616e-01	6.311101146159334152e-02	1.160791158743158368e-03
-7.371291875117789161e-01	6.576387341974071488e-02	1.024062442362883799e-03
-7.263697512646394294e-01	6.831727930063138943e-02	6.558517111500465581e-04
-7.154292884473713032e-01	7.075783887721774634e-02	2.091088125998527808e-04
-7.043105256526721591e-01	7.335478359825528538e-02	4.902486586595530051e-05
-6.930162339093317581e-01	7.581483056347948501e-02	6.089013721709116595e-05
-6.815492279916337548e-01	7.813186485173646834e-02	3.553133830317589843e-04
-6.699123657178551738e-01	8.029256376062113287e-02	7.150475828538189332e-04
-6.581085472380376888e-01	8.255619061607645526e-02	8.240232035860068933e-04
-6.461407143112096740e-01	8.465802749279353889e-02	8.824549458635365471e-04
-6.340118495722386616e-01	8.659285335534117056e-02	1.093220401457661384e-03
-6.217249757884952821e-01	8.834886072012174130e-02	1.364539898506286200e-03
-6.092831551065166495e-01	9.017778670806227137e-02	1.423687987290167892e-03
-5.966894882888559293e-01	9.184058279999193775e-02	1.440062756629474118e-03
-5.839471139413062728e-01	9.333368206876821449e-02	1.583751089523762531e-03
-5.710592077306947401e-01	9.464605119375364695e-02	1.784946387764378261e-03
-5.580289815934401654e-01	9.602182616054388831e-02	1.810033065487334910e-03
-5.448596829350704773e-01	9.724338932890798370e-02	1.802354754863165834e-03
-5.315545938209014221e-01	9.830761811767255165e-02	1.899079312723298994e-03
-5.181170301580774185e-01	9.920222081970771211e-02	2.048389854270333144e-03
-5.045503408691774938e-01	1.001624101587913485e-01	2.053217943674530855e-03
-4.908579070575938008e-01	1.009875950388709476e-01	2.035538880184311217e-03
-4.770431411648895503e-01	1.016734485399725940e-01	2.100103831585195969e-03
-4.631094861203478019e-01	1.022045220039773383e-01	2.210102148888979517e-03
-4.490604144829201672e-01	1.028059881440116785e-01	2.203366165594644339e-03
-4.348994275757930850e-01	1.032908228346774565e-01	2.184807421716206208e-03
-4.206300546137843877e-01	1.036524798790614960e-01	2.227263092506464020e-03
-4.062558518237891492e-01	1.038714013484201976e-01	2.306396253401148642e-03
-3.917804015584931410e-01	1.041625559529484046e-01	2.293695029987856491e-03
-3.772073114035760510e-01	1.043504765104514981e-01	2.280807506835571055e-03
-3.625402132786245679e-01	1.044264717792551256e-01	2.308833493441681765e-03
-3.477827625319824811e-01	1.043670406208774826e-01	2.363521825053347628e-03
-3.329386370297612863e-01	1.043777027936429597e-01	2.348967626397760033e-03
-3.180115362392382239e-01	1.042936591699737542e-01	2.346998432226332729e-03
-3.030051803068727345e-01	1.041048555210991045e-01	2.366883974580548822e-03
-2.879233091311665382e-01	1.037846248709336922e-01	2.402231608492004945e-03
-2.727696814306032058e-01	1.035301593408713694e-01	2.388900563541784209e-03
-2.575480738068965936e-01	1.031868835121285272e-01	2.402146092760192291e-03
-2.422622798037831759e-01	1.027442243362005347e-01	2.419041466669743460e-03
-2.269161089615901461e-01	1.021730794816364668e-01	2.438890710990990456e-03
-2.115133858678190648e-01	1.016632188467579273e-01	2.428593105275807761e-03
-1.960579492039781213e-01	1.010697783694534391e-01	2.460023155662632941e-03
-1.805536507889023146e-01	1.003822876808153353e-01	2.477542223172295860e-03
-1.650043546187992261e-01	9.956980097310044742e-02	2.484199995933145284e-03
-1.494139359042609416e-01	9.881543182754852495e-02	2.477447909898350918e-03
-1.337862801044791550e-01	9.798352830566615934e-02	2.529094061955952915e-03
-1.181252819589080488e-01	9.706417775659305358e-02	2.550099113317789296e-03
-1.024348445166134158e-01	9.602500446409605039e-02	2.545399773785892838e-03
-8.671887816355072776e-02	9.504301199266251832e-02	2.542558700068979233e-03
-7.098129964801590253e-02	9.399116644618291105e-02	2.616699340122917786e-03
-5.522603110450816782e-02	9.286034096637042767e-02	2.644373351665396665e-03
-3.945699907625282304e-02	9.161692326388497232e-02	2.630559562250194949e-03
-2.367813353662409984e-02	9.043211895363234554e-02	2.632462340797363329e-03
-7.893366909713211629e-03	8.918680000687505272e-02	2.732059804986310472e-03
7.893366909713310509e-03	8.787260252455879328e-02	2.770130372772816509e-03
2.367813353662397841e-02	8.645460830168265332e-02	2.749866637265574627e-03
3.945699907625269814e-02	8.509826572455711502e-02	2.757623100749563919e-03
5.522603110450804292e-02	8.369156274412174745e-02	2.886118928446934802e-03
7.098129964801599967e-02	8.222680456295854146e-02	2.938661069800870777e-03
8.671887816355082490e-02	8.066768404285486194e-02	2.915068050578410210e-03
1.024348445166132909e-01	7.917399570403203801e-02	2.930462163812591527e-03
1.181252819589079239e-01	7.764025200648216885e-02	3.093043757471749134e-03
1.337862801044790162e-01	7.605961643194905641e-02	3.166602427701899636e-03
1.494139359042608306e-01	7.439459073115030352e-02	3.146185978566673567e-03
1.650043546187993093e-01	7.279963186540835962e-02	3.175102923678474812e-03
1.805536507889022035e-01	7.117536141830178853e-02	3.382417351205898540e-03
1.960579492039780103e-01	6.951597600405066968e-02	3.489525764733848994e-03
2.115133858678189538e-01	6.778288519899738906e-02	3.484909172093927227e-03
2.269161089615900351e-01	6.612524070842557000e-02	3.538517215098756219e-03
2.422622798037832592e-01	6.444900801560314585e-02	3.806024611012478760e-03
2.575480738068967046e-01	6.274909697648428653e-02	3.962170668212725705e-03
2.727696814306030948e-01	6.098553307417622221e-02	3.986665960748992862e-03
2.879233091311663717e-01	5.930193034726524010e-02	4.073763393122686524e-03
3.030051803068726235e-01	5.760886454444692772e-02	4.413287627473014632e-03
3.180115362392381129e-01	5.590189581961660381e-02	4.628926540004475385e-03
3.329386370297611752e-01	5.413986171918119122e-02	4.690943296048206285e-03
3.477827625319823701e-01	5.246134968759487427e-02	4.815746965773438741e-03
3.625402132786244014e-01	5.078164665925846699e-02	5.238070762319296282e-03
3.772073114035759400e-01	4.909763742940089631e-02	5.525740131511053255e-03
3.917804015584930299e-01	4.736764576495330198e-02	5.639887100456688653e-03
4.062558518237890381e-01	4.572584801752611200e-02	5.815418746644289080e-03
4.206300546137840546e-01	4.409209109101030338e-02	6.345136197167680105e-03
4.348994275757929739e-01	4.246469264104625607e-02	6.733540997501868963e-03
4.490604144829198341e-01	4.080149418203182776e-02	6.931360319163366000e-03
4.631094861203476909e-01	3.923225180682247265e-02	7.182350238664341434e-03
4.770431411648896614e-01	3.768067545061604823e-02	7.850265446924393695e-03
4.908579070575935233e-01	3.614592216275410580e-02	8.364629396739374154e-03
5.045503408691773828e-01	3.458465452288817660e-02	8.666014058645789275e-03
5.181170301580771964e-01	3.312167942899527789e-02	8.996032681769761466e-03
5.315545938209013110e-01	3.168388712389177270e-02	9.809643254662483644e-03
5.448596829350704773e-01	3.027124788277432352e-02	1.044926981318698364e-02
5.580289815934400544e-01	2.883940348766148368e-02	1.084961575262111816e-02
5.710592077306947401e-01	2.750851212685061567e-02	1.123628658633000349e-02
5.839471139413060508e-01	2.620854759333523729e-02	1.218472664545205107e-02
5.966894882888559293e-01	2.494054745811554244e-02	1.293754012991394156e-02
6.092831551065164275e-01	2.365933584975899590e-02	1.343286402317670804e-02
6.217249757884950601e-01	2.248058674829720577e-02	1.385949806067998842e-02
6.340118495722386616e-01	2.133701281663634430e-02	1.494914317190148764e-02
6.461407143112095630e-01	2.023059243417938899e-02	1.582531537962068857e-02
6.581085472380375778e-01	1.911512082558220957e-02	1.644025603768809948e-02
6.699123657178549518e-01	1.810158062547972957e-02	1.691203267515890146e-02
6.815492279916336438e-01	1.712485050959578620e-02	1.817034187628411429e-02
6.930162339093317581e-01	1.618762452734136270e-02	1.919327172707617490e-02
7.043105256526719371e-01	1.524251019828064442e-02	1.996189893194855527e-02
7.154292884473711922e-01	1.439579083868769253e-02	2.047631326108856689e-02
7.263697512646390964e-01	1.358429243532085877e-02	2.191518500477990586e-02
7.371291875117788051e-01	1.281158916748401967e-02	2.308160780411517773e-02
7.477049157117090505e-01	1.202930389090678051e-02	2.401010592813469097e-02
7.580943001712453500e-01	1.133930595909969814e-02	2.452579032548742044e-02
7.682947516379706743e-01	1.068045175246062038e-02	2.611976662729147483e-02
7.783037279455297108e-01	1.005763264000329553e-02	2.738981007367915013e-02
7.881187346471922872e-01	9.421900232923613103e-03	2.845682186807881736e-02
7.977373256375193122e-01	8.871039989157680078e-03	2.890153579518489960e-02
8.071571037619852396e-01	8.345955519164720282e-03	3.059981894855906895e-02
8.163757214143990693e-01	7.853141458038495268e-03	3.191713787624488735e-02
8.253908811219760056e-01	7.343368260403018016e-03	3.310075368255326056e-02
8.342003361179174403e-01	6.910545238945430858e-03	3.340471411388518802e-02
8.428018909013503812e-01	6.497545979688579797e-03	3.516166554078044987e-02
8.511934017844945410e-01	6.112648948499339874e-03	3.648251557292662289e-02
8.593727774269117603e-01	5.706592368099375548e-03	3.777899514415383742e-02
8.673379793567147500e-01	5.369633614867528812e-03	3.787780501797898686e-02
8.750870224785936013e-01	5.046615760666658956e-03	3.962072422648202363e-02
8.826179755685469308e-01	4.747770991746520959e-03	4.085206584020317777e-02
8.899289617551802145e-01	4.423973305763813889e-03	4.219158297805158248e-02
8.970181589874635097e-01	4.161912782290074116e-03	4.194894786523729185e-02
9.038838004888234412e-01	3.908379721669224399e-03	4.351989574372566727e-02
9.105241751974622044e-01	3.675768910356546921e-03	4.450239061276392571e-02
9.169376281927885675e-01	3.415384122644169601e-03	4.576820090617198661e-02
9.231225611078606175e-01	3.210471225116159986e-03	4.502810664703832400e-02
9.290774325277303403e-01	3.009808853217156750e-03	4.623466837504859595e-02
9.348007583735982173e-01	2.828081070023395586e-03	4.679045695477565547e-02
9.402911122726754778e-01	2.617278815779882240e-03	4.784469431211120505e-02
9.455471259136670747e-01	2.457168454392377917e-03	4.644748499239503142e-02
9.505674893877827936e-01	2.298444635708878948e-03	4.704398277001160117e-02
9.553509515151947795e-01	2.157989713595276967e-03	4.694883162493547479e-02
9.598963201568568859e-01	1.988516842671165120e-03	4.760541723961334709e-02
9.642024625116116798e-01	1.866017286961584682e-03	4.543018245486658835e-02
9.682683053985071675e-01	1.742710190722341528e-03	4.525476815852284840e-02
9.720928355242569596e-01	1.637235318167034074e-03	4.458184539707876065e-02
9.756750997357734878e-01	1.502948839090754388e-03	4.512104202221029620e-02
9.790142052577144316e-01	1.411845533660991379e-03	4.289343244037641112e-02
9.821093199149804054e-01	1.317857401484835147e-03	4.255638218364497793e-02
9.849596723401105036e-01	1.240678758530126997e-03	4.237700922596673858e-02
9.875645521655237458e-01	1.134466733006173544e-03	4.371049038712301188e-02
9.899233102005571272e-01	1.067121345017103080e-03	4.288781022410324828e-02
9.920353585932577545e-01	9.955110674086194069e-04	4.275960348643782077e-02
9.939001709768877646e-01	9.396385420075454176e-04	4.347228684004476873e-02
9.955172826011058351e-01	8.543358115749651212e-04	4.448242474075522757e-02
9.968862904477931997e-01	8.047630353217458598e-04	4.384822759714831347e-02
9.980068533314933044e-01	7.527835676441301926e-04	4.143021268933985007e-02
9.988786919844435674e-01	7.186748419079023184e-04	3.996716203943780077e-02
9.995015891261737062e-01	6.471350072692568824e-04	3.953560113524987735e-02
9.998753895176573092e-01	6.058450142786238942e-04	4.056205732565491134e-02
1.000000000000000000e+00	5.974602777690704017e-04	3.804424209657920886e-02


==> dat/1dbte_with_E/Ewt_10K_Nx100_Nr127_l2_dt_5e-4_rel_error_08.csv <==
x	ne	Te
-1.000000000000000000e+00	1.774507441795730462e-03	3.336523443391242738e-01
-9.998753895176573092e-01	1.836910068557494292e-03	3.289712855943721648e-01
-9.995015891261738172e-01	2.136574570796503404e-03	3.044350096640295322e-01
-9.988786919844435674e-01	2.486527518963296043e-03	2.840291643105287700e-01
-9.980068533314934154e-01	2.849063037694126669e-03	2.699890299868241139e-01
-9.968862904477931997e-01	3.274199791318873481e-03	2.589815248288208638e-01
-9.955172826011059461e-01	3.787758991827838619e-03	2.441270594253647508e-01
-9.939001709768877646e-01	4.315561195750947446e-03	2.333661644365501442e-01
-9.920353585932577545e-01	4.818388564393384296e-03	2.267991000404861457e-01
-9.899233102005571272e-01	5.319345801659601178e-03	2.217223663826241309e-01
-9.875645521655237458e-01	5.843587165546176507e-03	2.135588239904219754e-01
-9.849596723401105036e-01	6.373995362298372214e-03	2.064661832658752083e-01
-9.821093199149804054e-01	6.902225754108164482e-03	2.013983598827226162e-01
-9.790142052577145426e-01	7.462758440404029109e-03	1.965027074081619751e-01
-9.756750997357735988e-01	8.075575129681909076e-03	1.889413989028290441e-01
-9.720928355242569596e-01	8.727601148816210852e-03	1.814480437056919526e-01
-9.682683053985071675e-01	9.400445641465108790e-03	1.753505600638211037e-01
-9.642024625116116798e-01	1.011477206411606072e-02	1.691827323444559106e-01
-9.598963201568569970e-01	1.087796040648632973e-02	1.609088207086281086e-01
-9.553509515151947795e-01	1.167622186919516428e-02	1.524119653311427347e-01
-9.505674893877829046e-01	1.249017793326438058e-02	1.450383360653722808e-01
-9.455471259136670747e-01	1.334114589649559694e-02	1.375809968558331375e-01
-9.402911122726755888e-01	1.424256423679915937e-02	1.284289393776153199e-01
-9.348007583735983284e-01	1.519447429886063711e-02	1.189608202708165030e-01
-9.290774325277305623e-01	1.619165313202188677e-02	1.104432759737205144e-01
-9.231225611078607285e-01	1.726891405041092176e-02	1.018861834493024476e-01
-9.169376281927887895e-01	1.845599007312235390e-02	9.195683041472355046e-02
-9.105241751974622044e-01	1.977152309618010820e-02	8.175482191777763696e-02
-9.038838004888235522e-01	2.122536344749830980e-02	7.250850655938897993e-02
-8.970181589874635097e-01	2.286124083030333445e-02	6.349313729603980883e-02
-8.899289617551803255e-01	2.471292183555044361e-02	5.368184212577512687e-02
-8.826179755685469308e-01	2.679522652530207799e-02	4.412185516901898086e-02
-8.750870224785937124e-01	2.910005499277885585e-02	3.612914625894846077e-02
-8.673379793567146390e-01	3.163658573654887229e-02	2.929718929677083486e-02
-8.593727774269119823e-01	3.439082322530791214e-02	2.285689428011568325e-02
-8.511934017844946521e-01	3.731979671749662691e-02	1.772111055288556197e-02
-8.428018909013507143e-01	4.035115905171670486e-02	1.498162275775364802e-02
-8.342003361179175513e-01	4.343172295806637523e-02	1.403332912598294867e-02
-8.253908811219762276e-01	4.649920438016599128e-02	1.374871746966859799e-02
-8.163757214143991803e-01	4.948528625771969613e-02	1.438845937221431941e-02
-8.071571037619853506e-01	5.231939889447136116e-02	1.645246121694760380e-02
-7.977373256375193122e-01	5.498001605432391997e-02	1.903054869010106440e-02
-7.881187346471923982e-01	5.746675939131956623e-02	2.086478489917371545e-02
-7.783037279455299329e-01	5.979671833444104301e-02	2.211854810643583413e-02
-7.682947516379707853e-01	6.199530686253401646e-02	2.340058461108049381e-02
-7.580943001712454610e-01	6.413458654203912923e-02	2.417888127720572294e-02
-7.477049157117091616e-01	6.629405977535106353e-02	2.363067116217477948e-02
-7.371291875117789161e-01	6.854574023087080248e-02	2.221812246976596905e-02
-7.263697512646394294e-01	7.093504954004332952e-02	2.082835511600423378e-02
-7.154292884473713032e-01	7.351590311465698580e-02	1.926433339351680402e-02
-7.043105256526721591e-01	7.631481053792824043e-02	1.695765872488601625e-02
-6.930162339093317581e-01	7.932332271522093969e-02	1.442322907780690597e-02
-6.815492279916337548e-01	8.248915312351712270e-02	1.252931392492492163e-02
-6.699123657178551738e-01	8.576706059782424063e-02	1.108715135357586645e-02
-6.581085472380376888e-01	8.910009904408774939e-02	9.471926575540119339e-03
-6.461407143112096740e-01	9.242536442217574866e-02	7.997969116032385695e-03
-6.340118495722386616e-01	9.567087991082064147e-02	7.319086720851954338e-03
-6.217249757884952821e-01	9.880806709624319339e-02	7.125020218847916489e-03
-6.092831551065166495e-01	1.018286396141249855e-01	6.692727792904703578e-03
-5.966894882888559293e-01	1.047402451033953991e-01	6.192161897541540068e-03
-5.839471139413062728e-01	1.075481598592890192e-01	6.184235743273657632e-03
-5.710592077306947401e-01	1.102948584924796360e-01	6.390422839598462572e-03
-5.580289815934401654e-01	1.130265063822922106e-01	6.155945150571589392e-03
-5.448596829350704773e-01	1.157817696676275848e-01	5.667806060589094565e-03
-5.315545938209014221e-01	1.185695637008253034e-01	5.516942462078407161e-03
-5.181170301580774185e-01	1.214121191593618282e-01	5.523395687111696921e-03
-5.045503408691774938e-01	1.243187608498080993e-01	5.121014947921579026e-03
-4.908579070575938008e-01	1.272835744125281610e-01	4.503220898904459167e-03
-4.770431411648895503e-01	1.302699942079518225e-01	4.251266304801523503e-03
-4.631094861203478019e-01	1.332617777459914887e-01	4.222290639965350749e-03
-4.490604144829201672e-01	1.362418035026128071e-01	3.876112153185155233e-03
-4.348994275757930850e-01	1.391912930932464043e-01	3.364633037266352451e-03
-4.206300546137843877e-01	1.420712272278929489e-01	3.223272122392321221e-03
-4.062558518237891492e-01	1.448714112938624954e-01	3.318471781991260295e-03
-3.917804015584931410e-01	1.475865445329693770e-01	3.122803958981070719e-03
-3.772073114035760510e-01	1.502123880088571672e-01	2.751332034656862012e-03
-3.625402132786245679e-01	1.527223792769882293e-01	2.706225486198838171e-03
-3.477827625319824811e-01	1.551156949189152201e-01	2.875436502413532529e-03
-3.329386370297612863e-01	1.573932179920236596e-01	2.758210990694817937e-03
-3.180115362392382239e-01	1.595543419932157758e-01	2.450074078863725448e-03
-3.030051803068727345e-01	1.615724868975238759e-01	2.432919269166186702e-03
-2.879233091311665382e-01	1.634451980446764707e-01	2.620164283887076954e-03
-2.727696814306032058e-01	1.651718719708391292e-01	2.537996857178110438e-03
-2.575480738068965936e-01	1.667519570080850111e-01	2.263962990244989312e-03
-2.422622798037831759e-01	1.681591070136323474e-01	2.258811494384634251e-03
-2.269161089615901461e-01	1.693924201084130998e-01	2.455726822881233729e-03
-2.115133858678190648e-01	1.704546312721561263e-01	2.402498245344743960e-03
-1.960579492039781213e-01	1.713505269999361924e-01	2.157866716016843076e-03
-1.805536507889023146e-01	1.720587609330127832e-01	2.161205504699258324e-03
-1.650043546187992261e-01	1.725836164043587084e-01	2.362650858847990983e-03
-1.494139359042609416e-01	1.729332964924425453e-01	2.329712317094162401e-03
-1.337862801044791550e-01	1.731185496682734470e-01	2.104288739039368063e-03
-1.181252819589080488e-01	1.731223799659390716e-01	2.106369260065001515e-03
-1.024348445166134158e-01	1.729527858378567540e-01	2.302066845126520163e-03
-8.671887816355072776e-02	1.726215181611625848e-01	2.277740060402765141e-03
-7.098129964801590253e-02	1.721432160421552393e-01	2.060417099357894459e-03
-5.522603110450816782e-02	1.715031416195801350e-01	2.052363836260846786e-03
-3.945699907625282304e-02	1.707110324372000942e-01	2.234477431960556204e-03
-2.367813353662409984e-02	1.697803546987738388e-01	2.210729248591111491e-03
-7.893366909713211629e-03	1.687279775317926389e-01	1.994580674127492247e-03
7.893366909713310509e-03	1.675398842624299389e-01	1.971726913515597836e-03
2.367813353662397841e-02	1.662261785882638010e-01	2.136541862890665652e-03
3.945699907625269814e-02	1.648008079344278343e-01	2.109286324410692033e-03
5.522603110450804292e-02	1.632817743857781778e-01	1.890882503943588661e-03
7.098129964801599967e-02	1.616547560841251618e-01	1.851470799133160278e-03
8.671887816355082490e-02	1.599293180212100207e-01	1.997755598730536434e-03
1.024348445166132909e-01	1.581190973633290753e-01	1.965079911782111402e-03
1.181252819589079239e-01	1.562425599962165845e-01	1.742755882352606906e-03
1.337862801044790162e-01	1.542844605470283792e-01	1.686365260812713873e-03
1.494139359042608306e-01	1.522533142769189052e-01	1.813993687470122134e-03
1.650043546187993093e-01	1.501620344663815165e-01	1.774976086726702800e-03
1.805536507889022035e-01	1.480292381992971695e-01	1.547867588617124306e-03
1.960579492039780103e-01	1.458384567953902589e-01	1.474684947791080189e-03
2.115133858678189538e-01	1.435969322409758608e-01	1.584122537255961815e-03
2.269161089615900351e-01	1.413166986533996305e-01	1.538493403200308363e-03
2.422622798037832592e-01	1.390164335847616506e-01	1.306335922532128428e-03
2.575480738068967046e-01	1.366783150598065988e-01	1.217034994462815566e-03
2.727696814306030948e-01	1.343082260400192129e-01	1.309193694185759602e-03
2.879233091311663717e-01	1.319172994738103677e-01	1.257048422787359135e-03
3.030051803068726235e-01	1.295243357342211743e-01	1.019704202831279299e-03
3.180115362392381129e-01	1.271101915117897885e-01	9.148354881356453132e-04
3.329386370297611752e-01	1.246794741189817535e-01	9.904451987089381466e-04
3.477827625319823701e-01	1.222425482318860168e-01	9.317392679224157032e-04
3.625402132786244014e-01	1.198185174043023132e-01	6.889344526580090449e-04
3.772073114035759400e-01	1.173870046617997570e-01	5.689480391873466200e-04
3.917804015584930299e-01	1.149514436428582670e-01	6.288070352519972836e-04
4.062558518237890381e-01	1.125215675035438762e-01	5.637181077835935186e-04
4.206300546137840546e-01	1.101169678895827508e-01	3.154387416152190215e-04
4.348994275757929739e-01	1.077161086264017825e-01	1.811005709393813683e-04
4.490604144829198341e-01	1.053213374557278037e-01	2.265275446618354033e-04
4.631094861203476909e-01	1.029418722912069928e-01	1.559206271248747739e-04
4.770431411648896614e-01	1.005979439343387405e-01	9.716694745491546482e-05
4.908579070575935233e-01	9.826686103686434193e-02	2.444750099947350943e-04
5.045503408691773828e-01	9.594991768277121025e-02	2.115413475759727907e-04
5.181170301580771964e-01	9.365592570616694534e-02	2.862669575340266509e-04
5.315545938209013110e-01	9.140595046054549033e-02	5.431735172903349009e-04
5.448596829350704773e-01	8.917617511506498174e-02	7.018676015156293056e-04
5.580289815934400544e-01	8.696687292687527160e-02	6.791834959955479973e-04
5.710592077306947401e-01	8.478652710800135828e-02	7.562663724624004531e-04
5.839471139413060508e-01	8.265718887038252249e-02	1.015754752190823522e-03
5.966894882888559293e-01	8.055386496704282362e-02	1.184083453514987554e-03
6.092831551065164275e-01	7.847577753023823877e-02	1.169130564881211897e-03
6.217249757884950601e-01	7.643111775907986127e-02	1.246512187488820877e-03
6.340118495722386616e-01	7.444305373685503047e-02	1.507180879045683574e-03
6.461407143112095630e-01	7.248529492680666486e-02	1.683230439460402933e-03
6.581085472380375778e-01	7.055591652768079813e-02	1.673034965865642350e-03
6.699123657178549518e-01	6.866280478457807701e-02	1.747981929494861952e-03
6.815492279916336438e-01	6.683035477930256152e-02	2.007717335686693728e-03
6.930162339093317581e-01	6.503077770446527572e-02	2.188663754239299035e-03
7.043105256526719371e-01	6.326083190147813173e-02	2.178795841593105399e-03
7.154292884473711922e-01	6.152802032496600820e-02	2.246688217531965254e-03
7.263697512646390964e-01	5.985803271890651617e-02	2.501262872546770703e-03
7.371291875117788051e-01	5.822124581882776734e-02	2.681633767271211950e-03
7.477049157117090505e-01	5.661280213288102936e-02	2.663896441273092084e-03
7.580943001712453500e-01	5.503963684736174616e-02	2.715245325919087103e-03
7.682947516379706743e-01	5.352875289677196113e-02	2.954663580320201349e-03
7.783037279455297108e-01	5.204820755748947037e-02	3.121944018689300302e-03
7.881187346471922872e-01	5.059111171588943912e-02	3.079238707398866248e-03
7.977373256375193122e-01	4.916359054342724771e-02	3.094224691456730434e-03
8.071571037619852396e-01	4.779406087696784489e-02	3.297747086884853223e-03
8.163757214143990693e-01	4.644781089932786822e-02	3.428839874741045155e-03
8.253908811219760056e-01	4.511567353526740876e-02	3.334181685799565437e-03
8.342003361179174403e-01	4.380300622726306797e-02	3.285609965130261399e-03
8.428018909013503812e-01	4.254018258391858293e-02	3.429849365249137364e-03
8.511934017844945410e-01	4.128954527066212854e-02	3.504461272498410069e-03
8.593727774269117603e-01	4.003973653424436341e-02	3.338821222618198678e-03
8.673379793567147500e-01	3.879575238619727834e-02	3.212976760802602107e-03
8.750870224785936013e-01	3.759097977885491465e-02	3.294021332313783103e-03
8.826179755685469308e-01	3.638496845738524443e-02	3.315812947695056124e-03
8.899289617551802145e-01	3.516495421066522659e-02	3.087725036763844071e-03
8.970181589874635097e-01	3.393718456045258930e-02	2.905437733639131947e-03
9.038838004888234412e-01	3.274101536603218898e-02	2.968905138225907264e-03
9.105241751974622044e-01	3.153515023866798606e-02	3.012891527064101311e-03
9.169376281927885675e-01	3.030810872093812197e-02	2.830397165969361205e-03
9.231225611078606175e-01	2.907043906515231063e-02	2.744719858719050359e-03
9.290774325277303403e-01	2.787097960851619635e-02	3.000724937391911241e-03
9.348007583735982173e-01	2.666785412123754209e-02	3.320050448717311743e-03
9.402911122726754778e-01	2.545065684390565922e-02	3.452876542458713921e-03
9.455471259136670747e-01	2.423367532049660808e-02	3.725005263991134057e-03
9.505674893877827936e-01	2.307523559706797789e-02	4.410189538704744130e-03
9.553509515151947795e-01	2.192887296239837483e-02	5.172011478919977256e-03
9.598963201568568859e-01	2.078246409337996051e-02	5.682117190738681343e-03
9.642024625116116798e-01	1.965356636086391939e-02	6.259815052183246610e-03
9.682683053985071675e-01	1.861267019042213769e-02	7.254993746177528999e-03
9.720928355242569596e-01	1.760578344090162756e-02	8.289239266194547637e-03
9.756750997357734878e-01	1.661626225621022634e-02	8.998869808240819376e-03
9.790142052577144316e-01	1.566286605346948330e-02	9.739338127170477435e-03
9.821093199149804054e-01	1.482612963617764568e-02	1.103161776463233712e-02
9.849596723401105036e-01	1.402898052315338859e-02	1.240231335600644469e-02
9.875645521655237458e-01	1.323460536915352370e-02	1.340628802626545046e-02
9.899233102005571272e-01	1.245813203403995859e-02	1.434694918596767475e-02
9.920353585932577545e-01	1.179535401031175761e-02	1.599529097844741565e-02
9.939001709768877646e-01	1.113628395282061610e-02	1.759694498479625821e-02
9.955172826011058351e-01	1.041903382536515411e-02	1.852599063096274992e-02
9.968862904477931997e-01	9.690943715648235590e-03	1.888538501667740704e-02
9.980068533314933044e-01	9.117447811202935432e-03	1.998248881741164149e-02
9.988786919844435674e-01	8.538372221926762359e-03	2.042038882499862262e-02
9.995015891261737062e-01	7.776918295762037976e-03	1.876367292500821793e-02
9.998753895176573092e-01	7.034983013616132388e-03	1.486739380324215640e-02
1.000000000000000000e+00	6.927654430838407588e-03	1.384517431670520028e-02


==> dat/1dbte_with_E/Ewt_10K_Nx100_Nr127_l2_dt_5e-4_rel_error_10.csv <==
x	ne	Te
-1.000000000000000000e+00	8.236898572733409186e-04	1.912219686889790882e-01
-9.998753895176573092e-01	8.467149218574552107e-04	1.936631299415978724e-01
-9.995015891261738172e-01	9.428630212613952613e-04	1.822870837017455670e-01
-9.988786919844435674e-01	1.059038802504376313e-03	1.853212066422890159e-01
-9.980068533314934154e-01	1.162682053124354476e-03	1.760001118048369617e-01
-9.968862904477931997e-01	1.295996060121530364e-03	1.760292937711059880e-01
-9.955172826011059461e-01	1.458020075116758492e-03	1.617298430035921109e-01
-9.939001709768877646e-01	1.642314168253930290e-03	1.596706478774071458e-01
-9.920353585932577545e-01	1.810597887872042759e-03	1.520404402245483511e-01
-9.899233102005571272e-01	1.983472539908164196e-03	1.532435320129426071e-01
-9.875645521655237458e-01	2.161587466446127353e-03	1.462803687384549300e-01
-9.849596723401105036e-01	2.355636774678204325e-03	1.473047473757923831e-01
-9.821093199149804054e-01	2.539087690035283021e-03	1.444768844393047036e-01
-9.790142052577145426e-01	2.737293065674212614e-03	1.461476274191221836e-01
-9.756750997357735988e-01	2.954059036423173270e-03	1.413775661020770513e-01
-9.720928355242569596e-01	3.205053535807347951e-03	1.405269630785424273e-01
-9.682683053985071675e-01	3.463015659141053647e-03	1.370837087609350635e-01
-9.642024625116116798e-01	3.750235640340128344e-03	1.359083205167511410e-01
-9.598963201568569970e-01	4.067784593405483241e-03	1.302258807473440083e-01
-9.553509515151947795e-01	4.430761087367044229e-03	1.267038550722189849e-01
-9.505674893877829046e-01	4.809830625466614447e-03	1.219738603439203817e-01
-9.455471259136670747e-01	5.226141346810130213e-03	1.186618382025628055e-01
-9.402911122726755888e-01	5.681307855385109122e-03	1.124008785763399715e-01
-9.348007583735983284e-01	6.191885786600737074e-03	1.074758348237685457e-01
-9.290774325277305623e-01	6.728100367896310517e-03	1.023278356290470564e-01
-9.231225611078607285e-01	7.311175643278254935e-03	9.830677595434701710e-02
-9.169376281927887895e-01	7.944060818395701218e-03	9.253114654840649544e-02
-9.105241751974622044e-01	8.644800060310356762e-03	8.783012862517583508e-02
-9.038838004888235522e-01	9.382889768140029174e-03	8.368658819103369506e-02
-8.970181589874635097e-01	1.017921908491046905e-02	8.073738951302668332e-02
-8.899289617551803255e-01	1.103728407396757476e-02	7.697894096859585200e-02
-8.826179755685469308e-01	1.197552535918257506e-02	7.428011656480686120e-02
-8.750870224785937124e-01	1.296136487067878901e-02	7.260519927429241738e-02
-8.673379793567146390e-01	1.401415024546000601e-02	7.208421386556826405e-02
-8.593727774269119823e-01	1.513673717634166950e-02	7.110521308984292521e-02
-8.511934017844946521e-01	1.634719879545332502e-02	7.078282066310442877e-02
-8.428018909013507143e-01	1.761062172017922867e-02	7.118616258423969556e-02
-8.342003361179175513e-01	1.894555369019398916e-02	7.206558060048004477e-02
-8.253908811219762276e-01	2.035586269423468250e-02	7.201289847139664968e-02
-8.163757214143991803e-01	2.186210399072970392e-02	7.169705536921100464e-02
-8.071571037619853506e-01	2.343079575534199113e-02	7.133653809767369347e-02
-7.977373256375193122e-01	2.508435223424370503e-02	7.065639576792434595e-02
-7.881187346471923982e-01	2.683248913223374235e-02	6.862448759754616323e-02
-7.783037279455299329e-01	2.870270345334891351e-02	6.586882676527364144e-02
-7.682947516379707853e-01	3.066586741114053077e-02	6.291838776666236477e-02
-7.580943001712454610e-01	3.274886952211548963e-02	5.969516559247284998e-02
-7.477049157117091616e-01	3.496449297198522821e-02	5.555258090620329714e-02
-7.371291875117789161e-01	3.734050635987146149e-02	5.114955479226949986e-02
-7.263697512646394294e-01	3.984118267585105150e-02	4.719047850465658833e-02
-7.154292884473713032e-01	4.248335260257850993e-02	4.366859839027674439e-02
-7.043105256526721591e-01	4.526597627432542986e-02	4.005894007705586984e-02
-6.930162339093317581e-01	4.820015058252323514e-02	3.684793164501421608e-02
-6.815492279916337548e-01	5.122913948005829859e-02	3.460872970712328828e-02
-6.699123657178551738e-01	5.435110677424864756e-02	3.314844647301661007e-02
-6.581085472380376888e-01	5.755107688321569465e-02	3.178558828984682366e-02
-6.461407143112096740e-01	6.083376192350733319e-02	3.068695975754566832e-02
-6.340118495722386616e-01	6.414201277429631975e-02	3.019400620172352223e-02
-6.217249757884952821e-01	6.748450425049000445e-02	2.996801648503085586e-02
-6.092831551065166495e-01	7.086609948150784932e-02	2.930013054381365445e-02
-5.966894882888559293e-01	7.431807369559784160e-02	2.830473525676041602e-02
-5.839471139413062728e-01	7.780851405381021546e-02	2.738929286527538864e-02
-5.710592077306947401e-01	8.136939241249516175e-02	2.638257183253032642e-02
-5.580289815934401654e-01	8.502137017515108697e-02	2.480251951256709497e-02
-5.448596829350704773e-01	8.880047167436989908e-02	2.290591696435072266e-02
-5.315545938209014221e-01	9.266261412702207767e-02	2.124088199275557531e-02
-5.181170301580774185e-01	9.661609471139123717e-02	1.977309359225533011e-02
-5.045503408691774938e-01	1.006493326979111813e-01	1.811666779950331027e-02
-4.908579070575938008e-01	1.047636297909165654e-01	1.649237316381358884e-02
-4.770431411648895503e-01	1.088800614946521667e-01	1.537118436993480976e-02
-4.631094861203478019e-01	1.129828891111196304e-01	1.464311808733877000e-02
-4.490604144829201672e-01	1.170511516272959018e-01	1.383809992512421809e-02
-4.348994275757930850e-01	1.210937975659210492e-01	1.303434783205282936e-02
-4.206300546137843877e-01	1.250509250955127438e-01	1.258671746390382755e-02
-4.062558518237891492e-01	1.289380467828598886e-01	1.234167712087689932e-02
-3.917804015584931410e-01	1.327707834739282611e-01	1.183269467723165567e-02
-3.772073114035760510e-01	1.365933445810840474e-01	1.112866905539930742e-02
-3.625402132786245679e-01	1.403685887693937873e-01	1.060794750267842791e-02
-3.477827625319824811e-01	1.441233367805794252e-01	1.019540109696905755e-02
-3.329386370297612863e-01	1.478715533439043384e-01	9.513107402385303710e-03
-3.180115362392382239e-01	1.516452805150670657e-01	8.666495008725886087e-03
-3.030051803068727345e-01	1.553834154946758528e-01	8.055019328320922600e-03
-2.879233091311665382e-01	1.590871783717891785e-01	7.639452401555573216e-03
-2.727696814306032058e-01	1.627479380113444063e-01	7.063514793715571470e-03
-2.575480738068965936e-01	1.663830413656047502e-01	6.399365819537685719e-03
-2.422622798037831759e-01	1.699214381838871357e-01	6.002489093634565120e-03
-2.269161089615901461e-01	1.733645648715085030e-01	5.818507760103164110e-03
-2.115133858678190648e-01	1.767120956888863226e-01	5.483184901529090417e-03
-1.960579492039781213e-01	1.799958546108864632e-01	5.032543756711409244e-03
-1.805536507889023146e-01	1.831564802996989150e-01	4.793114921835416389e-03
-1.650043546187992261e-01	1.862067112704728078e-01	4.720536017410302369e-03
-1.494139359042609416e-01	1.891545946712566706e-01	4.472503937419084266e-03
-1.337862801044791550e-01	1.920373849041459302e-01	4.080620492339395028e-03
-1.181252819589080488e-01	1.947923388918872123e-01	3.866973606306173348e-03
-1.024348445166134158e-01	1.974265812403559472e-01	3.810347882953623797e-03
-8.671887816355072776e-02	1.999415205842519916e-01	3.593702644935244366e-03
-7.098129964801590253e-02	2.023694648761746595e-01	3.242281397780070237e-03
-5.522603110450816782e-02	2.046394475361200671e-01	3.065830613069600585e-03
-3.945699907625282304e-02	2.067537180104710992e-01	3.053771893254573003e-03
-2.367813353662409984e-02	2.087122838543432057e-01	2.901697462409796174e-03
-7.893366909713211629e-03	2.105506255699006457e-01	2.620296851479933260e-03
7.893366909713310509e-03	2.121983704392268189e-01	2.501606467174385950e-03
2.367813353662397841e-02	2.136610330239759881e-01	2.541878749454891395e-03
3.945699907625269814e-02	2.149436863953088639e-01	2.448363594512620832e-03
5.522603110450804292e-02	2.160893697178245532e-01	2.220462176175919209e-03
7.098129964801599967e-02	2.170302175277856738e-01	2.136731618497312180e-03
8.671887816355082490e-02	2.177750528708470024e-01	2.203090682771313875e-03
1.024348445166132909e-01	2.183328967702753420e-01	2.140744694177634192e-03
1.181252819589079239e-01	2.187528421955168556e-01	1.941156167579989036e-03
1.337862801044790162e-01	2.189677299365333507e-01	1.871699855547409065e-03
1.494139359042608306e-01	2.189881452738394740e-01	1.947814535572225643e-03
1.650043546187993093e-01	2.188259996837026988e-01	1.903603169611256486e-03
1.805536507889022035e-01	2.185360202532083684e-01	1.722663229139494634e-03
1.960579492039780103e-01	2.180514188398561537e-01	1.661013192572357829e-03
2.115133858678189538e-01	2.173844106423405975e-01	1.742044521986423370e-03
2.269161089615900351e-01	2.165497987638480282e-01	1.711144035175480964e-03
2.422622798037832592e-01	2.156080883219017863e-01	1.544105724210062839e-03
2.575480738068967046e-01	2.144925218100761366e-01	1.485959104947497762e-03
2.727696814306030948e-01	2.132163676933844509e-01	1.567373330816456203e-03
2.879233091311663717e-01	2.117965957963102996e-01	1.544281765883133602e-03
3.030051803068726235e-01	2.102988139311437188e-01	1.385348593172859794e-03
3.180115362392381129e-01	2.086551227216626725e-01	1.325488195600408800e-03
3.329386370297611752e-01	2.068785798555519417e-01	1.402387714097517828e-03
3.477827625319823701e-01	2.049871176848722665e-01	1.381965847627060744e-03
3.625402132786244014e-01	2.030505425267258579e-01	1.226325715492100578e-03
3.772073114035759400e-01	2.009985605106042184e-01	1.161024537538801532e-03
3.917804015584930299e-01	1.988428470635050238e-01	1.230442949613747223e-03
4.062558518237890381e-01	1.966013151706351991e-01	1.209778148746701049e-03
4.206300546137840546e-01	1.943474086879038165e-01	1.054881641019853435e-03
4.348994275757929739e-01	1.920075087251974510e-01	9.825803553353900602e-04
4.490604144829198341e-01	1.895910827012052824e-01	1.043629996159917920e-03
4.631094861203476909e-01	1.871153841331044676e-01	1.021764647020856473e-03
4.770431411648896614e-01	1.846572982717203937e-01	8.667686027322682495e-04
4.908579070575935233e-01	1.821391992455126951e-01	7.873812332282131930e-04
5.045503408691773828e-01	1.795677497193352290e-01	8.405443328086900385e-04
5.181170301580771964e-01	1.769591096619811399e-01	8.178318480933211400e-04
5.315545938209013110e-01	1.743936523516836923e-01	6.630635536400172718e-04
5.448596829350704773e-01	1.717891728852111444e-01	5.775876568431930749e-04
5.580289815934400544e-01	1.691490290880499348e-01	6.244918720003255928e-04
5.710592077306947401e-01	1.664879236060824164e-01	6.025324208645729254e-04
5.839471139413060508e-01	1.638898922427140803e-01	4.495656944904410359e-04
5.966894882888559293e-01	1.612675544838254316e-01	3.603074592345771013e-04
6.092831551065164275e-01	1.586204447034226250e-01	4.041041656875359218e-04
6.217249757884950601e-01	1.559614054262468130e-01	3.862561204206359971e-04
6.340118495722386616e-01	1.533783607627515477e-01	2.385101984745196613e-04
6.461407143112095630e-01	1.507780286144347892e-01	1.497669019417549412e-04
6.581085472380375778e-01	1.481555072729523193e-01	1.958846022964486468e-04
6.699123657178549518e-01	1.455212879270392223e-01	1.880332500716000855e-04
6.815492279916336438e-01	1.429674985173411683e-01	5.143827832643240149e-05
6.930162339093317581e-01	1.403941614622067624e-01	3.001806618624771537e-05
7.043105256526719371e-01	1.377914027652897000e-01	2.630736196745163849e-05
7.154292884473711922e-01	1.351670427424880583e-01	3.653234531303386562e-05
7.263697512646390964e-01	1.326182332600373270e-01	8.167878032646781598e-05
7.371291875117788051e-01	1.300378926273938751e-01	1.490028076450099193e-04
7.477049157117090505e-01	1.274113031940173890e-01	7.609899079636650294e-05
7.580943001712453500e-01	1.247441253443031389e-01	4.348136997659755512e-05
7.682947516379706743e-01	1.221406314217537842e-01	1.432041347678281293e-04
7.783037279455297108e-01	1.194872595501957208e-01	2.004473863442511605e-04
7.881187346471922872e-01	1.167658299826506707e-01	1.193407363086886411e-04
7.977373256375193122e-01	1.139815612946945000e-01	7.846779755713134664e-05
8.071571037619852396e-01	1.112494401770816321e-01	1.819265098311280318e-04
8.163757214143990693e-01	1.084508485491839369e-01	2.580884821183803335e-04
8.253908811219760056e-01	1.055663120748851769e-01	2.031729160354600497e-04
8.342003361179174403e-01	1.026028180146750513e-01	1.936385307511467998e-04
8.428018909013503812e-01	9.969058009797755748e-02	3.480210161900327745e-04
8.511934017844945410e-01	9.670750573779370030e-02	4.955380055299002254e-04
8.593727774269117603e-01	9.363534677918615434e-02	5.226690423738568304e-04
8.673379793567147500e-01	9.048485692342679576e-02	6.024629859507463995e-04
8.750870224785936013e-01	8.740594301605357497e-02	8.714383115055983212e-04
8.826179755685469308e-01	8.427306943453295729e-02	1.155667288266818381e-03
8.899289617551802145e-01	8.107039269985713559e-02	1.328869370989255692e-03
8.970181589874635097e-01	7.781214094764783706e-02	1.555208755158324309e-03
9.038838004888234412e-01	7.466978343474865720e-02	1.990595202713983138e-03
9.105241751974622044e-01	7.150898328522674319e-02	2.445593817853199039e-03
9.169376281927885675e-01	6.831321347883247130e-02	2.772835584313623931e-03
9.231225611078606175e-01	6.509710328412288138e-02	3.117345943573363639e-03
9.290774325277303403e-01	6.205624946491785504e-02	3.664861638168057188e-03
9.348007583735982173e-01	5.904107144010358604e-02	4.203489106265674569e-03
9.402911122726754778e-01	5.603150506195975211e-02	4.567478968208226950e-03
9.455471259136670747e-01	5.304013403486429468e-02	4.876701971676293892e-03
9.505674893877827936e-01	5.029354598148803174e-02	5.380271467244775695e-03
9.553509515151947795e-01	4.762194164510673983e-02	5.852693870990573893e-03
9.598963201568568859e-01	4.500150856593252563e-02	6.137793393225040098e-03
9.642024625116116798e-01	4.243870611933223125e-02	6.315072677837227887e-03
9.682683053985071675e-01	4.019187439564138320e-02	6.719855294708123629e-03
9.720928355242569596e-01	3.804647379906594268e-02	7.062446697579690194e-03
9.756750997357734878e-01	3.595865265196397653e-02	7.191283610735821862e-03
9.790142052577144316e-01	3.391943258566747915e-02	7.090583886500824266e-03
9.821093199149804054e-01	3.222580295527095046e-02	7.258604627843880282e-03
9.849596723401105036e-01	3.058590591491662514e-02	7.317804504154058580e-03
9.875645521655237458e-01	2.890995996075526944e-02	7.198733484320158325e-03
9.899233102005571272e-01	2.717255365307404483e-02	6.741423510188082613e-03
9.920353585932577545e-01	2.574282095318010388e-02	6.777102057045344269e-03
9.939001709768877646e-01	2.423201753389658819e-02	6.806850185510507703e-03
9.955172826011058351e-01	2.250543249584230354e-02	6.947395327682176838e-03
9.968862904477931997e-01	2.064810741608353803e-02	6.734763954893253392e-03
9.980068533314933044e-01	1.929700497541531404e-02	7.441649393457504258e-03
9.988786919844435674e-01	1.793142001279739162e-02	8.097237790237042654e-03
9.995015891261737062e-01	1.604745444605337745e-02	8.308195627754836818e-03
9.998753895176573092e-01	1.409438856000819196e-02	6.016350037413657412e-03
1.000000000000000000e+00	1.402527548465723820e-02	4.431000775800516753e-03


==> dat/1dbte_with_E/Ewt_10K_Nx200_Nr255_Nvt32_l4_dt_2e-4.toml <==
["glow_1d"]
L      = 2.54E-2   # m
V0     = 100       # V 
freq   = 13.56e6   # Hz
Tg     = 0         # K
p0     = 1.0       # Torr
gamma  = 0.01      # only used in fluid model

#                  # transport coefficients * n0
De     = 3.86e24   # m^{-1}s^{-1}
mu_e   = 9.66e23   # V^{-1} m^{-1} s^{-1} 

Di     = 2.07e20   # m^{-1} s^{-1}
mu_i   = 4.65e21   # V^{-1} m^{-1} s^{-1}

[solver]
atol           = 1e-12                      # absolute tolerance
rtol           = 1e-10                      # relative tolerance
gmres_atol     = 1e-12                      # tolerances (abs) used in GMRES solver
gmres_rtol     = 1e-10                      # tolerances (abs) used in GMRES solver
gmres_rsrt     = 20                         # number of iterations for GMRES
max_iter       = 300                        # max iterations for the solver
use_gpu        = 1                          # use GPUs 
gpu_device_id  = 0                          # GPU device ID
restore        = 0                          # [1-to restore solver]
rs_idx         = 0                          # restore cycle id    
ic_file        = ""                         # [""- default IC, file path to jump start]
fname          = "1d_glow"                  # IO dump, file prefix
dir            = "1dglow_hybrid/Ewt_10K_Nx200_Nr255_Nvt32_l4_dt_2e-4"   # IO dump, folder is created on the fly if not present
plot_data      = 1                          # plot data  
split_scheme   = 0                          # [0- op split scheme, 1- full implicit solve]
io_cycle       = 1e-1                       # io output every k-th cycle
cp_cycle       = 1e-1                       # checkpoint output every k-th cycle


[chemistry]
Ns             = 2
NT             = 1

[bte]
threads        = 4                          # number of processes used during collision op. assembly 
Np             = 200                        # number of Chebyshev points
Nr             = 255                        # number of B-splines in v-radial   
Nvt            = 32                         # number of ordinates in v-theta
lmax           = 4                          # number of lmodes 
dt             = 2e-4                       # dt/T where T is RF period
collisions     = "lxcat_data/eAr_crs.Biagi.3sp2r" # collision cross-sections
ev_max         = 80                         # eV
ev_extend      = 2                          # [0 =  no extention, 1 = 1.2 ev_max, 2 = log extension (25 * ev_max)]
sp_order       = 3                          # B-spline order
spline_qpts    = 11                         # number of quadrature points to use
Te             = 4                          # eV used to compute electron thermal velocity for v-space normalization
cycles         = 1.01                       # number of cycles to evolve. 










    


==> dat/1dbte_with_E/Ewt_10K_Nx200_Nr255_l4_dt_2e-4_00.csv <==
x	ne	Te
-1.000000000000000000e+00	1.249999999999999755e-04	3.999999999999998668e+00
-9.998753895176573092e-01	1.250000485182432180e-04	4.000000000000003553e+00
-9.995015891261738172e-01	1.250007759050084316e-04	4.000000000000006217e+00
-9.988786919844435674e-01	1.250039247568883569e-04	3.999999999999985345e+00
-9.980068533314934154e-01	1.250123897485822867e-04	4.000000000000004441e+00
-9.968862904477931997e-01	1.250302031958695683e-04	4.000000000000015099e+00
-9.955172826011059461e-01	1.250625149284968990e-04	3.999999999999994671e+00
-9.939001709768877646e-01	1.251155665572003487e-04	4.000000000000007105e+00
-9.920353585932577545e-01	1.251966602426318601e-04	3.999999999999998668e+00
-9.899233102005571272e-01	1.253141220970593374e-04	3.999999999999976463e+00
-9.875645521655237458e-01	1.254772603721535031e-04	4.000000000000006217e+00
-9.849596723401105036e-01	1.256963186081335121e-04	4.000000000000019540e+00
-9.821093199149804054e-01	1.259824239407925062e-04	4.000000000000003553e+00
-9.790142052577145426e-01	1.263475307832484236e-04	3.999999999999986677e+00
-9.756750997357735988e-01	1.268043601188412965e-04	4.000000000000007105e+00
-9.720928355242569596e-01	1.273663346602124245e-04	4.000000000000015987e+00
-9.682683053985071675e-01	1.280475101471203775e-04	3.999999999999990674e+00
-9.642024625116116798e-01	1.288625030719949373e-04	3.999999999999974687e+00
-9.598963201568569970e-01	1.298264151375358520e-04	3.999999999999980460e+00
-9.553509515151947795e-01	1.309547547647166212e-04	3.999999999999992895e+00
-9.505674893877829046e-01	1.322633559823172228e-04	3.999999999999999112e+00
-9.455471259136670747e-01	1.337682950405305376e-04	4.000000000000015987e+00
-9.402911122726755888e-01	1.354858051012729431e-04	4.000000000000013323e+00
-9.348007583735983284e-01	1.374321893664150402e-04	4.000000000000009770e+00
-9.290774325277305623e-01	1.396237330123026993e-04	3.999999999999998668e+00
-9.231225611078607285e-01	1.420766143046503201e-04	4.000000000000007994e+00
-9.169376281927887895e-01	1.448068152720168977e-04	3.999999999999998668e+00
-9.105241751974622044e-01	1.478300323186886858e-04	4.000000000000001776e+00
-9.038838004888235522e-01	1.511615871588928479e-04	4.000000000000013323e+00
-8.970181589874635097e-01	1.548163384538104724e-04	3.999999999999999556e+00
-8.899289617551803255e-01	1.588085945308135519e-04	3.999999999999997780e+00
-8.826179755685469308e-01	1.631520275608078154e-04	4.000000000000000888e+00
-8.750870224785937124e-01	1.678595895645127898e-04	4.000000000000004441e+00
-8.673379793567146390e-01	1.729434306118849362e-04	4.000000000000002665e+00
-8.593727774269119823e-01	1.784148195708373601e-04	4.000000000000015987e+00
-8.511934017844946521e-01	1.842840677519014194e-04	4.000000000000014211e+00
-8.428018909013507143e-01	1.905604557845361354e-04	4.000000000000003553e+00
-8.342003361179175513e-01	1.972521640485036510e-04	3.999999999999984901e+00
-8.253908811219762276e-01	2.043662069700892753e-04	3.999999999999990230e+00
-8.163757214143991803e-01	2.119083714780699485e-04	4.000000000000013323e+00
-8.071571037619853506e-01	2.198831598982574581e-04	4.000000000000031974e+00
-7.977373256375193122e-01	2.282937375481568980e-04	4.000000000000019540e+00
-7.881187346471923982e-01	2.371418852750293205e-04	3.999999999999980904e+00
-7.783037279455299329e-01	2.464279571612565216e-04	4.000000000000010658e+00
-7.682947516379707853e-01	2.561508436006650915e-04	4.000000000000011546e+00
-7.580943001712454610e-01	2.663079399284916165e-04	3.999999999999996447e+00
-7.477049157117091616e-01	2.768951207656370037e-04	4.000000000000007105e+00
-7.371291875117789161e-01	2.879067202153997879e-04	4.000000000000007994e+00
-7.263697512646394294e-01	2.993355180278405329e-04	4.000000000000015987e+00
-7.154292884473713032e-01	3.111727318231510917e-04	4.000000000000004441e+00
-7.043105256526721591e-01	3.234080154415250297e-04	4.000000000000013323e+00
-6.930162339093317581e-01	3.360294634626205534e-04	4.000000000000015987e+00
-6.815492279916337548e-01	3.490236219132338111e-04	3.999999999999999112e+00
-6.699123657178551738e-01	3.623755051571028469e-04	4.000000000000007994e+00
-6.581085472380376888e-01	3.760686189361622691e-04	3.999999999999999556e+00
-6.461407143112096740e-01	3.900849895079636456e-04	4.000000000000008882e+00
-6.340118495722386616e-01	4.044051987996158089e-04	4.000000000000007994e+00
-6.217249757884952821e-01	4.190084254745020495e-04	4.000000000000000888e+00
-6.092831551065166495e-01	4.338724917842649723e-04	3.999999999999991118e+00
-5.966894882888559293e-01	4.489739160553496032e-04	4.000000000000007994e+00
-5.839471139413062728e-01	4.642879706366681222e-04	4.000000000000019540e+00
-5.710592077306947401e-01	4.797887451129567216e-04	3.999999999999990230e+00
-5.580289815934401654e-01	4.954492145670799435e-04	3.999999999999986677e+00
-5.448596829350704773e-01	5.112413126540314148e-04	4.000000000000003553e+00
-5.315545938209014221e-01	5.271360092299470909e-04	3.999999999999992006e+00
-5.181170301580774185e-01	5.431033922608098467e-04	3.999999999999994671e+00
-5.045503408691774938e-01	5.591127537179988848e-04	4.000000000000000888e+00
-4.908579070575938008e-01	5.751326791515583509e-04	3.999999999999993783e+00
-4.770431411648895503e-01	5.911311406168441801e-04	3.999999999999996003e+00
-4.631094861203478019e-01	6.070755926162855771e-04	3.999999999999984457e+00
-4.490604144829201672e-01	6.229330707054908265e-04	3.999999999999984013e+00
-4.348994275757930850e-01	6.386702924015971120e-04	3.999999999999977351e+00
-4.206300546137843877e-01	6.542537600220708167e-04	3.999999999999982236e+00
-4.062558518237891492e-01	6.696498650737100653e-04	3.999999999999992895e+00
-3.917804015584931410e-01	6.848249938047928009e-04	4.000000000000000000e+00
-3.772073114035760510e-01	6.997456335279421185e-04	4.000000000000014211e+00
-3.625402132786245679e-01	7.143784793174509607e-04	4.000000000000013323e+00
-3.477827625319824811e-01	7.286905406825447884e-04	4.000000000000006217e+00
-3.329386370297612863e-01	7.426492478173797466e-04	4.000000000000010658e+00
-3.180115362392382239e-01	7.562225570293657460e-04	4.000000000000001776e+00
-3.030051803068727345e-01	7.693790549499364678e-04	3.999999999999994227e+00
-2.879233091311665382e-01	7.820880611357597682e-04	4.000000000000017764e+00
-2.727696814306032058e-01	7.943197286739175737e-04	4.000000000000019540e+00
-2.575480738068965936e-01	8.060451424117247993e-04	4.000000000000020428e+00
-2.422622798037831759e-01	8.172364144401980278e-04	4.000000000000000888e+00
-2.269161089615901461e-01	8.278667764703453958e-04	3.999999999999975131e+00
-2.115133858678190648e-01	8.379106687527223402e-04	3.999999999999992450e+00
-1.960579492039781213e-01	8.473438252035267893e-04	3.999999999999992895e+00
-1.805536507889023146e-01	8.561433544146574174e-04	3.999999999999988010e+00
-1.650043546187992261e-01	8.642878162404163357e-04	3.999999999999996891e+00
-1.494139359042609416e-01	8.717572936701915940e-04	4.000000000000009770e+00
-1.337862801044791550e-01	8.785334597141949064e-04	3.999999999999997780e+00
-1.181252819589080488e-01	8.845996390480684963e-04	4.000000000000002665e+00
-1.024348445166134158e-01	8.899408641820021970e-04	4.000000000000022204e+00
-8.671887816355072776e-02	8.945439259407360084e-04	4.000000000000007105e+00
-7.098129964801590253e-02	8.983974180624093413e-04	3.999999999999994227e+00
-5.522603110450816782e-02	9.014917757464172227e-04	3.999999999999995115e+00
-3.945699907625282304e-02	9.038193080035844843e-04	3.999999999999999556e+00
-2.367813353662409984e-02	9.053742236854393343e-04	4.000000000000009770e+00
-7.893366909713211629e-03	9.061526510934384080e-04	4.000000000000004441e+00
7.893366909713310509e-03	9.061526510934385164e-04	4.000000000000000000e+00
2.367813353662397841e-02	9.053742236854348891e-04	3.999999999999990674e+00
3.945699907625269814e-02	9.038193080035807981e-04	3.999999999999996447e+00
5.522603110450804292e-02	9.014917757464177648e-04	4.000000000000000000e+00
7.098129964801599967e-02	8.983974180624089076e-04	3.999999999999996003e+00
8.671887816355082490e-02	8.945439259407299368e-04	3.999999999999984013e+00
1.024348445166132909e-01	8.899408641819967760e-04	4.000000000000007105e+00
1.181252819589079239e-01	8.845996390480693637e-04	4.000000000000010658e+00
1.337862801044790162e-01	8.785334597141970748e-04	4.000000000000003553e+00
1.494139359042608306e-01	8.717572936701913772e-04	4.000000000000007105e+00
1.650043546187993093e-01	8.642878162404111315e-04	3.999999999999987566e+00
1.805536507889022035e-01	8.561433544146541648e-04	3.999999999999984013e+00
1.960579492039780103e-01	8.473438252035249462e-04	3.999999999999989342e+00
2.115133858678189538e-01	8.379106687527232075e-04	3.999999999999999112e+00
2.269161089615900351e-01	8.278667764703485400e-04	3.999999999999995559e+00
2.422622798037832592e-01	8.172364144401975941e-04	3.999999999999992450e+00
2.575480738068967046e-01	8.060451424117207877e-04	3.999999999999995115e+00
2.727696814306030948e-01	7.943197286739149716e-04	3.999999999999994227e+00
2.879233091311663717e-01	7.820880611357583587e-04	3.999999999999991562e+00
3.030051803068726235e-01	7.693790549499365762e-04	3.999999999999992450e+00
3.180115362392381129e-01	7.562225570293633608e-04	3.999999999999998224e+00
3.329386370297611752e-01	7.426492478173776866e-04	4.000000000000006217e+00
3.477827625319823701e-01	7.286905406825440294e-04	4.000000000000000888e+00
3.625402132786244014e-01	7.143784793174474913e-04	3.999999999999997335e+00
3.772073114035759400e-01	6.997456335279384322e-04	3.999999999999988454e+00
3.917804015584930299e-01	6.848249938047937767e-04	4.000000000000007994e+00
4.062558518237890381e-01	6.696498650737132095e-04	4.000000000000005329e+00
4.206300546137840546e-01	6.542537600220749367e-04	4.000000000000007105e+00
4.348994275757929739e-01	6.386702924015993888e-04	4.000000000000011546e+00
4.490604144829198341e-01	6.229330707054923444e-04	3.999999999999992895e+00
4.631094861203476909e-01	6.070755926162882876e-04	3.999999999999997335e+00
4.770431411648896614e-01	5.911311406168473243e-04	4.000000000000013323e+00
4.908579070575935233e-01	5.751326791515607361e-04	4.000000000000005329e+00
5.045503408691773828e-01	5.591127537179970417e-04	3.999999999999982681e+00
5.181170301580771964e-01	5.431033922608104973e-04	3.999999999999993339e+00
5.315545938209013110e-01	5.271360092299511024e-04	4.000000000000015099e+00
5.448596829350704773e-01	5.112413126540317401e-04	3.999999999999988454e+00
5.580289815934400544e-01	4.954492145670802688e-04	3.999999999999978684e+00
5.710592077306947401e-01	4.797887451129572637e-04	4.000000000000000000e+00
5.839471139413060508e-01	4.642879706366649780e-04	4.000000000000008882e+00
5.966894882888559293e-01	4.489739160553440737e-04	3.999999999999989342e+00
6.092831551065164275e-01	4.338724917842596597e-04	3.999999999999977796e+00
6.217249757884950601e-01	4.190084254744990138e-04	3.999999999999989342e+00
6.340118495722386616e-01	4.044051987996159715e-04	4.000000000000008882e+00
6.461407143112095630e-01	3.900849895079660850e-04	4.000000000000008882e+00
6.581085472380375778e-01	3.760686189361669854e-04	4.000000000000015987e+00
6.699123657178549518e-01	3.623755051571047442e-04	3.999999999999999112e+00
6.815492279916336438e-01	3.490236219132314258e-04	3.999999999999984013e+00
6.930162339093317581e-01	3.360294634626131809e-04	3.999999999999963141e+00
7.043105256526719371e-01	3.234080154415231866e-04	4.000000000000000888e+00
7.154292884473711922e-01	3.111727318231535312e-04	4.000000000000014211e+00
7.263697512646390964e-01	2.993355180278431892e-04	4.000000000000011546e+00
7.371291875117788051e-01	2.879067202154010348e-04	4.000000000000012434e+00
7.477049157117090505e-01	2.768951207656344016e-04	3.999999999999999556e+00
7.580943001712453500e-01	2.663079399284878218e-04	3.999999999999975131e+00
7.682947516379706743e-01	2.561508436006629231e-04	4.000000000000000000e+00
7.783037279455297108e-01	2.464279571612584189e-04	4.000000000000007994e+00
7.881187346471922872e-01	2.371418852750316515e-04	3.999999999999999112e+00
7.977373256375193122e-01	2.282937375481549735e-04	4.000000000000001776e+00
8.071571037619852396e-01	2.198831598982538260e-04	3.999999999999991118e+00
8.163757214143990693e-01	2.119083714780681054e-04	4.000000000000001776e+00
8.253908811219760056e-01	2.043662069700901156e-04	4.000000000000007994e+00
8.342003361179174403e-01	1.972521640485053044e-04	3.999999999999998224e+00
8.428018909013503812e-01	1.905604557845338315e-04	3.999999999999977351e+00
8.511934017844945410e-01	1.842840677518987360e-04	3.999999999999985789e+00
8.593727774269117603e-01	1.784148195708358693e-04	4.000000000000001776e+00
8.673379793567147500e-01	1.729434306118826051e-04	3.999999999999990230e+00
8.750870224785936013e-01	1.678595895645131964e-04	4.000000000000004441e+00
8.826179755685469308e-01	1.631520275608106614e-04	4.000000000000024869e+00
8.899289617551802145e-01	1.588085945308139585e-04	3.999999999999995559e+00
8.970181589874635097e-01	1.548163384538092798e-04	3.999999999999976907e+00
9.038838004888234412e-01	1.511615871588919806e-04	3.999999999999982236e+00
9.105241751974622044e-01	1.478300323186883063e-04	3.999999999999997780e+00
9.169376281927885675e-01	1.448068152720160845e-04	3.999999999999992450e+00
9.231225611078606175e-01	1.420766143046473385e-04	3.999999999999987121e+00
9.290774325277303403e-01	1.396237330122992570e-04	3.999999999999993339e+00
9.348007583735982173e-01	1.374321893664137392e-04	4.000000000000000000e+00
9.402911122726754778e-01	1.354858051012711000e-04	3.999999999999996447e+00
9.455471259136670747e-01	1.337682950405266887e-04	3.999999999999991562e+00
9.505674893877827936e-01	1.322633559823154338e-04	3.999999999999986677e+00
9.553509515151947795e-01	1.309547547647193317e-04	3.999999999999997335e+00
9.598963201568568859e-01	1.298264151375399448e-04	4.000000000000010658e+00
9.642024625116116798e-01	1.288625030719972413e-04	3.999999999999997335e+00
9.682683053985071675e-01	1.280475101471213533e-04	3.999999999999991118e+00
9.720928355242569596e-01	1.273663346602142677e-04	4.000000000000000000e+00
9.756750997357734878e-01	1.268043601188440070e-04	3.999999999999997335e+00
9.790142052577144316e-01	1.263475307832498330e-04	3.999999999999996891e+00
9.821093199149804054e-01	1.259824239407915576e-04	3.999999999999999556e+00
9.849596723401105036e-01	1.256963186081318045e-04	3.999999999999998668e+00
9.875645521655237458e-01	1.254772603721549125e-04	4.000000000000000000e+00
9.899233102005571272e-01	1.253141220970634573e-04	4.000000000000002665e+00
9.920353585932577545e-01	1.251966602426337846e-04	3.999999999999997780e+00
9.939001709768877646e-01	1.251155665572004300e-04	3.999999999999999112e+00
9.955172826011058351e-01	1.250625149284964924e-04	3.999999999999992450e+00
9.968862904477931997e-01	1.250302031958687281e-04	3.999999999999998668e+00
9.980068533314933044e-01	1.250123897485841298e-04	4.000000000000012434e+00
9.988786919844435674e-01	1.250039247568907963e-04	3.999999999999995559e+00
9.995015891261737062e-01	1.250007759050068053e-04	3.999999999999986233e+00
9.998753895176573092e-01	1.250000485182418085e-04	3.999999999999995115e+00
1.000000000000000000e+00	1.250000000000000297e-04	3.999999999999998224e+00


==> dat/1dbte_with_E/Ewt_10K_Nx200_Nr255_l4_dt_2e-4_02.csv <==
x	ne	Te
-1.000000000000000000e+00	5.277801881585706388e-05	8.186940169108551046e+00
-9.998753895176573092e-01	5.504115355767493444e-05	8.174494340402842951e+00
-9.995015891261738172e-01	5.854006192372028684e-05	8.159459093952388997e+00
-9.988786919844435674e-01	6.267671254721942373e-05	8.130973954601032005e+00
-9.980068533314934154e-01	6.756635155753405709e-05	8.087957054989585615e+00
-9.968862904477931997e-01	7.316744035024854678e-05	8.030735504528289326e+00
-9.955172826011059461e-01	7.943208380089457625e-05	7.964308155836731906e+00
-9.939001709768877646e-01	8.636738249800560803e-05	7.889916007295515676e+00
-9.920353585932577545e-01	9.394543278203111472e-05	7.811349342597154077e+00
-9.899233102005571272e-01	1.021969470908796752e-04	7.729375467533024846e+00
-9.875645521655237458e-01	1.110733816232684936e-04	7.646426005895651024e+00
-9.849596723401105036e-01	1.205771928088058621e-04	7.562516684108546272e+00
-9.821093199149804054e-01	1.306268410076016461e-04	7.478985971318531156e+00
-9.790142052577145426e-01	1.412018891401258978e-04	7.395508779011605860e+00
-9.756750997357735988e-01	1.522070348960977181e-04	7.312910454406095440e+00
-9.720928355242569596e-01	1.636142767585167075e-04	7.230927005183104939e+00
-9.682683053985071675e-01	1.753266339664128761e-04	7.150228300669468240e+00
-9.642024625116116798e-01	1.873155470186917007e-04	7.070713084303043239e+00
-9.598963201568569970e-01	1.994876533576376957e-04	6.992989701775529809e+00
-9.553509515151947795e-01	2.118171461447630342e-04	6.917106831737904749e+00
-9.505674893877829046e-01	2.242173901476504313e-04	6.843641692096656293e+00
-9.455471259136670747e-01	2.366682603263832712e-04	6.772750131137910579e+00
-9.402911122726755888e-01	2.490927256755742845e-04	6.704981348593902268e+00
-9.348007583735983284e-01	2.614789576221704099e-04	6.640558062678048934e+00
-9.290774325277305623e-01	2.737621979641575846e-04	6.579975565507117707e+00
-9.231225611078607285e-01	2.859420176883338376e-04	6.523442085412268554e+00
-9.169376281927887895e-01	2.979696506122318745e-04	6.471317748583081730e+00
-9.105241751974622044e-01	3.098602738326053721e-04	6.423687901371082809e+00
-9.038838004888235522e-01	3.215850761165860074e-04	6.380697476500756693e+00
-8.970181589874635097e-01	3.331781341678192706e-04	6.342233006400651796e+00
-8.899289617551803255e-01	3.446321323580843346e-04	6.308193677499582819e+00
-8.826179755685469308e-01	3.559992492200103695e-04	6.278267041295921835e+00
-8.750870224785937124e-01	3.672899037231375295e-04	6.252158442166950714e+00
-8.673379793567146390e-01	3.785682067390548828e-04	6.229432103060787540e+00
-8.593727774269119823e-01	3.898541093513025065e-04	6.209702667126537179e+00
-8.511934017844946521e-01	4.012146602568652924e-04	6.192513644366483661e+00
-8.428018909013507143e-01	4.126703800139620479e-04	6.177487392402103872e+00
-8.342003361179175513e-01	4.242834750304609473e-04	6.164221777064272878e+00
-8.253908811219762276e-01	4.360686836320636778e-04	6.152402865850103986e+00
-8.163757214143991803e-01	4.480788709080181487e-04	6.141713968805526669e+00
-8.071571037619853506e-01	4.603199862456227621e-04	6.131920473584838049e+00
-7.977373256375193122e-01	4.728340190343414246e-04	6.122791466401613647e+00
-7.881187346471923982e-01	4.856175166566503330e-04	6.114165285160026997e+00
-7.783037279455299329e-01	4.987018328598226066e-04	6.105883994668031001e+00
-7.682947516379707853e-01	5.120747430020043808e-04	6.097845006500708820e+00
-7.580943001712454610e-01	5.257580080826598432e-04	6.089947476214747191e+00
-7.477049157117091616e-01	5.397317480944356823e-04	6.082133097651479581e+00
-7.371291875117789161e-01	5.540094186701140407e-04	6.074343059727841165e+00
-7.263697512646394294e-01	5.685646913382583689e-04	6.066549968997789755e+00
-7.154292884473713032e-01	5.834039775168284661e-04	6.058724066375330786e+00
-7.043105256526721591e-01	5.984956184347184696e-04	6.050857769080145943e+00
-6.930162339093317581e-01	6.138401026872017776e-04	6.042939951960263123e+00
-6.815492279916337548e-01	6.294014019726610221e-04	6.034974336933101924e+00
-6.699123657178551738e-01	6.451750282091173357e-04	6.026960732794313991e+00
-6.581085472380376888e-01	6.611213757580257974e-04	6.018908190535332992e+00
-6.461407143112096740e-01	6.772317599511724472e-04	6.010822222216611443e+00
-6.340118495722386616e-01	6.934636453920731830e-04	6.002713428033891851e+00
-6.217249757884952821e-01	7.098047996625790699e-04	5.994589750048599619e+00
-6.092831551065166495e-01	7.262103005364745328e-04	5.986461138018682959e+00
-5.966894882888559293e-01	7.426649276384225413e-04	5.978336086576977237e+00
-5.839471139413062728e-01	7.591218505215248163e-04	5.970222793326758648e+00
-5.710592077306947401e-01	7.755633689985074776e-04	5.962129307384205212e+00
-5.580289815934401654e-01	7.919411911833054056e-04	5.954061639487584934e+00
-5.448596829350704773e-01	8.082356214328711205e-04	5.946026951001165628e+00
-5.315545938209014221e-01	8.243973435945036940e-04	5.938028995850780589e+00
-5.181170301580774185e-01	8.404051450113291313e-04	5.930073905813006085e+00
-5.045503408691774938e-01	8.562091260583509604e-04	5.922163299762647881e+00
-4.908579070575938008e-01	8.717870393152797170e-04	5.914302306897131878e+00
-4.770431411648895503e-01	8.870888521712003193e-04	5.906490626951090839e+00
-4.631094861203478019e-01	9.020917721642151025e-04	5.898732480067931050e+00
-4.490604144829201672e-01	9.167460949344812503e-04	5.891025891442832396e+00
-4.348994275757930850e-01	9.310289797450071059e-04	5.883374300117244715e+00
-4.206300546137843877e-01	9.448915202254774999e-04	5.875774292707488300e+00
-4.062558518237891492e-01	9.583113280142197292e-04	5.868228659707726003e+00
-3.917804015584931410e-01	9.712407686252741640e-04	5.860732764958576091e+00
-3.772073114035760510e-01	9.836584056121585457e-04	5.853288878771818915e+00
-3.625402132786245679e-01	9.955183484571293942e-04	5.845891322478151686e+00
-3.477827625319824811e-01	1.006800604884080944e-03	5.838541966427483132e+00
-3.329386370297612863e-01	1.017461491791944077e-03	5.831234236236368496e+00
-3.180115362392382239e-01	1.027482939142447755e-03	5.823969699989644866e+00
-3.030051803068727345e-01	1.036823918966755425e-03	5.816741025304369650e+00
-2.879233091311665382e-01	1.045468740387388903e-03	5.809549553548339240e+00
-2.727696814306032058e-01	1.053379455350563799e-03	5.802387295615990759e+00
-2.575480738068965936e-01	1.060543180985422992e-03	5.795255444039916881e+00
-2.422622798037831759e-01	1.066925443866517361e-03	5.788145444159566999e+00
-2.269161089615901461e-01	1.072516563015877764e-03	5.781058387913688534e+00
-2.115133858678190648e-01	1.077285897635006781e-03	5.773985213878239264e+00
-1.960579492039781213e-01	1.081227321306212682e-03	5.766926977586250835e+00
-1.805536507889023146e-01	1.084314341027677519e-03	5.759874163304337102e+00
-1.650043546187992261e-01	1.086544690698071271e-03	5.752827822463919105e+00
-1.494139359042609416e-01	1.087896291734244273e-03	5.745778034447628357e+00
-1.337862801044791550e-01	1.088370991815004870e-03	5.738725898400881320e+00
-1.181252819589080488e-01	1.087951339840597482e-03	5.731661104870910073e+00
-1.024348445166134158e-01	1.086643494108851041e-03	5.724584848270655613e+00
-8.671887816355072776e-02	1.084434786393363194e-03	5.717486452350681425e+00
-7.098129964801590253e-02	1.081335821922187537e-03	5.710367248711982313e+00
-5.522603110450816782e-02	1.077338809563052830e-03	5.703216226705253966e+00
-3.945699907625282304e-02	1.072458874303177691e-03	5.696034902650427334e+00
-2.367813353662409984e-02	1.066693132390324032e-03	5.688811939159149844e+00
-7.893366909713211629e-03	1.060061235826343425e-03	5.681549101217669318e+00
7.893366909713310509e-03	1.052565172858924321e-03	5.674234753076801141e+00
2.367813353662397841e-02	1.044229062497363221e-03	5.666870969371996303e+00
3.945699907625269814e-02	1.035059662498354852e-03	5.659445839083621976e+00
5.522603110450804292e-02	1.025085430651412983e-03	5.651961831110877910e+00
7.098129964801599967e-02	1.014317723855966309e-03	5.644406786774815110e+00
8.671887816355082490e-02	1.002789141788489611e-03	5.636783655949415106e+00
1.024348445166132909e-01	9.905154017810018866e-04	5.629080073064056222e+00
1.181252819589079239e-01	9.775329791673033689e-04	5.621299578465836611e+00
1.337862801044790162e-01	9.638616438138097658e-04	5.613429633619938741e+00
1.494139359042608306e-01	9.495414102559710488e-04	5.605474491384126345e+00
1.650043546187993093e-01	9.345957226407257748e-04	5.597421473974720563e+00
1.805536507889022035e-01	9.190677265478370585e-04	5.589275678967531746e+00
1.960579492039780103e-01	9.029840902806718405e-04	5.581024334852580537e+00
2.115133858678189538e-01	8.863906089331962139e-04	5.572673516952590944e+00
2.269161089615900351e-01	8.693166509388457631e-04	5.564210380246747967e+00
2.422622798037832592e-01	8.518101047554955561e-04	5.555642120131871309e+00
2.575480738068967046e-01	8.339024416059698632e-04	5.546955829288558348e+00
2.727696814306030948e-01	8.156430145433640278e-04	5.538159928630732587e+00
2.879233091311663717e-01	7.970647304589928775e-04	5.529241375179316798e+00
3.030051803068726235e-01	7.782177119851030290e-04	5.520209834430275464e+00
3.180115362392381129e-01	7.591355746963297790e-04	5.511051882588343886e+00
3.329386370297611752e-01	7.398684621386657397e-04	5.501778228588862341e+00
3.477827625319823701e-01	7.204499256139332243e-04	5.492374487615944822e+00
3.625402132786244014e-01	7.009293415905860957e-04	5.482851814438618909e+00
3.772073114035759400e-01	6.813393920798496966e-04	5.473193770724062546e+00
3.917804015584930299e-01	6.617278700367261240e-04	5.463410766793435513e+00
4.062558518237890381e-01	6.421257574289367456e-04	5.453482574054148380e+00
4.206300546137840546e-01	6.225784207919115567e-04	5.443417089528129083e+00
4.348994275757929739e-01	6.031142841876668608e-04	5.433188051236653493e+00
4.490604144829198341e-01	5.837754157387686337e-04	5.422798907740004282e+00
4.631094861203476909e-01	5.645867977648030616e-04	5.412215287357224902e+00
4.770431411648896614e-01	5.455863107472861155e-04	5.401434996793486043e+00
4.908579070575935233e-01	5.267946178321358461e-04	5.390414885809462042e+00
5.045503408691773828e-01	5.082445683179569662e-04	5.379148196910542801e+00
5.181170301580771964e-01	4.899517379407189194e-04	5.367585329408632866e+00
5.315545938209013110e-01	4.719432970173476245e-04	5.355719729239305948e+00
5.448596829350704773e-01	4.542292779391031605e-04	5.343501592016672852e+00
5.580289815934400544e-01	4.368309717534962777e-04	5.330933251083354918e+00
5.710592077306947401e-01	4.197530072453565272e-04	5.317973839186254104e+00
5.839471139413060508e-01	4.030113298406905620e-04	5.304644464484032262e+00
5.966894882888559293e-01	3.866061508243784361e-04	5.290920691992783809e+00
6.092831551065164275e-01	3.705495055829589272e-04	5.276847275848690622e+00
6.217249757884950601e-01	3.548390558899603255e-04	5.262414327988373053e+00
6.340118495722386616e-01	3.394851084122838631e-04	5.247681087034420599e+00
6.461407143112095630e-01	3.244851424712437947e-04	5.232631620391072325e+00
6.581085472380375778e-01	3.098500571146528201e-04	5.217308895476250541e+00
6.699123657178549518e-01	2.955791963983652056e-04	5.201646642111422914e+00
6.815492279916336438e-01	2.816855243524453586e-04	5.185617775299773413e+00
6.930162339093317581e-01	2.681709437189885100e-04	5.169041934064270372e+00
7.043105256526719371e-01	2.550501818042663496e-04	5.151756937077309750e+00
7.154292884473711922e-01	2.423263611685622446e-04	5.133403969966221503e+00
7.263697512646390964e-01	2.300135972653037512e-04	5.113634522474545641e+00
7.371291875117788051e-01	2.181130820614929941e-04	5.091877066430101628e+00
7.477049157117090505e-01	2.066346637722074739e-04	5.067593753392176659e+00
7.580943001712453500e-01	1.955739303460916889e-04	5.040028923170704722e+00
7.682947516379706743e-01	1.849331854950133920e-04	5.008528721594991850e+00
7.783037279455297108e-01	1.747000696643215842e-04	4.972263715988517241e+00
7.881187346471922872e-01	1.648682137871886706e-04	4.930616625787414442e+00
7.977373256375193122e-01	1.554177178218681414e-04	4.882855782121967358e+00
8.071571037619852396e-01	1.463354385330944008e-04	4.828588844914487588e+00
8.163757214143990693e-01	1.375972796879135532e-04	4.767349745322638555e+00
8.253908811219760056e-01	1.291876646985680053e-04	4.699116584867626401e+00
8.342003361179174403e-01	1.210833023434201492e-04	4.623772766793027067e+00
8.428018909013503812e-01	1.132711828245116538e-04	4.541705074418453059e+00
8.511934017844945410e-01	1.057334499200909285e-04	4.453107769568841690e+00
8.593727774269117603e-01	9.846334383328743953e-05	4.358704981144047252e+00
8.673379793567147500e-01	9.145105239527555286e-05	4.258872967254582420e+00
8.750870224785936013e-01	8.469727908675406540e-05	4.154553332710477775e+00
8.826179755685469308e-01	7.820027444493874282e-05	4.046157819814649059e+00
8.899289617551802145e-01	7.196697093867326076e-05	3.934750117360291455e+00
8.970181589874635097e-01	6.600164648194071441e-05	3.820667862810572579e+00
9.038838004888234412e-01	6.031465679181264005e-05	3.705060643151924182e+00
9.105241751974622044e-01	5.491319618010102795e-05	3.588124241297820038e+00
9.169376281927885675e-01	4.980755434066499771e-05	3.471106754112552650e+00
9.231225611078606175e-01	4.500442419090312481e-05	3.354009209261677338e+00
9.290774325277303403e-01	4.051062722006867889e-05	3.238220948401910881e+00
9.348007583735982173e-01	3.632952699518273278e-05	3.123485615741658616e+00
9.402911122726754778e-01	3.246214004627939829e-05	3.011393578172150143e+00
9.455471259136670747e-01	2.890706505577655445e-05	2.901332840028577387e+00
9.505674893877827936e-01	2.565861013085903410e-05	2.795173125800342273e+00
9.553509515151947795e-01	2.271050350119620880e-05	2.691812851988470978e+00
9.598963201568568859e-01	2.005065535687510064e-05	2.593529433070702162e+00
9.642024625116116798e-01	1.766896168344907883e-05	2.498563556364287841e+00
9.682683053985071675e-01	1.554823624363432935e-05	2.409796717510309438e+00
9.720928355242569596e-01	1.367632961367382274e-05	2.324582251523597876e+00
9.756750997357734878e-01	1.203263314476190418e-05	2.246673411427154488e+00
9.790142052577144316e-01	1.060452218005941963e-05	2.172221742687744594e+00
9.821093199149804054e-01	9.368638294843418412e-06	2.106230576946130473e+00
9.849596723401105036e-01	8.311402122396152676e-06	2.043329562158061385e+00
9.875645521655237458e-01	7.401209786667751750e-06	1.990590435572289651e+00
9.899233102005571272e-01	6.614406659483541732e-06	1.941376517282278780e+00
9.920353585932577545e-01	5.912514692923508239e-06	1.905634989208738528e+00
9.939001709768877646e-01	5.275455075898438867e-06	1.874654178683997197e+00
9.955172826011058351e-01	4.668196874027393821e-06	1.860964240378978785e+00
9.968862904477931997e-01	4.082288680320872477e-06	1.853076555866010722e+00
9.980068533314933044e-01	3.510606989857600263e-06	1.868808629581833802e+00
9.988786919844435674e-01	2.981583215027748121e-06	1.894387285689676848e+00
9.995015891261737062e-01	2.512436811827317927e-06	1.952783722003493372e+00
9.998753895176573092e-01	2.128455506874925099e-06	2.020179355230959040e+00
1.000000000000000000e+00	1.869032424870273314e-06	2.096631616136747311e+00


==> dat/1dbte_with_E/Ewt_10K_Nx200_Nr255_l4_dt_2e-4_04.csv <==
x	ne	Te
-1.000000000000000000e+00	4.212783980862087191e-04	8.115467047362908914e+00
-9.998753895176573092e-01	4.393993731114424978e-04	8.103945052101099833e+00
-9.995015891261738172e-01	4.671637499085261585e-04	8.090363166617274615e+00
-9.988786919844435674e-01	4.998738147841020208e-04	8.062894934556636528e+00
-9.980068533314934154e-01	5.384842025441280520e-04	8.020106232573064986e+00
-9.968862904477931997e-01	5.827027134162495164e-04	7.961861020224630714e+00
-9.955172826011059461e-01	6.321269874926106844e-04	7.893227726446299997e+00
-9.939001709768877646e-01	6.868070840591599139e-04	7.815558677401644339e+00
-9.920353585932577545e-01	7.464675741376772949e-04	7.732903204915351658e+00
-9.899233102005571272e-01	8.112906808630454070e-04	7.646451879518102679e+00
-9.875645521655237458e-01	8.807529851299729850e-04	7.559145973675803987e+00
-9.849596723401105036e-01	9.547681015031964091e-04	7.471189645093728515e+00
-9.821093199149804054e-01	1.032542497906752512e-03	7.383993373770436186e+00
-9.790142052577145426e-01	1.113792527508943595e-03	7.297200061753984279e+00
-9.756750997357735988e-01	1.197581492943964590e-03	7.211670945283371381e+00
-9.720928355242569596e-01	1.283520053877427926e-03	7.127170012393903242e+00
-9.682683053985071675e-01	1.370611658157921487e-03	7.044477649748372983e+00
-9.642024625116116798e-01	1.458415834143316500e-03	6.963611483677116354e+00
-9.598963201568569970e-01	1.545926112077263036e-03	6.885356033244995011e+00
-9.553509515151947795e-01	1.632698329132326563e-03	6.809908565899124078e+00
-9.505674893877829046e-01	1.717774867054795620e-03	6.738004129974032530e+00
-9.455471259136670747e-01	1.800772271375425133e-03	6.669895474791607271e+00
-9.402911122726755888e-01	1.880855716584622006e-03	6.606179777853488311e+00
-9.348007583735983284e-01	1.957783562224445217e-03	6.547023062557632223e+00
-9.290774325277305623e-01	2.030925095343820343e-03	6.492783169592017956e+00
-9.231225611078607285e-01	2.100252141501118917e-03	6.443429388668414859e+00
-9.169376281927887895e-01	2.165388132945778813e-03	6.399034953732322784e+00
-9.105241751974622044e-01	2.226539665149807230e-03	6.359356492256083904e+00
-9.038838004888235522e-01	2.283571387042165977e-03	6.324237167644448654e+00
-8.970181589874635097e-01	2.336881381201617001e-03	6.293296236867464977e+00
-8.899289617551803255e-01	2.386506549084668836e-03	6.266254257521242543e+00
-8.826179755685469308e-01	2.432954384785458030e-03	6.242689374365637534e+00
-8.750870224785937124e-01	2.476347040660593652e-03	6.222292120351342604e+00
-8.673379793567146390e-01	2.517220957540994113e-03	6.204662421363154934e+00
-8.593727774269119823e-01	2.555712970902547076e-03	6.189507602556762578e+00
-8.511934017844946521e-01	2.592332832003491419e-03	6.176470482887777891e+00
-8.428018909013507143e-01	2.627188612944346240e-03	6.165287775016924599e+00
-8.342003361179175513e-01	2.660732638951542137e-03	6.155646960954310742e+00
-8.253908811219762276e-01	2.693021347498833398e-03	6.147318290307970834e+00
-8.163757214143991803e-01	2.724434829207316063e-03	6.140036914217893660e+00
-8.071571037619853506e-01	2.754967495885133830e-03	6.133614573246445545e+00
-7.977373256375193122e-01	2.784922743878726851e-03	6.127840988238089537e+00
-7.881187346471923982e-01	2.814232098034536930e-03	6.122577101356743157e+00
-7.783037279455299329e-01	2.843126852864161312e-03	6.117670288326642947e+00
-7.682947516379707853e-01	2.871483356372086983e-03	6.113030779474079246e+00
-7.580943001712454610e-01	2.899472755779929252e-03	6.108557923288755021e+00
-7.477049157117091616e-01	2.926929604303650078e-03	6.104202569032286085e+00
-7.371291875117789161e-01	2.953980252617719859e-03	6.099903732684477831e+00
-7.263697512646394294e-01	2.980432028897384358e-03	6.095640015380875631e+00
-7.154292884473713032e-01	3.006380923473542330e-03	6.091376549880691549e+00
-7.043105256526721591e-01	3.031619228592335753e-03	6.087107768971348420e+00
-6.930162339093317581e-01	3.056223616843202658e-03	6.082814094632377433e+00
-6.815492279916337548e-01	3.079979828076567436e-03	6.078497380979456466e+00
-6.699123657178551738e-01	3.102952567618390625e-03	6.074146347228454701e+00
-6.581085472380376888e-01	3.124926255444099993e-03	6.069765392331825105e+00
-6.461407143112096740e-01	3.145958207706918419e-03	6.065347661503277976e+00
-6.340118495722386616e-01	3.165834615115351632e-03	6.060897681041629070e+00
-6.217249757884952821e-01	3.184608322793064644e-03	6.056411086648827435e+00
-6.092831551065166495e-01	3.202069227374301340e-03	6.051891495069495974e+00
-5.966894882888559293e-01	3.218267777177694512e-03	6.047336118266884775e+00
-5.839471139413062728e-01	3.232998981341401318e-03	6.042747290777081837e+00
-5.710592077306947401e-01	3.246312585746499377e-03	6.038123364297797835e+00
-5.580289815934401654e-01	3.258009912122215076e-03	6.033465301404887349e+00
-5.448596829350704773e-01	3.268141538831549273e-03	6.028772376487663287e+00
-5.315545938209014221e-01	3.276516232482993944e-03	6.024044201892101214e+00
-5.181170301580774185e-01	3.283186866889508965e-03	6.019280852934326020e+00
-5.045503408691774938e-01	3.287970763571883542e-03	6.014480647103692235e+00
-4.908579070575938008e-01	3.290924506225765926e-03	6.009644390980526829e+00
-4.770431411648895503e-01	3.291875062529051044e-03	6.004769167583956069e+00
-4.631094861203478019e-01	3.290884088057403380e-03	5.999856466680684619e+00
-4.490604144829201672e-01	3.287789255851935287e-03	5.994902199751085625e+00
-4.348994275757930850e-01	3.282658587762754630e-03	5.989908506059605564e+00
-4.206300546137843877e-01	3.275341467014996309e-03	5.984870173114066105e+00
-4.062558518237891492e-01	3.265913485408198941e-03	5.979789973847902118e+00
-3.917804015584931410e-01	3.254236658500516029e-03	5.974661605605731118e+00
-3.772073114035760510e-01	3.240395233517775076e-03	5.969488467825396327e+00
-3.625402132786245679e-01	3.224264668246211527e-03	5.964263192607451636e+00
-3.477827625319824811e-01	3.205938805273751083e-03	5.958989812144240616e+00
-3.329386370297612863e-01	3.185307212417586194e-03	5.953659903640032169e+00
-3.180115362392382239e-01	3.162474094246591622e-03	5.948278150927936103e+00
-3.030051803068727345e-01	3.137343625464849954e-03	5.942835081549309173e+00
-2.879233091311665382e-01	3.110030938968072738e-03	5.937336056441413490e+00
-2.727696814306032058e-01	3.080455113702843754e-03	5.931770540428617622e+00
-2.575480738068965936e-01	3.048742550595402289e-03	5.926144595499853729e+00
-2.422622798037831759e-01	3.014827303524615035e-03	5.920446585811208529e+00
-2.269161089615901461e-01	2.978847128408807204e-03	5.914683296155335945e+00
-2.115133858678190648e-01	2.940750870301626560e-03	5.908841920830671057e+00
-1.960579492039781213e-01	2.900687449917435656e-03	5.902929983765221600e+00
-1.805536507889023146e-01	2.858620045652149246e-03	5.896933415944403123e+00
-1.650043546187992261e-01	2.814708266410128300e-03	5.890860488673983042e+00
-1.494139359042609416e-01	2.768928889395964790e-03	5.884695713398965466e+00
-1.337862801044791550e-01	2.721451448140708735e-03	5.878448071271463071e+00
-1.181252819589080488e-01	2.672265301330389951e-03	5.872100416440812154e+00
-1.024348445166134158e-01	2.621548846342159570e-03	5.865662348702848305e+00
-8.671887816355072776e-02	2.569302711470340846e-03	5.859114759630450031e+00
-7.098129964801590253e-02	2.515712793361170839e-03	5.852467772356863662e+00
-5.522603110450816782e-02	2.460789382879512502e-03	5.845699998367297034e+00
-3.945699907625282304e-02	2.404724218845073584e-03	5.838822079831555989e+00
-2.367813353662409984e-02	2.347535382296295735e-03	5.831810143043432149e+00
-7.893366909713211629e-03	2.289418563292684294e-03	5.824675547892187666e+00
7.893366909713310509e-03	2.230397589501128316e-03	5.817391907184148003e+00
2.367813353662397841e-02	2.170670113101156023e-03	5.809971737897420496e+00
3.945699907625269814e-02	2.110263667486582742e-03	5.802386229391964356e+00
5.522603110450804292e-02	2.049375984039495703e-03	5.794649528357176393e+00
7.098129964801599967e-02	1.988036479810400929e-03	5.786730221128171259e+00
8.671887816355082490e-02	1.926441385391948046e-03	5.778644061455431746e+00
1.024348445166132909e-01	1.864620528692954426e-03	5.770355912362396644e+00
1.181252819589079239e-01	1.802767379570314674e-03	5.761881973137786161e+00
1.337862801044790162e-01	1.740910919326333619e-03	5.753180895290775254e+00
1.494139359042608306e-01	1.679240621804019978e-03	5.744267055478429640e+00
1.650043546187993093e-01	1.617783149872938520e-03	5.735089736553259598e+00
1.805536507889022035e-01	1.556722286389934954e-03	5.725659752802005009e+00
1.960579492039780103e-01	1.496080278222215558e-03	5.715915713634643680e+00
2.115133858678189538e-01	1.436032879320544610e-03	5.705866892583740579e+00
2.269161089615900351e-01	1.376595388780624436e-03	5.695445105008449360e+00
2.422622798037832592e-01	1.317933221315384937e-03	5.684666543095356239e+00
2.575480738068967046e-01	1.260052916015735273e-03	5.673466175401416400e+00
2.727696814306030948e-01	1.203108763740349434e-03	5.661880137088777687e+00
2.879233091311663717e-01	1.147099000913031535e-03	5.649857022073731194e+00
3.030051803068726235e-01	1.092168730319091358e-03	5.637461315989222399e+00
3.180115362392381129e-01	1.038311008750867096e-03	5.624654170132051156e+00
3.329386370297611752e-01	9.856656425230277737e-04	5.611519423781197169e+00
3.477827625319823701e-01	9.342242130279333930e-04	5.598007472375167382e+00
3.625402132786244014e-01	8.841238252218069091e-04	5.584190165485508395e+00
3.772073114035759400e-01	8.353549561961728714e-04	5.569965682568167153e+00
3.917804015584930299e-01	7.880495455606635700e-04	5.555355896991762243e+00
4.062558518237890381e-01	7.421913671888167967e-04	5.540174343933553125e+00
4.206300546137840546e-01	6.978990780087374708e-04	5.524384768020222047e+00
4.348994275757929739e-01	6.551402236161298640e-04	5.507732219037682952e+00
4.490604144829198341e-01	6.140111285965560656e-04	5.490178494691083877e+00
4.631094861203476909e-01	5.744564186459527469e-04	5.471483485054202234e+00
4.770431411648896614e-01	5.365476346985100691e-04	5.451721619473165248e+00
4.908579070575935233e-01	5.002092461813407694e-04	5.430780726897934230e+00
5.045503408691773828e-01	4.654961556013060132e-04	5.408953324120463257e+00
5.181170301580771964e-01	4.323249611733310203e-04	5.386307317542839534e+00
5.315545938209013110e-01	4.007482941281071570e-04	5.363352027459120208e+00
5.448596829350704773e-01	3.706883911242174717e-04	5.340241428788566225e+00
5.580289815934400544e-01	3.422055044179027859e-04	5.317542667685041025e+00
5.710592077306947401e-01	3.152313752125422068e-04	5.295254666736154192e+00
5.839471139413060508e-01	2.898306993260958741e-04	5.273744358485966899e+00
5.966894882888559293e-01	2.659346996197225663e-04	5.252583652748956666e+00
6.092831551065164275e-01	2.435975521849296631e-04	5.231746451838745315e+00
6.217249757884950601e-01	2.227328201382295541e-04	5.210264195601616244e+00
6.340118495722386616e-01	2.033683841017581799e-04	5.187778449949648873e+00
6.461407143112095630e-01	1.853888210634204673e-04	5.162972256809335470e+00
6.581085472380375778e-01	1.687913450899341714e-04	5.135542502522310926e+00
6.699123657178549518e-01	1.534350428506212961e-04	5.104281098900631086e+00
6.815492279916336438e-01	1.392975151469957580e-04	5.069495695703020388e+00
6.930162339093317581e-01	1.262290073391929745e-04	5.030532136578958813e+00
7.043105256526719371e-01	1.142071310675217712e-04	4.988696481805794392e+00
7.154292884473711922e-01	1.030925799896797589e-04	4.943985226973676816e+00
7.263697512646390964e-01	9.287916580072917391e-05	4.898674637474772275e+00
7.371291875117788051e-01	8.344880069287850029e-05	4.853041085237981278e+00
7.477049157117090505e-01	7.481594990836365911e-05	4.809923932858215956e+00
7.580943001712453500e-01	6.688183516664482462e-05	4.769195667942257799e+00
7.682947516379706743e-01	5.967462776384147764e-05	4.733701931808212748e+00
7.783037279455297108e-01	5.310453049886594448e-05	4.702157483559175510e+00
7.881187346471922872e-01	4.720197770317889911e-05	4.676937311162913780e+00
7.977373256375193122e-01	4.187535423882549627e-05	4.654979416800535397e+00
8.071571037619852396e-01	3.714889263442574369e-05	4.638002450938077281e+00
8.163757214143990693e-01	3.292373757329413071e-05	4.620910069274860810e+00
8.253908811219760056e-01	2.921602424199702008e-05	4.605129748343953722e+00
8.342003361179174403e-01	2.592084233538190176e-05	4.583849577720239488e+00
8.428018909013503812e-01	2.305007326958012873e-05	4.559263200338822486e+00
8.511934017844945410e-01	2.049818327689169233e-05	4.523619707212383823e+00
8.593727774269117603e-01	1.827910336677416415e-05	4.481301143800974884e+00
8.673379793567147500e-01	1.629274709959462110e-05	4.424184116208986772e+00
8.750870224785936013e-01	1.456042748216411255e-05	4.359940577866003864e+00
8.826179755685469308e-01	1.299135131617603699e-05	4.279714510226136248e+00
8.899289617551802145e-01	1.161654289375916527e-05	4.194949865668071709e+00
8.970181589874635097e-01	1.035506818608787435e-05	4.094733412892193947e+00
9.038838004888234412e-01	9.246923947744021966e-06	3.994606608630533628e+00
9.105241751974622044e-01	8.219115429900754070e-06	3.879797644736839857e+00
9.169376281927885675e-01	7.318190487047490159e-06	3.770772351079649809e+00
9.231225611078606175e-01	6.476329701427436752e-06	3.646904056896535629e+00
9.290774325277303403e-01	5.744091417089197101e-06	3.535246806552106325e+00
9.348007583735982173e-01	5.056466648778080155e-06	3.406968848010560436e+00
9.402911122726754778e-01	4.466178899888633611e-06	3.298314697057857625e+00
9.455471259136670747e-01	3.909482349102266347e-06	3.169163552469901557e+00
9.505674893877827936e-01	3.440227168448187988e-06	3.068631323821349177e+00
9.553509515151947795e-01	2.995121226274935508e-06	2.941075510021802231e+00
9.598963201568568859e-01	2.628718747055759177e-06	2.853526708093152120e+00
9.642024625116116798e-01	2.277874619991064734e-06	2.729020176410503762e+00
9.682683053985071675e-01	1.997782686835121800e-06	2.659284675697028533e+00
9.720928355242569596e-01	1.725393713091584792e-06	2.538259360954624455e+00
9.756750997357734878e-01	1.516572852369714426e-06	2.491275109945940702e+00
9.790142052577144316e-01	1.308476286848873340e-06	2.372966691500282277e+00
9.821093199149804054e-01	1.157815669396731743e-06	2.353062727799736464e+00
9.849596723401105036e-01	1.001703668488181981e-06	2.235097322085678240e+00
9.875645521655237458e-01	8.974308307960992709e-07	2.245935249749921869e+00
9.899233102005571272e-01	7.814186506202405556e-07	2.125184888358384594e+00
9.920353585932577545e-01	7.106125143468841282e-07	2.170462817705774317e+00
9.939001709768877646e-01	6.204315614279398407e-07	2.045332822688461061e+00
9.955172826011058351e-01	5.677750006981660997e-07	2.133026619936761126e+00
9.968862904477931997e-01	4.872823538332116117e-07	2.006064735866018633e+00
9.980068533314933044e-01	4.391952831811694457e-07	2.146116166597673125e+00
9.988786919844435674e-01	3.648083406841233744e-07	2.046148514607109004e+00
9.995015891261737062e-01	3.195473120206002279e-07	2.197534354079755836e+00
9.998753895176573092e-01	2.668686183725026666e-07	2.203576137232205578e+00
1.000000000000000000e+00	2.360726718748874901e-07	2.288406059684576999e+00


==> dat/1dbte_with_E/Ewt_10K_Nx200_Nr255_l4_dt_2e-4_06.csv <==
x	ne	Te
-1.000000000000000000e+00	3.002063508606921897e-04	3.330003097940839485e+00
-9.998753895176573092e-01	3.220134921847445748e-04	3.292909896751500032e+00
-9.995015891261738172e-01	3.515046301519910137e-04	3.267973500965711153e+00
-9.988786919844435674e-01	3.856778121676154012e-04	3.246722897553794507e+00
-9.980068533314934154e-01	4.230391272944502082e-04	3.242792652641784290e+00
-9.968862904477931997e-01	4.630976165183817443e-04	3.251655423575806836e+00
-9.955172826011059461e-01	5.032480850132786199e-04	3.280050731513184381e+00
-9.939001709768877646e-01	5.446243459501199594e-04	3.319926328396581638e+00
-9.920353585932577545e-01	5.867471772396990306e-04	3.372353674955752556e+00
-9.899233102005571272e-01	6.324991113503664443e-04	3.428188135217639765e+00
-9.875645521655237458e-01	6.815900244712273836e-04	3.488899869936722631e+00
-9.849596723401105036e-01	7.359981211748328322e-04	3.548768699034428487e+00
-9.821093199149804054e-01	7.947373099512045720e-04	3.610386508638403935e+00
-9.790142052577145426e-01	8.593063476729116213e-04	3.669546591323142426e+00
-9.756750997357735988e-01	9.284723742610220864e-04	3.729100618958386626e+00
-9.720928355242569596e-01	1.003364386448161744e-03	3.786175891283456885e+00
-9.682683053985071675e-01	1.082715737983400888e-03	3.843274816463759347e+00
-9.642024625116116798e-01	1.167527455704348840e-03	3.897989310154610365e+00
-9.598963201568569970e-01	1.256549345968207675e-03	3.952380892842676463e+00
-9.553509515151947795e-01	1.350631655504043547e-03	4.004454857087413444e+00
-9.505674893877829046e-01	1.448525599517196507e-03	4.055896380519923738e+00
-9.455471259136670747e-01	1.550933519529174021e-03	4.105025464200940277e+00
-9.402911122726755888e-01	1.656599592458232349e-03	4.153220068249781960e+00
-9.348007583735983284e-01	1.766082133791814631e-03	4.199061754805804014e+00
-9.290774325277305623e-01	1.878116912583366717e-03	4.243686920749956570e+00
-9.231225611078607285e-01	1.993131282237136422e-03	4.285898006277767180e+00
-9.169376281927887895e-01	2.109858547971152441e-03	4.326647708383627666e+00
-9.105241751974622044e-01	2.228615155754273824e-03	4.364927870278799915e+00
-9.038838004888235522e-01	2.348144723671417421e-03	4.401553340817849325e+00
-8.970181589874635097e-01	2.468679624916734344e-03	4.435681943995724907e+00
-8.899289617551803255e-01	2.588993352667438592e-03	4.468031226163349245e+00
-8.826179755685469308e-01	2.709264329850629739e-03	4.497905789466265958e+00
-8.750870224785937124e-01	2.828316759925772039e-03	4.525955325279173103e+00
-8.673379793567146390e-01	2.946304594504019214e-03	4.551614715501529851e+00
-8.593727774269119823e-01	3.062122116613906486e-03	4.575486930013528131e+00
-8.511934017844946521e-01	3.175924476264011410e-03	4.597118814448695190e+00
-8.428018909013507143e-01	3.286691605271160888e-03	4.617077900269725532e+00
-8.342003361179175513e-01	3.394600708074509404e-03	4.635003302621234944e+00
-8.253908811219762276e-01	3.498728833472733099e-03	4.651431114679825285e+00
-8.163757214143991803e-01	3.599291238289462503e-03	4.666071172278654977e+00
-8.071571037619853506e-01	3.695469586914467384e-03	4.679426194617986923e+00
-7.977373256375193122e-01	3.787529031707034984e-03	4.691256023615020254e+00
-7.881187346471923982e-01	3.874760013962422027e-03	4.702026561424714757e+00
-7.783037279455299329e-01	3.957484921447611617e-03	4.711529327934407263e+00
-7.682947516379707853e-01	4.035102531181498572e-03	4.720189883106685080e+00
-7.580943001712454610e-01	4.107994151553942368e-03	4.727817263494429767e+00
-7.477049157117091616e-01	4.175660956284125112e-03	4.734795819551195883e+00
-7.371291875117789161e-01	4.238538417204264219e-03	4.740942760642107956e+00
-7.263697512646394294e-01	4.296218110556771289e-03	4.746602601764354112e+00
-7.154292884473713032e-01	4.349178839471762488e-03	4.751595186667967319e+00
-7.043105256526721591e-01	4.397085903863288264e-03	4.756228670848741125e+00
-6.930162339093317581e-01	4.440446649147525467e-03	4.760323314652228355e+00
-6.815492279916337548e-01	4.478980982534901990e-03	4.764155645824065921e+00
-6.699123657178551738e-01	4.513208385884593700e-03	4.767546046685990468e+00
-6.581085472380376888e-01	4.542884170352969216e-03	4.770744592094424696e+00
-6.461407143112096740e-01	4.568524227869753471e-03	4.773572623850533603e+00
-6.340118495722386616e-01	4.589902102555692975e-03	4.776259092725165800e+00
-6.217249757884952821e-01	4.607516922723956139e-03	4.778627823678803566e+00
-6.092831551065166495e-01	4.621146688380988084e-03	4.780891516791955453e+00
-5.966894882888559293e-01	4.631264160716927133e-03	4.782877899307599989e+00
-5.839471139413062728e-01	4.637642154990209015e-03	4.784787474296957832e+00
-5.710592077306947401e-01	4.640721524110680632e-03	4.786452823121289946e+00
-5.580289815934401654e-01	4.640264538109437065e-03	4.788065238578986360e+00
-5.448596829350704773e-01	4.636678577387668039e-03	4.789462406886364043e+00
-5.315545938209014221e-01	4.629713979428505891e-03	4.790828404252095218e+00
-5.181170301580774185e-01	4.619746555728237829e-03	4.792005614080359521e+00
-5.045503408691774938e-01	4.606516551666609699e-03	4.793172039567163090e+00
-4.908579070575938008e-01	4.590372722691451503e-03	4.794173886391670081e+00
-4.770431411648895503e-01	4.571049321342762067e-03	4.795183713580055240e+00
-4.631094861203478019e-01	4.548874148258695745e-03	4.796050482188491060e+00
-4.490604144829201672e-01	4.523580762480554525e-03	4.796941736808618018e+00
-4.348994275757930850e-01	4.495482688711716426e-03	4.797708184656512387e+00
-4.206300546137843877e-01	4.464318333355705992e-03	4.798512822285763590e+00
-4.062558518237891492e-01	4.430393354069637676e-03	4.799207287717847770e+00
-3.917804015584931410e-01	4.393456051099983196e-03	4.799950639430158539e+00
-3.772073114035760510e-01	4.353809771294674981e-03	4.800594848519240010e+00
-3.625402132786245679e-01	4.311216807990126722e-03	4.801295796132869498e+00
-3.477827625319824811e-01	4.265982596960052331e-03	4.801905359894738545e+00
-3.329386370297612863e-01	4.217886388663741500e-03	4.802577102827505051e+00
-3.180115362392382239e-01	4.167238880393447573e-03	4.803162474181112529e+00
-3.030051803068727345e-01	4.113838115923092176e-03	4.803813614112931951e+00
-2.879233091311665382e-01	4.058002080432726241e-03	4.804381222343441671e+00
-2.727696814306032058e-01	3.999548440554078800e-03	4.805016898980077222e+00
-2.575480738068965936e-01	3.938803510462748729e-03	4.805570230710703328e+00
-2.422622798037831759e-01	3.875604569041460161e-03	4.806193116669410514e+00
-2.269161089615901461e-01	3.810286487601906736e-03	4.806733593195697374e+00
-2.115133858678190648e-01	3.742705471376230834e-03	4.807344652567345555e+00
-1.960579492039781213e-01	3.673204530120282967e-03	4.807872256085490292e+00
-1.805536507889023146e-01	3.601657577921186897e-03	4.808471244933772759e+00
-1.650043546187992261e-01	3.528414831399413840e-03	4.808984891139337137e+00
-1.494139359042609416e-01	3.453366287960055788e-03	4.809570632692677705e+00
-1.337862801044791550e-01	3.376868045547939436e-03	4.810068357011758167e+00
-1.181252819589080488e-01	3.298824255968977898e-03	4.810638856753245207e+00
-1.024348445166134158e-01	3.219595283894062347e-03	4.811117866365923312e+00
-8.671887816355072776e-02	3.139097299971697203e-03	4.811670340529341949e+00
-7.098129964801590253e-02	3.057693125979797991e-03	4.812127019439189191e+00
-5.522603110450816782e-02	2.975308695050410315e-03	4.812657895979086220e+00
-3.945699907625282304e-02	2.892307360861065633e-03	4.813087792311863566e+00
-2.367813353662409984e-02	2.808622503995147034e-03	4.813592692247488536e+00
-7.893366909713211629e-03	2.724616021419946996e-03	4.813990465891799353e+00
7.893366909713310509e-03	2.640226400520267851e-03	4.814464115001410249e+00
2.367813353662397841e-02	2.555812047102687824e-03	4.814823362299938125e+00
3.945699907625269814e-02	2.471314193360803126e-03	4.815259325163832926e+00
5.522603110450804292e-02	2.387085673635901996e-03	4.815572182626765674e+00
7.098129964801599967e-02	2.303068079873530228e-03	4.815962357074986322e+00
8.671887816355082490e-02	2.219606561028392416e-03	4.816218879394625674e+00
1.024348445166132909e-01	2.136640691767665266e-03	4.816552823220736634e+00
1.181252819589079239e-01	2.054505845610783525e-03	4.816740297735813137e+00
1.337862801044790162e-01	1.973137293498408544e-03	4.817004664417591009e+00
1.494139359042608306e-01	1.892858674104757992e-03	4.817107222970482994e+00
1.650043546187993093e-01	1.813598873540511009e-03	4.817285674109932359e+00
1.805536507889022035e-01	1.735668076641548032e-03	4.817284536400364914e+00
1.960579492039780103e-01	1.658986995129589507e-03	4.817358391853988842e+00
2.115133858678189538e-01	1.583850931248134307e-03	4.817232828636661246e+00
2.269161089615900351e-01	1.510170924380942799e-03	4.817182293248081670e+00
2.422622798037832592e-01	1.438226206316326134e-03	4.816910884662713777e+00
2.575480738068967046e-01	1.367916849937628144e-03	4.816716193238915089e+00
2.727696814306030948e-01	1.299504966998935506e-03	4.816277587334142574e+00
2.879233091311663717e-01	1.232878479500609326e-03	4.815919263346226664e+00
3.030051803068726235e-01	1.168281411377849284e-03	4.815291694197219030e+00
3.180115362392381129e-01	1.105588462731342406e-03	4.814749427399052983e+00
3.329386370297611752e-01	1.045024761891910105e-03	4.813908973894030829e+00
3.477827625319823701e-01	9.864509801289415934e-04	4.813159588491958907e+00
3.625402132786244014e-01	9.300729099129547654e-04	4.812078075318527937e+00
3.772073114035759400e-01	8.757368827177065525e-04	4.811093906876954485e+00
3.917804015584930299e-01	8.236295019763187862e-04	4.809738003684406848e+00
4.062558518237890381e-01	7.735831135918663781e-04	4.808487218198075119e+00
4.206300546137840546e-01	7.257659539960352327e-04	4.806819990446266289e+00
4.348994275757929739e-01	6.799973935766382956e-04	4.805269546087770571e+00
4.490604144829198341e-01	6.364286944802373955e-04	4.803254435620322838e+00
4.631094861203476909e-01	5.948677328418111154e-04	4.801374905298598783e+00
4.770431411648896614e-01	5.554505267017774374e-04	4.798980613450988031e+00
4.908579070575935233e-01	5.179751679553635385e-04	4.796750788359408268e+00
5.045503408691773828e-01	4.825642781916579115e-04	4.793954757636798014e+00
5.181170301580771964e-01	4.490079333532464895e-04	4.791363859208654929e+00
5.315545938209013110e-01	4.174172232570746164e-04	4.788152593169720639e+00
5.448596829350704773e-01	3.875760023029114869e-04	4.785198996714081332e+00
5.580289815934400544e-01	3.595857281077952951e-04	4.781565047905329102e+00
5.710592077306947401e-01	3.332259017031778182e-04	4.778252290505373701e+00
5.839471139413060508e-01	3.085903387044442369e-04	4.774189343893108450e+00
5.966894882888559293e-01	2.854561699394423595e-04	4.770521366412824982e+00
6.092831551065164275e-01	2.639116524729233750e-04	4.766019895183445598e+00
6.217249757884950601e-01	2.437335958469828299e-04	4.761998159974016431e+00
6.340118495722386616e-01	2.250067716807013340e-04	4.757043967422899478e+00
6.461407143112095630e-01	2.075096424395723061e-04	4.752668036904791116e+00
6.581085472380375778e-01	1.913253962571394621e-04	4.747244188752519634e+00
6.699123657178549518e-01	1.762358856053444387e-04	4.742515420257142900e+00
6.815492279916336438e-01	1.623243084607900184e-04	4.736606862561933085e+00
6.930162339093317581e-01	1.493772996767755989e-04	4.731533941183474035e+00
7.043105256526719371e-01	1.374792762042791776e-04	4.725133099619528210e+00
7.154292884473711922e-01	1.264226751833650317e-04	4.719737821368429564e+00
7.263697512646390964e-01	1.162939644357265855e-04	4.712849917125896404e+00
7.371291875117788051e-01	1.068920652012536225e-04	4.707172197345390607e+00
7.477049157117090505e-01	9.830600552286195665e-05	4.699819727329138885e+00
7.580943001712453500e-01	9.034160079879326470e-05	4.693921885518574477e+00
7.682947516379706743e-01	8.309069180295548980e-05	4.686148585337141625e+00
7.783037279455297108e-01	7.636618822801594455e-05	4.680119344811695115e+00
7.881187346471922872e-01	7.026279129181820155e-05	4.671994862526830161e+00
7.977373256375193122e-01	6.460053679863639613e-05	4.665954620937361241e+00
8.071571037619852396e-01	5.947686080867383064e-05	4.657581576207600271e+00
8.163757214143990693e-01	5.471881408732166358e-05	4.651691741966326177e+00
8.253908811219760056e-01	5.042628878014260887e-05	4.643219099158264918e+00
8.342003361179174403e-01	4.643312003730100916e-05	4.637699845115301756e+00
8.428018909013503812e-01	4.284125380410700210e-05	4.629347231002612695e+00
8.511934017844945410e-01	3.949100163415496804e-05	4.624507372272960382e+00
8.593727774269117603e-01	3.648589353602090413e-05	4.616600693789241205e+00
8.673379793567147500e-01	3.367241153920196668e-05	4.612872808277878711e+00
8.750870224785936013e-01	3.115521504553877874e-05	4.605873725022241238e+00
8.826179755685469308e-01	2.878672847426897677e-05	4.603827582604099078e+00
8.899289617551802145e-01	2.667238154320011181e-05	4.598320244894862796e+00
8.970181589874635097e-01	2.467040979339840914e-05	4.598614133579183694e+00
9.038838004888234412e-01	2.288672271642480947e-05	4.595217414636949549e+00
9.105241751974622044e-01	2.118527190570128091e-05	4.598471386616952650e+00
9.169376281927885675e-01	1.967211285723710615e-05	4.597687424763935660e+00
9.231225611078606175e-01	1.821679964345435725e-05	4.604311818012617685e+00
9.290774325277303403e-01	1.692504986775527503e-05	4.606368595678532074e+00
9.348007583735982173e-01	1.567180896328265917e-05	4.616450260063941435e+00
9.402911122726754778e-01	1.456202872523643526e-05	4.621205281489979555e+00
9.455471259136670747e-01	1.347586633276422644e-05	4.634401749736031029e+00
9.505674893877827936e-01	1.251715485300286616e-05	4.641218973539748660e+00
9.553509515151947795e-01	1.157100854693470861e-05	4.656650072917425831e+00
9.598963201568568859e-01	1.073977433096643401e-05	4.664359854921304560e+00
9.642024625116116798e-01	9.913426646562444402e-06	4.680549481292993086e+00
9.682683053985071675e-01	9.192651288089759656e-06	4.687325043882488274e+00
9.720928355242569596e-01	8.471891580439330256e-06	4.702167069009274059e+00
9.756750997357734878e-01	7.849708506109979325e-06	4.705866457785064405e+00
9.790142052577144316e-01	7.225223050994232293e-06	4.716837763985195942e+00
9.821093199149804054e-01	6.694064967515236239e-06	4.715215122841954987e+00
9.849596723401105036e-01	6.159375968625033149e-06	4.720278268805337518e+00
9.875645521655237458e-01	5.712899058321558847e-06	4.712640847122578691e+00
9.899233102005571272e-01	5.259512694862653813e-06	4.713315063989702125e+00
9.920353585932577545e-01	4.888134706427595098e-06	4.702790442243983016e+00
9.939001709768877646e-01	4.502540652071448247e-06	4.704767748787670456e+00
9.955172826011058351e-01	4.192960301798892901e-06	4.695351343272776035e+00
9.968862904477931997e-01	3.865580411929332446e-06	4.697767072133611777e+00
9.980068533314933044e-01	3.612275969394522628e-06	4.685654812040321637e+00
9.988786919844435674e-01	3.345749532901342267e-06	4.681564372023539811e+00
9.995015891261737062e-01	3.156704575643576867e-06	4.662927652994850014e+00
9.998753895176573092e-01	2.965130848658441785e-06	4.649054535229611318e+00
1.000000000000000000e+00	2.845875111830443135e-06	4.646125948955821094e+00


==> dat/1dbte_with_E/Ewt_10K_Nx200_Nr255_l4_dt_2e-4_08.csv <==
x	ne	Te
-1.000000000000000000e+00	8.820844779269377035e-06	2.256684027093805778e+00
-9.998753895176573092e-01	1.017805072945003570e-05	2.159203072892881270e+00
-9.995015891261738172e-01	1.216958157802674952e-05	2.074660481585876681e+00
-9.988786919844435674e-01	1.455346169977309179e-05	2.012118662855396867e+00
-9.980068533314934154e-01	1.719266554694446112e-05	1.984230270003643826e+00
-9.968862904477931997e-01	2.002904047544574640e-05	1.974775790332824243e+00
-9.955172826011059461e-01	2.297831955623945376e-05	1.987489348753220142e+00
-9.939001709768877646e-01	2.617481807501994775e-05	2.010207613084639355e+00
-9.920353585932577545e-01	2.973811760336100835e-05	2.047138023767240522e+00
-9.899233102005571272e-01	3.390653815084986142e-05	2.091525996792280573e+00
-9.875645521655237458e-01	3.882258271831744861e-05	2.147598166983583745e+00
-9.849596723401105036e-01	4.472832452937414074e-05	2.210982145728020321e+00
-9.821093199149804054e-01	5.175367897563793796e-05	2.285193514013063254e+00
-9.790142052577145426e-01	6.008837596893129216e-05	2.367072256383174533e+00
-9.756750997357735988e-01	6.985465218118737699e-05	2.458866988492968808e+00
-9.720928355242569596e-01	8.123837733097063812e-05	2.558057033586338846e+00
-9.682683053985071675e-01	9.437171086198610482e-05	2.665955741994829875e+00
-9.642024625116116798e-01	1.094360664553606783e-04	2.780508515724064988e+00
-9.598963201568569970e-01	1.265653461408564344e-04	2.902391987216121905e+00
-9.553509515151947795e-01	1.459257855537837072e-04	3.029871687745549380e+00
-9.505674893877829046e-01	1.676386644805917352e-04	3.163154888993177760e+00
-9.455471259136670747e-01	1.918411102193346037e-04	3.300706528325866085e+00
-9.402911122726755888e-01	2.186285079245785712e-04	3.442368317347550999e+00
-9.348007583735983284e-01	2.481011631040521575e-04	3.586700057347660842e+00
-9.290774325277305623e-01	2.803268463287264057e-04	3.733222745715464974e+00
-9.231225611078607285e-01	3.153776472832297683e-04	3.880477770018321060e+00
-9.169376281927887895e-01	3.533128374317894894e-04	4.027641689339536590e+00
-9.105241751974622044e-01	3.942096007886720867e-04	4.173095212090253803e+00
-9.038838004888235522e-01	4.381659427443517310e-04	4.315601990947843802e+00
-8.970181589874635097e-01	4.853277045131901605e-04	4.453267900287129599e+00
-8.899289617551803255e-01	5.359088463064140334e-04	4.584448097655695165e+00
-8.826179755685469308e-01	5.902116748867006603e-04	4.707050630855526663e+00
-8.750870224785937124e-01	6.486544297804996279e-04	4.819315218054552652e+00
-8.673379793567146390e-01	7.117723569113230345e-04	4.919430514547492805e+00
-8.593727774269119823e-01	7.802351399845337300e-04	5.006234719145226997e+00
-8.511934017844946521e-01	8.548138411415393987e-04	5.079009872181076801e+00
-8.428018909013507143e-01	9.363747254904206856e-04	5.137998980529997262e+00
-8.342003361179175513e-01	1.025807206227899015e-03	5.184160260355080041e+00
-8.253908811219762276e-01	1.123997678348262821e-03	5.219364013579411932e+00
-8.163757214143991803e-01	1.231732831697073330e-03	5.245984842046128804e+00
-8.071571037619853506e-01	1.349674423710408048e-03	5.266824327010088069e+00
-7.977373256375193122e-01	1.478269689889330279e-03	5.284634435069536451e+00
-7.881187346471923982e-01	1.617755651442082587e-03	5.301996064271192743e+00
-7.783037279455299329e-01	1.768103828601128502e-03	5.320969105692786805e+00
-7.682947516379707853e-01	1.929074469729628481e-03	5.343081635374555383e+00
-7.580943001712454610e-01	2.100204848677427426e-03	5.369178809622577653e+00
-7.477049157117091616e-01	2.280908943405466922e-03	5.399542852912078139e+00
-7.371291875117789161e-01	2.470491494095308511e-03	5.433890574672061824e+00
-7.263697512646394294e-01	2.668263503982915442e-03	5.471559207306120776e+00
-7.154292884473713032e-01	2.873547281935041019e-03	5.511578372646372515e+00
-7.043105256526721591e-01	3.085770044229623268e-03	5.552864299682322979e+00
-6.930162339093317581e-01	3.304426080580507175e-03	5.594302060071371763e+00
-6.815492279916337548e-01	3.529125156107628704e-03	5.634904697732943113e+00
-6.699123657178551738e-01	3.759503730531468194e-03	5.673861466335463177e+00
-6.581085472380376888e-01	3.995235572789429361e-03	5.710626998336666205e+00
-6.461407143112096740e-01	4.235915646355795094e-03	5.744906390674152874e+00
-6.340118495722386616e-01	4.481067495020898440e-03	5.776666296038866832e+00
-6.217249757884952821e-01	4.730039190652106200e-03	5.806064579997329389e+00
-6.092831551065166495e-01	4.982042746277407820e-03	5.833409292638154220e+00
-5.966894882888559293e-01	5.236089169830952447e-03	5.859071346162769700e+00
-5.839471139413062728e-01	5.491073045199822145e-03	5.883439438231496510e+00
-5.710592077306947401e-01	5.745743900171555556e-03	5.906853287038903666e+00
-5.580289815934401654e-01	5.998820323816141629e-03	5.929586629641519835e+00
-5.448596829350704773e-01	6.248972912494262649e-03	5.951817909475543900e+00
-5.315545938209014221e-01	6.494938681624759687e-03	5.973643812550220034e+00
-5.181170301580774185e-01	6.735489379047041036e-03	5.995080389322971826e+00
-5.045503408691774938e-01	6.969526231705308779e-03	6.016093572894583907e+00
-4.908579070575938008e-01	7.196022325560594811e-03	6.036611110480020415e+00
-4.770431411648895503e-01	7.414095912126041250e-03	6.056552399969278966e+00
-4.631094861203478019e-01	7.622933494934648960e-03	6.075836645521477841e+00
-4.490604144829201672e-01	7.821853484531937281e-03	6.094402924470576188e+00
-4.348994275757930850e-01	8.010223244659843075e-03	6.112208794781178511e+00
-4.206300546137843877e-01	8.187525065607152708e-03	6.129238968446122371e+00
-4.062558518237891492e-01	8.353276354151489141e-03	6.145496079960158120e+00
-3.917804015584931410e-01	8.507102938458238964e-03	6.161002598142450104e+00
-3.772073114035760510e-01	8.648663173169625351e-03	6.175788816793613911e+00
-3.625402132786245679e-01	8.777726379403032880e-03	6.189893850376996909e+00
-3.477827625319824811e-01	8.894097133507139485e-03	6.203355897500313354e+00
-3.329386370297612863e-01	8.997693985399193850e-03	6.216214791524786953e+00
-3.180115362392382239e-01	9.088469694188318002e-03	6.228505304523343611e+00
-3.030051803068727345e-01	9.166487481250274946e-03	6.240261341643607018e+00
-2.879233091311665382e-01	9.231836100391129646e-03	6.251511426760363754e+00
-2.727696814306032058e-01	9.284704188613539244e-03	6.262283958843307019e+00
-2.575480738068965936e-01	9.325291756264992779e-03	6.272603857328937771e+00
-2.422622798037831759e-01	9.353884446897782479e-03	6.282497475036532109e+00
-2.269161089615901461e-01	9.370763317001561121e-03	6.291989081399946393e+00
-2.115133858678190648e-01	9.376280989004583816e-03	6.301105178773545035e+00
-1.960579492039781213e-01	9.370771215737325535e-03	6.309870740095248287e+00
-1.805536507889023146e-01	9.354627810352511563e-03	6.318312873135534247e+00
-1.650043546187992261e-01	9.328214510731795001e-03	6.326456980780727157e+00
-1.494139359042609416e-01	9.291946853656678912e-03	6.334330051947123508e+00
-1.337862801044791550e-01	9.246202180808325150e-03	6.341956915851532983e+00
-1.181252819589080488e-01	9.191404226464989363e-03	6.349363396201550103e+00
-1.024348445166134158e-01	9.127932950929581665e-03	6.356572779977694765e+00
-8.671887816355072776e-02	9.056211476954746306e-03	6.363608842110026309e+00
-7.098129964801590253e-02	8.976615402933044857e-03	6.370492529092672385e+00
-5.522603110450816782e-02	8.889561952215999444e-03	6.377245058689364754e+00
-3.945699907625282304e-02	8.795418541373780166e-03	6.383884850899005592e+00
-2.367813353662409984e-02	8.694593817046319950e-03	6.390430449496732557e+00
-7.893366909713211629e-03	8.587445258396263562e-03	6.396897666475373612e+00
7.893366909713310509e-03	8.474372053775131031e-03	6.403302474682547540e+00
2.367813353662397841e-02	8.355721504609257139e-03	6.409658264851152865e+00
3.945699907625269814e-02	8.231883553055338240e-03	6.415978618076879414e+00
5.522603110450804292e-02	8.103195792575453721e-03	6.422274677823271105e+00
7.098129964801599967e-02	7.970039579831994861e-03	6.428557861776912574e+00
8.671887816355082490e-02	7.832743490684145743e-03	6.434837343667113352e+00
1.024348445166132909e-01	7.691680892481910642e-03	6.441122598798726173e+00
1.181252819589079239e-01	7.547171741173209700e-03	6.447421041220845694e+00
1.337862801044790162e-01	7.399581629517589659e-03	6.453740454391424741e+00
1.494139359042608306e-01	7.249221832844791533e-03	6.460086773987645081e+00
1.650043546187993093e-01	7.096449820950332353e-03	6.466466317848064804e+00
1.805536507889022035e-01	6.941567484452029757e-03	6.472883700146399022e+00
1.960579492039780103e-01	6.784923199269092542e-03	6.479343934958293083e+00
2.115133858678189538e-01	6.626808213573064273e-03	6.485850544502099524e+00
2.269161089615900351e-01	6.467560314327129231e-03	6.492407437388537872e+00
2.422622798037832592e-01	6.307458348334404885e-03	6.499017216730344160e+00
2.575480738068967046e-01	6.146827591925612365e-03	6.505682817960243725e+00
2.727696814306030948e-01	5.985932385858567552e-03	6.512406052694462488e+00
2.879233091311663717e-01	5.825083314933142929e-03	6.519188993536745080e+00
3.030051803068726235e-01	5.664527921556482097e-03	6.526032795771531170e+00
3.180115362392381129e-01	5.504559778923086635e-03	6.532938723658987534e+00
3.329386370297611752e-01	5.345407286211604700e-03	6.539907356165587160e+00
3.477827625319823701e-01	5.187344766041331046e-03	6.546939218381671033e+00
3.625402132786244014e-01	5.030579284610250598e-03	6.554034391602143295e+00
3.772073114035759400e-01	4.875363881692171275e-03	6.561192695396796282e+00
3.917804015584930299e-01	4.721882352797204807e-03	6.568413760510260602e+00
4.062558518237890381e-01	4.570364725534449730e-03	6.575696670365432261e+00
4.206300546137840546e-01	4.420969954017622133e-03	6.583040662073079474e+00
4.348994275757929739e-01	4.273903744607618523e-03	6.590444081950502131e+00
4.490604144829198341e-01	4.129299074463597084e-03	6.597905825203102204e+00
4.631094861203476909e-01	3.987336474560991377e-03	6.605423487038119212e+00
4.770431411648896614e-01	3.848122265262654117e-03	6.612995659958244232e+00
4.908579070575935233e-01	3.711811432157137523e-03	6.620619149157855432e+00
5.045503408691773828e-01	3.578483478850875976e-03	6.628292350613104844e+00
5.181170301580771964e-01	3.448268005850719641e-03	6.636011298124765645e+00
5.315545938209013110e-01	3.321218037492142550e-03	6.643774268459512911e+00
5.448596829350704773e-01	3.197438436941995969e-03	6.651576437959587196e+00
5.580289815934400544e-01	3.076956573814181549e-03	6.659416078334395195e+00
5.710592077306947401e-01	2.959853701299113970e-03	6.667287501762618973e+00
5.839471139413060508e-01	2.846132779764977330e-03	6.675189051359810222e+00
5.966894882888559293e-01	2.735852987324396707e-03	6.683114080350363473e+00
6.092831551065164275e-01	2.628994521804651086e-03	6.691061180144112441e+00
6.217249757884950601e-01	2.525596387448248575e-03	6.699022684732518051e+00
6.340118495722386616e-01	2.425617964783282482e-03	6.706997599314102665e+00
6.461407143112095630e-01	2.329080252611483680e-03	6.714977168017388642e+00
6.581085472380375778e-01	2.235923969625964059e-03	6.722961013777009498e+00
6.699123657178549518e-01	2.146154447084398526e-03	6.730939216313722717e+00
6.815492279916336438e-01	2.059696008981063472e-03	6.738912397326615178e+00
6.930162339093317581e-01	1.976540719260202767e-03	6.746869543180942230e+00
7.043105256526719371e-01	1.896598753279612939e-03	6.754812823591207049e+00
7.154292884473711922e-01	1.819851239297690321e-03	6.762730468705289155e+00
7.263697512646390964e-01	1.746196294964785225e-03	6.770627358536086327e+00
7.371291875117788051e-01	1.675606198705300752e-03	6.778492000327828393e+00
7.477049157117090505e-01	1.607968721991090161e-03	6.786334192622327066e+00
7.580943001712453500e-01	1.543248888907689529e-03	6.794145075726810923e+00
7.682947516379706743e-01	1.481325193433698445e-03	6.801943448569205408e+00
7.783037279455297108e-01	1.422156246650880434e-03	6.809727756777966157e+00
7.881187346471922872e-01	1.365611446050437553e-03	6.817532883873623994e+00
7.977373256375193122e-01	1.311642867125264404e-03	6.825372417188047436e+00
8.071571037619852396e-01	1.260109971939487369e-03	6.833307879968169019e+00
8.163757214143990693e-01	1.210957228858265374e-03	6.841379049117461975e+00
8.253908811219760056e-01	1.164032499897438072e-03	6.849687559419360916e+00
8.342003361179174403e-01	1.119271011082063460e-03	6.858312176677441308e+00
8.428018909013503812e-01	1.076507098557761980e-03	6.867408999696219318e+00
8.511934017844945410e-01	1.035665235203072796e-03	6.877107966218403590e+00
8.593727774269117603e-01	9.965647501084245064e-04	6.887632847290515947e+00
8.673379793567147500e-01	9.591185939509043164e-04	6.899175333670118704e+00
8.750870224785936013e-01	9.231305233129353909e-04	6.912040163422018324e+00
8.826179755685469308e-01	8.885023280962484104e-04	6.926492627064855689e+00
8.899289617551802145e-01	8.550231187797867902e-04	6.942934904223296400e+00
8.970181589874635097e-01	8.225862249415732226e-04	6.961718669031509599e+00
9.038838004888234412e-01	7.909708124369444317e-04	6.983356090283361794e+00
9.105241751974622044e-01	7.600702549638239849e-04	7.008281073740644906e+00
9.169376281927885675e-01	7.296664425221182498e-04	7.037096829936760223e+00
9.231225611078606175e-01	6.996709193901561302e-04	7.070263533947032997e+00
9.290774325277303403e-01	6.698909647641624644e-04	7.108392668483744181e+00
9.348007583735982173e-01	6.402828294130172640e-04	7.151845145350568700e+00
9.402911122726754778e-01	6.107062787907287064e-04	7.201104737162608238e+00
9.455471259136670747e-01	5.811869717593482572e-04	7.256279849593602727e+00
9.505674893877827936e-01	5.516550874873861129e-04	7.317612983642430180e+00
9.553509515151947795e-01	5.222144122420463918e-04	7.384873104832337276e+00
9.598963201568568859e-01	4.928634631991841552e-04	7.458063700965352538e+00
9.642024625116116798e-01	4.637725399077714762e-04	7.536654733464270173e+00
9.682683053985071675e-01	4.349900340637674937e-04	7.620541819154503571e+00
9.720928355242569596e-01	4.067309172473225877e-04	7.709019111462658280e+00
9.756750997357734878e-01	3.790718094059821559e-04	7.802048027026053489e+00
9.790142052577144316e-01	3.522517696936035433e-04	7.898833525719323845e+00
9.821093199149804054e-01	3.263574448795902990e-04	7.999488171784268076e+00
9.849596723401105036e-01	3.016320859999675925e-04	8.103024066202706877e+00
9.875645521655237458e-01	2.781502132780558725e-04	8.209530902181068512e+00
9.899233102005571272e-01	2.561254765595067599e-04	8.317367988901278153e+00
9.920353585932577545e-01	2.355794415692981369e-04	8.426123539283167929e+00
9.939001709768877646e-01	2.166462775334617602e-04	8.532911322874770832e+00
9.955172826011058351e-01	1.992790663928129197e-04	8.636493686516111268e+00
9.968862904477931997e-01	1.835663931286761756e-04	8.732353464810735488e+00
9.980068533314933044e-01	1.695212503582498162e-04	8.818302805144934808e+00
9.988786919844435674e-01	1.572658825597910023e-04	8.888345360808084905e+00
9.995015891261737062e-01	1.469135049917875708e-04	8.940948390357167597e+00
9.998753895176573092e-01	1.381774157143878152e-04	8.977313186105805087e+00
1.000000000000000000e+00	1.325786612110453654e-04	9.003758192334942123e+00


==> dat/1dbte_with_E/Ewt_10K_Nx200_Nr255_l4_dt_2e-4_10.csv <==
x	ne	Te
-1.000000000000000000e+00	1.020934830295499313e-05	2.228920816886635681e+00
-9.998753895176573092e-01	1.100956006045001164e-05	2.186372722215114361e+00
-9.995015891261738172e-01	1.213038966680308415e-05	2.157065677882616050e+00
-9.988786919844435674e-01	1.341430893505050048e-05	2.115946845564981249e+00
-9.980068533314934154e-01	1.491281798077075442e-05	2.106889291323140512e+00
-9.968862904477931997e-01	1.642721033814309271e-05	2.095095501453039688e+00
-9.955172826011059461e-01	1.800569844621756371e-05	2.116495425322474144e+00
-9.939001709768877646e-01	1.949483072462160292e-05	2.137139540601785459e+00
-9.920353585932577545e-01	2.105895364547511240e-05	2.182702992108274564e+00
-9.899233102005571272e-01	2.266936433148764667e-05	2.222291030362037567e+00
-9.875645521655237458e-01	2.453171394140603770e-05	2.276998219856471550e+00
-9.849596723401105036e-01	2.658385312076011795e-05	2.323262285427218909e+00
-9.821093199149804054e-01	2.899602295975524659e-05	2.380136385429842516e+00
-9.790142052577145426e-01	3.168008617311259933e-05	2.429600252567745589e+00
-9.756750997357735988e-01	3.479222658634169144e-05	2.487894541364637391e+00
-9.720928355242569596e-01	3.823414674672912802e-05	2.541023264562722428e+00
-9.682683053985071675e-01	4.216963925198008109e-05	2.601820249545515829e+00
-9.642024625116116798e-01	4.650687126282151051e-05	2.659076366472196362e+00
-9.598963201568569970e-01	5.142419973709066463e-05	2.722644753464035894e+00
-9.553509515151947795e-01	5.683826548028663957e-05	2.783607858151263326e+00
-9.505674893877829046e-01	6.294402834577525680e-05	2.849419260524041597e+00
-9.455471259136670747e-01	6.966977703535806772e-05	2.912982787358733283e+00
-9.402911122726755888e-01	7.723040521412748833e-05	2.979844366135627975e+00
-9.348007583735983284e-01	8.557010305676015626e-05	3.044345688852587273e+00
-9.290774325277305623e-01	9.492831970314397321e-05	3.110548933670051142e+00
-9.231225611078607285e-01	1.052711676102242318e-04	3.173937766834217467e+00
-9.169376281927887895e-01	1.168694237163029112e-04	3.237459031021359124e+00
-9.105241751974622044e-01	1.297194244221803257e-04	3.297536284047545063e+00
-9.038838004888235522e-01	1.441323955084166210e-04	3.356337325904238167e+00
-8.970181589874635097e-01	1.601452901413582511e-04	3.411112263547089185e+00
-8.899289617551803255e-01	1.781204936103721493e-04	3.463563172941137136e+00
-8.826179755685469308e-01	1.981465013169385466e-04	3.511721566562711061e+00
-8.750870224785937124e-01	2.206467040150193108e-04	3.557094537866718031e+00
-8.673379793567146390e-01	2.457694868071076569e-04	3.598460678839725091e+00
-8.593727774269119823e-01	2.740047856677390930e-04	3.637307488670058930e+00
-8.511934017844946521e-01	3.055631235321746848e-04	3.673064998015059146e+00
-8.428018909013507143e-01	3.409985462530167955e-04	3.707234018446741164e+00
-8.342003361179175513e-01	3.805765378846856679e-04	3.739704203117730774e+00
-8.253908811219762276e-01	4.249049876088276004e-04	3.771869330294360001e+00
-8.163757214143991803e-01	4.742910320899863244e-04	3.803794163398471539e+00
-8.071571037619853506e-01	5.293800846779301173e-04	3.836587342107756982e+00
-7.977373256375193122e-01	5.905096736998868053e-04	3.870203206169163579e+00
-7.881187346471923982e-01	6.583556680463526194e-04	3.905295391557515483e+00
-7.783037279455299329e-01	7.332809470493114766e-04	3.941564975562763085e+00
-7.682947516379707853e-01	8.159998121500301477e-04	3.979178763653263395e+00
-7.580943001712454610e-01	9.069224156446135639e-04	4.017555785357390441e+00
-7.477049157117091616e-01	1.006832437543450295e-03	4.056479835039601411e+00
-7.371291875117789161e-01	1.116225689491866365e-03	4.095214203398970021e+00
-7.263697512646394294e-01	1.235996156984105676e-03	4.133373154405430405e+00
-7.154292884473713032e-01	1.366761047361852912e-03	4.170276298848936136e+00
-7.043105256526721591e-01	1.509546149822496922e-03	4.205621407101312492e+00
-6.930162339093317581e-01	1.665088241526322278e-03	4.238997119023751203e+00
-6.815492279916337548e-01	1.834512414774866745e-03	4.270379776459313881e+00
-6.699123657178551738e-01	2.018607710778684561e-03	4.299736418554715556e+00
-6.581085472380376888e-01	2.218497460405174319e-03	4.327364554907455307e+00
-6.461407143112096740e-01	2.434894809055376894e-03	4.353545260285698326e+00
-6.340118495722386616e-01	2.668778820051502954e-03	4.378761567343579131e+00
-6.217249757884952821e-01	2.920646443092056802e-03	4.403399242021405868e+00
-6.092831551065166495e-01	3.191212788958756527e-03	4.427896746487405721e+00
-5.966894882888559293e-01	3.480675777509197131e-03	4.452513340720512858e+00
-5.839471139413062728e-01	3.789451759630165298e-03	4.477459489653797142e+00
-5.710592077306947401e-01	4.117455466659141784e-03	4.502744751573516169e+00
-5.580289815934401654e-01	4.464864291326986652e-03	4.528311757650142155e+00
-5.448596829350704773e-01	4.831397222876489261e-03	4.553953486817367668e+00
-5.315545938209014221e-01	5.217085327885060894e-03	4.579446506662462113e+00
-5.181170301580774185e-01	5.621524523290739005e-03	4.604509739312060645e+00
-5.045503408691774938e-01	6.044630606546979798e-03	4.628918151463278008e+00
-4.908579070575938008e-01	6.485851746220659859e-03	4.652471570121321953e+00
-4.770431411648895503e-01	6.944906085544825386e-03	4.675071106571386359e+00
-4.631094861203478019e-01	7.420964476018221748e-03	4.696677370845221411e+00
-4.490604144829201672e-01	7.913392563538138025e-03	4.717345700966914634e+00
-4.348994275757930850e-01	8.420931995723014013e-03	4.737171705341705064e+00
-4.206300546137843877e-01	8.942476859356869937e-03	4.756298768570919044e+00
-4.062558518237891492e-01	9.476277214550936009e-03	4.774864431851510105e+00
-3.917804015584931410e-01	1.002076403393004252e-02	4.793001278762464068e+00
-3.772073114035760510e-01	1.057377583484270418e-02	4.810799797215698170e+00
-3.625402132786245679e-01	1.113342064052211255e-02	4.828317496378727647e+00
-3.477827625319824811e-01	1.169730400537704121e-02	4.845563775269226880e+00
-3.329386370297612863e-01	1.226340215520559454e-02	4.862519013812812929e+00
-3.180115362392382239e-01	1.282926588825237385e-02	4.879135285066315220e+00
-3.030051803068727345e-01	1.339288594943574030e-02	4.895357643772647371e+00
-2.879233091311665382e-01	1.395186246569195265e-02	4.911129657738218413e+00
-2.727696814306032058e-01	1.450426298261353608e-02	4.926408036958772385e+00
-2.575480738068965936e-01	1.504776596032672900e-02	4.941164949820979757e+00
-2.422622798037831759e-01	1.558052600611716312e-02	4.955392158370660383e+00
-2.269161089615901461e-01	1.610030679938532702e-02	4.969098451701027486e+00
-2.115133858678190648e-01	1.660536754121509639e-02	4.982305571954879220e+00
-1.960579492039781213e-01	1.709359357083455391e-02	4.995044077286697082e+00
-1.805536507889023146e-01	1.756340667025065028e-02	5.007345932091396890e+00
-1.650043546187992261e-01	1.801288967168990923e-02	5.019243009950512757e+00
-1.494139359042609416e-01	1.844071339245170055e-02	5.030760233904921996e+00
-1.337862801044791550e-01	1.884524503141397217e-02	5.041918689587546965e+00
-1.181252819589080488e-01	1.922548249358914732e-02	5.052730266840558926e+00
-1.024348445166134158e-01	1.958013859353814959e-02	5.063204768649566923e+00
-8.671887816355072776e-02	1.990857871970566975e-02	5.073344896839044438e+00
-7.098129964801590253e-02	2.020987922785215385e-02	5.083155516251713024e+00
-5.522603110450816782e-02	2.048377057273845572e-02	5.092637326289278121e+00
-3.945699907625282304e-02	2.072967322368967497e-02	5.101796816860156625e+00
-2.367813353662409984e-02	2.094765142802463079e-02	5.110637747194934022e+00
-7.893366909713211629e-03	2.113743079684525863e-02	5.119171316835361196e+00
7.893366909713310509e-03	2.129936704908386505e-02	5.127405475767664811e+00
2.367813353662397841e-02	2.143344753008672582e-02	5.135355636179826710e+00
3.945699907625269814e-02	2.154027703848795244e-02	5.143032317820265042e+00
5.522603110450804292e-02	2.162006336786453237e-02	5.150452971685329118e+00
7.098129964801599967e-02	2.167362070977332800e-02	5.157628426033230795e+00
8.671887816355082490e-02	2.170133815639953279e-02	5.164576192630759621e+00
1.024348445166132909e-01	2.170420077986062735e-02	5.171305863844747108e+00
1.181252819589079239e-01	2.168274022595714431e-02	5.177834047569300324e+00
1.337862801044790162e-01	2.163807404262890755e-02	5.184168599716261205e+00
1.494139359042608306e-01	2.157083793596083210e-02	5.190325166538820589e+00
1.650043546187993093e-01	2.148224444854861595e-02	5.196310026367660484e+00
1.805536507889022035e-01	2.137299673671346975e-02	5.202138218802486946e+00
1.960579492039780103e-01	2.124436785999687591e-02	5.207814761222684830e+00
2.115133858678189538e-01	2.109709582620484733e-02	5.213354418312623473e+00
2.269161089615900351e-01	2.093248464438792963e-02	5.218761113207561309e+00
2.422622798037832592e-01	2.075128006553993848e-02	5.224049477766131488e+00
2.575480738068967046e-01	2.055479331097135806e-02	5.229222301654631977e+00
2.727696814306030948e-01	2.034375659815887416e-02	5.234294066780756260e+00
2.879233091311663717e-01	2.011947027463659513e-02	5.239266262191698331e+00
3.030051803068726235e-01	1.988263699740064339e-02	5.244153144105942133e+00
3.180115362392381129e-01	1.963453298940290997e-02	5.248954715237589497e+00
3.329386370297611752e-01	1.937581959274136886e-02	5.253684962857557927e+00
3.477827625319823701e-01	1.910773943955560578e-02	5.258342256775399015e+00
3.625402132786244014e-01	1.883090405310545654e-02	5.262940346103613720e+00
3.772073114035759400e-01	1.854651584401475345e-02	5.267475874089993404e+00
3.917804015584930299e-01	1.825513040059083616e-02	5.271962452398019749e+00
4.062558518237890381e-01	1.795790538069420850e-02	5.276394948771148563e+00
4.206300546137840546e-01	1.765533605968012953e-02	5.280786991667998365e+00
4.348994275757929739e-01	1.734853233846780224e-02	5.285131638618478789e+00
4.490604144829198341e-01	1.703792605693657189e-02	5.289442723737289853e+00
4.631094861203476909e-01	1.672457749790445120e-02	5.293711464111624743e+00
4.770431411648896614e-01	1.640885285843138655e-02	5.297952120028002199e+00
4.908579070575935233e-01	1.609176176709201447e-02	5.302154030949931318e+00
5.045503408691773828e-01	1.577360318663904165e-02	5.306332131445739009e+00
5.181170301580771964e-01	1.545533562958572964e-02	5.310473846639777840e+00
5.315545938209013110e-01	1.513718960509850484e-02	5.314595085151498921e+00
5.448596829350704773e-01	1.482007237187366044e-02	5.318681347084417865e+00
5.580289815934400544e-01	1.450414485186547232e-02	5.322749907678735681e+00
5.710592077306947401e-01	1.419026291587802829e-02	5.326784405553004476e+00
5.839471139413060508e-01	1.387851646417495068e-02	5.330804039894169399e+00
5.966894882888559293e-01	1.356970940801623983e-02	5.334790808455887046e+00
6.092831551065164275e-01	1.326385835946289338e-02	5.338766665354356178e+00
6.217249757884950601e-01	1.296171365863539419e-02	5.342712471363939564e+00
6.340118495722386616e-01	1.266321483687578124e-02	5.346654198169940919e+00
6.461407143112095630e-01	1.236905525929236395e-02	5.350572524220537751e+00
6.581085472380375778e-01	1.207909124979796890e-02	5.354499330901221654e+00
6.699123657178549518e-01	1.179395321617217850e-02	5.358416721842863772e+00
6.815492279916336438e-01	1.151340508764254512e-02	5.362365227667156731e+00
6.930162339093317581e-01	1.123800520971281365e-02	5.366330820287396719e+00
7.043105256526719371e-01	1.096741260811805868e-02	5.370366417386377655e+00
7.154292884473711922e-01	1.070210155799769351e-02	5.374465174436101833e+00
7.263697512646390964e-01	1.044161119089533421e-02	5.378697047469638726e+00
7.371291875117788051e-01	1.018631845654189086e-02	5.383066251063058694e+00
7.477049157117090505e-01	9.935627672260605517e-03	5.387664810627480705e+00
7.580943001712453500e-01	9.689807499149291278e-03	5.392511570543212507e+00
7.682947516379706743e-01	9.448117046445545994e-03	5.397724944767436028e+00
7.783037279455297108e-01	9.210713246187825914e-03	5.403340308105385681e+00
7.881187346471922872e-01	8.976709730901024850e-03	5.409504674804785473e+00
7.977373256375193122e-01	8.746161318883227676e-03	5.416268775734538465e+00
8.071571037619852396e-01	8.518051001912805426e-03	5.423807338640633802e+00
8.163757214143990693e-01	8.292358231169656008e-03	5.432181547276885070e+00
8.253908811219760056e-01	8.067968122555273236e-03	5.441589728540569659e+00
8.342003361179174403e-01	7.844830162393805553e-03	5.452094829084231264e+00
8.428018909013503812e-01	7.621782663476599738e-03	5.463911613289877067e+00
8.511934017844945410e-01	7.398808671992958448e-03	5.477091917571309310e+00
8.593727774269117603e-01	7.174767576445115896e-03	5.491855684737043219e+00
8.673379793567147500e-01	6.949754927269433807e-03	5.508224461401313832e+00
8.750870224785936013e-01	6.722731287769585957e-03	5.526406351580582132e+00
8.826179755685469308e-01	6.493991108116165499e-03	5.546365698094824381e+00
8.899289617551802145e-01	6.262675988777749447e-03	5.568276257294191289e+00
8.970181589874635097e-01	6.029356361806911292e-03	5.592013393856906767e+00
9.038838004888234412e-01	5.793413990433607386e-03	5.617695723634786198e+00
9.105241751974622044e-01	5.555740099336258821e-03	5.645082671970719446e+00
9.169376281927885675e-01	5.315973301580754172e-03	5.674231381206527480e+00
9.231225611078606175e-01	5.075321554247298056e-03	5.704775390951237313e+00
9.290774325277303403e-01	4.833646698080539157e-03	5.736728326993194571e+00
9.348007583735982173e-01	4.592424238514605100e-03	5.769607410822771953e+00
9.402911122726754778e-01	4.351670406224982662e-03	5.803421351806632877e+00
9.455471259136670747e-01	4.113055173336144059e-03	5.837589099022011396e+00
9.505674893877827936e-01	3.876669451708124152e-03	5.872158703178311789e+00
9.553509515151947795e-01	3.644304193590602436e-03	5.906459348258139563e+00
9.598963201568568859e-01	3.416053357681626563e-03	5.940618373320330825e+00
9.642024625116116798e-01	3.193766915075745439e-03	5.973870648998160782e+00
9.682683053985071675e-01	2.977485374705790035e-03	6.006464277317264511e+00
9.720928355242569596e-01	2.769068498334412761e-03	6.037532473471059369e+00
9.756750997357734878e-01	2.568461829670804896e-03	6.067502789507722483e+00
9.790142052577144316e-01	2.377498386816352411e-03	6.095398137526676585e+00
9.821093199149804054e-01	2.196001339981827356e-03	6.121881373038129404e+00
9.849596723401105036e-01	2.025738225465767168e-03	6.145779451541850236e+00
9.875645521655237458e-01	1.866358610113323831e-03	6.167878525990971639e+00
9.899233102005571272e-01	1.719397258301902549e-03	6.186480509294565167e+00
9.920353585932577545e-01	1.584041986767364225e-03	6.202222797945866617e+00
9.939001709768877646e-01	1.461124136319650723e-03	6.212645329115699333e+00
9.955172826011058351e-01	1.349050753130742091e-03	6.218509163575731691e+00
9.968862904477931997e-01	1.248069692562263702e-03	6.217066275123909413e+00
9.980068533314933044e-01	1.157043012124747347e-03	6.209760039357036909e+00
9.988786919844435674e-01	1.076965404090447342e-03	6.193751753876067134e+00
9.995015891261737062e-01	1.008151537611243600e-03	6.172386336895604231e+00
9.998753895176573092e-01	9.486302040109442085e-04	6.147621544019041373e+00
1.000000000000000000e+00	9.075465198335856427e-04	6.138510113033762927e+00


==> dat/1dbte_with_E/Ewt_10K_Nx200_Nr255_l4_dt_2e-4_fl_x-0.988_00.csv <==
x	f0	f1	f2
1.000000000000000021e-02	1.406952151857448208e-01	-3.136959685685523509e-18	-2.000493206328145147e-17
5.124623115577888743e-01	1.240866855352764780e-01	1.895269574303785977e-18	-2.307718314591260623e-17
1.014924623115577740e+00	1.094387266474242532e-01	2.414951675627756860e-18	-1.823526539796088605e-17
1.517386934673366605e+00	9.651990391685701109e-02	3.190362860008497572e-18	-2.266122542017651152e-17
2.019849246231155249e+00	8.512609885676712673e-02	-8.158759673984765051e-19	-1.524432710527170261e-17
2.522311557788944114e+00	7.507728793833928771e-02	6.039678594788813791e-19	-1.912973636249572548e-17
3.024773869346732980e+00	6.621469948284676443e-02	4.385152464262617726e-18	-7.958213283446807051e-18
3.527236180904521845e+00	5.839830733433178100e-02	2.480125553559776133e-18	-1.034608021719814358e-17
4.029698492462310710e+00	5.150461213134593930e-02	-1.746044411278473402e-19	-1.114156683112615943e-17
4.532160804020099576e+00	4.542469103609235448e-02	2.870712008862764238e-19	-1.216816745186144668e-17
5.034623115577888441e+00	4.006247702090232066e-02	2.871788460724913003e-18	-6.242940444277908227e-18
5.537085427135677307e+00	3.533325688512194834e-02	7.689063211560510232e-20	-3.932853641274319684e-18
6.039547738693466172e+00	3.116229959387185888e-02	-3.615681557685639380e-19	-5.707354959316672583e-18
6.542010050251255038e+00	2.748371093134287582e-02	-1.013191954984259097e-18	-5.405471322447249913e-18
7.044472361809043903e+00	2.423936193090304655e-02	-5.205979411067164446e-19	-4.947591839644138311e-18
7.546934673366832769e+00	2.137799924655759201e-02	-7.824988925318244916e-19	-4.861260841350286947e-18
8.049396984924621634e+00	1.885440852896260247e-02	1.116745346894665886e-18	-3.791219557753677849e-18
8.551859296482410500e+00	1.662871692989179723e-02	-1.620024927420735823e-19	-3.067013700119787784e-18
9.054321608040199365e+00	1.466576027230931389e-02	3.962475995602246893e-19	-2.654637760834157680e-18
9.556783919597988231e+00	1.293452366719247820e-02	9.487941740870060750e-19	-2.268923773658998077e-18
1.005924623115577710e+01	1.140765275447209147e-02	6.437448336432566077e-19	-2.226957145773459509e-18
1.056170854271356596e+01	1.006102295850495876e-02	-4.265025661668730435e-22	-1.459398620472708977e-18
1.106417085427135483e+01	8.873357620675349777e-03	5.962300505754763022e-19	-1.467958104933630982e-18
1.156663316582914369e+01	7.825891677093367235e-03	8.564531891267847405e-19	-1.335611757816111163e-18
1.206909547738693256e+01	6.902075076322346583e-03	3.395089751499730160e-19	-1.298636456707645999e-18
1.257155778894472142e+01	6.087311563220969626e-03	2.631483565006502154e-19	-1.068206441745611703e-18
1.307402010050251029e+01	5.368727630925843042e-03	1.653802553380994632e-19	-9.461157551347681736e-19
1.357648241206029915e+01	4.734969971520554440e-03	1.760687530618054497e-19	-1.070653013625114689e-18
1.407894472361808802e+01	4.176024543971026612e-03	1.992340928268224370e-19	-1.045624779817328383e-18
1.458140703517587689e+01	3.683061145276759433e-03	1.076075466359771761e-19	-8.081146821169142100e-19
1.508386934673366575e+01	3.248288966220270243e-03	2.292180614478339882e-19	-6.634104964368055663e-19
1.558633165829145462e+01	2.864842266009139885e-03	2.833920239711684963e-19	-5.845232614390952472e-19
1.608879396984924526e+01	2.526656763575051666e-03	1.248713896499491046e-19	-5.302352652686490581e-19
1.659125628140703412e+01	2.228396154318179005e-03	7.122078499373058072e-20	-4.262526134634572016e-19
1.709371859296482299e+01	1.965341942091200847e-03	1.069101610746195498e-19	-2.927941636984024290e-19
1.759618090452261185e+01	1.733341520518376887e-03	7.920649730960935639e-20	-3.088490119975529075e-19
1.809864321608040072e+01	1.528726919173993646e-03	1.882904372569737031e-19	-2.522802086797832841e-19
1.860110552763818959e+01	1.348266268324471674e-03	1.155613142276003013e-19	-2.238160905381595231e-19
1.910356783919597845e+01	1.189108392188923833e-03	1.089408864112662757e-19	-2.084559664298957615e-19
1.960603015075376732e+01	1.048738714402588749e-03	8.090667876151026116e-20	-1.854067063638558810e-19
2.010849246231155618e+01	9.249394749182363040e-04	-1.969070135819566752e-20	-1.583758531451174431e-19
2.061095477386934505e+01	8.157540773041831519e-04	1.378965789961649930e-20	-1.316518181939724661e-19
2.111341708542713391e+01	7.194571437386296751e-04	1.866512269536181784e-20	-1.414042450009556018e-19
2.161587939698492278e+01	6.345277453181272752e-04	1.574385613996076980e-20	-1.555746175666971604e-19
2.211834170854271164e+01	5.596243055983054441e-04	1.156091708991322341e-20	-1.407588234379162961e-19
2.262080402010050051e+01	4.935631066435120862e-04	-2.480909921713290746e-21	-1.023355396637794185e-19
2.312326633165828937e+01	4.352997288714833450e-04	-2.531547170974764523e-21	-7.412511231712007296e-20
2.362572864321607824e+01	3.839140097702104762e-04	8.360488424440219475e-21	-6.797984315385950179e-20
2.412819095477386711e+01	3.385945447611753015e-04	7.572909760727160223e-21	-6.325175165403022988e-20
2.463065326633165597e+01	2.986249983584675577e-04	2.896336426412827745e-21	-5.242537231771538571e-20
2.513311557788944484e+01	2.633732581564013266e-04	2.595079752435220348e-20	-5.233229001928733144e-20
2.563557788944723370e+01	2.322829309411723994e-04	3.328301399459954198e-20	-4.870307611784937053e-20
2.613804020100502257e+01	2.048630253417544451e-04	1.896581200813025392e-20	-4.005826269241857923e-20
2.664050251256281143e+01	1.806797403948685659e-04	5.742693104640809968e-21	-3.446728626031680887e-20
2.714296482412060030e+01	1.593509986803616854e-04	-2.214611964465979587e-22	-3.195557081751483066e-20
2.764542713567838916e+01	1.405403318477431386e-04	-6.268197834434103816e-22	-2.962274569411174394e-20
2.814788944723617803e+01	1.239501770429384463e-04	6.000483371689733413e-22	-2.523931949015381181e-20
2.865035175879396689e+01	1.093181611903057990e-04	1.215230592419932044e-21	-1.938526229163596869e-20
2.915281407035175576e+01	9.641363570767412354e-05	5.695044969395225389e-21	-1.635678636948035596e-20
2.965527638190954463e+01	8.503246248830917354e-05	1.131599709293572941e-20	-1.626820649998183532e-20
3.015773869346733349e+01	7.499456642626381030e-05	7.423828761025659084e-21	-1.390416462518734454e-20
3.066020100502512236e+01	6.614181081145714832e-05	3.209589565989152000e-21	-1.103082375233213573e-20
3.116266331658291122e+01	5.833406588873555596e-05	4.346055924486662441e-21	-9.805479204059280839e-21
3.166512562814070009e+01	5.144785142230499811e-05	3.801835489031523880e-21	-9.465949499757544593e-21
3.216758793969848540e+01	4.537471196033126912e-05	2.194088284797065442e-21	-8.195695498746657464e-21
3.267005025125627782e+01	4.001838154938329711e-05	1.682887488981079501e-21	-5.734943089841508445e-21
3.317251256281406313e+01	3.529431856836015227e-05	1.036453718487831183e-21	-4.941057797879871847e-21
3.367497487437184844e+01	3.112803984308354176e-05	4.570324202517588030e-22	-5.297074717442916160e-21
3.417743718592964086e+01	2.745342843339867525e-05	7.335955695298506282e-22	-4.902042151173293868e-21
3.467989949748743328e+01	2.421267345052728257e-05	1.094859376650969307e-21	-4.526147323663374335e-21
3.518236180904521859e+01	2.135448668027714264e-05	1.095132331625784597e-21	-4.539962420917988139e-21
3.568482412060300391e+01	1.883362232210699451e-05	9.348496481986545298e-22	-4.368860512404267439e-21
3.618728643216079632e+01	1.661043664890643980e-05	4.969885770143618419e-22	-3.919169498058516780e-21
3.668974874371858874e+01	1.464960176885807651e-05	-2.035894652532751189e-22	-3.372007833683824142e-21
3.719221105527637405e+01	1.292028152318304783e-05	-4.685417736332643782e-22	-3.017456165468627720e-21
3.769467336683415937e+01	1.139510561928107572e-05	-1.766168826469136031e-22	-2.798857427845049922e-21
3.819713567839195179e+01	1.004992993212727079e-05	1.147528898732306391e-22	-2.339201133538997499e-21
3.869959798994974420e+01	8.863607973318075433e-06	1.726072690973667405e-22	-1.763163649857476756e-21
3.920206030150752952e+01	7.817262702466379844e-06	3.857507439558548931e-23	-1.352998306035715982e-21
3.970452261306531483e+01	6.894483962211672546e-06	9.532382638810039835e-23	-1.088498959555342414e-21
4.020698492462310725e+01	6.080607294546819327e-06	4.357857782508560170e-22	-9.132806561228786914e-22
4.070944723618089967e+01	5.362813675991039857e-06	5.930309197977627555e-22	-8.152072941460310615e-22
4.121190954773868498e+01	4.729763592021408840e-06	4.714809636079436153e-22	-7.553531229572670820e-22
4.171437185929647029e+01	4.171419311771584178e-06	3.137500130436357701e-22	-6.817531050859950790e-22
4.221683417085426271e+01	3.679015939262312721e-06	1.767203979050563093e-22	-6.489724982342297004e-22
4.271929648241205513e+01	3.244705998044864354e-06	4.040776473694684852e-23	-7.129118812619625299e-22
4.322175879396984044e+01	2.861694735272235669e-06	-4.212854658281868489e-23	-7.208071798828087827e-22
4.372422110552762575e+01	2.523871281994449286e-06	-3.885797532962177625e-23	-5.693822769251506873e-22
4.422668341708541817e+01	2.225945681985223567e-06	-1.632211009246042744e-23	-4.104424008337774342e-22
4.472914572864321059e+01	1.963176240452616184e-06	-4.612983822653822198e-24	-3.447554970709927010e-22
4.523160804020099590e+01	1.731433142417497672e-06	4.413377691033372357e-23	-3.331711498068042504e-22
4.573407035175878121e+01	1.527043759503265444e-06	1.156881893714064532e-22	-3.311033359756124257e-22
4.623653266331657363e+01	1.346780864671775905e-06	1.271394917426438014e-22	-3.041014195532624043e-22
4.673899497487436605e+01	1.187800958851353414e-06	7.615117030801929426e-23	-2.581626492078535228e-22
4.724145728643215136e+01	1.047582530281692751e-06	2.299790939423709855e-23	-2.265490775855572151e-22
4.774391959798993668e+01	9.239230177754334802e-07	3.455528622890973667e-24	-2.052729814238497445e-22
4.824638190954772909e+01	8.148537350371679284e-07	3.103578161335283818e-23	-1.723231677070702592e-22
4.874884422110552151e+01	7.186671630018305389e-07	6.718135379201110664e-23	-1.385988769280970241e-22
4.925130653266330683e+01	6.338276166307113068e-07	6.101273554293005321e-23	-1.249532348369142817e-22
4.975376884422109214e+01	5.590101862874038515e-07	3.332736479552674755e-23	-1.184616188136258427e-22
5.025623115577888456e+01	4.930179320953067901e-07	2.385035994542340510e-23	-9.840594153739704339e-23
5.075869346733667697e+01	4.348220586281781885e-07	2.571232125968492404e-23	-7.207772697322155351e-23
5.126115577889446229e+01	3.834902392608273533e-07	2.079782598647161191e-23	-5.394016303049623541e-23
5.176361809045224760e+01	3.382231728993215475e-07	1.319072911735653294e-23	-4.743623794981481911e-23
5.226608040201004002e+01	2.982949807152205575e-07	1.126002056193512380e-23	-5.108406867383045141e-23
5.276854271356783244e+01	2.630844018058047574e-07	1.063759611227607099e-23	-5.622730284290534795e-23
5.327100502512561775e+01	2.320265134793566151e-07	5.260340885889931767e-24	-5.423853644382473110e-23
5.377346733668340306e+01	2.046382295255032831e-07	-5.221801124837036429e-26	-4.722262634401936965e-23
5.427592964824119548e+01	1.804801072956424538e-07	1.259753718128086077e-24	-4.003632568588028961e-23
5.477839195979898790e+01	1.591762727020203271e-07	6.614607848080392335e-24	-3.416928115087728266e-23
5.528085427135677321e+01	1.403851467389804445e-07	1.082774315099783884e-23	-2.982951934213517926e-23
5.578331658291455852e+01	1.238139949477772767e-07	1.209676744482098016e-23	-2.655523346366556090e-23
5.628577889447235094e+01	1.091976069091857198e-07	1.021554661438374593e-23	-2.371867624704780541e-23
5.678824120603014336e+01	9.630768667166699500e-08	6.854393567885953337e-24	-2.147440805911254784e-23
5.729070351758792867e+01	8.493863381233744136e-08	4.374746735736511727e-24	-2.023984033897793733e-23
5.779316582914571399e+01	7.491210015306342771e-08	2.920726646627148069e-24	-1.914125311377935396e-23
5.829562814070350640e+01	6.606898643317799253e-08	1.345463138854152361e-24	-1.662993581243586823e-23
5.879809045226129882e+01	5.826970967694625143e-08	-1.133389460559137861e-25	-1.314278528519102284e-23
5.930055276381908413e+01	5.139137328895015241e-08	-1.080087044378969845e-25	-1.070560628689638268e-23
5.980301507537686945e+01	4.532457258559077508e-08	1.309519775162064585e-24	-9.744163773920059044e-24
6.030547738693466187e+01	3.997448633937384247e-08	2.447273702740456264e-24	-8.797544576597948997e-24
6.080793969849245428e+01	3.525532719222259521e-08	2.423333860540304234e-24	-7.147214468080616877e-24
6.131040201005023960e+01	3.109391187971288303e-08	1.882287435128222973e-24	-5.512553353545426109e-24
6.181286432160802491e+01	2.742307681893211425e-08	1.435116883560249930e-24	-4.477987536121503837e-24
6.231532663316581733e+01	2.418616940072526209e-08	1.206612157381448812e-24	-3.889002288075022402e-24
6.281778894472360975e+01	2.133085318664324375e-08	1.203706623479153917e-24	-3.496589002664387101e-24
6.332025125628139506e+01	1.881298577380375568e-08	1.270971348412023389e-24	-3.188698935825174751e-24
6.382271356783918037e+01	1.659208652083043944e-08	1.231180766691479728e-24	-2.901175331402585957e-24
6.432517587939697989e+01	1.463348316254676361e-08	1.131837585066203287e-24	-2.623128241100090338e-24
6.482763819095477231e+01	1.290608126766744314e-08	1.131472001429446798e-24	-2.370619288757949522e-24
6.533010050251256473e+01	1.138250137326945498e-08	1.208714239314707108e-24	-2.126789365573162318e-24
6.583256281407034294e+01	1.003894055133006160e-08	1.168390371508716908e-24	-1.843189165623574590e-24
6.633502512562813536e+01	8.853773873347605517e-09	9.267767414758708117e-25	-1.522782781444072693e-24
6.683748743718592777e+01	7.808728541264495585e-09	6.185840081126591505e-25	-1.266236622007174634e-24
6.733994974874370598e+01	6.886846686436343788e-09	3.723296377932786961e-25	-1.146378246908360192e-24
6.784241206030149840e+01	6.073940474714329001e-09	2.029439113729171389e-25	-1.086447660581983767e-24
6.834487437185929082e+01	5.356903521294539256e-09	9.561210448429222059e-26	-9.843176707783141757e-25
6.884733668341708324e+01	4.724540958896914989e-09	2.262940472188309060e-26	-8.439456119050458669e-25
6.934979899497487565e+01	4.166852316944270672e-09	-4.973939644779926503e-26	-7.274587458013966639e-25
6.985226130653265386e+01	3.674932079628417241e-09	-1.204046180076882546e-25	-6.555459329179182460e-25
7.035472361809044628e+01	3.241168986651499401e-09	-1.449016038073422353e-25	-5.966469104284915908e-25
7.085718592964823870e+01	2.858517102624667322e-09	-1.021187592588963048e-25	-5.270020613966413266e-25
7.135964824120601691e+01	2.521110909954987637e-09	-4.949199958261528511e-26	-4.558246535760095417e-25
7.186211055276380932e+01	2.223486924498587921e-09	-4.971553623777558117e-26	-3.967381098007558057e-25
7.236457286432160174e+01	1.961012943764666368e-09	-8.759791273454651344e-26	-3.482769903053006314e-25
7.286703517587939416e+01	1.729536063984780712e-09	-1.089289735114515797e-25	-3.014849343602062465e-25
7.336949748743718658e+01	1.525349956322272628e-09	-9.308983874828522622e-26	-2.574826974266320111e-25
7.387195979899496479e+01	1.345311116434939246e-09	-6.453581389050319518e-26	-2.309163626855976163e-25
7.437442211055275720e+01	1.186484821869419900e-09	-4.500145018900248309e-26	-2.296573169427987995e-25
7.487688442211054962e+01	1.046435774427545784e-09	-3.417254349687757522e-26	-2.317560627066835160e-25
7.537934673366832783e+01	9.229049296691224069e-10	-2.656247537171319058e-26	-2.102715331145689089e-25
7.588180904522612025e+01	8.139505419879815638e-10	-1.978463384926868162e-26	-1.679094299923099721e-25
7.638427135678391267e+01	7.178784448766921934e-10	-1.379501474392628330e-26	-1.296143078789810016e-25
7.688673366834170508e+01	6.331296003244259657e-10	-8.993476991601550919e-27	-1.105166477532680153e-25
7.738919597989949750e+01	5.584027128850286813e-10	-6.674880522015659771e-27	-1.021897491694632061e-25
7.789165829145727571e+01	4.924746400281243960e-10	-7.928070803181820658e-27	-9.391228768446645228e-26
7.839412060301506813e+01	4.343288929867862438e-10	-1.104557728260877828e-26	-8.306301599496720502e-26
7.889658291457286055e+01	3.830652428603509509e-10	-1.291156850491406861e-26	-7.121953548297026134e-26
7.939904522613063875e+01	3.378567612857992717e-10	-1.208312343360581466e-26	-5.980978819765360301e-26
7.990150753768843117e+01	2.979902841657866458e-10	-1.002591575180710179e-26	-4.995652281444163680e-26
8.040396984924622359e+01	2.627947287115282714e-10	-8.294765949344929744e-27	-4.257565727501809390e-26
8.090643216080401601e+01	2.317475333804903044e-10	-7.115542004540789819e-27	-3.742473192174323695e-26
8.140889447236180843e+01	2.043957730254712911e-10	-6.136426653969927575e-27	-3.376226470614549842e-26
8.191135678391958663e+01	1.802950451753481660e-10	-5.009533170663098922e-27	-3.085817247031354542e-26
8.241381909547737905e+01	1.590164010453788899e-10	-3.423880075683239955e-27	-2.803555712634241975e-26
8.291628140703517147e+01	1.402293130475457221e-10	-1.448518224935550905e-27	-2.511820691287479236e-26
8.341874371859294968e+01	1.236699344887549663e-10	5.979098216325788456e-28	-2.226032242111404827e-26
8.392120603015074209e+01	1.090802384438894230e-10	2.397847123897831229e-27	-1.961939460195207595e-26
8.442366834170853451e+01	9.620765513929643318e-11	3.644531290266380782e-27	-1.734761139538906972e-26
8.492613065326632693e+01	8.484078757833526436e-11	4.247284892137967037e-27	-1.549218134335837408e-26
8.542859296482411935e+01	7.482080201433092104e-11	4.397283929939914082e-27	-1.396340138110163148e-26
8.593105527638189756e+01	6.599501607836291348e-11	4.301806587206486672e-27	-1.266369240764771110e-26
8.643351758793968997e+01	5.821338726402274766e-11	4.164511684123073927e-27	-1.149717623599710546e-26
8.693597989949748239e+01	5.133833683575624241e-11	4.134384172753941892e-27	-1.038612982566779028e-26
8.743844221105526060e+01	4.527209679944827487e-11	4.164007466848036280e-27	-9.316683231774906192e-27
8.794090452261305302e+01	3.992743315893409127e-11	4.160859953895764852e-27	-8.290013325962081740e-27
8.844336683417084544e+01	3.521858521797808534e-11	4.034002221409148494e-27	-7.307275814184908134e-27
8.894582914572863785e+01	3.106202436900012646e-11	3.698648234604641110e-27	-6.370198044485508116e-27
8.944829145728643027e+01	2.739141888544558284e-11	3.163538805155689179e-27	-5.492323108738942252e-27
8.995075376884420848e+01	2.415609895556792944e-11	2.522134909522119049e-27	-4.697881517508950615e-27
9.045321608040200090e+01	2.130677723443442971e-11	1.869520321522581133e-27	-4.011106242084632880e-27
9.095567839195979332e+01	1.879497651289268336e-11	1.299198901505924242e-27	-3.455825033259346568e-27
9.145814070351757152e+01	1.657552712171521864e-11	8.858745476353801648e-28	-3.046787837644919935e-27
9.196060301507536394e+01	1.461651279568211426e-11	6.171189397736149323e-28	-2.755276495367531464e-27
9.246306532663315636e+01	1.289042114417650892e-11	4.540227827377687168e-28	-2.539614746645300944e-27
9.296552763819094878e+01	1.137018318715940490e-11	3.582983008025251655e-28	-2.358797842344171484e-27
9.346798994974874120e+01	1.002917764001872996e-11	2.923285944453335071e-28	-2.172559929701716572e-27
9.397045226130651940e+01	8.844191419463292940e-12	2.300591605435110575e-28	-1.957053638687532708e-27
9.447291457286431182e+01	7.798973828361713329e-12	1.700691300436511038e-28	-1.723666596304918627e-27
9.497537688442210424e+01	6.878412907848380558e-12	1.142032771666065515e-28	-1.488273022419554390e-27
9.547783919597988245e+01	6.067633290732948935e-12	6.427708738885772816e-29	-1.266495897434868668e-27
9.598030150753767487e+01	5.352036600870422548e-12	2.206425169769706904e-29	-1.073553427652322693e-27
9.648276381909546728e+01	4.719569240844785401e-12	-1.136279290304345300e-29	-9.162687294786271119e-28
9.698522613065325970e+01	4.161743600862514365e-12	-3.593022045607847712e-29	-7.894658658882308056e-28
9.748768844221105212e+01	3.670469749753648071e-12	-5.164325813578082397e-29	-6.871069486075354580e-28
9.799015075376883033e+01	3.237781195142639790e-12	-5.850722937271295396e-29	-6.032467213438310919e-28
9.849261306532662275e+01	2.855862692758065094e-12	-5.655544172847726215e-29	-5.320769524207821343e-28
9.899507537688441516e+01	2.518326317341859837e-12	-4.703097359412419878e-29	-4.698809162334334076e-28
9.949753768844219337e+01	2.220660115212520730e-12	-3.280350701339184796e-29	-4.157216886513162721e-28
1.000000000000000000e+02	1.958547059201362742e-12	-1.681732109053135397e-29	-3.688714654837037551e-28


==> dat/1dbte_with_E/Ewt_10K_Nx200_Nr255_l4_dt_2e-4_fl_x-0.988_02.csv <==
x	f0	f1	f2
1.000000000000000021e-02	5.929206894736734589e-03	-6.999315024343812541e-05	2.602164689593010859e-03
5.124623115577888743e-01	9.598394141956857403e-03	-2.072509715798114081e-03	-1.253771586134089060e-03
1.014924623115577740e+00	1.307836171405908805e-02	-4.303720495513902074e-03	-7.088769493929892402e-04
1.517386934673366605e+00	1.536627336663640327e-02	-6.502538103173699166e-03	3.168287556508439366e-04
2.019849246231155249e+00	1.711411930534175938e-02	-8.477681303221769674e-03	1.324869110809980552e-03
2.522311557788944114e+00	1.852595878321858583e-02	-1.013308673751767315e-02	2.200801563248306128e-03
3.024773869346732980e+00	1.973908112300461204e-02	-1.144059111037541016e-02	2.872598181308940596e-03
3.527236180904521845e+00	2.084967496311123172e-02	-1.240927641888370063e-02	3.321965450077421587e-03
4.029698492462310710e+00	2.191879623758460557e-02	-1.306931248669247064e-02	3.542079724980690125e-03
4.532160804020099576e+00	2.291851584484281071e-02	-1.345419700724133708e-02	3.586679315167776595e-03
5.034623115577888441e+00	2.380750674227904290e-02	-1.360831157150689703e-02	3.497301109347942562e-03
5.537085427135677307e+00	2.451676174188467325e-02	-1.357039503214657605e-02	3.334456158046743626e-03
6.039547738693466172e+00	2.500972650351356366e-02	-1.338163886511272403e-02	3.118306138645905896e-03
6.542010050251255038e+00	2.522963870892734606e-02	-1.307763210485707144e-02	2.885580324854139685e-03
7.044472361809043903e+00	2.516661782534652947e-02	-1.268548535895844959e-02	2.653840222791261326e-03
7.546934673366832769e+00	2.485360305874746364e-02	-1.223220375748795483e-02	2.430972360233295444e-03
8.049396984924621634e+00	2.431460351612507384e-02	-1.173849854776675035e-02	2.222912541128802856e-03
8.551859296482410500e+00	2.357896594914440577e-02	-1.122140907782773894e-02	2.034181005168206498e-03
9.054321608040199365e+00	2.268830478723358329e-02	-1.069646922371157022e-02	1.866364041390124098e-03
9.556783919597988231e+00	2.168293689847411790e-02	-1.017140173086285293e-02	1.720251117359363879e-03
1.005924623115577710e+01	2.062123769291646092e-02	-9.655673037472141743e-03	1.592706621229698048e-03
1.056170854271356596e+01	1.953145863565214357e-02	-9.152365315878376387e-03	1.480771039802428581e-03
1.106417085427135483e+01	1.843679885002762198e-02	-8.665556182711219024e-03	1.381811131426448434e-03
1.156663316582914369e+01	1.735389191028981204e-02	-8.198669440104330158e-03	1.294261515795441407e-03
1.206909547738693256e+01	1.629459692359936512e-02	-7.752396771947309834e-03	1.217035224530827950e-03
1.257155778894472142e+01	1.527675053487884474e-02	-7.329246308267475113e-03	1.148410222542091408e-03
1.307402010050251029e+01	1.430517156156781849e-02	-6.927329871489525809e-03	1.086971084126037677e-03
1.357648241206029915e+01	1.338999998699791361e-02	-6.548150084541582046e-03	1.031031615899951227e-03
1.407894472361808802e+01	1.252700283909953353e-02	-6.189076595520463624e-03	9.796325569586101199e-04
1.458140703517587689e+01	1.171808265253425525e-02	-5.851104526407292956e-03	9.318678452519251615e-04
1.508386934673366575e+01	1.095519298021381538e-02	-5.532084996714891657e-03	8.877743159977903543e-04
1.558633165829145462e+01	1.023428716631396423e-02	-5.233349163077538439e-03	8.469898487524835833e-04
1.608879396984924526e+01	9.533999698057373656e-03	-4.949982579319367991e-03	8.197600190503005063e-04
1.659125628140703412e+01	8.846415366497866611e-03	-4.671239185009499681e-03	8.029049486551223481e-04
1.709371859296482299e+01	8.179993691371279657e-03	-4.393700247645455741e-03	7.862035107952306239e-04
1.759618090452261185e+01	7.532664574100420528e-03	-4.118615083046029204e-03	7.705259986083028059e-04
1.809864321608040072e+01	6.910774191875644450e-03	-3.845692349271514002e-03	7.532929017095106854e-04
1.860110552763818959e+01	6.314587673772372942e-03	-3.577218328833034217e-03	7.343544867308982038e-04
1.910356783919597845e+01	5.748295848185886597e-03	-3.314182914397583845e-03	7.130434355734032023e-04
1.960603015075376732e+01	5.213693231878692609e-03	-3.058470590582260378e-03	6.891845059486082252e-04
2.010849246231155618e+01	4.711832988383913776e-03	-2.811838576109716020e-03	6.629594862267460063e-04
2.061095477386934505e+01	4.244632001486146194e-03	-2.575273622830284628e-03	6.344463855952786786e-04
2.111341708542713391e+01	3.811255031660563432e-03	-2.350514280981841689e-03	6.040987990203278363e-04
2.161587939698492278e+01	3.412006580006401828e-03	-2.138066093806510401e-03	5.724515786761467939e-04
2.211834170854271164e+01	3.046131850464327533e-03	-1.938695089265666952e-03	5.398233556363592677e-04
2.262080402010050051e+01	2.712297544713367092e-03	-1.752945662441983540e-03	5.067297236942030136e-04
2.312326633165828937e+01	2.409337179156166141e-03	-1.580651890684228169e-03	4.738768897339071294e-04
2.362572864321607824e+01	2.135475987161506578e-03	-1.421757941090592229e-03	4.413352329589859797e-04
2.412819095477386711e+01	1.889219498275964033e-03	-1.276000589695083787e-03	4.094379000695070616e-04
2.463065326633165597e+01	1.668651522745412223e-03	-1.142891368420331181e-03	3.786274658799057579e-04
2.513311557788944484e+01	1.471341018447873362e-03	-1.021770240218130297e-03	3.491549605193970500e-04
2.563557788944723370e+01	1.295721387457871455e-03	-9.118479774758546244e-04	3.209806122470641970e-04
2.613804020100502257e+01	1.139935970196720395e-03	-8.124817613661650898e-04	2.941510094098399148e-04
2.664050251256281143e+01	1.001921137952923842e-03	-7.230335989975929419e-04	2.688336280982071315e-04
2.714296482412060030e+01	8.798547281633226167e-04	-6.426538667041421316e-04	2.452048486110317113e-04
2.764542713567838916e+01	7.719849449630485387e-04	-5.705337461128428623e-04	2.232100213641373735e-04
2.814788944723617803e+01	6.768056213104846645e-04	-5.059455806305131198e-04	2.027386484314440602e-04
2.865035175879396689e+01	5.931018303729029915e-04	-4.482421595020303533e-04	1.837476157468756076e-04
2.915281407035175576e+01	5.195423240163995473e-04	-3.968272568194514344e-04	1.662216729439530910e-04
2.965527638190954463e+01	4.549093059553616634e-04	-3.511114995760727096e-04	1.501428038044034358e-04
3.015773869346733349e+01	3.981870207970940150e-04	-3.105021225460905063e-04	1.354707735228904367e-04
3.066020100502512236e+01	3.483958662451422275e-04	-2.744523789976045206e-04	1.221159523594175973e-04
3.116266331658291122e+01	3.047037964356935180e-04	-2.424668031400696057e-04	1.099684854019230981e-04
3.166512562814070009e+01	2.664640596520731052e-04	-2.141065686287194005e-04	9.891591360093983853e-05
3.216758793969848540e+01	2.330378290099589724e-04	-1.890044797664064478e-04	8.886914559890576762e-05
3.267005025125627782e+01	2.038269840101517049e-04	-1.668255734435697044e-04	7.976201275834592021e-05
3.317251256281406313e+01	1.783091782240091489e-04	-1.472422058062120898e-04	7.154888389490378895e-05
3.367497487437184844e+01	1.560101752838549411e-04	-1.299529788470661380e-04	6.415367558128440382e-05
3.417743718592964086e+01	1.365084664908921403e-04	-1.146859835390862245e-04	5.748907331866308942e-05
3.467989949748743328e+01	1.194636279906005524e-04	-1.012082366937211929e-04	5.149306155531346190e-05
3.518236180904521859e+01	1.045653807060701294e-04	-8.930910377525249201e-05	4.610431006097770440e-05
3.568482412060300391e+01	9.152790760433654146e-05	-7.879830662735967932e-05	4.125787825529000772e-05
3.618728643216079632e+01	8.013233535764585289e-05	-6.951867874544489319e-05	3.689758044491002801e-05
3.668974874371858874e+01	7.018817506382038680e-05	-6.133366207116920036e-05	3.297618375315873666e-05
3.719221105527637405e+01	6.150248806398168054e-05	-5.412127542041561269e-05	2.945827392262091892e-05
3.769467336683415937e+01	5.390813811355420291e-05	-4.776816459183245327e-05	2.631001682603124062e-05
3.819713567839195179e+01	4.726715975886312772e-05	-4.216920479766924978e-05	2.349699237683529896e-05
3.869959798994974420e+01	4.145715540774732596e-05	-3.723342664549698130e-05	2.098275893485112453e-05
3.920206030150752952e+01	3.636944620056612311e-05	-3.288077145556803706e-05	1.873310741480427668e-05
3.970452261306531483e+01	3.191535455599365671e-05	-2.904317576555923497e-05	1.672354074365084417e-05
4.020698492462310725e+01	2.801493831417001129e-05	-2.565886578729345517e-05	1.493067386827307295e-05
4.070944723618089967e+01	2.459512971534208242e-05	-2.267172120209489793e-05	1.332945506648338421e-05
4.121190954773868498e+01	2.159682370497882964e-05	-2.003433202360827510e-05	1.189831540148514356e-05
4.171437185929647029e+01	1.897255683793370079e-05	-1.770692238582047341e-05	1.061916123938460083e-05
4.221683417085426271e+01	1.667595515499057775e-05	-1.565404269635450811e-05	9.476457406937640587e-06
4.271929648241205513e+01	1.466351353201273582e-05	-1.384347021893530634e-05	8.456388325309660786e-06
4.322175879396984044e+01	1.290055982169045767e-05	-1.224699682826638058e-05	7.546874128421134477e-06
4.372422110552762575e+01	1.135605494233858430e-05	-1.083891568194153146e-05	6.736526690544760606e-06
4.422668341708541817e+01	1.000123361440775258e-05	-9.596324967867520521e-06	6.014209722807620779e-06
4.472914572864321059e+01	8.811257440992376614e-06	-8.498925115187686200e-06	5.369982563343781663e-06
4.523160804020099590e+01	7.766595426926203874e-06	-7.529598888393945781e-06	4.795599680959178401e-06
4.573407035175878121e+01	6.849256169363013270e-06	-6.673025747491299236e-06	4.283391030026227747e-06
4.623653266331657363e+01	6.042528216010665870e-06	-5.915585054098824974e-06	3.826197462566313736e-06
4.673899497487436605e+01	5.332641060661463128e-06	-5.245577666285585941e-06	3.418064755262309255e-06
4.724145728643215136e+01	4.708187675075200808e-06	-4.652869450695416475e-06	3.053991527597634868e-06
4.774391959798993668e+01	4.158604629979131168e-06	-4.128326408691886167e-06	2.729138361612953674e-06
4.824638190954772909e+01	3.674154830439784330e-06	-3.663647200700746196e-06	2.438903333862761266e-06
4.874884422110552151e+01	3.247294048544911359e-06	-3.252048841826094701e-06	2.179596354567420984e-06
4.925130653266330683e+01	2.871601090449093581e-06	-2.887611446964401973e-06	1.948032942797942397e-06
4.975376884422109214e+01	2.540825984754566290e-06	-2.564978200367987235e-06	1.741302816456159435e-06
5.025623115577888456e+01	2.249094758548535604e-06	-2.279214421340889080e-06	1.556715939946703280e-06
5.075869346733667697e+01	1.991823458302967487e-06	-2.026156502441961195e-06	1.392019277136502660e-06
5.126115577889446229e+01	1.764977137337683882e-06	-1.802028913854463356e-06	1.245152559070449339e-06
5.176361809045224760e+01	1.564792744022613635e-06	-1.603427388542262241e-06	1.114135404999217186e-06
5.226608040201004002e+01	1.387809664450362954e-06	-1.427231030138664144e-06	9.971173465661809413e-07
5.276854271356783244e+01	1.231392147313032643e-06	-1.270920308192426569e-06	8.926345878240338152e-07
5.327100502512561775e+01	1.093214496399878997e-06	-1.132236341744541690e-06	7.993746300064689005e-07
5.377346733668340306e+01	9.710679033566703698e-07	-1.009140821390565366e-06	7.160942770934097400e-07
5.427592964824119548e+01	8.628967297403660060e-07	-8.997576504236883718e-07	6.416329051033094968e-07
5.477839195979898790e+01	7.671314223759475113e-07	-8.025768787470037906e-07	5.750768100518705580e-07
5.528085427135677321e+01	6.823985332641920064e-07	-7.162499585194664381e-07	5.156149168675689316e-07
5.578331658291455852e+01	6.073757021846215805e-07	-6.395285236657124148e-07	4.624718790484923431e-07
5.628577889447235094e+01	5.408133225746872016e-07	-5.712471010329108322e-07	4.149134783078689126e-07
5.678824120603014336e+01	4.817606800613171111e-07	-5.104686974958986973e-07	3.723490604645133981e-07
5.729070351758792867e+01	4.294240283199281989e-07	-4.563825538500055673e-07	3.342665582818283982e-07
5.779316582914571399e+01	3.830345342077847974e-07	-4.082423816530054553e-07	3.001858020784532589e-07
5.829562814070350640e+01	3.418521856721344531e-07	-3.653536118970946546e-07	2.696543827955610279e-07
5.879809045226129882e+01	3.052759273985318471e-07	-3.271357084846066585e-07	2.422998707638372098e-07
5.930055276381908413e+01	2.728210185372619513e-07	-2.931038491823428837e-07	2.178167138923454400e-07
5.980301507537686945e+01	2.440169184200646829e-07	-2.627955268215989506e-07	1.959072027566043187e-07
6.030547738693466187e+01	2.184041288207970704e-07	-2.357692552180589413e-07	1.762794812246232487e-07
6.080793969849245428e+01	1.955893283768354198e-07	-2.116386921594499830e-07	1.586779580898520835e-07
6.131040201005023960e+01	1.752846168071486350e-07	-1.901032613377941044e-07	1.429042047436376397e-07
6.181286432160802491e+01	1.572175666459740991e-07	-1.708806599071636446e-07	1.287705788862155928e-07
6.231532663316581733e+01	1.411192051685399527e-07	-1.537046808125324114e-07	1.160963989527894946e-07
6.281778894472360975e+01	1.267397452704707856e-07	-1.383284726644539742e-07	1.047131037373973923e-07
6.332025125628139506e+01	1.138999762549557787e-07	-1.245664534688307319e-07	9.449205940375888648e-08
6.382271356783918037e+01	1.024440523708979969e-07	-1.122543246703065948e-07	8.531862994372569099e-08
6.432517587939697989e+01	9.221592978336564022e-08	-1.012330807129479655e-07	7.708184678002810041e-08
6.482763819095477231e+01	8.306232389337857993e-08	-9.134928568312339761e-08	6.967457581257534295e-08
6.533010050251256473e+01	7.486152916497145646e-08	-8.247802202858196826e-08	6.300872999657220844e-08
6.583256281407034294e+01	6.752234008183630318e-08	-7.452190211243644951e-08	5.701461175580929522e-08
6.633502512562813536e+01	6.095488759211358339e-08	-6.738625830755156340e-08	5.162466431001039211e-08
6.683748743718592777e+01	5.506772386375297551e-08	-6.097755203944499552e-08	4.677260621253420980e-08
6.733994974874370598e+01	4.977710156314441420e-08	-5.520972198078048505e-08	4.239720343938654340e-08
6.784241206030149840e+01	4.502576023863082549e-08	-5.002097935416677435e-08	3.845320140123709986e-08
6.834487437185929082e+01	4.076357622235532451e-08	-4.535640468347020589e-08	3.490000303819623521e-08
6.884733668341708324e+01	3.693794635834756418e-08	-4.116076895054290056e-08	3.169751169096063830e-08
6.934979899497487565e+01	3.349561868292046754e-08	-3.737940792421367035e-08	2.880643006901975651e-08
6.985226130653265386e+01	3.039399965193004872e-08	-3.396749418986190672e-08	2.619400859286537755e-08
7.035472361809044628e+01	2.760351829458438618e-08	-3.089217162141601515e-08	2.383544396226040131e-08
7.085718592964823870e+01	2.509492933786684251e-08	-2.812142660483307518e-08	2.170672581353796120e-08
7.135964824120601691e+01	2.283625590465222985e-08	-2.562217868801825421e-08	1.978373526601233017e-08
7.186211055276380932e+01	2.079651248034367334e-08	-2.336256741288363573e-08	1.804331210040883904e-08
7.236457286432160174e+01	1.895400152618187873e-08	-2.131911261154890382e-08	1.646789680181680873e-08
7.286703517587939416e+01	1.729196487006102556e-08	-1.947283825648681716e-08	1.504296152696585345e-08
7.336949748743718658e+01	1.579265590436700644e-08	-1.780437837397310944e-08	1.375390536891242331e-08
7.387195979899496479e+01	1.443682546838298097e-08	-1.629365553885975525e-08	1.258588977007888931e-08
7.437442211055275720e+01	1.320701125479471919e-08	-1.492231028971054571e-08	1.152527396072684124e-08
7.487688442211054962e+01	1.209220765508010909e-08	-1.367790143983429369e-08	1.056242608164590517e-08
7.537934673366832783e+01	1.108305629718271097e-08	-1.254956232650799632e-08	9.688811380894947912e-09
7.588180904522612025e+01	1.016903718911543494e-08	-1.152585092871928129e-08	8.895718421805414289e-09
7.638427135678391267e+01	9.338809559047568979e-09	-1.059494877530231934e-08	8.174345222801164231e-09
7.688673366834170508e+01	8.582729734201734264e-09	-9.746615730552419956e-09	7.516979896821866826e-09
7.738919597989949750e+01	7.894873332219594625e-09	-8.974016035995239117e-09	6.918235839962363659e-09
7.789165829145727571e+01	7.269830203720549591e-09	-8.270840104536697278e-09	6.373113927018985477e-09
7.839412060301506813e+01	6.701344222408121413e-09	-7.630319111429647828e-09	5.876460656144441098e-09
7.889658291457286055e+01	6.182789774130202462e-09	-7.045517696547707923e-09	5.423095561165349096e-09
7.939904522613063875e+01	5.708646503263307598e-09	-6.510521952910155578e-09	5.008538621269950758e-09
7.990150753768843117e+01	5.275241998163840493e-09	-6.021111527643353435e-09	4.629463749578059525e-09
8.040396984924622359e+01	4.879158653706214495e-09	-5.573335668114863297e-09	4.282746286598867969e-09
8.090643216080401601e+01	4.517099102305205301e-09	-5.163527837386522181e-09	3.965537641791993088e-09
8.140889447236180843e+01	4.185851583644694659e-09	-4.788181850900183099e-09	3.675137727161015437e-09
8.191135678391958663e+01	3.882262854546381382e-09	-4.443855674858700866e-09	3.408895958573446673e-09
8.241381909547737905e+01	3.603297185830780015e-09	-4.127232283186283432e-09	3.164255669085868990e-09
8.291628140703517147e+01	3.346714963106983526e-09	-3.835823904693525881e-09	2.939270114952466190e-09
8.341874371859294968e+01	3.110813352865578807e-09	-3.567702794894739340e-09	2.732405139484568394e-09
8.392120603015074209e+01	2.893928851409721111e-09	-3.320984869199090048e-09	2.542160740003558765e-09
8.442366834170853451e+01	2.694429780787762998e-09	-3.093822467014098861e-09	2.367066267395411640e-09
8.492613065326632693e+01	2.510818243655028477e-09	-2.884534906849364916e-09	2.205798199496741473e-09
8.542859296482411935e+01	2.341762404845226079e-09	-2.691649885905123060e-09	2.057217538043008810e-09
8.593105527638189756e+01	2.185963198787304371e-09	-2.513733010921392485e-09	1.920216202417175855e-09
8.643351758793968997e+01	2.042143941008527881e-09	-2.349374592726333635e-09	1.793705195687684462e-09
8.693597989949748239e+01	1.909137487413563877e-09	-2.197281769450439721e-09	1.676684191795649357e-09
8.743844221105526060e+01	1.786128819318202822e-09	-2.056534948110534665e-09	1.568435260515693337e-09
8.794090452261305302e+01	1.672395385814386767e-09	-1.926313270469634303e-09	1.468315456647503558e-09
8.844336683417084544e+01	1.567226758202106205e-09	-1.805809650092661066e-09	1.375692624707395862e-09
8.894582914572863785e+01	1.469926414419679204e-09	-1.694233194117514211e-09	1.289947713901879617e-09
8.944829145728643027e+01	1.379850222830823292e-09	-1.590860412425767315e-09	1.210522825744520810e-09
8.995075376884420848e+01	1.296402310843810606e-09	-1.495029772284336774e-09	1.136916151988014919e-09
9.045321608040200090e+01	1.218998018273945892e-09	-1.406092493711209696e-09	1.068635891051987661e-09
9.095567839195979332e+01	1.147062260996716350e-09	-1.323410418654454345e-09	1.005198290867313385e-09
9.145814070351757152e+01	1.080063564722905403e-09	-1.246390656729523815e-09	9.461517618478249851e-10
9.196060301507536394e+01	1.017649513007652473e-09	-1.174623522349608172e-09	8.911729196235838263e-10
9.246306532663315636e+01	9.595262845609871135e-10	-1.107759825886880982e-09	8.399811210833389619e-10
9.296552763819094878e+01	9.054047572298386170e-10	-1.045455963771292003e-09	7.923002141420387253e-10
9.346798994974874120e+01	8.550004058415696151e-10	-9.873738424765564380e-10	7.478585035201803976e-10
9.397045226130651940e+01	8.080351661505162110e-10	-9.331918059915792819e-10	7.064026637767223406e-10
9.447291457286431182e+01	7.642396919489468186e-10	-8.826177719246023624e-10	6.677144529162374866e-10
9.497537688442210424e+01	7.233494375050801460e-10	-8.353675117242829609e-10	6.315832072304959471e-10
9.547783919597988245e+01	6.851039835769092826e-10	-7.911612260894219545e-10	5.978015439031300732e-10
9.598030150753767487e+01	6.492479428339396296e-10	-7.497243375867567803e-10	5.661658507894833458e-10
9.648276381909546728e+01	6.155806381426144439e-10	-7.108317704482503534e-10	5.365041747817660199e-10
9.698522613065325970e+01	5.839784838838163952e-10	-6.743278922133494066e-10	5.086887765632854865e-10
9.748768844221105212e+01	5.543256284499570659e-10	-6.400646596117712964e-10	4.825971515663956227e-10
9.799015075376883033e+01	5.265079680340958059e-10	-6.078962678349117909e-10	4.581086501354487230e-10
9.849261306532662275e+01	5.004130003777414945e-10	-5.776792557265732248e-10	4.351046841488016930e-10
9.899507537688441516e+01	4.759250063196046532e-10	-5.492787298097024658e-10	4.134789468417376494e-10
9.949753768844219337e+01	4.529233299738194441e-10	-5.225705336067711026e-10	3.931409959499301165e-10
1.000000000000000000e+02	4.312886329370203781e-10	-4.974329793774458244e-10	3.740027540532528807e-10


==> dat/1dbte_with_E/Ewt_10K_Nx200_Nr255_l4_dt_2e-4_fl_x-0.988_04.csv <==
x	f0	f1	f2
1.000000000000000021e-02	7.465673971763266137e-04	-4.046505331609216857e-05	-1.162692363451308519e-04
5.124623115577888743e-01	1.014364399032913026e-02	-2.089901541325457895e-03	-1.786539485008589246e-03
1.014924623115577740e+00	1.328766737282665103e-02	-4.410357258082526870e-03	-6.774389638688284353e-04
1.517386934673366605e+00	1.573054690929484578e-02	-6.731029990804948855e-03	3.890542589588905239e-04
2.019849246231155249e+00	1.774369497237127113e-02	-8.877977421071568676e-03	1.423756036061283713e-03
2.522311557788944114e+00	1.946482307294863587e-02	-1.073349965814298160e-02	2.343285642395081213e-03
3.024773869346732980e+00	2.099604888101490319e-02	-1.223704438495891618e-02	3.058362622460958011e-03
3.527236180904521845e+00	2.240026329571872393e-02	-1.336824544314629132e-02	3.534602824354823956e-03
4.029698492462310710e+00	2.370978109228466524e-02	-1.413518878560812188e-02	3.754913505012589820e-03
4.532160804020099576e+00	2.486351271114118494e-02	-1.455959039927642862e-02	3.779092953806703278e-03
5.034623115577888441e+00	2.579882925436213087e-02	-1.468547875135687089e-02	3.654721662497880871e-03
5.537085427135677307e+00	2.643339256993768385e-02	-1.455779307952418007e-02	3.452931321635108533e-03
6.039547738693466172e+00	2.674020275647276401e-02	-1.423040258192535649e-02	3.196852965795072849e-03
6.542010050251255038e+00	2.668459600182227290e-02	-1.375625873449448297e-02	2.927694538476711787e-03
7.044472361809043903e+00	2.628874936047358168e-02	-1.317985864240356353e-02	2.663456837218278889e-03
7.546934673366832769e+00	2.561862301442449641e-02	-1.254277925040780603e-02	2.411861975373948228e-03
8.049396984924621634e+00	2.472707294408109033e-02	-1.187639688721616252e-02	2.179440652568364733e-03
8.551859296482410500e+00	2.366527899579647098e-02	-1.120474538161821652e-02	1.970298017787321630e-03
9.054321608040199365e+00	2.249050783307348853e-02	-1.054735827489471957e-02	1.785066818339950357e-03
9.556783919597988231e+00	2.125211994796940077e-02	-9.913714720820279019e-03	1.624360509266130391e-03
1.005924623115577710e+01	2.000949638696022936e-02	-9.312994189940982867e-03	1.484648539722879107e-03
1.056170854271356596e+01	1.878874704438338039e-02	-8.746789754858879870e-03	1.363042336541075246e-03
1.106417085427135483e+01	1.760835906571727241e-02	-8.216888450532656638e-03	1.256572324977570966e-03
1.156663316582914369e+01	1.647917770619254998e-02	-7.724129393349147242e-03	1.163386482176840099e-03
1.206909547738693256e+01	1.540667053829834071e-02	-7.266588064284878676e-03	1.082176963981049296e-03
1.257155778894472142e+01	1.440162466446621818e-02	-6.844071725870785536e-03	1.010996586829055952e-03
1.307402010050251029e+01	1.346272908148522102e-02	-6.452326017949316060e-03	9.483118809433734465e-04
1.357648241206029915e+01	1.259416141319918622e-02	-6.090506409434726445e-03	8.922911182603468537e-04
1.407894472361808802e+01	1.178732099145395756e-02	-5.754106834344876326e-03	8.418225087630044814e-04
1.458140703517587689e+01	1.104006802928996639e-02	-5.442347432365551504e-03	7.958483999560817500e-04
1.508386934673366575e+01	1.034158800838169169e-02	-5.151733945450018108e-03	7.542572697640634490e-04
1.558633165829145462e+01	9.685565037285974802e-03	-4.882348623201906643e-03	7.165171243566782321e-04
1.608879396984924526e+01	9.049690230753047737e-03	-4.628636725503962671e-03	6.924427481488008677e-04
1.659125628140703412e+01	8.425085407277725993e-03	-4.379733782775304882e-03	6.789661006933623167e-04
1.709371859296482299e+01	7.818814508393090099e-03	-4.131834795137392588e-03	6.661752034921149474e-04
1.759618090452261185e+01	7.228135713166858149e-03	-3.885668239650513951e-03	6.548599560730402214e-04
1.809864321608040072e+01	6.658584956004364591e-03	-3.640629110079943252e-03	6.424805202861528803e-04
1.860110552763818959e+01	6.110150724047399250e-03	-3.398636446199270692e-03	6.288285880835626455e-04
1.910356783919597845e+01	5.586733724102256431e-03	-3.160470074082783170e-03	6.131877738047163302e-04
1.960603015075376732e+01	5.090096760262226121e-03	-2.927823956594144145e-03	5.953119432513969723e-04
2.010849246231155618e+01	4.621407153575185674e-03	-2.702327614194696432e-03	5.752952994419290164e-04
2.061095477386934505e+01	4.182729953162676872e-03	-2.484931958823078779e-03	5.531292883818883250e-04
2.111341708542713391e+01	3.773557842459481382e-03	-2.277339391811266343e-03	5.291716882067904306e-04
2.161587939698492278e+01	3.394494503356806393e-03	-2.080109970090849355e-03	5.038714742820551724e-04
2.211834170854271164e+01	3.045169714509661854e-03	-1.894075740781083015e-03	4.774543468480035380e-04
2.262080402010050051e+01	2.724645113974539373e-03	-1.719876269089333455e-03	4.503639274584238738e-04
2.312326633165828937e+01	2.432108358664390388e-03	-1.557481375849417444e-03	4.232610964791565580e-04
2.362572864321607824e+01	2.166196079124332961e-03	-1.406955401727443943e-03	3.961521720682909149e-04
2.412819095477386711e+01	1.925774970800829154e-03	-1.268188466143649459e-03	3.693326849510114303e-04
2.463065326633165597e+01	1.709245591149731675e-03	-1.140843818304338245e-03	3.432380640360076663e-04
2.513311557788944484e+01	1.514475104550332303e-03	-1.024391571700848701e-03	3.181232068927115843e-04
2.563557788944723370e+01	1.340185225999335379e-03	-9.181832859883780947e-04	2.939266558425096044e-04
2.613804020100502257e+01	1.184769394361054459e-03	-8.217079617678574917e-04	2.706924171020598166e-04
2.664050251256281143e+01	1.046365254328393470e-03	-7.344484767882603071e-04	2.486101104169402055e-04
2.714296482412060030e+01	9.233039607795756826e-04	-6.556670302989927755e-04	2.278912084635127862e-04
2.764542713567838916e+01	8.139806551364634803e-04	-5.846430909806863427e-04	2.084977036065879027e-04
2.814788944723617803e+01	7.170245030939293883e-04	-5.207305989115629859e-04	1.903286755789579811e-04
2.865035175879396689e+01	6.313342511348228950e-04	-4.633654692792785017e-04	1.733553490679401986e-04
2.915281407035175576e+01	5.556576087009338239e-04	-4.120182307764646136e-04	1.575904320452740286e-04
2.965527638190954463e+01	4.888362258389482165e-04	-3.661564385331966495e-04	1.430460693632447204e-04
3.015773869346733349e+01	4.299015976471120865e-04	-3.252365870568617963e-04	1.297086815794219424e-04
3.066020100502512236e+01	3.779096690760775311e-04	-2.887470965402973546e-04	1.175114201483747029e-04
3.116266331658291122e+01	3.320617749246784398e-04	-2.562228634424215798e-04	1.063610223075742519e-04
3.166512562814070009e+01	2.917447416849410879e-04	-2.272545415354965972e-04	9.615564541556719934e-05
3.216758793969848540e+01	2.563402485546448857e-04	-2.014998752315934208e-04	8.682100551165921817e-05
3.267005025125627782e+01	2.252603462771138841e-04	-1.786447729354635099e-04	7.830916816764502326e-05
3.317251256281406313e+01	1.979838666082791069e-04	-1.583780593508950555e-04	7.059507182238276900e-05
3.367497487437184844e+01	1.740364695907551957e-04	-1.404083463561332150e-04	6.361637133770969518e-05
3.417743718592964086e+01	1.529961098465561372e-04	-1.244704023080724683e-04	5.729536770009929054e-05
3.467989949748743328e+01	1.345209858238444113e-04	-1.103389217660812689e-04	5.158040235383392973e-05
3.518236180904521859e+01	1.182972034204041471e-04	-9.780808508544260732e-05	4.641921717234040413e-05
3.568482412060300391e+01	1.040336383269721565e-04	-8.668934840009373739e-05	4.175403317585768450e-05
3.618728643216079632e+01	9.151016297689228618e-05	-7.682908744516187590e-05	3.753331785261875187e-05
3.668974874371858874e+01	8.053438714978259489e-05	-6.809425626984902608e-05	3.371461161434773232e-05
3.719221105527637405e+01	7.090540923504854451e-05	-6.036424365541037576e-05	3.027020193445357081e-05
3.769467336683415937e+01	6.244842364672765253e-05	-5.352595829497725936e-05	2.717278548170370424e-05
3.819713567839195179e+01	5.501916843710175298e-05	-4.747364060531049476e-05	2.439254095387962469e-05
3.869959798994974420e+01	4.848956029933011497e-05	-4.211495360681812754e-05	2.189575997929270605e-05
3.920206030150752952e+01	4.274563657408943928e-05	-3.736835771161712107e-05	1.965035698692529410e-05
3.970452261306531483e+01	3.769374466209369969e-05	-3.316499478052078488e-05	1.763484152812527109e-05
4.020698492462310725e+01	3.324899676582639634e-05	-2.944184014122234672e-05	1.582832383208278708e-05
4.070944723618089967e+01	2.933333621937736694e-05	-2.614057976452401094e-05	1.420713294933533090e-05
4.121190954773868498e+01	2.588411372502771469e-05	-2.321235742200735290e-05	1.275067332108983531e-05
4.171437185929647029e+01	2.285142553759890742e-05	-2.061661384604496192e-05	1.144161934758646766e-05
4.221683417085426271e+01	2.018533091564580091e-05	-1.831668946831424395e-05	1.026565167864483525e-05
4.271929648241205513e+01	1.783843378119570421e-05	-1.627898710151456661e-05	9.210290776198714073e-06
4.322175879396984044e+01	1.577298487554588805e-05	-1.447407738716345393e-05	8.264440416948965832e-06
4.372422110552762575e+01	1.395505219422760414e-05	-1.287497984515339346e-05	7.417466168097018958e-06
4.422668341708541817e+01	1.235281531092572440e-05	-1.145725515727096864e-05	6.658674332547781229e-06
4.472914572864321059e+01	1.093879266208009379e-05	-1.019924659339520401e-05	5.978472976801106643e-06
4.523160804020099590e+01	9.691457704418671629e-06	-9.082805687525717431e-06	5.368895256069065488e-06
4.573407035175878121e+01	8.590833583845657723e-06	-8.091543250843330067e-06	4.822459928214951024e-06
4.623653266331657363e+01	7.618190931438134987e-06	-7.210709785873706518e-06	4.332110526088971342e-06
4.673899497487436605e+01	6.758109507666098671e-06	-6.427688199578919450e-06	3.892036981953074236e-06
4.724145728643215136e+01	5.997822380045151793e-06	-5.731589536934280357e-06	3.497404362906254643e-06
4.774391959798993668e+01	5.325371346233701372e-06	-5.112458550103611144e-06	3.143408352314409378e-06
4.824638190954772909e+01	4.729659496072612997e-06	-4.561168890766852030e-06	2.825407385531871982e-06
4.874884422110552151e+01	4.202159963332556048e-06	-4.070353639941255292e-06	2.539693746550092401e-06
4.925130653266330683e+01	3.735632670695824435e-06	-3.633615026612298847e-06	2.283078512629243606e-06
4.975376884422109214e+01	3.322869327120785835e-06	-3.245040351862037502e-06	2.052661897316197410e-06
5.025623115577888456e+01	2.957036189449369726e-06	-2.899132588028202768e-06	1.845768358705678358e-06
5.075869346733667697e+01	2.632813548197730559e-06	-2.591258903248412497e-06	1.660150834965317029e-06
5.126115577889446229e+01	2.345510931997131188e-06	-2.317208010889581175e-06	1.493739826992458589e-06
5.176361809045224760e+01	2.090684319311382150e-06	-2.073118953966525723e-06	1.344483718289754533e-06
5.226608040201004002e+01	1.864229244060658222e-06	-1.855435368823820885e-06	1.210447422499680361e-06
5.276854271356783244e+01	1.663043343230096922e-06	-1.661308942865177152e-06	1.090107080436503614e-06
5.327100502512561775e+01	1.484390475531249319e-06	-1.488185395508446202e-06	9.820942086309531942e-07
5.377346733668340306e+01	1.325630023233541406e-06	-1.333712632788534855e-06	8.850880366045309241e-07
5.427592964824119548e+01	1.184292679838695234e-06	-1.195712021035070900e-06	7.978502711445912152e-07
5.477839195979898790e+01	1.058502310064247685e-06	-1.072443075922741994e-06	7.194214563178808311e-07
5.528085427135677321e+01	9.466163679115964906e-07	-9.623528457704550627e-07	6.489533612853593254e-07
5.578331658291455852e+01	8.470203808403786820e-07	-8.639771070975692742e-07	5.856136689499091010e-07
5.628577889447235094e+01	7.581771449309585530e-07	-7.759387985941328172e-07	5.286052235453006498e-07
5.678824120603014336e+01	6.789318481568019836e-07	-6.971404778705054387e-07	4.772845871735860214e-07
5.729070351758792867e+01	6.083279703218782274e-07	-6.266371227372502187e-07	4.310923166841158623e-07
5.779316582914571399e+01	5.454196578048067099e-07	-5.635451293153258019e-07	3.895000005716544235e-07
5.829562814070350640e+01	4.892843359663852364e-07	-5.070331243766049943e-07	3.520075742181273698e-07
5.879809045226129882e+01	4.391733310276832544e-07	-4.564083651028059706e-07	3.182081434633407622e-07
5.930055276381908413e+01	3.944834398721291607e-07	-4.110942026565003038e-07	2.877724650028464380e-07
5.980301507537686945e+01	3.546213843436895736e-07	-3.705297333380927848e-07	2.603735623817471602e-07
6.030547738693466187e+01	3.189986893156247984e-07	-3.341665842612047680e-07	2.356834374347566311e-07
6.080793969849245428e+01	2.871111363257922968e-07	-3.015273915332618603e-07	2.134136412077391473e-07
6.131040201005023960e+01	2.585895851409236423e-07	-2.722469772352878709e-07	1.933386391598208457e-07
6.181286432160802491e+01	2.330830219233823731e-07	-2.459795670193543858e-07	1.752437306075335913e-07
6.231532663316581733e+01	2.102401711727427546e-07	-2.223890528714207435e-07	1.589187615208104648e-07
6.281778894472360975e+01	1.897343403011876703e-07	-2.011623460871569600e-07	1.441674413535579130e-07
6.332025125628139506e+01	1.713326415181320765e-07	-1.820655941329313855e-07	1.308417043664022724e-07
6.382271356783918037e+01	1.548326794690234720e-07	-1.648920513755592861e-07	1.188099374045439940e-07
6.432517587939697989e+01	1.400272691626633967e-07	-1.494387431577759931e-07	1.079416881542640039e-07
6.482763819095477231e+01	1.267105459641319628e-07	-1.355082334784582298e-07	9.810938488415551470e-08
6.533010050251256473e+01	1.147200159817924604e-07	-1.229398766045911681e-07	8.920894273062670784e-08
6.583256281407034294e+01	1.039350865976085366e-07	-1.116085505221510640e-07	8.115895570861689904e-08
6.633502512562813536e+01	9.423578618068948076e-08	-1.013918125679449534e-07	7.387904650229575635e-08
6.683748743718592777e+01	8.549779120575478350e-08	-9.216713670256361431e-08	6.728748368924582744e-08
6.733994974874370598e+01	7.760710267749404939e-08	-8.382173567641299568e-08	6.130869660620393649e-08
6.784241206030149840e+01	7.048612647535632644e-08	-7.627508679181617376e-08	5.588785928518280671e-08
6.834487437185929082e+01	6.406695739909932294e-08	-6.945564506793993635e-08	5.097599531766681051e-08
6.884733668341708324e+01	5.827725596892103953e-08	-6.329017081471633831e-08	4.652338316461937637e-08
6.934979899497487565e+01	5.304321846572063526e-08	-5.770546188336890469e-08	4.248053952237516159e-08
6.985226130653265386e+01	4.830574759863480939e-08	-5.264162724771705458e-08	3.880650898387962331e-08
7.035472361809044628e+01	4.402372130917739338e-08	-4.805499048371356263e-08	3.547070690904123761e-08
7.085718592964823870e+01	4.015631425819988191e-08	-4.390268485650667788e-08	3.244327735528068428e-08
7.135964824120601691e+01	3.665844996043450302e-08	-4.013941404675533782e-08	2.969335387985389235e-08
7.186211055276380932e+01	3.348634108037662302e-08	-3.672138150812594035e-08	2.719114819066757563e-08
7.236457286432160174e+01	3.060900914278403212e-08	-3.361638296349988889e-08	2.491418833501569627e-08
7.286703517587939416e+01	2.800229571778974810e-08	-3.079843367301013209e-08	2.284395151047061634e-08
7.336949748743718658e+01	2.564062464469091137e-08	-2.824065586909426491e-08	2.096152942593483353e-08
7.387195979899496479e+01	2.349626701953008483e-08	-2.591471608436131468e-08	1.924731830454945113e-08
7.437442211055275720e+01	2.154400324726801708e-08	-2.379469451412925986e-08	1.768326394917881233e-08
7.487688442211054962e+01	1.976765614213520724e-08	-2.186310794811167484e-08	1.625658579339752532e-08
7.537934673366832783e+01	1.815336640180470775e-08	-2.010469645590884267e-08	1.495594067998979061e-08
7.588180904522612025e+01	1.668566033989703578e-08	-1.850311773185010951e-08	1.376964697076250238e-08
7.638427135678391267e+01	1.534792737980535104e-08	-1.704129595383977347e-08	1.268582513054959559e-08
7.688673366834170508e+01	1.412594208750867440e-08	-1.570444147082160059e-08	1.169403158547584384e-08
7.738919597989949750e+01	1.301068862397820555e-08	-1.448270822230325862e-08	1.078688354936622846e-08
7.789165829145727571e+01	1.199388914511080172e-08	-1.336699509047395640e-08	9.957508504928626035e-09
7.839412060301506813e+01	1.106614848212960724e-08	-1.234737496320369109e-08	9.198796571748049708e-09
7.889658291457286055e+01	1.021759426335697647e-08	-1.141359786929528036e-08	8.503587686716894346e-09
7.939904522613063875e+01	9.439903534121997176e-09	-1.055691869533566788e-08	7.865656409415373808e-09
7.990150753768843117e+01	8.727335017565077978e-09	-9.771088191621196676e-09	7.280313796066357104e-09
8.040396984924622359e+01	8.074522826983597327e-09	-9.050244815706646346e-09	6.743142163276633682e-09
8.090643216080401601e+01	7.476347637189388725e-09	-8.388873776465336153e-09	6.250087420540192737e-09
8.140889447236180843e+01	6.927848930047197486e-09	-7.781666476815537973e-09	5.797294103449314213e-09
8.191135678391958663e+01	6.424156623139301086e-09	-7.223411231349763832e-09	5.380977319044325375e-09
8.241381909547737905e+01	5.960577879014751142e-09	-6.709083062261681926e-09	4.997482533205210199e-09
8.291628140703517147e+01	5.533598026812492299e-09	-6.234881743644065376e-09	4.643980853002291517e-09
8.341874371859294968e+01	5.140497931010867921e-09	-5.797834890841960358e-09	4.318203013748981273e-09
8.392120603015074209e+01	4.778620113943256483e-09	-5.395036755296130384e-09	4.017929322742845991e-09
8.442366834170853451e+01	4.445357876077927787e-09	-5.023637459740607835e-09	3.740983531606614135e-09
8.492613065326632693e+01	4.138316505580753042e-09	-4.681033453481689824e-09	3.485408392079013755e-09
8.542859296482411935e+01	3.855364315008062222e-09	-4.364927867291657196e-09	3.249521405391184999e-09
8.593105527638189756e+01	3.594421858785277924e-09	-4.073081696052370570e-09	3.031685868975040822e-09
8.643351758793968997e+01	3.353445496953625789e-09	-3.803294473244897466e-09	2.830293243604937599e-09
8.693597989949748239e+01	3.130557146026022830e-09	-3.553539147544644066e-09	2.643856709782119007e-09
8.743844221105526060e+01	2.924405503189669290e-09	-3.322337628170780978e-09	2.471271718278560319e-09
8.794090452261305302e+01	2.733779293721745709e-09	-3.108358642835393933e-09	2.311536925884813919e-09
8.844336683417084544e+01	2.557487564983352406e-09	-2.910293250680662203e-09	2.163667788981049260e-09
8.894582914572863785e+01	2.394363499838905201e-09	-2.726859071803506050e-09	2.026700320228043169e-09
8.944829145728643027e+01	2.243344533856369313e-09	-2.556889066824629447e-09	1.899768788538429898e-09
8.995075376884420848e+01	2.103463863052616500e-09	-2.399322130623477998e-09	1.782097547358939403e-09
9.045321608040200090e+01	1.973773510634624982e-09	-2.253117848355310076e-09	1.672926536264741272e-09
9.095567839195979332e+01	1.853341017500130659e-09	-2.117252831863228359e-09	1.571508128810402846e-09
9.145814070351757152e+01	1.741298374282156197e-09	-1.990772876272297076e-09	1.477142558540557019e-09
9.196060301507536394e+01	1.637036869052122445e-09	-1.873000677682353428e-09	1.389319059153461362e-09
9.246306532663315636e+01	1.540033731726963256e-09	-1.763351009162275386e-09	1.307590247950824752e-09
9.296552763819094878e+01	1.449774555425247942e-09	-1.661248004893679924e-09	1.231515898720779285e-09
9.346798994974874120e+01	1.365753191630109641e-09	-1.566125055168701463e-09	1.160662882382495448e-09
9.397045226130651940e+01	1.287489645917615481e-09	-1.477447096067935133e-09	1.094626036167077595e-09
9.447291457286431182e+01	1.214551587287925158e-09	-1.394737395362807994e-09	1.033053235435728040e-09
9.497537688442210424e+01	1.146518822560987162e-09	-1.317533364219042753e-09	9.756041127138754982e-10
9.547783919597988245e+01	1.082977706777409025e-09	-1.245379620490272490e-09	9.219436015943771195e-10
9.598030150753767487e+01	1.023522309020840201e-09	-1.177829211032798534e-09	8.717427656379559575e-10
9.648276381909546728e+01	9.678195738789807864e-10	-1.114512260718539587e-09	8.247257527569523405e-10
9.698522613065325970e+01	9.156386669507227737e-10	-1.055166885482497209e-09	7.806909353225902521e-10
9.748768844221105212e+01	8.667599499325217053e-10	-9.995432818268932906e-10	7.394452928930492756e-10
9.799015075376883033e+01	8.209671059628532635e-10	-9.473954245418902598e-10	7.007987261982944772e-10
9.849261306532662275e+01	7.780472671256770886e-10	-8.984812676114941177e-10	6.645642741817154528e-10
9.899507537688441516e+01	7.377990388625068613e-10	-8.525742396327292756e-10	6.305696169673090518e-10
9.949753768844219337e+01	7.000352917405046433e-10	-8.094672545547875832e-10	5.986610992075571658e-10
1.000000000000000000e+02	6.645724830987347894e-10	-7.689574556814772302e-10	5.686885003221232232e-10


==> dat/1dbte_with_E/Ewt_10K_Nx200_Nr255_l4_dt_2e-4_fl_x-0.988_06.csv <==
x	f0	f1	f2
1.000000000000000021e-02	1.502253971033793711e-01	-1.902877739017316177e-03	-3.532220837972000795e-03
5.124623115577888743e-01	1.627972122129635879e-01	-1.624684945405726819e-02	-1.075350530629161014e-02
1.014924623115577740e+00	1.360380238360349159e-01	-2.904899479581511679e-02	-1.569169258781038384e-02
1.517386934673366605e+00	1.121513586933116230e-01	-3.385204065364162684e-02	-1.723463910379203004e-02
2.019849246231155249e+00	9.355607569314784711e-02	-3.345156219053888047e-02	-1.509833573243552288e-02
2.522311557788944114e+00	7.900747293980460439e-02	-3.109997215613084093e-02	-1.224736160913051861e-02
3.024773869346732980e+00	6.722690952412792298e-02	-2.817325473635267849e-02	-9.553513061525653952e-03
3.527236180904521845e+00	5.749571379608055949e-02	-2.514627314463122390e-02	-7.212794117105677388e-03
4.029698492462310710e+00	4.946503333073604819e-02	-2.220771949792950395e-02	-5.318316690935079999e-03
4.532160804020099576e+00	4.286016023228911981e-02	-1.945560279612922397e-02	-3.858607944708570495e-03
5.034623115577888441e+00	3.744292851854777449e-02	-1.695204129086744574e-02	-2.775802263946730315e-03
5.537085427135677307e+00	3.298949395899713338e-02	-1.473519084754642758e-02	-2.005049080446475070e-03
6.039547738693466172e+00	2.928579062495248464e-02	-1.280411121825823090e-02	-1.471630973478972593e-03
6.542010050251255038e+00	2.613979300338229242e-02	-1.113861239556625943e-02	-1.099160105567109809e-03
7.044472361809043903e+00	2.342289198351980503e-02	-9.719071091471525800e-03	-8.401595806863321799e-04
7.546934673366832769e+00	2.104333662389159740e-02	-8.518496868395149593e-03	-6.622902005759110809e-04
8.049396984924621634e+00	1.889953583923585992e-02	-7.490495504969165233e-03	-5.318167106387252253e-04
8.551859296482410500e+00	1.695982658088252687e-02	-6.602860338409432747e-03	-4.349231953719590450e-04
9.054321608040199365e+00	1.521597570809595824e-02	-5.841260733583061512e-03	-3.641051392681954844e-04
9.556783919597988231e+00	1.360288407093846429e-02	-5.175137144304287062e-03	-3.078162249269427212e-04
1.005924623115577710e+01	1.213441993897191110e-02	-4.594252138216653458e-03	-2.650267804005657503e-04
1.056170854271356596e+01	1.077668033966693723e-02	-4.074187735855262088e-03	-2.292071593429844073e-04
1.106417085427135483e+01	9.530470786870297306e-03	-3.605407939234027935e-03	-1.997371311936320371e-04
1.156663316582914369e+01	8.391327412746460782e-03	-3.183126958475336089e-03	-1.746946685363365921e-04
1.206909547738693256e+01	7.338545677527888965e-03	-2.796241034029235684e-03	-1.531752457229951974e-04
1.257155778894472142e+01	6.382952679783872318e-03	-2.447839069370925501e-03	-1.345420357464280619e-04
1.307402010050251029e+01	5.497669711564326725e-03	-2.124222378186197465e-03	-1.181472006843315581e-04
1.357648241206029915e+01	4.699570173466214619e-03	-1.831270509075412977e-03	-1.037419243105586696e-04
1.407894472361808802e+01	3.961875833414553634e-03	-1.556569307013346655e-03	-9.104488327844919280e-05
1.458140703517587689e+01	3.298415011955683259e-03	-1.306149081695090735e-03	-8.004432673691369690e-05
1.508386934673366575e+01	2.685607489230400560e-03	-1.070398210491495944e-03	-7.045491398460330620e-05
1.558633165829145462e+01	2.124818981791803778e-03	-8.502456012569502763e-04	-6.205303478672106739e-05
1.608879396984924526e+01	1.599845942397655919e-03	-6.432918959494250471e-04	-5.059784781869302786e-05
1.659125628140703412e+01	1.152251859001908636e-03	-4.678331537161327229e-04	-3.771379917372395899e-05
1.709371859296482299e+01	8.200318371917502064e-04	-3.367896631671832676e-04	-2.767960171169468817e-05
1.759618090452261185e+01	5.571271726971850375e-04	-2.308903762249492591e-04	-1.955136870754416764e-05
1.809864321608040072e+01	3.859479938731076023e-04	-1.624302771578937238e-04	-1.351196651801234578e-05
1.860110552763818959e+01	2.529578604944855594e-04	-1.072115637840020686e-04	-9.291813845580655331e-06
1.910356783919597845e+01	1.699716001371008383e-04	-7.324541205984557595e-05	-6.070102674880213641e-06
1.960603015075376732e+01	1.143802162622291118e-04	-5.000922403375767939e-05	-3.970872739642067773e-06
2.010849246231155618e+01	7.143583778294872405e-05	-3.132400903734219107e-05	-2.620433025504393490e-06
2.061095477386934505e+01	5.441285390072300493e-05	-2.493438670182240421e-05	-1.330845614162481573e-06
2.111341708542713391e+01	3.294022698073066521e-05	-1.490253150013418311e-05	-9.340466504465344884e-07
2.161587939698492278e+01	2.515022602993816233e-05	-1.194226238393787174e-05	-2.688503157171990024e-07
2.211834170854271164e+01	2.077986922768872689e-05	-1.026634591088728327e-05	1.328400408459544922e-07
2.262080402010050051e+01	1.170237899784219799e-05	-5.588220026757939199e-06	4.966741036623734856e-08
2.312326633165828937e+01	1.343743619420971782e-05	-7.120722399017894318e-06	5.445374001266254660e-07
2.362572864321607824e+01	9.461791482127104917e-06	-4.963916598120206141e-06	4.303473655004183395e-07
2.412819095477386711e+01	6.634237550966619593e-06	-3.507993299143651346e-06	4.045014680184122534e-07
2.463065326633165597e+01	9.037723247359596865e-06	-5.191391916475417434e-06	7.512844230341010618e-07
2.513311557788944484e+01	5.211863100217887791e-06	-2.860418993546203624e-06	4.365240064631503831e-07
2.563557788944723370e+01	5.148698614713562354e-06	-2.981166679033270478e-06	5.495386732238153140e-07
2.613804020100502257e+01	6.489061257530721847e-06	-3.933153312162573503e-06	7.480088300583759524e-07
2.664050251256281143e+01	3.423253881272823596e-06	-1.961366803662212413e-06	4.025782142473019913e-07
2.714296482412060030e+01	4.275067567224890351e-06	-2.633610238650439299e-06	5.902076787846171904e-07
2.764542713567838916e+01	4.861505901890300318e-06	-3.071132838223339742e-06	6.886061899748358884e-07
2.814788944723617803e+01	2.533081528881032697e-06	-1.516283965277965461e-06	3.698479245997285821e-07
2.865035175879396689e+01	3.485723228651265334e-06	-2.246999567614004927e-06	5.701887746284927281e-07
2.915281407035175576e+01	3.796969866866541369e-06	-2.489532276750016999e-06	6.286560006085393476e-07
2.965527638190954463e+01	1.994929467845670927e-06	-1.244265622791495867e-06	3.399585491155003660e-07
3.015773869346733349e+01	2.747062624950200156e-06	-1.835821116631878541e-06	5.151650047202212713e-07
3.066020100502512236e+01	3.075190746971711012e-06	-2.091839902324813562e-06	5.823068023765147451e-07
3.116266331658291122e+01	1.637474531405493766e-06	-1.063930977157651382e-06	3.165695616011254960e-07
3.166512562814070009e+01	2.074330416900344771e-06	-1.428357667196134099e-06	4.398839999745216163e-07
3.216758793969848540e+01	2.538213946142318141e-06	-1.791835007477463978e-06	5.451987816928183273e-07
3.267005025125627782e+01	1.417083571411642942e-06	-9.634072439434512108e-07	3.064668585327032044e-07
3.317251256281406313e+01	1.504705767806462216e-06	-1.058751105504003145e-06	3.505989624605598940e-07
3.367497487437184844e+01	2.096716805429475405e-06	-1.526292855497571424e-06	4.975449843167961664e-07
3.417743718592964086e+01	1.313812055665162083e-06	-9.323924504756662738e-07	3.124987739052912596e-07
3.467989949748743328e+01	1.053089363881579379e-06	-7.533689405334705039e-07	2.676275334978680391e-07
3.518236180904521859e+01	1.643893668939305490e-06	-1.232390651264367154e-06	4.304105864183407936e-07
3.568482412060300391e+01	1.267876750437055354e-06	-9.391449850028184574e-07	3.316194251089328107e-07
3.618728643216079632e+01	7.609048113904302806e-07	-5.503898674051481814e-07	2.082141259778440215e-07
3.668974874371858874e+01	1.173372434115136784e-06	-9.009178885135914511e-07	3.401556469240955069e-07
3.719221105527637405e+01	1.199716252110715473e-06	-9.276162718746351734e-07	3.488740716147273030e-07
3.769467336683415937e+01	6.640917408459411465e-07	-4.957796764609051952e-07	1.944390049823108583e-07
3.819713567839195179e+01	7.633142692182506896e-07	-5.910795854257089121e-07	2.385107894690728036e-07
3.869959798994974420e+01	1.044305347385733002e-06	-8.321606269306018028e-07	3.318952095830576030e-07
3.920206030150752952e+01	6.989726420892773454e-07	-5.476973941153046204e-07	2.217979633044753202e-07
3.970452261306531483e+01	4.881494518456374148e-07	-3.788571429710711827e-07	1.603861052782685093e-07
4.020698492462310725e+01	7.647551784940871345e-07	-6.198412998822167611e-07	2.598126946353247121e-07
4.070944723618089967e+01	7.353450796298307436e-07	-5.974266565554126486e-07	2.503725186725175976e-07
4.121190954773868498e+01	4.119823908758284160e-07	-3.259793930628654947e-07	1.416169676773141761e-07
4.171437185929647029e+01	4.692817391294556841e-07	-3.834907036497279088e-07	1.702092689304362897e-07
4.221683417085426271e+01	6.544093928440816855e-07	-5.479020210520473175e-07	2.405634420756761173e-07
4.271929648241205513e+01	4.712065770645644176e-07	-3.895864686398595233e-07	1.729062019418407506e-07
4.322175879396984044e+01	2.954574566447734534e-07	-2.403519731318407992e-07	1.116664420897914522e-07
4.372422110552762575e+01	4.390612787627034514e-07	-3.730482204130436759e-07	1.732348507623835592e-07
4.422668341708541817e+01	4.947909816390025129e-07	-4.248820823185467101e-07	1.962686591675601661e-07
4.472914572864321059e+01	3.030832129574595635e-07	-2.553866898053815506e-07	1.201775424590756170e-07
4.523160804020099590e+01	2.496072684732973534e-07	-2.111370007101779861e-07	1.025632196894076236e-07
4.573407035175878121e+01	3.823473308030074388e-07	-3.339336719152393773e-07	1.607987699759947907e-07
4.623653266331657363e+01	3.598610301055496475e-07	-3.147413712284909177e-07	1.515807342805974519e-07
4.673899497487436605e+01	2.076226094460214410e-07	-1.781049017628165415e-07	8.794615441231487479e-08
4.724145728643215136e+01	2.156192627427393330e-07	-1.886464687737301445e-07	9.501391873984775698e-08
4.774391959798993668e+01	3.144371837057742161e-07	-2.813978668996984449e-07	1.404723706675955365e-07
4.824638190954772909e+01	2.628791640488756212e-07	-2.342895416044523377e-07	1.173844199540116719e-07
4.874884422110552151e+01	1.519535348666695688e-07	-1.329108966516046964e-07	6.861915190469469434e-08
4.925130653266330683e+01	1.802569959324076801e-07	-1.620111392292296234e-07	8.486953216112213209e-08
4.975376884422109214e+01	2.498455486691852253e-07	-2.288295920820658134e-07	1.189341857865872542e-07
5.025623115577888456e+01	1.965935266812237277e-07	-1.791133448479169595e-07	9.352628789579948814e-08
5.075869346733667697e+01	1.160104681113109900e-07	-1.039255065888469503e-07	5.575360334471280309e-08
5.126115577889446229e+01	1.454680537355599932e-07	-1.335380005568630849e-07	7.219440107214183904e-08
5.176361809045224760e+01	1.970798398139429568e-07	-1.836985154014636237e-07	9.862499891663906163e-08
5.226608040201004002e+01	1.533067653901887766e-07	-1.421910918470698909e-07	7.671646115023222678e-08
5.276854271356783244e+01	9.113382326854832225e-08	-8.338425875669324079e-08	4.613755933070988038e-08
5.327100502512561775e+01	1.130796764430747093e-07	-1.058857588465255960e-07	5.901207850821506103e-08
5.377346733668340306e+01	1.544186270601663630e-07	-1.466265316575918045e-07	8.117435625914357976e-08
5.427592964824119548e+01	1.239683639335568949e-07	-1.171816527206140259e-07	6.514282522562398437e-08
5.477839195979898790e+01	7.341006020806436534e-08	-6.843835981926207119e-08	3.897557226317134367e-08
5.528085427135677321e+01	8.471581228283324323e-08	-8.065226140765009762e-08	4.648691948137662783e-08
5.578331658291455852e+01	1.192298749188196603e-07	-1.153714565300186056e-07	6.605218632450012322e-08
5.628577889447235094e+01	1.028067733418015367e-07	-9.932482750567696763e-08	5.696790228139192818e-08
5.678824120603014336e+01	6.130839523289397100e-08	-5.848772477115140015e-08	3.415570069386948040e-08
5.729070351758792867e+01	6.162585929400258508e-08	-5.949763208126010211e-08	3.526098710854116401e-08
5.779316582914571399e+01	9.008002470005234023e-08	-8.845881686877092861e-08	5.209488747280406814e-08
5.829562814070350640e+01	8.684181442698112089e-08	-8.537493460084298721e-08	5.026481576955607875e-08
5.879809045226129882e+01	5.411149692030011256e-08	-5.267707792118748278e-08	3.141856247965515482e-08
5.930055276381908413e+01	4.427007468394017692e-08	-4.328307903888486714e-08	2.633284805955343347e-08
5.980301507537686945e+01	6.530667993436036724e-08	-6.509257013578357808e-08	3.942497344156282687e-08
6.030547738693466187e+01	7.271676684993913064e-08	-7.278737318658455494e-08	4.396937632814544307e-08
6.080793969849245428e+01	4.999020599394988763e-08	-4.967678018021607792e-08	3.024702844007727316e-08
6.131040201005023960e+01	3.317180791545731647e-08	-3.277105501971642935e-08	2.039743039188453977e-08
6.181286432160802491e+01	4.496720714780796867e-08	-4.530868701374176797e-08	2.823678237940373557e-08
6.231532663316581733e+01	5.822884092250785121e-08	-5.920328811766371902e-08	3.671658305408994235e-08
6.281778894472360975e+01	4.683792924381574665e-08	-4.749243096304924095e-08	2.954159251463522542e-08
6.332025125628139506e+01	2.845295927127354795e-08	-2.858624987584786857e-08	1.806383955353000299e-08
6.382271356783918037e+01	2.975033710647479426e-08	-3.021640959163703419e-08	1.928468627235367631e-08
6.432517587939697989e+01	4.287624912011648780e-08	-4.410747367176929146e-08	2.799744749842973446e-08
6.482763819095477231e+01	4.274940473549751910e-08	-4.402750880950438250e-08	2.792927394995295853e-08
6.533010050251256473e+01	2.803937796914244269e-08	-2.866893953468655743e-08	1.835701657846432185e-08
6.583256281407034294e+01	2.040364586160930688e-08	-2.084576394444019506e-08	1.360408034708713035e-08
6.633502512562813536e+01	2.856981494116242563e-08	-2.970102152003936782e-08	1.935794203078633733e-08
6.683748743718592777e+01	3.568216953556068736e-08	-3.734105032018529588e-08	2.424047951420873912e-08
6.733994974874370598e+01	2.834705815625811449e-08	-2.957647386311858088e-08	1.926095009299141963e-08
6.784241206030149840e+01	1.745369457850029598e-08	-1.805933926253581918e-08	1.193349571290549745e-08
6.834487437185929082e+01	1.787212813838699944e-08	-1.866473280367481231e-08	1.245390847111187764e-08
6.884733668341708324e+01	2.567280617690120516e-08	-2.713885083880442006e-08	1.801739176805510295e-08
6.934979899497487565e+01	2.675554402817944784e-08	-2.834041998588478410e-08	1.879008217137303385e-08
6.985226130653265386e+01	1.844500577071970809e-08	-1.943171359633651923e-08	1.296978856087725393e-08
7.035472361809044628e+01	1.240090307725419270e-08	-1.301184193522888961e-08	8.830495679960247195e-09
7.085718592964823870e+01	1.604661246321407238e-08	-1.708449744011044357e-08	1.160914303073066719e-08
7.135964824120601691e+01	2.143282807853667204e-08	-2.299791498107767892e-08	1.555788049561827809e-08
7.186211055276380932e+01	1.920332223107430375e-08	-2.058607009605266833e-08	1.394084513378641462e-08
7.236457286432160174e+01	1.232106505299293302e-08	-1.311428927160357157e-08	8.969944903051400681e-09
7.286703517587939416e+01	9.875499738092874453e-09	-1.052604720445746084e-08	7.304446363045618070e-09
7.336949748743718658e+01	1.391007516454277827e-08	-1.503559337199303678e-08	1.040305668867422034e-08
7.387195979899496479e+01	1.702137818967812149e-08	-1.849458143670125940e-08	1.275239497319052295e-08
7.437442211055275720e+01	1.375768901174905832e-08	-1.491151570886912409e-08	1.030864299094579373e-08
7.487688442211054962e+01	8.636612230264925918e-09	-9.292376534845367778e-09	6.498443803648239271e-09
7.537934673366832783e+01	8.078856399560636035e-09	-8.739471383735378652e-09	6.168967470678408610e-09
7.588180904522612025e+01	1.150911410363259245e-08	-1.259678712574214872e-08	8.850683058843808163e-09
7.638427135678391267e+01	1.310608603955074365e-08	-1.439084819055260069e-08	1.008757195601074012e-08
7.688673366834170508e+01	9.970695637252367731e-09	-1.090716083066653798e-08	7.677188435677481389e-09
7.738919597989949750e+01	6.177708358176764368e-09	-6.707261867996010741e-09	4.792553416848215108e-09
7.789165829145727571e+01	6.109226025504541276e-09	-6.690953744836512274e-09	4.835393522291982805e-09
7.839412060301506813e+01	8.636411110281270092e-09	-9.576071342853622331e-09	6.890689921862108845e-09
7.889658291457286055e+01	9.823429574344875157e-09	-1.093197076179998587e-08	7.845293002830545086e-09
7.939904522613063875e+01	7.985380894465609830e-09	-8.867837873423067430e-09	6.378838541154397110e-09
7.990150753768843117e+01	5.368936429262273067e-09	-5.928883523058382305e-09	4.302038222306022896e-09
8.040396984924622359e+01	4.277398838556983356e-09	-4.722389772324028321e-09	3.466881223774181098e-09
8.090643216080401601e+01	4.782739628285808568e-09	-5.325845833950531890e-09	3.922874963817945060e-09
8.140889447236180843e+01	5.990154916650043047e-09	-6.720692662635800001e-09	4.938649550245658127e-09
8.191135678391958663e+01	7.017031969303298031e-09	-7.902268090896843924e-09	5.792840747940832978e-09
8.241381909547737905e+01	7.061991482805678256e-09	-7.958591135885378670e-09	5.830868214336974369e-09
8.291628140703517147e+01	6.136037018393730436e-09	-6.905027949599322248e-09	5.066905524029459114e-09
8.341874371859294968e+01	4.784526905240017193e-09	-5.366901998445836364e-09	3.954977036469572438e-09
8.392120603015074209e+01	3.552921737753881278e-09	-3.969603844094442874e-09	2.949100774454607065e-09
8.442366834170853451e+01	2.967792354597505072e-09	-3.316835768888105341e-09	2.487516219512896315e-09
8.492613065326632693e+01	3.169845172682240214e-09	-3.568637991342588719e-09	2.685001383648967146e-09
8.542859296482411935e+01	3.796349333746907048e-09	-4.306194497483403678e-09	3.234295228445053412e-09
8.593105527638189756e+01	4.456170021280970671e-09	-5.078058790969957699e-09	3.804377364654314394e-09
8.643351758793968997e+01	4.765013319707887549e-09	-5.440680228871699034e-09	4.070017103785949290e-09
8.693597989949748239e+01	4.462795124217724988e-09	-5.094293063296553565e-09	3.811898350262586346e-09
8.743844221105526060e+01	3.739400299524419769e-09	-4.260077543771228742e-09	3.194515928065557604e-09
8.794090452261305302e+01	2.886993304554900641e-09	-3.277609257762555675e-09	2.469573166958890786e-09
8.844336683417084544e+01	2.192748040960970725e-09	-2.480663348753280645e-09	1.884473881257423019e-09
8.894582914572863785e+01	1.926495260665433607e-09	-2.182817018396282161e-09	1.671602899513035042e-09
8.944829145728643027e+01	2.104342059461189303e-09	-2.401943720569109057e-09	1.843209105914108538e-09
8.995075376884420848e+01	2.512513260414235597e-09	-2.888000371384404782e-09	2.212092887676870912e-09
9.045321608040200090e+01	2.932191187512536905e-09	-3.385081585973950564e-09	2.586707514350404568e-09
9.095567839195979332e+01	3.148194374371549748e-09	-3.641534551721022615e-09	2.778689390080247292e-09
9.145814070351757152e+01	2.998878514235265310e-09	-3.468497698645980049e-09	2.646876773549594703e-09
9.196060301507536394e+01	2.574094218463288189e-09	-2.972123608577138528e-09	2.271931140177755471e-09
9.246306532663315636e+01	2.039516339227626965e-09	-2.347501418706374440e-09	1.801376486573485703e-09
9.296552763819094878e+01	1.558153862468991927e-09	-1.786580960383945170e-09	1.380362748866147372e-09
9.346798994974874120e+01	1.289988178924017901e-09	-1.477745648565608277e-09	1.151341465112462120e-09
9.397045226130651940e+01	1.312018335815813404e-09	-1.511401210929127713e-09	1.182367713900445953e-09
9.447291457286431182e+01	1.522313525280241115e-09	-1.766680060140168445e-09	1.381060889133416453e-09
9.497537688442210424e+01	1.796764857336974369e-09	-2.096534664940111292e-09	1.635168219917827858e-09
9.547783919597988245e+01	2.013226679046562449e-09	-2.356243620079538915e-09	1.834212679418347235e-09
9.598030150753767487e+01	2.053062838788043273e-09	-2.405249290473092802e-09	1.870902272234188987e-09
9.648276381909546728e+01	1.881065102965027756e-09	-2.202129274290965905e-09	1.713955609622291993e-09
9.698522613065325970e+01	1.581505216155507763e-09	-1.847439124160860747e-09	1.440954445684361803e-09
9.748768844221105212e+01	1.246767392813093387e-09	-1.451368503992342415e-09	1.136860745996981820e-09
9.799015075376883033e+01	9.678117402402276089e-10	-1.122408487141940384e-09	8.853267581595622455e-10
9.849261306532662275e+01	8.327335947266825335e-10	-9.656286660445713832e-10	7.673609318476773998e-10
9.899507537688441516e+01	8.645883371188921426e-10	-1.008325401391352897e-09	8.037597778685581957e-10
9.949753768844219337e+01	9.994778751466798960e-10	-1.173816646745422262e-09	9.348179901198316125e-10
1.000000000000000000e+02	1.168263667566678726e-09	-1.379157698163979069e-09	1.095986339404306800e-09


==> dat/1dbte_with_E/Ewt_10K_Nx200_Nr255_l4_dt_2e-4_fl_x-0.988_08.csv <==
x	f0	f1	f2
1.000000000000000021e-02	1.813703493967048011e-02	8.993203583078172023e-05	-4.456416945300941193e-03
5.124623115577888743e-01	2.589762726109021140e-01	4.177240765302829388e-03	-2.915105644494763240e-02
1.014924623115577740e+00	2.214951421928134379e-01	5.213388282286660416e-03	-8.997722321952049754e-03
1.517386934673366605e+00	1.914765179952586105e-01	1.155361555409312006e-03	-1.007436524301097425e-02
2.019849246231155249e+00	1.564541348224990636e-01	-7.063143138088336798e-03	-1.329494436586567754e-02
2.522311557788944114e+00	1.245463919993614194e-01	-1.275144994548879814e-02	-1.500036131011862894e-02
3.024773869346732980e+00	9.750340558745042296e-02	-1.497319052040086557e-02	-1.411463889813046810e-02
3.527236180904521845e+00	7.525026701930551121e-02	-1.485479134883025895e-02	-1.174343977238002067e-02
4.029698492462310710e+00	5.749868202021304192e-02	-1.344519796492446573e-02	-9.016006595781212579e-03
4.532160804020099576e+00	4.363052338588251783e-02	-1.150903883107490776e-02	-6.509905044040214910e-03
5.034623115577888441e+00	3.298733246412801495e-02	-9.512716851650346653e-03	-4.490601971048733057e-03
5.537085427135677307e+00	2.496791724103725185e-02	-7.679362623759383895e-03	-3.009708744349885810e-03
6.039547738693466172e+00	1.899400123665963627e-02	-6.100773614717238356e-03	-1.991187184546835878e-03
6.542010050251255038e+00	1.454599464020410286e-02	-4.797303476568369994e-03	-1.309653776942787048e-03
7.044472361809043903e+00	1.122038780551638977e-02	-3.748645164927291544e-03	-8.642386495586852971e-04
7.546934673366832769e+00	8.721873316371329954e-03	-2.919624771852403176e-03	-5.844032800805470202e-04
8.049396984924621634e+00	6.806303841316003501e-03	-2.271364028422374372e-03	-3.982510988659317911e-04
8.551859296482410500e+00	5.325210543360167116e-03	-1.765451345398051869e-03	-2.750783879397307929e-04
9.054321608040199365e+00	4.182072890214473537e-03	-1.374029063862110614e-03	-1.974296975651737248e-04
9.556783919597988231e+00	3.275932118612268507e-03	-1.068216699912824834e-03	-1.403534161205612291e-04
1.005924623115577710e+01	2.571819037392088919e-03	-8.319575773323883072e-04	-1.052442450906258380e-04
1.056170854271356596e+01	2.012706525629066271e-03	-6.480407843923431882e-04	-7.786518743088462918e-05
1.106417085427135483e+01	1.575002200092151658e-03	-5.043723065324199999e-04	-6.017022660028708598e-05
1.156663316582914369e+01	1.232983167966906872e-03	-3.944121789433780367e-04	-4.600861258092549673e-05
1.206909547738693256e+01	9.641580185615628842e-04	-3.068696534409015727e-04	-3.739041105293899382e-05
1.257155778894472142e+01	7.578468612728892244e-04	-2.413424642628946427e-04	-2.950722512628431766e-05
1.307402010050251029e+01	5.944136948524033877e-04	-1.883738349302859405e-04	-2.508806110472599270e-05
1.357648241206029915e+01	4.720531725175604060e-04	-1.495138831226055782e-04	-2.094375057145111754e-05
1.407894472361808802e+01	3.731236897307562859e-04	-1.176931469058818002e-04	-1.784094324478250799e-05
1.458140703517587689e+01	3.013608992072017287e-04	-9.485983171856598854e-05	-1.597710376003423535e-05
1.508386934673366575e+01	2.423684461290770615e-04	-7.575831995871153222e-05	-1.389189250129205330e-05
1.558633165829145462e+01	1.995284479798843939e-04	-6.212342423123653990e-05	-1.274048514855751894e-05
1.608879396984924526e+01	1.649041512404966401e-04	-5.095643905339271394e-05	-1.138104053595861105e-05
1.659125628140703412e+01	1.365847949033776644e-04	-4.191830845088522964e-05	-9.955149622500919610e-06
1.709371859296482299e+01	1.185207501498480246e-04	-3.677964974553513393e-05	-9.163431190987758227e-06
1.759618090452261185e+01	9.785224713480842414e-05	-2.988598247301562784e-05	-7.857755480761750112e-06
1.809864321608040072e+01	8.883522623042500383e-05	-2.788920458641223744e-05	-7.526462686662966144e-06
1.860110552763818959e+01	7.496487526885431147e-05	-2.305330844770483797e-05	-6.653934709769245209e-06
1.910356783919597845e+01	6.778102412174063639e-05	-2.127795095491791266e-05	-6.123502206110302816e-06
1.960603015075376732e+01	6.121995264055760957e-05	-1.937364611718711953e-05	-5.735820500435600702e-06
2.010849246231155618e+01	5.257693973173652472e-05	-1.628573995376550451e-05	-5.055962277646285099e-06
2.061095477386934505e+01	5.099951644002498547e-05	-1.677681298552409912e-05	-4.682376706282434924e-06
2.111341708542713391e+01	4.361761565481064612e-05	-1.370830023093800078e-05	-4.495465012223687126e-06
2.161587939698492278e+01	4.123506355765378320e-05	-1.334175997822203802e-05	-4.104726967253698172e-06
2.211834170854271164e+01	3.867045560463197091e-05	-1.285379534386019098e-05	-3.672398888260210611e-06
2.262080402010050051e+01	3.295536014615515916e-05	-1.046694423647749244e-05	-3.444795930044446243e-06
2.312326633165828937e+01	3.367716685192949941e-05	-1.147096477523779324e-05	-3.260142897406560987e-06
2.362572864321607824e+01	2.944460761515101867e-05	-9.816703202319428763e-06	-2.856918409291061155e-06
2.412819095477386711e+01	2.663552897299555831e-05	-8.841207924349853931e-06	-2.666009117158760981e-06
2.463065326633165597e+01	2.780773668711198490e-05	-9.834683723051761736e-06	-2.718817167403438652e-06
2.513311557788944484e+01	2.308319663267838697e-05	-7.589220433767723573e-06	-2.393379099750609174e-06
2.563557788944723370e+01	2.226475281254185310e-05	-7.712517860860650958e-06	-2.039039527261314116e-06
2.613804020100502257e+01	2.266789945597880892e-05	-8.345084090755235367e-06	-1.979803211904915772e-06
2.664050251256281143e+01	1.864961697493702520e-05	-6.176007430450164011e-06	-2.071517524823260996e-06
2.714296482412060030e+01	1.904877673295077620e-05	-6.807746828655546847e-06	-1.743201548783791769e-06
2.764542713567838916e+01	1.876374376709435065e-05	-7.037084069138614880e-06	-1.496177085934802033e-06
2.814788944723617803e+01	1.522224181826111188e-05	-5.169213944463095110e-06	-1.590267141954418266e-06
2.865035175879396689e+01	1.627809150175074524e-05	-6.029652253636984411e-06	-1.423528428450703694e-06
2.915281407035175576e+01	1.593761924511168375e-05	-6.105239646104467579e-06	-1.221261405881026212e-06
2.965527638190954463e+01	1.259985134437470785e-05	-4.406931854116466009e-06	-1.161786061861130733e-06
3.015773869346733349e+01	1.378944495066808481e-05	-5.329471711779006828e-06	-1.050706434617370126e-06
3.066020100502512236e+01	1.390936608342590095e-05	-5.528262195697030454e-06	-1.021101295840254133e-06
3.116266331658291122e+01	1.083008020947634207e-05	-3.829799116003758204e-06	-1.024607852535622983e-06
3.166512562814070009e+01	1.157470707645889635e-05	-4.568511476464061491e-06	-7.241249259730104369e-07
3.216758793969848540e+01	1.213704050496850550e-05	-5.174847059558080910e-06	-5.347067717122095894e-07
3.267005025125627782e+01	9.468671342891473472e-06	-3.643403280010614343e-06	-7.533038651552036404e-07
3.317251256281406313e+01	1.002658769905155404e-05	-3.888508162610042320e-06	-9.117043660172239385e-07
3.367497487437184844e+01	1.127634187715594905e-05	-4.708389530562790315e-06	-7.052079949826126693e-07
3.417743718592964086e+01	8.355925303474384086e-06	-3.394192661709506136e-06	-2.222452964757962514e-07
3.467989949748743328e+01	7.810170599575327606e-06	-3.276893690588838354e-06	-2.724996213192338401e-07
3.518236180904521859e+01	1.021057686526855810e-05	-4.532474339408786991e-06	-7.699308535654309513e-07
3.568482412060300391e+01	8.624424984660577237e-06	-3.456568740249898618e-06	-6.725864974433194301e-07
3.618728643216079632e+01	6.462231708421540318e-06	-2.425444815684894471e-06	-1.712144575393150399e-07
3.668974874371858874e+01	7.971926490776427691e-06	-3.892303765281067540e-06	9.124339151894768621e-08
3.719221105527637405e+01	8.262375435711321133e-06	-3.975519598264965072e-06	-2.670680350811418265e-07
3.769467336683415937e+01	6.459530797135449421e-06	-2.346823750369223453e-06	-7.600497856254542046e-07
3.819713567839195179e+01	6.711324066718309633e-06	-2.802580462298638540e-06	-2.719535459001264465e-07
3.869959798994974420e+01	7.425496329033927075e-06	-3.826540699285233322e-06	3.665918886078670225e-07
3.920206030150752952e+01	5.912028338451311423e-06	-2.799631907795639718e-06	3.529637110831384730e-09
3.970452261306531483e+01	5.417191842632120614e-06	-2.264331701560352294e-06	-4.179691769041647424e-07
4.020698492462310725e+01	7.003492333394262477e-06	-3.311881811237283772e-06	-2.413092293218014128e-07
4.070944723618089967e+01	6.460808272954130503e-06	-3.111611608459380018e-06	3.126244222501022036e-08
4.121190954773868498e+01	4.369403250643234041e-06	-1.951009884295026553e-06	1.497089212380372871e-07
4.171437185929647029e+01	5.034232464187272248e-06	-2.568733907170205697e-06	1.631072332729183343e-07
4.221683417085426271e+01	6.510672250641086318e-06	-3.533631405428656090e-06	4.953192396343909208e-08
4.271929648241205513e+01	5.293532810747106376e-06	-2.487193351104538059e-06	-1.635626045143159039e-07
4.322175879396984044e+01	4.030145848525423053e-06	-1.655287650644511121e-06	-7.390859100442830372e-08
4.372422110552762575e+01	4.951795750422951297e-06	-2.734743003569411205e-06	4.327868767252650753e-07
4.422668341708541817e+01	5.302030776730305090e-06	-3.175080149705991146e-06	5.299298053859587302e-07
4.472914572864321059e+01	4.046585078154927209e-06	-2.037232997356488114e-06	1.944664052283255221e-08
4.523160804020099590e+01	3.930154041764495217e-06	-1.825134989315379672e-06	-1.215727407133443170e-07
4.573407035175878121e+01	5.063804882594965513e-06	-2.794100900494678195e-06	2.738993252524166892e-07
4.623653266331657363e+01	4.601322561963044582e-06	-2.635125494070167705e-06	4.390867429311244560e-07
4.673899497487436605e+01	3.106669802880248690e-06	-1.654106271143170332e-06	2.908866396322446785e-07
4.724145728643215136e+01	3.517774037406906329e-06	-2.001950991315828779e-06	2.665304252674987734e-07
4.774391959798993668e+01	4.833981091885309438e-06	-2.939435940604414870e-06	3.299394437762539671e-07
4.824638190954772909e+01	4.229148659153762203e-06	-2.404305164062247705e-06	2.204903550042347429e-07
4.874884422110552151e+01	2.883653495812771725e-06	-1.417439642285777260e-06	1.543023308168576700e-07
4.925130653266330683e+01	3.257837322716663176e-06	-1.938289995257254027e-06	4.542398962080837182e-07
4.975376884422109214e+01	4.139491197024030397e-06	-2.815503440264213469e-06	7.205228815843186024e-07
5.025623115577888456e+01	3.508315369996363686e-06	-2.249146440065754000e-06	4.537246949044972471e-07
5.075869346733667697e+01	2.622628033078046924e-06	-1.403904805172022417e-06	1.139702124870338156e-07
5.126115577889446229e+01	3.219720372316803512e-06	-1.889098418239912156e-06	2.885223054718807205e-07
5.176361809045224760e+01	3.943838434837343440e-06	-2.578039383655299794e-06	6.000937615417452331e-07
5.226608040201004002e+01	3.119394511514261483e-06	-2.022654250977632704e-06	5.334719109749136590e-07
5.276854271356783244e+01	2.164629770141266237e-06	-1.325769907754181063e-06	3.519005002327102669e-07
5.327100502512561775e+01	2.819040341056710274e-06	-1.871565157730652027e-06	4.345638803886178039e-07
5.377346733668340306e+01	3.740132126760622726e-06	-2.582895888998556752e-06	5.588212811374183490e-07
5.427592964824119548e+01	3.145145732304641804e-06	-2.046302848804410628e-06	4.175247716635533203e-07
5.477839195979898790e+01	2.139458802506705978e-06	-1.240920789296914245e-06	2.789506400138297041e-07
5.528085427135677321e+01	2.425487082343968061e-06	-1.616963986653143242e-06	5.049413191544434223e-07
5.578331658291455852e+01	3.171105564982622038e-06	-2.374977223912330493e-06	7.885846163360628102e-07
5.628577889447235094e+01	2.810776354461403234e-06	-2.073765785935828923e-06	6.476204434125921744e-07
5.678824120603014336e+01	1.979874843120068825e-06	-1.295757906591178947e-06	3.219025843034871871e-07
5.729070351758792867e+01	2.198375987820087370e-06	-1.441450168572896829e-06	3.420063099908127481e-07
5.779316582914571399e+01	3.014616872843460281e-06	-2.152275263416178067e-06	6.020961379831299538e-07
5.829562814070350640e+01	2.861958212271136423e-06	-2.070605512028013718e-06	6.314652256498138911e-07
5.879809045226129882e+01	1.913785944742553594e-06	-1.325569318696319255e-06	4.411999603334789564e-07
5.930055276381908413e+01	1.743740335577141800e-06	-1.243226554685143765e-06	4.317037651365757845e-07
5.980301507537686945e+01	2.532467885917511775e-06	-1.953643616925162053e-06	6.411367355283527329e-07
6.030547738693466187e+01	2.820169539680831374e-06	-2.179014193169383658e-06	6.805206456316793919e-07
6.080793969849245428e+01	2.090052323020975567e-06	-1.492742914479940879e-06	4.402769247102186318e-07
6.131040201005023960e+01	1.583732844387071506e-06	-1.048948668901598775e-06	3.267088536672041073e-07
6.181286432160802491e+01	2.064104387260575491e-06	-1.547841172015493594e-06	5.709296156826746451e-07
6.231532663316581733e+01	2.537887023610592512e-06	-2.047288520160395577e-06	7.944809745264580724e-07
6.281778894472360975e+01	2.076332976886132525e-06	-1.663943994784359277e-06	6.483160297425989921e-07
6.332025125628139506e+01	1.426768668146340502e-06	-1.073380880943272470e-06	3.965705705500932787e-07
6.382271356783918037e+01	1.661991004195338831e-06	-1.259109397123599087e-06	4.274347571752444539e-07
6.432517587939697989e+01	2.357944827622437493e-06	-1.858384644717331722e-06	6.266149621473684044e-07
6.482763819095477231e+01	2.350069530238964474e-06	-1.841987673614041469e-06	6.298823633339234381e-07
6.533010050251256473e+01	1.627169668303778564e-06	-1.211476256662171623e-06	4.357524342228226668e-07
6.583256281407034294e+01	1.292989511329463747e-06	-9.646712534295510150e-07	3.933808352957652217e-07
6.633502512562813536e+01	1.775802730786037638e-06	-1.471581358046602431e-06	6.187837834102351535e-07
6.683748743718592777e+01	2.173660788963914279e-06	-1.868488002286336394e-06	7.709590848873103453e-07
6.733994974874370598e+01	1.783515149220392207e-06	-1.487884100701558536e-06	5.937467632578150611e-07
6.784241206030149840e+01	1.239639944030926242e-06	-9.483515938911998392e-07	3.552271030082985521e-07
6.834487437185929082e+01	1.385343268726576960e-06	-1.069879278555838819e-06	4.037156178926348722e-07
6.884733668341708324e+01	1.932460042955447898e-06	-1.589321511949958642e-06	6.298232962895128995e-07
6.934979899497487565e+01	1.983336067311277194e-06	-1.659518730613576822e-06	6.771584991272830765e-07
6.985226130653265386e+01	1.409374292445307381e-06	-1.152687168354501954e-06	4.859724654947683011e-07
7.035472361809044628e+01	1.046098800839907407e-06	-8.430440996458778723e-07	3.685195182002018146e-07
7.085718592964823870e+01	1.408125529380626621e-06	-1.203973650555356681e-06	5.157430430237906790e-07
7.135964824120601691e+01	1.867537653719738310e-06	-1.637788321475057900e-06	6.850550707991779992e-07
7.186211055276380932e+01	1.700434533148000233e-06	-1.459982518794743807e-06	6.001306179744707244e-07
7.236457286432160174e+01	1.169806708269514224e-06	-9.380885483046530068e-07	3.823604998524941401e-07
7.286703517587939416e+01	1.028302317117085792e-06	-8.115603457102781312e-07	3.498428387101888315e-07
7.336949748743718658e+01	1.425243152797117052e-06	-1.224204684050393075e-06	5.566887555821264378e-07
7.387195979899496479e+01	1.701272599181898782e-06	-1.521552805679388160e-06	7.032960993419690533e-07
7.437442211055275720e+01	1.383768448447481038e-06	-1.232384466854410209e-06	5.744040537716575433e-07
7.487688442211054962e+01	9.300139311782226342e-07	-7.989315154976594490e-07	3.714301604840238845e-07
7.537934673366832783e+01	9.694417308753672114e-07	-8.333554268794020171e-07	3.737153211141356330e-07
7.588180904522612025e+01	1.406330202370055419e-06	-1.246374927551628131e-06	5.466534842972079001e-07
7.638427135678391267e+01	1.601470944149739427e-06	-1.422988460816455095e-06	6.203125738124655229e-07
7.688673366834170508e+01	1.249573631744022969e-06	-1.073947035536383451e-06	4.695045106446059070e-07
7.738919597989949750e+01	8.395883022400123946e-07	-6.847735579898803908e-07	3.134887129674583442e-07
7.789165829145727571e+01	8.897624160194444590e-07	-7.670320780871523060e-07	3.812370862521233888e-07
7.839412060301506813e+01	1.243046732875019876e-06	-1.152013313825668081e-06	5.830954242079827965e-07
7.889658291457286055e+01	1.398834346966561501e-06	-1.325088217551272924e-06	6.675906383942987034e-07
7.939904522613063875e+01	1.153741084248303706e-06	-1.077930865672954686e-06	5.364573129718515280e-07
7.990150753768843117e+01	8.233759078315714004e-07	-7.369549960526100725e-07	3.588080609710323488e-07
8.040396984924622359e+01	7.268465715746501561e-07	-6.323694738316240264e-07	3.048239963161412724e-07
8.090643216080401601e+01	8.618796623225960752e-07	-7.647554024895978255e-07	3.744735343095031381e-07
8.140889447236180843e+01	1.087086692319767371e-06	-9.919790236694935931e-07	4.940336092853873166e-07
8.191135678391958663e+01	1.263065834444852779e-06	-1.173891043063758403e-06	5.908119104013912595e-07
8.241381909547737905e+01	1.263924197277709158e-06	-1.183789113455023134e-06	5.990563411562720007e-07
8.291628140703517147e+01	1.100385125381056426e-06	-1.030674575933149016e-06	5.229799699959296747e-07
8.341874371859294968e+01	8.729804001356369684e-07	-8.127670963696919160e-07	4.127969666358380895e-07
8.392120603015074209e+01	6.821018910550077793e-07	-6.281765838766013291e-07	3.186724965663162583e-07
8.442366834170853451e+01	6.245431449511542894e-07	-5.715100742914849655e-07	2.889864631899640028e-07
8.492613065326632693e+01	7.210738828955905776e-07	-6.636399098909680362e-07	3.346558861659748479e-07
8.542859296482411935e+01	8.932341391420126351e-07	-8.292009525343873683e-07	4.177036156949679006e-07
8.593105527638189756e+01	1.057079577365687563e-06	-9.874971391779709060e-07	4.974389667491312851e-07
8.643351758793968997e+01	1.130134443101171831e-06	-1.059244142095021418e-06	5.338831074073952211e-07
8.693597989949748239e+01	1.058388638589089365e-06	-9.924722352899711418e-07	5.008140630563381902e-07
8.743844221105526060e+01	8.912244009961142752e-07	-8.344162518704056396e-07	4.219714234873659094e-07
8.794090452261305302e+01	7.014500576957630995e-07	-6.547901947328422829e-07	3.324164119924474994e-07
8.844336683417084544e+01	5.606300387988331631e-07	-5.221170326992241094e-07	2.666112424470546543e-07
8.894582914572863785e+01	5.358045235376452853e-07	-5.005819078533045203e-07	2.568327284931464468e-07
8.944829145728643027e+01	6.267473804332426313e-07	-5.898454933045977201e-07	3.028309709257100698e-07
8.995075376884420848e+01	7.722925498933285628e-07	-7.311126600060248934e-07	3.748886648349625308e-07
9.045321608040200090e+01	9.100096972554395075e-07	-8.643775172219322747e-07	4.426794352511270636e-07
9.095567839195979332e+01	9.785061837783490732e-07	-9.306315829505927148e-07	4.763809927357703853e-07
9.145814070351757152e+01	9.325942786422963709e-07	-8.865068833775094400e-07	4.541120615830199176e-07
9.196060301507536394e+01	8.034555323121579665e-07	-7.623610350446481665e-07	3.914324420579322057e-07
9.246306532663315636e+01	6.452525371939962493e-07	-6.107342781242819388e-07	3.151656291957639342e-07
9.296552763819094878e+01	5.112756239142121500e-07	-4.833206669009009571e-07	2.517030831512023400e-07
9.346798994974874120e+01	4.538174878024894032e-07	-4.308456319606379627e-07	2.269412353185303124e-07
9.397045226130651940e+01	4.964538256594128534e-07	-4.760014699137122370e-07	2.523605443927727040e-07
9.447291457286431182e+01	6.007797061006843738e-07	-5.809695711867895841e-07	3.083201929719286492e-07
9.497537688442210424e+01	7.207505091369743187e-07	-7.004772698201257043e-07	3.713483051632928568e-07
9.547783919597988245e+01	8.110501509209684032e-07	-7.899682395789620975e-07	4.183444054394439923e-07
9.598030150753767487e+01	8.277009006218628064e-07	-8.062069310293389468e-07	4.268956651866866329e-07
9.648276381909546728e+01	7.595371658814553307e-07	-7.384690793220017607e-07	3.915927332747628128e-07
9.698522613065325970e+01	6.424041062315426505e-07	-6.226125807209366114e-07	3.313902792412241418e-07
9.748768844221105212e+01	5.153004509089637676e-07	-4.976152978339429180e-07	2.668719627601113562e-07
9.799015075376883033e+01	4.166236643784975040e-07	-4.018541337394723881e-07	2.183040750385173158e-07
9.849261306532662275e+01	3.835264770968242030e-07	-3.724559219472678233e-07	2.052890007760545570e-07
9.899507537688441516e+01	4.241741113982781238e-07	-4.173158786822135279e-07	2.318295593457907389e-07
9.949753768844219337e+01	5.079659980361976915e-07	-5.052350967443050974e-07	2.810646734408401643e-07
1.000000000000000000e+02	6.019949492619691971e-07	-6.026932790567463787e-07	3.348973383894113203e-07


==> dat/1dbte_with_E/Ewt_10K_Nx200_Nr255_l4_dt_2e-4_fl_x-0.988_10.csv <==
x	f0	f1	f2
1.000000000000000021e-02	1.721790286183388086e-01	-4.921464533368609222e-03	-2.135445065729950267e-03
5.124623115577888743e-01	2.612652219972619871e-01	-4.204194862555778178e-02	-1.277699458262946709e-02
1.014924623115577740e+00	2.149235150994718846e-01	-5.664113401961738681e-02	-2.482190706694701113e-02
1.517386934673366605e+00	1.733733798439112406e-01	-5.946470978917925421e-02	-2.442754058059229752e-02
2.019849246231155249e+00	1.387322507715108011e-01	-5.515500241177013346e-02	-1.904098151105735118e-02
2.522311557788944114e+00	1.101664156652009119e-01	-4.811145053509821579e-02	-1.327498446440250959e-02
3.024773869346732980e+00	8.688062478697052005e-02	-4.041655992368626410e-02	-8.624088286305512524e-03
3.527236180904521845e+00	6.814663764806774826e-02	-3.307722001932131978e-02	-5.211312182437747263e-03
4.029698492462310710e+00	5.344017619171489292e-02	-2.658078305891429030e-02	-2.914573042796737238e-03
4.532160804020099576e+00	4.213047867270159480e-02	-2.113082922659063542e-02	-1.487675715864138735e-03
5.034623115577888441e+00	3.353176378715427147e-02	-1.673292591629333206e-02	-6.575795094909233415e-04
5.537085427135677307e+00	2.700008280517092810e-02	-1.326367930074709954e-02	-2.057171162828417090e-04
6.039547738693466172e+00	2.198956870489047685e-02	-1.055500619751497532e-02	2.017516184789260053e-05
6.542010050251255038e+00	1.807254254850224409e-02	-8.446224747075200753e-03	1.264679951714276938e-04
7.044472361809043903e+00	1.494345650189995642e-02	-6.799829755867602306e-03	1.703802192843406095e-04
7.546934673366832769e+00	1.240089199618676745e-02	-5.505926433747697010e-03	1.778032057211208076e-04
8.049396984924621634e+00	1.027733997410283477e-02	-4.471951995634022327e-03	1.725969664092088553e-04
8.551859296482410500e+00	8.493574393775635625e-03	-3.635515325578524831e-03	1.606102284658595617e-04
9.054321608040199365e+00	7.008722260864749289e-03	-2.961682737840511549e-03	1.434992244206051491e-04
9.556783919597988231e+00	5.727794478323795097e-03	-2.403602460134652945e-03	1.287813674186350800e-04
1.005924623115577710e+01	4.654541923747907047e-03	-1.946874083691486597e-03	1.120208913183226308e-04
1.056170854271356596e+01	3.739428633916544193e-03	-1.565077075673010614e-03	9.727658686466420033e-05
1.106417085427135483e+01	2.974299582926170134e-03	-1.247562986604313891e-03	8.254766116103727622e-05
1.156663316582914369e+01	2.343141916864379098e-03	-9.874040130266358625e-04	6.944516986693405987e-05
1.206909547738693256e+01	1.816783595482778305e-03	-7.694591116118467246e-04	5.691385480887647605e-05
1.257155778894472142e+01	1.396450248728387748e-03	-5.958251691754775769e-04	4.627460555332111447e-05
1.307402010050251029e+01	1.049051535725549923e-03	-4.502309241701699474e-04	3.611166413609456246e-05
1.357648241206029915e+01	7.824611470160755576e-04	-3.381153272249638655e-04	2.791752911107222077e-05
1.407894472361808802e+01	5.667037482011625911e-04	-2.455484267140404598e-04	2.031402013172892786e-05
1.458140703517587689e+01	4.087467404241562651e-04	-1.771660560960914806e-04	1.431701894910805548e-05
1.508386934673366575e+01	2.853849901377060005e-04	-1.227803533163379516e-04	9.242478517619606210e-06
1.558633165829145462e+01	1.989680025817939873e-04	-8.421317584613248377e-05	5.314238970525347193e-06
1.608879396984924526e+01	1.359996108715607840e-04	-5.593213169519844677e-05	2.659329127225902827e-06
1.659125628140703412e+01	9.123083298439347655e-05	-3.590285531604989520e-05	8.464455875810274833e-07
1.709371859296482299e+01	6.832249201809488699e-05	-2.595335817344530997e-05	-1.179139413175365358e-07
1.759618090452261185e+01	4.377145187238681709e-05	-1.491464897172246762e-05	-8.402535527894643437e-07
1.809864321608040072e+01	3.830550027365494016e-05	-1.325553992007600039e-05	-9.952468596653186080e-07
1.860110552763818959e+01	2.574209918701608527e-05	-7.510374255309486795e-06	-1.304877087661765444e-06
1.910356783919597845e+01	2.282086611213847909e-05	-7.009300122544298479e-06	-1.064853704621275108e-06
1.960603015075376732e+01	2.061452223209563417e-05	-6.570418867843823282e-06	-9.303682814366594043e-07
2.010849246231155618e+01	1.447885023773855110e-05	-3.887256039686632349e-06	-9.413247442336154633e-07
2.061095477386934505e+01	1.760605348669463046e-05	-6.422164588605985982e-06	-3.892328870907342114e-07
2.111341708542713391e+01	1.181960717068128454e-05	-3.606239474239731634e-06	-6.067451596588644380e-07
2.161587939698492278e+01	1.228097678933024989e-05	-4.406849206051961954e-06	-3.006489096405026459e-07
2.211834170854271164e+01	1.248947609616718495e-05	-4.971224542905627537e-06	-6.210446173907001149e-08
2.262080402010050051e+01	7.894637298920488666e-06	-2.646211302781929877e-06	-2.671376929004432854e-07
2.312326633165828937e+01	1.098122020865303829e-05	-4.824163272223362672e-06	1.661647564845026019e-07
2.362572864321607824e+01	8.354852909297987465e-06	-3.501012322800608805e-06	6.528537046112698387e-08
2.412819095477386711e+01	6.672053645833997447e-06	-2.771399676853346245e-06	6.032776216370636826e-08
2.463065326633165597e+01	9.270668446633578228e-06	-4.573141675542371265e-06	4.080707869990473758e-07
2.513311557788944484e+01	5.779893928943798333e-06	-2.543858098156043108e-06	1.287622597912638861e-07
2.563557788944723370e+01	6.033273348195146856e-06	-2.936538802469144555e-06	3.052532251629774069e-07
2.613804020100502257e+01	7.429414995856896481e-06	-3.971944593333515320e-06	5.362795278969739171e-07
2.664050251256281143e+01	4.296235476560045469e-06	-2.027344651767148348e-06	1.851472169146036237e-07
2.714296482412060030e+01	5.399265645637605657e-06	-2.900931574876289481e-06	4.405566691381944933e-07
2.764542713567838916e+01	6.005492712317466429e-06	-3.400377886056708558e-06	5.823343741868168076e-07
2.814788944723617803e+01	3.403203654727482506e-06	-1.738174208119205459e-06	2.460261481798745301e-07
2.865035175879396689e+01	4.688830429699099550e-06	-2.700479977402414680e-06	5.064844467717552771e-07
2.915281407035175576e+01	5.031175662196071416e-06	-2.990314562305954732e-06	5.965112982864576847e-07
2.965527638190954463e+01	2.826451336357246770e-06	-1.545132767663150139e-06	2.868446458896674586e-07
3.015773869346733349e+01	3.941598976028016649e-06	-2.393452528695018267e-06	5.257686821944871415e-07
3.066020100502512236e+01	4.365450843066985534e-06	-2.724109811725651864e-06	6.179253348916798851e-07
3.116266331658291122e+01	2.440835175270079213e-06	-1.413077597056393141e-06	3.109969364448939655e-07
3.166512562814070009e+01	3.164344595739939624e-06	-1.994358930711959788e-06	5.031740463003607264e-07
3.216758793969848540e+01	3.829962968814288445e-06	-2.511626203366357091e-06	6.531676605508303433e-07
3.267005025125627782e+01	2.216694541935827716e-06	-1.377372815712183713e-06	3.449865495322742824e-07
3.317251256281406313e+01	2.503238125056390519e-06	-1.600353890655927262e-06	4.110361275829748063e-07
3.367497487437184844e+01	3.466503919781813634e-06	-2.312659128260351958e-06	6.187563299308227047e-07
3.417743718592964086e+01	2.192149900207427258e-06	-1.429777101072473517e-06	3.957051420043619493e-07
3.467989949748743328e+01	1.883405129721399446e-06	-1.248739855823366265e-06	3.532903270866170903e-07
3.518236180904521859e+01	2.992681145397516221e-06	-2.068746143620827270e-06	5.729416552228089086e-07
3.568482412060300391e+01	2.327736978158548322e-06	-1.566630184789211910e-06	4.395283478987873004e-07
3.618728643216079632e+01	1.448938017801667937e-06	-9.516322810385015861e-07	3.015166486563326174e-07
3.668974874371858874e+01	2.253075354588301476e-06	-1.631098314265784287e-06	5.340604931681783329e-07
3.719221105527637405e+01	2.315026772513305342e-06	-1.680702884271550651e-06	5.397776773675832062e-07
3.769467336683415937e+01	1.334479574937404281e-06	-8.970525896022081560e-07	2.883369305458940275e-07
3.819713567839195179e+01	1.568165423242162815e-06	-1.116811280098902416e-06	3.951108313845623739e-07
3.869959798994974420e+01	2.115478491751094098e-06	-1.594322152143225883e-06	5.770453381115171535e-07
3.920206030150752952e+01	1.430325796451173231e-06	-1.056223888099962580e-06	3.799250071505490763e-07
3.970452261306531483e+01	1.076310445548958301e-06	-7.690479824717662823e-07	2.694790680255106296e-07
4.020698492462310725e+01	1.725815677028933236e-06	-1.288801027719435129e-06	4.542720522835069928e-07
4.070944723618089967e+01	1.657329536868341109e-06	-1.242403825179928181e-06	4.439750502424217555e-07
4.121190954773868498e+01	9.503876448301193989e-07	-6.944407659235055556e-07	2.574871157485702128e-07
4.171437185929647029e+01	1.141454377058613399e-06	-8.712778178827665404e-07	3.264084892435406540e-07
4.221683417085426271e+01	1.605826436360191989e-06	-1.252842374213254596e-06	4.632342328692599903e-07
4.271929648241205513e+01	1.169574409534673894e-06	-8.860941142966291481e-07	3.309254279188721350e-07
4.322175879396984044e+01	7.591470627181188752e-07	-5.600649253810901537e-07	2.268290599157368233e-07
4.372422110552762575e+01	1.130971408826734750e-06	-9.044953620834276533e-07	3.778856705432656180e-07
4.422668341708541817e+01	1.270443705941402138e-06	-1.035967510558923583e-06	4.299497668215552088e-07
4.472914572864321059e+01	7.951701446005423748e-07	-6.254626183712563517e-07	2.588861247465938775e-07
4.523160804020099590e+01	6.981487016778530327e-07	-5.408160352409368391e-07	2.259331169898545998e-07
4.573407035175878121e+01	1.078021117705584523e-06	-8.730273280665393861e-07	3.674022708494726106e-07
4.623653266331657363e+01	1.011705409160533940e-06	-8.248829616511273088e-07	3.495327764119912589e-07
4.673899497487436605e+01	5.970185681347696936e-07	-4.773241849851235894e-07	2.055307281824126565e-07
4.724145728643215136e+01	6.602392985297332233e-07	-5.382990003161723802e-07	2.307222934681926147e-07
4.774391959798993668e+01	9.755591683355414428e-07	-8.109237295229744856e-07	3.438448430155388516e-07
4.824638190954772909e+01	8.205077571829457721e-07	-6.728361720301531742e-07	2.869058845132280271e-07
4.874884422110552151e+01	4.865917486410692161e-07	-3.867700977816871574e-07	1.732735011948823329e-07
4.925130653266330683e+01	5.894787870166176769e-07	-4.950093570546050182e-07	2.316300600725699675e-07
4.975376884422109214e+01	8.148701897972361857e-07	-7.072485409977974876e-07	3.290089029863694370e-07
5.025623115577888456e+01	6.449596354845146768e-07	-5.537925424211790274e-07	2.572322294042554940e-07
5.075869346733667697e+01	3.978050846146321416e-07	-3.280213329000015268e-07	1.539715268514341288e-07
5.126115577889446229e+01	5.202024790302877861e-07	-4.405244177868086517e-07	2.084635650087628901e-07
5.176361809045224760e+01	7.038831321610937614e-07	-6.112025540856482863e-07	2.893413615809693992e-07
5.226608040201004002e+01	5.481269800428726013e-07	-4.745406864261599177e-07	2.260214642151793749e-07
5.276854271356783244e+01	3.377442911746317307e-07	-2.880358331502295540e-07	1.391543938853375500e-07
5.327100502512561775e+01	4.413589240057923197e-07	-3.853693448331172201e-07	1.849351489796810221e-07
5.377346733668340306e+01	6.074663605665547723e-07	-5.366230402534678463e-07	2.557652324046120569e-07
5.427592964824119548e+01	4.906919245350060733e-07	-4.277386350102872836e-07	2.050239562088206961e-07
5.477839195979898790e+01	2.983855004858335829e-07	-2.535271886640320991e-07	1.263033911929844183e-07
5.528085427135677321e+01	3.528503354563756186e-07	-3.131477833317063868e-07	1.615190925915092541e-07
5.578331658291455852e+01	4.955404707520279451e-07	-4.535871774361571208e-07	2.330989920281774898e-07
5.628577889447235094e+01	4.280212436812801930e-07	-3.910099100132130222e-07	2.007607798819688734e-07
5.678824120603014336e+01	2.631463158421037950e-07	-2.339220601230702355e-07	1.208849105123838134e-07
5.729070351758792867e+01	2.810381399497997552e-07	-2.504097644717028755e-07	1.296002015310729393e-07
5.779316582914571399e+01	4.147848659373344728e-07	-3.778507352740795640e-07	1.948273639983558545e-07
5.829562814070350640e+01	3.996341196489774257e-07	-3.650148971276451521e-07	1.885935021541528707e-07
5.879809045226129882e+01	2.523314139274507589e-07	-2.278160404805618061e-07	1.193146447331395595e-07
5.930055276381908413e+01	2.168719217026078899e-07	-1.977979393743171993e-07	1.054629800004929497e-07
5.980301507537686945e+01	3.262089821960540016e-07	-3.048618356090552596e-07	1.617269571944945993e-07
6.030547738693466187e+01	3.641904442410625096e-07	-3.409721791243518267e-07	1.803752012490928154e-07
6.080793969849245428e+01	2.532270505005788341e-07	-2.327340999775459144e-07	1.241350982269822819e-07
6.131040201005023960e+01	1.748710810445751691e-07	-1.581860956472835051e-07	8.712326648913213642e-08
6.181286432160802491e+01	2.417478058107927842e-07	-2.271531630717833208e-07	1.267037860621326316e-07
6.231532663316581733e+01	3.120999262612224116e-07	-2.990242757268680190e-07	1.663574006808630366e-07
6.281778894472360975e+01	2.513672732094236167e-07	-2.405141581596268757e-07	1.340195660801577112e-07
6.332025125628139506e+01	1.575394133648218894e-07	-1.483632702453391126e-07	8.309947886851441286e-08
6.382271356783918037e+01	1.753933415262409573e-07	-1.656691933655094982e-07	9.222389799971140635e-08
6.432517587939697989e+01	2.564358488232981431e-07	-2.450535148648650843e-07	1.355590129052461008e-07
6.482763819095477231e+01	2.561031839126585479e-07	-2.444626084991490952e-07	1.353535345952884151e-07
6.533010050251256473e+01	1.697711202975537049e-07	-1.599934181624515519e-07	8.974634212085342832e-08
6.583256281407034294e+01	1.281776550616050675e-07	-1.213624760252961142e-07	7.027020251357714399e-08
6.633502512562813536e+01	1.827247913573304569e-07	-1.787977887929581878e-07	1.040837775803826535e-07
6.683748743718592777e+01	2.282481071834179813e-07	-2.257945124493778664e-07	1.309286574307567463e-07
6.733994974874370598e+01	1.821357107801446520e-07	-1.789921265436369417e-07	1.039260615989189412e-07
6.784241206030149840e+01	1.157743676147490336e-07	-1.114116423029076412e-07	6.526862198121761906e-08
6.834487437185929082e+01	1.252034273893260416e-07	-1.210600063541128922e-07	7.127920194510688247e-08
6.884733668341708324e+01	1.816915975557048628e-07	-1.788414217395006306e-07	1.049687687060974221e-07
6.934979899497487565e+01	1.891365118188063496e-07	-1.870243660077507471e-07	1.097698656822909116e-07
6.985226130653265386e+01	1.312413604993224675e-07	-1.290292519858944905e-07	7.623292850723277180e-08
7.035472361809044628e+01	9.180189805106521194e-08	-9.005946088750845670e-08	5.400184153654385696e-08
7.085718592964823870e+01	1.232982853636885495e-07	-1.233076409925833823e-07	7.397175056928222988e-08
7.135964824120601691e+01	1.656295379280947376e-07	-1.669721911995172070e-07	9.977720799617883006e-08
7.186211055276380932e+01	1.488608940313102400e-07	-1.493345945089475448e-07	8.932324603886536979e-08
7.236457286432160174e+01	9.719851419816156432e-08	-9.591367634502817436e-08	5.799024835251054020e-08
7.286703517587939416e+01	8.159959943644613114e-08	-8.049821567481150482e-08	4.967571573280999786e-08
7.336949748743718658e+01	1.169329170480568334e-07	-1.183372920697588376e-07	7.316862775816779103e-08
7.387195979899496479e+01	1.428808108564076363e-07	-1.462118916227407016e-07	9.020013603228209723e-08
7.437442211055275720e+01	1.156001436403563974e-07	-1.181781547764865151e-07	7.303961363570080436e-08
7.487688442211054962e+01	7.424499198152451557e-08	-7.522045385950018371e-08	4.677432955790658354e-08
7.537934673366832783e+01	7.358622095721709600e-08	-7.468230157125480883e-08	4.641645024097670586e-08
7.588180904522612025e+01	1.070845546928452295e-07	-1.097282933754062255e-07	6.779755221671674003e-08
7.638427135678391267e+01	1.222387200080184940e-07	-1.254108738732769923e-07	7.737744707658629596e-08
7.688673366834170508e+01	9.353511403444446251e-08	-9.517355988901522620e-08	5.901617875444106365e-08
7.738919597989949750e+01	5.975076812368427603e-08	-6.008675106488584456e-08	3.801740303024068589e-08
7.789165829145727571e+01	6.220782068364905896e-08	-6.381431618846201142e-08	4.121721563162251295e-08
7.839412060301506813e+01	8.901053621916970869e-08	-9.333036580462730467e-08	6.022053439932601741e-08
7.889658291457286055e+01	1.011772289319991794e-07	-1.067621806667981313e-07	6.871056982430833432e-08
7.939904522613063875e+01	8.251677350853601018e-08	-8.678774614869099690e-08	5.591272459133994906e-08
7.990150753768843117e+01	5.663661229930162797e-08	-5.895385079417253090e-08	3.818857693492779186e-08
8.040396984924622359e+01	4.754636410315094898e-08	-4.922743259067127901e-08	3.213496993341371424e-08
8.090643216080401601e+01	5.551875515916936946e-08	-5.792506475556398821e-08	3.790935778770266028e-08
8.140889447236180843e+01	7.054705483902092913e-08	-7.425499287652259415e-08	4.855030674026205493e-08
8.191135678391958663e+01	8.276322031204876616e-08	-8.757493139694170449e-08	5.719300717874015825e-08
8.241381909547737905e+01	8.323178094359254244e-08	-8.824757615607371613e-08	5.762251036983273165e-08
8.291628140703517147e+01	7.239799986176341321e-08	-7.674306365038659012e-08	5.016322117476953048e-08
8.341874371859294968e+01	5.687554798401185680e-08	-6.017784951466345845e-08	3.943948759231290129e-08
8.392120603015074209e+01	4.327364415119004734e-08	-4.566376276902560154e-08	3.007230620730039951e-08
8.442366834170853451e+01	3.796856219468981492e-08	-4.006197312507484342e-08	2.651958669458073698e-08
8.492613065326632693e+01	4.249400478355857905e-08	-4.502281792382851787e-08	2.984446637139102764e-08
8.542859296482411935e+01	5.206418963407592016e-08	-5.539657390085961056e-08	3.667988223428009875e-08
8.593105527638189756e+01	6.154060152193422786e-08	-6.565396103911659456e-08	4.341168981177337641e-08
8.643351758793968997e+01	6.587461116462330606e-08	-7.036242116043718242e-08	4.648896637302660914e-08
8.693597989949748239e+01	6.170981471790261724e-08	-6.591285227210684133e-08	4.355649050969279215e-08
8.743844221105526060e+01	5.182921375156544417e-08	-5.531203208732651889e-08	3.659784714432775913e-08
8.794090452261305302e+01	4.040880074285791075e-08	-4.306773592626402250e-08	2.858084765904934750e-08
8.844336683417084544e+01	3.155322919753639638e-08	-3.361073179365052146e-08	2.242260308137463476e-08
8.894582914572863785e+01	2.911272809109231206e-08	-3.109668482022852576e-08	2.085861480880515035e-08
8.944829145728643027e+01	3.318056301318182529e-08	-3.561653688111375950e-08	2.393851789548979473e-08
8.995075376884420848e+01	4.044624497210318066e-08	-4.357866177503445567e-08	2.927861264696990848e-08
9.045321608040200090e+01	4.752696345807238457e-08	-5.131334830111765450e-08	3.444377154353221827e-08
9.095567839195979332e+01	5.109613034275166190e-08	-5.521187655712758822e-08	3.703933990564761781e-08
9.145814070351757152e+01	4.868446370513050996e-08	-5.259817317688781385e-08	3.529189987794346272e-08
9.196060301507536394e+01	4.185776568702263776e-08	-4.518652390001443100e-08	3.035305523281030258e-08
9.246306532663315636e+01	3.339699535567542735e-08	-3.601324215509757319e-08	2.425508734440022054e-08
9.296552763819094878e+01	2.603834029850060833e-08	-2.806575684953839424e-08	1.899755614696608589e-08
9.346798994974874120e+01	2.246692685685800817e-08	-2.427572049390533030e-08	1.654266633141333765e-08
9.397045226130651940e+01	2.392618292460760319e-08	-2.599532723108879311e-08	1.779086277580621735e-08
9.447291457286431182e+01	2.854904898039047803e-08	-3.116886858613894160e-08	2.135152831157517679e-08
9.497537688442210424e+01	3.408423739975961693e-08	-3.731980898142484010e-08	2.555125119132541214e-08
9.547783919597988245e+01	3.831607821701765182e-08	-4.201079470119797311e-08	2.874309556523910661e-08
9.598030150753767487e+01	3.909366006057038309e-08	-4.287583887129675617e-08	2.932845621192054561e-08
9.648276381909546728e+01	3.583563017762227163e-08	-3.928215975788157980e-08	2.688537857543876805e-08
9.698522613065325970e+01	3.020903953383674318e-08	-3.307987048111690508e-08	2.267756860707305046e-08
9.748768844221105212e+01	2.403244216156460458e-08	-2.628625638908021695e-08	1.808211780640507510e-08
9.799015075376883033e+01	1.909635614871305051e-08	-2.088750274626671649e-08	1.445488700948224742e-08
9.849261306532662275e+01	1.713387206457917362e-08	-1.880595444153612848e-08	1.310804094513422218e-08
9.899507537688441516e+01	1.855299946347794666e-08	-2.048813615994013755e-08	1.434127519090250141e-08
9.949753768844219337e+01	2.198987331409524501e-08	-2.440708846840786627e-08	1.710036288455643784e-08
1.000000000000000000e+02	2.597471068860283892e-08	-2.891799348176865890e-08	2.025031291986743058e-08


==> dat/1dbte_with_E/Ewt_10K_Nx200_Nr255_l4_dt_2e-4_rel_error_00.csv <==
x	ne	Te
-1.000000000000000000e+00	2.991223860508536979e-17	2.220446049250295331e-16
-9.998753895176573092e-01	0.000000000000000000e+00	1.110223024625147666e-15
-9.995015891261738172e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.988786919844435674e-01	2.991223860508536979e-17	2.220446049250295331e-16
-9.980068533314934154e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.968862904477931997e-01	5.982447721017073957e-17	0.000000000000000000e+00
-9.955172826011059461e-01	0.000000000000000000e+00	4.440892098500590663e-16
-9.939001709768877646e-01	5.982447721017073957e-17	0.000000000000000000e+00
-9.920353585932577545e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.899233102005571272e-01	2.991223860508536979e-17	0.000000000000000000e+00
-9.875645521655237458e-01	5.982447721017073957e-17	0.000000000000000000e+00
-9.849596723401105036e-01	2.991223860508536979e-17	0.000000000000000000e+00
-9.821093199149804054e-01	5.982447721017073957e-17	0.000000000000000000e+00
-9.790142052577145426e-01	2.991223860508536979e-17	0.000000000000000000e+00
-9.756750997357735988e-01	2.991223860508536979e-17	4.440892098500590663e-16
-9.720928355242569596e-01	2.991223860508536979e-17	2.220446049250295331e-16
-9.682683053985071675e-01	0.000000000000000000e+00	5.551115123125738329e-16
-9.642024625116116798e-01	0.000000000000000000e+00	6.661338147750885994e-16
-9.598963201568569970e-01	5.982447721017073957e-17	3.330669073875442997e-16
-9.553509515151947795e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.505674893877829046e-01	2.991223860508536979e-17	0.000000000000000000e+00
-9.455471259136670747e-01	5.982447721017073957e-17	0.000000000000000000e+00
-9.402911122726755888e-01	5.982447721017073957e-17	2.220446049250295331e-16
-9.348007583735983284e-01	5.982447721017073957e-17	2.220446049250295331e-16
-9.290774325277305623e-01	2.991223860508536979e-17	7.771561172376033660e-16
-9.231225611078607285e-01	2.991223860508536979e-17	2.220446049250295331e-16
-9.169376281927887895e-01	2.991223860508536979e-17	3.330669073875442997e-16
-9.105241751974622044e-01	2.991223860508536979e-17	0.000000000000000000e+00
-9.038838004888235522e-01	5.982447721017073957e-17	2.220446049250295331e-16
-8.970181589874635097e-01	5.982447721017073957e-17	0.000000000000000000e+00
-8.899289617551803255e-01	5.982447721017073957e-17	1.110223024625147666e-16
-8.826179755685469308e-01	5.982447721017073957e-17	0.000000000000000000e+00
-8.750870224785937124e-01	5.982447721017073957e-17	0.000000000000000000e+00
-8.673379793567146390e-01	2.991223860508536979e-17	0.000000000000000000e+00
-8.593727774269119823e-01	2.991223860508536979e-17	4.440892098500590663e-16
-8.511934017844946521e-01	2.991223860508536979e-17	2.220446049250295331e-16
-8.428018909013507143e-01	5.982447721017073957e-17	2.220446049250295331e-16
-8.342003361179175513e-01	2.991223860508536979e-17	0.000000000000000000e+00
-8.253908811219762276e-01	2.991223860508536979e-17	3.330669073875442997e-16
-8.163757214143991803e-01	2.991223860508536979e-17	2.220446049250295331e-16
-8.071571037619853506e-01	5.982447721017073957e-17	0.000000000000000000e+00
-7.977373256375193122e-01	5.982447721017073957e-17	0.000000000000000000e+00
-7.881187346471923982e-01	0.000000000000000000e+00	3.330669073875442997e-16
-7.783037279455299329e-01	5.982447721017073957e-17	4.440892098500590663e-16
-7.682947516379707853e-01	5.982447721017073957e-17	2.220446049250295331e-16
-7.580943001712454610e-01	5.982447721017073957e-17	0.000000000000000000e+00
-7.477049157117091616e-01	5.982447721017073957e-17	8.881784197001181326e-16
-7.371291875117789161e-01	0.000000000000000000e+00	1.776356839400236265e-15
-7.263697512646394294e-01	1.196489544203414791e-16	2.220446049250295331e-16
-7.154292884473713032e-01	5.982447721017073957e-17	2.220446049250295331e-16
-7.043105256526721591e-01	5.982447721017073957e-17	6.661338147750885994e-16
-6.930162339093317581e-01	5.982447721017073957e-17	2.220446049250295331e-16
-6.815492279916337548e-01	5.982447721017073957e-17	1.776356839400236265e-15
-6.699123657178551738e-01	1.196489544203414791e-16	8.881784197001181326e-16
-6.581085472380376888e-01	5.982447721017073957e-17	3.330669073875442997e-16
-6.461407143112096740e-01	0.000000000000000000e+00	4.440892098500590663e-16
-6.340118495722386616e-01	5.982447721017073957e-17	2.220446049250295331e-16
-6.217249757884952821e-01	5.982447721017073957e-17	4.440892098500590663e-16
-6.092831551065166495e-01	1.794734316305122434e-16	2.220446049250295331e-16
-5.966894882888559293e-01	1.196489544203414791e-16	2.220446049250295331e-16
-5.839471139413062728e-01	1.196489544203414791e-16	2.220446049250295331e-16
-5.710592077306947401e-01	1.794734316305122434e-16	1.110223024625147666e-16
-5.580289815934401654e-01	1.196489544203414791e-16	0.000000000000000000e+00
-5.448596829350704773e-01	2.392979088406829583e-16	0.000000000000000000e+00
-5.315545938209014221e-01	1.196489544203414791e-16	0.000000000000000000e+00
-5.181170301580774185e-01	1.196489544203414791e-16	3.330669073875442997e-16
-5.045503408691774938e-01	0.000000000000000000e+00	6.661338147750885994e-16
-4.908579070575938008e-01	1.196489544203414791e-16	3.330669073875442997e-16
-4.770431411648895503e-01	1.196489544203414791e-16	5.551115123125738329e-16
-4.631094861203478019e-01	1.196489544203414791e-16	0.000000000000000000e+00
-4.490604144829201672e-01	1.196489544203414791e-16	1.110223024625147666e-16
-4.348994275757930850e-01	0.000000000000000000e+00	5.551115123125738329e-16
-4.206300546137843877e-01	2.392979088406829583e-16	0.000000000000000000e+00
-4.062558518237891492e-01	1.196489544203414791e-16	0.000000000000000000e+00
-3.917804015584931410e-01	1.196489544203414791e-16	0.000000000000000000e+00
-3.772073114035760510e-01	1.196489544203414791e-16	0.000000000000000000e+00
-3.625402132786245679e-01	1.196489544203414791e-16	0.000000000000000000e+00
-3.477827625319824811e-01	1.196489544203414791e-16	2.220446049250295331e-16
-3.329386370297612863e-01	2.392979088406829583e-16	0.000000000000000000e+00
-3.180115362392382239e-01	1.196489544203414791e-16	4.440892098500590663e-16
-3.030051803068727345e-01	0.000000000000000000e+00	2.220446049250295331e-16
-2.879233091311665382e-01	2.392979088406829583e-16	2.220446049250295331e-16
-2.727696814306032058e-01	3.589468632610244867e-16	0.000000000000000000e+00
-2.575480738068965936e-01	1.196489544203414791e-16	2.220446049250295331e-16
-2.422622798037831759e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.269161089615901461e-01	1.196489544203414791e-16	3.330669073875442997e-16
-2.115133858678190648e-01	3.589468632610244867e-16	2.220446049250295331e-16
-1.960579492039781213e-01	1.196489544203414791e-16	2.220446049250295331e-16
-1.805536507889023146e-01	3.589468632610244867e-16	1.110223024625147666e-16
-1.650043546187992261e-01	2.392979088406829583e-16	1.110223024625147666e-16
-1.494139359042609416e-01	3.589468632610244867e-16	0.000000000000000000e+00
-1.337862801044791550e-01	3.589468632610244867e-16	0.000000000000000000e+00
-1.181252819589080488e-01	1.196489544203414791e-16	6.661338147750885994e-16
-1.024348445166134158e-01	2.392979088406829583e-16	4.440892098500590663e-16
-8.671887816355072776e-02	2.392979088406829583e-16	0.000000000000000000e+00
-7.098129964801590253e-02	2.392979088406829583e-16	0.000000000000000000e+00
-5.522603110450816782e-02	2.392979088406829583e-16	1.110223024625147666e-16
-3.945699907625282304e-02	3.589468632610244867e-16	0.000000000000000000e+00
-2.367813353662409984e-02	2.392979088406829583e-16	6.661338147750885994e-16
-7.893366909713211629e-03	1.196489544203414791e-16	4.440892098500590663e-16
7.893366909713310509e-03	1.196489544203414791e-16	8.881784197001181326e-16
2.367813353662397841e-02	2.392979088406829583e-16	3.330669073875442997e-16
3.945699907625269814e-02	2.392979088406829583e-16	3.330669073875442997e-16
5.522603110450804292e-02	1.196489544203414791e-16	0.000000000000000000e+00
7.098129964801599967e-02	2.392979088406829583e-16	0.000000000000000000e+00
8.671887816355082490e-02	2.392979088406829583e-16	0.000000000000000000e+00
1.024348445166132909e-01	2.392979088406829583e-16	0.000000000000000000e+00
1.181252819589079239e-01	2.392979088406829583e-16	2.220446049250295331e-16
1.337862801044790162e-01	3.589468632610244867e-16	0.000000000000000000e+00
1.494139359042608306e-01	3.589468632610244867e-16	0.000000000000000000e+00
1.650043546187993093e-01	2.392979088406829583e-16	3.330669073875442997e-16
1.805536507889022035e-01	2.392979088406829583e-16	0.000000000000000000e+00
1.960579492039780103e-01	1.196489544203414791e-16	2.220446049250295331e-16
2.115133858678189538e-01	4.785958176813659166e-16	1.110223024625147666e-16
2.269161089615900351e-01	1.196489544203414791e-16	4.440892098500590663e-16
2.422622798037832592e-01	0.000000000000000000e+00	2.220446049250295331e-16
2.575480738068967046e-01	1.196489544203414791e-16	2.220446049250295331e-16
2.727696814306030948e-01	1.196489544203414791e-16	1.110223024625147666e-16
2.879233091311663717e-01	1.196489544203414791e-16	2.220446049250295331e-16
3.030051803068726235e-01	0.000000000000000000e+00	4.440892098500590663e-16
3.180115362392381129e-01	1.196489544203414791e-16	3.330669073875442997e-16
3.329386370297611752e-01	2.392979088406829583e-16	0.000000000000000000e+00
3.477827625319823701e-01	1.196489544203414791e-16	0.000000000000000000e+00
3.625402132786244014e-01	1.196489544203414791e-16	0.000000000000000000e+00
3.772073114035759400e-01	2.392979088406829583e-16	1.110223024625147666e-16
3.917804015584930299e-01	1.196489544203414791e-16	4.440892098500590663e-16
4.062558518237890381e-01	1.196489544203414791e-16	0.000000000000000000e+00
4.206300546137840546e-01	1.196489544203414791e-16	1.110223024625147666e-15
4.348994275757929739e-01	0.000000000000000000e+00	2.220446049250295331e-16
4.490604144829198341e-01	1.196489544203414791e-16	1.110223024625147666e-16
4.631094861203476909e-01	1.196489544203414791e-16	2.220446049250295331e-16
4.770431411648896614e-01	2.392979088406829583e-16	0.000000000000000000e+00
4.908579070575935233e-01	1.196489544203414791e-16	0.000000000000000000e+00
5.045503408691773828e-01	1.196489544203414791e-16	3.330669073875442997e-16
5.181170301580771964e-01	0.000000000000000000e+00	4.440892098500590663e-16
5.315545938209013110e-01	1.196489544203414791e-16	0.000000000000000000e+00
5.448596829350704773e-01	1.196489544203414791e-16	2.220446049250295331e-16
5.580289815934400544e-01	1.196489544203414791e-16	3.330669073875442997e-16
5.710592077306947401e-01	1.794734316305122434e-16	0.000000000000000000e+00
5.839471139413060508e-01	5.982447721017073957e-17	0.000000000000000000e+00
5.966894882888559293e-01	1.196489544203414791e-16	1.110223024625147666e-16
6.092831551065164275e-01	1.196489544203414791e-16	1.110223024625147666e-16
6.217249757884950601e-01	5.982447721017073957e-17	2.220446049250295331e-16
6.340118495722386616e-01	5.982447721017073957e-17	4.440892098500590663e-16
6.461407143112095630e-01	5.982447721017073957e-17	2.220446049250295331e-16
6.581085472380375778e-01	1.196489544203414791e-16	2.220446049250295331e-16
6.699123657178549518e-01	1.196489544203414791e-16	0.000000000000000000e+00
6.815492279916336438e-01	5.982447721017073957e-17	1.110223024625147666e-16
6.930162339093317581e-01	5.982447721017073957e-17	1.110223024625147666e-16
7.043105256526719371e-01	0.000000000000000000e+00	2.220446049250295331e-16
7.154292884473711922e-01	0.000000000000000000e+00	2.220446049250295331e-16
7.263697512646390964e-01	1.196489544203414791e-16	4.440892098500590663e-16
7.371291875117788051e-01	0.000000000000000000e+00	6.661338147750885994e-16
7.477049157117090505e-01	5.982447721017073957e-17	5.551115123125738329e-16
7.580943001712453500e-01	5.982447721017073957e-17	1.110223024625147666e-16
7.682947516379706743e-01	1.196489544203414791e-16	0.000000000000000000e+00
7.783037279455297108e-01	0.000000000000000000e+00	4.440892098500590663e-16
7.881187346471922872e-01	2.991223860508536979e-17	6.661338147750885994e-16
7.977373256375193122e-01	5.982447721017073957e-17	2.220446049250295331e-16
8.071571037619852396e-01	5.982447721017073957e-17	0.000000000000000000e+00
8.163757214143990693e-01	2.991223860508536979e-17	0.000000000000000000e+00
8.253908811219760056e-01	2.991223860508536979e-17	0.000000000000000000e+00
8.342003361179174403e-01	2.991223860508536979e-17	2.220446049250295331e-16
8.428018909013503812e-01	5.982447721017073957e-17	2.220446049250295331e-16
8.511934017844945410e-01	5.982447721017073957e-17	3.330669073875442997e-16
8.593727774269117603e-01	2.991223860508536979e-17	4.440892098500590663e-16
8.673379793567147500e-01	2.991223860508536979e-17	3.330669073875442997e-16
8.750870224785936013e-01	2.991223860508536979e-17	8.881784197001181326e-16
8.826179755685469308e-01	0.000000000000000000e+00	4.440892098500590663e-16
8.899289617551802145e-01	5.982447721017073957e-17	0.000000000000000000e+00
8.970181589874635097e-01	5.982447721017073957e-17	0.000000000000000000e+00
9.038838004888234412e-01	5.982447721017073957e-17	4.440892098500590663e-16
9.105241751974622044e-01	2.991223860508536979e-17	2.220446049250295331e-16
9.169376281927885675e-01	5.982447721017073957e-17	2.220446049250295331e-16
9.231225611078606175e-01	0.000000000000000000e+00	7.771561172376033660e-16
9.290774325277303403e-01	2.991223860508536979e-17	3.330669073875442997e-16
9.348007583735982173e-01	2.991223860508536979e-17	6.661338147750885994e-16
9.402911122726754778e-01	2.991223860508536979e-17	0.000000000000000000e+00
9.455471259136670747e-01	5.982447721017073957e-17	1.110223024625147666e-16
9.505674893877827936e-01	2.991223860508536979e-17	3.330669073875442997e-16
9.553509515151947795e-01	0.000000000000000000e+00	4.440892098500590663e-16
9.598963201568568859e-01	2.991223860508536979e-17	0.000000000000000000e+00
9.642024625116116798e-01	0.000000000000000000e+00	6.661338147750885994e-16
9.682683053985071675e-01	2.991223860508536979e-17	0.000000000000000000e+00
9.720928355242569596e-01	2.991223860508536979e-17	0.000000000000000000e+00
9.756750997357734878e-01	2.991223860508536979e-17	0.000000000000000000e+00
9.790142052577144316e-01	5.982447721017073957e-17	2.220446049250295331e-16
9.821093199149804054e-01	5.982447721017073957e-17	0.000000000000000000e+00
9.849596723401105036e-01	2.991223860508536979e-17	5.551115123125738329e-16
9.875645521655237458e-01	2.991223860508536979e-17	0.000000000000000000e+00
9.899233102005571272e-01	2.991223860508536979e-17	2.220446049250295331e-16
9.920353585932577545e-01	0.000000000000000000e+00	2.220446049250295331e-16
9.939001709768877646e-01	5.982447721017073957e-17	0.000000000000000000e+00
9.955172826011058351e-01	0.000000000000000000e+00	5.551115123125738329e-16
9.968862904477931997e-01	5.982447721017073957e-17	0.000000000000000000e+00
9.980068533314933044e-01	0.000000000000000000e+00	2.220446049250295331e-16
9.988786919844435674e-01	2.991223860508536979e-17	4.440892098500590663e-16
9.995015891261737062e-01	0.000000000000000000e+00	3.330669073875442997e-16
9.998753895176573092e-01	0.000000000000000000e+00	7.771561172376033660e-16
1.000000000000000000e+00	2.991223860508536979e-17	2.220446049250295331e-16


==> dat/1dbte_with_E/Ewt_10K_Nx200_Nr255_l4_dt_2e-4_rel_error_02.csv <==
x	ne	Te
-1.000000000000000000e+00	2.332706607946244165e-04	6.723894126355369101e-03
-9.998753895176573092e-01	4.128350296242851896e-04	7.176307737446811774e-03
-9.995015891261738172e-01	8.424963903381221548e-04	6.939592886420574598e-03
-9.988786919844435674e-01	1.069818629787716276e-03	5.712453779646555797e-03
-9.980068533314934154e-01	1.294385497794170361e-03	4.731889297029752764e-03
-9.968862904477931997e-01	1.373643204268172602e-03	3.847109874147042544e-03
-9.955172826011059461e-01	1.407921017846397666e-03	3.317117412582514229e-03
-9.939001709768877646e-01	1.255064457530240653e-03	2.909693522579782921e-03
-9.920353585932577545e-01	1.062063318903126372e-03	2.772664129717928444e-03
-9.899233102005571272e-01	7.669261322577209652e-04	2.710669765836774391e-03
-9.875645521655237458e-01	5.162592755840968075e-04	2.744781053787666118e-03
-9.849596723401105036e-01	2.424487417758377009e-04	2.757518767687866870e-03
-9.821093199149804054e-01	4.731002688316005152e-05	2.759855849234745320e-03
-9.790142052577145426e-01	1.505977853986494724e-04	2.718596003476886520e-03
-9.756750997357735988e-01	2.771272554211035976e-04	2.642528635435585117e-03
-9.720928355242569596e-01	4.118334301334732853e-04	2.532789859483661025e-03
-9.682683053985071675e-01	4.924614540071745473e-04	2.384129411610500481e-03
-9.642024625116116798e-01	5.892924018159357170e-04	2.211225853144591687e-03
-9.598963201568569970e-01	6.449912822610071343e-04	1.999952854489832777e-03
-9.553509515151947795e-01	7.196268121279394536e-04	1.772811662383275838e-03
-9.505674893877829046e-01	7.586470216167712959e-04	1.513923501472019427e-03
-9.455471259136670747e-01	8.136831730647338173e-04	1.251941746661796315e-03
-9.402911122726755888e-01	8.333907632781722627e-04	9.709216184350528663e-04
-9.348007583735983284e-01	8.638745798764445403e-04	7.021948762851035674e-04
-9.290774325277305623e-01	8.576654031317404144e-04	4.309247938243078923e-04
-9.231225611078607285e-01	8.572031753192596104e-04	1.897982507366805785e-04
-9.169376281927887895e-01	8.187194220928838443e-04	3.511827077283604265e-05
-9.105241751974622044e-01	7.823399538500670249e-04	2.135462149046567920e-04
-9.038838004888235522e-01	7.085631522567942481e-04	3.625617549465173697e-04
-8.970181589874635097e-01	6.370772101483748295e-04	4.590152263369014327e-04
-8.899289617551803255e-01	5.331982975052059360e-04	5.254171033967673047e-04
-8.826179755685469308e-01	4.368952860990757154e-04	5.463752647807856074e-04
-8.750870224785937124e-01	3.172553811287347030e-04	5.479394851810808582e-04
-8.673379793567146390e-01	2.132621143058740436e-04	5.188100496590897486e-04
-8.593727774269119823e-01	9.542514514312187498e-05	4.840582119544713821e-04
-8.511934017844946521e-01	9.110799578767469747e-08	4.325084860480593986e-04
-8.428018909013507143e-01	1.024418265985405010e-04	3.855375512208316529e-04
-8.342003361179175513e-01	1.789413854934428921e-04	3.307232524046427031e-04
-8.253908811219762276e-01	2.595622093637041817e-04	2.857096306145764930e-04
-8.163757214143991803e-01	3.136124279107214020e-04	2.373805829338984251e-04
-8.071571037619853506e-01	3.712645772544508928e-04	2.006498083047582055e-04
-7.977373256375193122e-01	4.036212432470095068e-04	1.624939291015332487e-04
-7.881187346471923982e-01	4.404825276867153027e-04	1.359091247945093644e-04
-7.783037279455299329e-01	4.542177947343309483e-04	1.083802214890354211e-04
-7.682947516379707853e-01	4.740275476921816124e-04	9.145043246786157100e-05
-7.580943001712454610e-01	4.731845919504292950e-04	7.327857685063495256e-05
-7.477049157117091616e-01	4.801468585950654675e-04	6.427712945249941447e-05
-7.371291875117789161e-01	4.688291292983393760e-04	5.338937268552032967e-05
-7.263697512646394294e-01	4.668748115377795659e-04	5.016902076431744401e-05
-7.154292884473713032e-01	4.486789046837951519e-04	4.439987390310832512e-05
-7.043105256526721591e-01	4.410725634070893010e-04	4.496783824617945073e-05
-6.930162339093317581e-01	4.188536619332353388e-04	4.248344812485621244e-05
-6.815492279916337548e-01	4.080935639511643564e-04	4.527570250278405606e-05
-6.699123657178551738e-01	3.839659902955238615e-04	4.471794085584151763e-05
-6.581085472380376888e-01	3.718537695261245227e-04	4.864204831626601984e-05
-6.461407143112096740e-01	3.473012184166492425e-04	4.909992752213625656e-05
-6.340118495722386616e-01	3.350738406121729369e-04	5.346654308167590215e-05
-6.217249757884952821e-01	3.110894282396694903e-04	5.438588751041735969e-05
-6.092831551065166495e-01	2.995606511399403994e-04	5.880213836247124410e-05
-5.966894882888559293e-01	2.767833094937170138e-04	5.987244188979890728e-05
-5.839471139413062728e-01	2.664711634304292413e-04	6.413807198207739115e-05
-5.710592077306947401e-01	2.452992569843303380e-04	6.520001961009071786e-05
-5.580289815934401654e-01	2.365245398666872712e-04	6.922715411279132842e-05
-5.448596829350704773e-01	2.171981243084130807e-04	7.020930910881768925e-05
-5.315545938209014221e-01	2.101522828522831433e-04	7.397374955483731107e-05
-5.181170301580774185e-01	1.928078004331865278e-04	7.485299452361025537e-05
-5.045503408691774938e-01	1.875973340485811004e-04	7.836370562253374610e-05
-4.908579070575938008e-01	1.723032314921289397e-04	7.914158803931275251e-05
-4.770431411648895503e-01	1.689787000751358226e-04	8.242337073612847613e-05
-4.631094861203478019e-01	1.557587258329706131e-04	8.311392520789551478e-05
-4.490604144829201672e-01	1.543336378461159463e-04	8.619823957476728201e-05
-4.348994275757930850e-01	1.431817900403842248e-04	8.681974396437984400e-05
-4.206300546137843877e-01	1.436445367383297619e-04	8.973930595351591565e-05
-4.062558518237891492e-01	1.345343827810463173e-04	9.031145643750484043e-05
-3.917804015584931410e-01	1.368557820543208692e-04	9.309724726602055882e-05
-3.772073114035760510e-01	1.297465830740288388e-04	9.363922633036795618e-05
-3.625402132786245679e-01	1.338850362596019389e-04	9.632101481688685476e-05
-3.477827625319824811e-01	1.287260293570208702e-04	9.685162231611865193e-05
-3.329386370297612863e-01	1.346311774284359765e-04	9.945662498479772458e-05
-3.180115362392382239e-01	1.313646453040994604e-04	9.999251088322567158e-05
-3.030051803068727345e-01	1.389801594028142455e-04	1.025470705158875145e-04
-2.879233091311665382e-01	1.375439392730497539e-04	1.031040943357998808e-04
-2.727696814306032058e-01	1.468098646819739408e-04	1.056321236309028456e-04
-2.575480738068965936e-01	1.471395609002645096e-04	1.062253660259642921e-04
-2.422622798037831759e-01	1.579944210005559285e-04	1.087513655429417575e-04
-2.269161089615901461e-01	1.600252419179143035e-04	1.093972160712264048e-04
-2.115133858678190648e-01	1.724077170141581346e-04	1.119439293979568241e-04
-1.960579492039781213e-01	1.760759769069256174e-04	1.126584289644776859e-04
-1.805536507889023146e-01	1.899263826659295534e-04	1.152501640938141756e-04
-1.650043546187992261e-01	1.951710255569660271e-04	1.160495211975172327e-04
-1.494139359042609416e-01	2.104328660858334292e-04	1.187103359628692665e-04
-1.337862801044791550e-01	2.171968056055440649e-04	1.196135901921600310e-04
-1.181252819589080488e-01	2.338178633866009703e-04	1.223698769492037857e-04
-1.024348445166134158e-01	2.420489241341509013e-04	1.233970865321673885e-04
-8.671887816355072776e-02	2.599821997365436756e-04	1.262768418694714149e-04
-7.098129964801590253e-02	2.696338525814656844e-04	1.274503137582159767e-04
-5.522603110450816782e-02	2.888380146916678329e-04	1.304844071580036214e-04
-3.945699907625282304e-02	2.998695081059114288e-04	1.318301795809417680e-04
-2.367813353662409984e-02	3.203086593395411863e-04	1.350518514312514223e-04
-7.893366909713211629e-03	3.326844119999475876e-04	1.365979533552516426e-04
7.893366909713310509e-03	3.543272199297921353e-04	1.400446673275259235e-04
2.367813353662397841e-02	3.680154491486760620e-04	1.418234650945231299e-04
3.945699907625269814e-02	3.908330014484410748e-04	1.455360897226040586e-04
5.522603110450804292e-02	4.058026121259859960e-04	1.475832189896211007e-04
7.098129964801599967e-02	4.297643337836588211e-04	1.516059579232113439e-04
8.671887816355082490e-02	4.459799114429425972e-04	1.539598264270681171e-04
1.024348445166132909e-01	4.710475265031908087e-04	1.583397399606233905e-04
1.181252819589079239e-01	4.884618749729515525e-04	1.610411557969546341e-04
1.337862801044790162e-01	5.145803160745904877e-04	1.658286257248430050e-04
1.494139359042608306e-01	5.331236032894967397e-04	1.689203495822436346e-04
1.650043546187993093e-01	5.602083593235513553e-04	1.741669216506175994e-04
1.805536507889022035e-01	5.797737664739775016e-04	1.776927319488564704e-04
1.960579492039780103e-01	6.076954071338624324e-04	1.834516837664626693e-04
2.115133858678189538e-01	6.281231771491968584e-04	1.874544124192178203e-04
2.269161089615900351e-01	6.566914874957003202e-04	1.937761950058465360e-04
2.422622798037832592e-01	6.777541048719864505e-04	1.982936495859351385e-04
2.575480738068967046e-01	7.067061130673475645e-04	2.052227482845349696e-04
2.727696814306030948e-01	7.281005036847118571e-04	2.102793673894882813e-04
2.879233091311663717e-01	7.570972870175999864e-04	2.178362786392255498e-04
3.030051803068726235e-01	7.784462374055738446e-04	2.234196540531839103e-04
3.180115362392381129e-01	8.070788138019507679e-04	2.315736523086277677e-04
3.329386370297611752e-01	8.279399413153911693e-04	2.375990396720697876e-04
3.477827625319823701e-01	8.557384276041175722e-04	2.462282555759782153e-04
3.625402132786244014e-01	8.756096837339004011e-04	2.525033881857029878e-04
3.772073114035759400e-01	9.020416146081842437e-04	2.613745729770387892e-04
3.917804015584930299e-01	9.203487596918371932e-04	2.675994743640493809e-04
4.062558518237890381e-01	9.447928200126759967e-04	2.763989375380047691e-04
4.206300546137840546e-01	9.608488673916633100e-04	2.822495968554203263e-04
4.348994275757929739e-01	9.825435274171939043e-04	2.907370965923723976e-04
4.490604144829198341e-01	9.954947633113494371e-04	2.961029872230789661e-04
4.631094861203476909e-01	1.013496462550546057e-03	3.044407397447467466e-04
4.770431411648896614e-01	1.022314627418944135e-03	3.098352603586884972e-04
4.908579070575935233e-01	1.035552673494358721e-03	3.190552943489251172e-04
5.045503408691773828e-01	1.039184259851700558e-03	3.260886555868170778e-04
5.181170301580771964e-01	1.046732948113674681e-03	3.384934574161491063e-04
5.315545938209013110e-01	1.044511125424901939e-03	3.500921556784399014e-04
5.448596829350704773e-01	1.046141672959367483e-03	3.691635306617199047e-04
5.580289815934400544e-01	1.038454024005806093e-03	3.890516615482552082e-04
5.710592077306947401e-01	1.035362393071560718e-03	4.184100643557748600e-04
5.839471139413060508e-01	1.024348187670638156e-03	4.494680820908951305e-04
5.966894882888559293e-01	1.019699446434057036e-03	4.906436217886753692e-04
6.092831551065164275e-01	1.009497171100061028e-03	5.322305754407927452e-04
6.217249757884950601e-01	1.008232926895934103e-03	5.818112408376639429e-04
6.340118495722386616e-01	1.004226234979575718e-03	6.271283735141361957e-04
6.461407143112095630e-01	1.011685267244258422e-03	6.748385752244754525e-04
6.581085472380375778e-01	1.018538810172055350e-03	7.103363519471441682e-04
6.699123657178549518e-01	1.038065117551687693e-03	7.403601882242759205e-04
6.815492279916336438e-01	1.057162128497389324e-03	7.493278570047942145e-04
6.930162339093317581e-01	1.087723204387353905e-03	7.463001781693535995e-04
7.043105256526719371e-01	1.115371331255460329e-03	7.172400130426450455e-04
7.154292884473711922e-01	1.150726347794225847e-03	6.766920409094702611e-04
7.263697512646390964e-01	1.178550172282015474e-03	6.150557278547555103e-04
7.371291875117788051e-01	1.208993291483424423e-03	5.553179029233048592e-04
7.477049157117090505e-01	1.226993114307539786e-03	4.940316964492478006e-04
7.580943001712453500e-01	1.243471476391844058e-03	4.633334972701185460e-04
7.682947516379706743e-01	1.244721803817361912e-03	4.641197970885271059e-04
7.783037279455297108e-01	1.243477909998236697e-03	5.342024129545528289e-04
7.881187346471922872e-01	1.227993261910778362e-03	6.723082418062187532e-04
7.977373256375193122e-01	1.212971481621102346e-03	9.146441052221976472e-04
8.071571037619852396e-01	1.188181141940032387e-03	1.248944868412141338e-03
8.163757214143990693e-01	1.169428456834172188e-03	1.703351166621389079e-03
8.253908811219760056e-01	1.146727415891410232e-03	2.248955980282217344e-03
8.342003361179174403e-01	1.135655814294991633e-03	2.905595492931181949e-03
8.428018909013503812e-01	1.125158987919024816e-03	3.628800905146258460e-03
8.511934017844945410e-01	1.129590211057507820e-03	4.436920032146906244e-03
8.593727774269117603e-01	1.136116750801532656e-03	5.275261132979940266e-03
8.673379793567147500e-01	1.157614381329424369e-03	6.170149307968601782e-03
8.750870224785936013e-01	1.179516150546238698e-03	7.060453338914172289e-03
8.826179755685469308e-01	1.213640509932491403e-03	7.987259082748873751e-03
8.899289617551802145e-01	1.244258934944428774e-03	8.880710599444336176e-03
8.970181589874635097e-01	1.282862796567508634e-03	9.799373809311520689e-03
9.038838004888234412e-01	1.313193478464094342e-03	1.065726241890434418e-02
9.105241751974622044e-01	1.347001930876447554e-03	1.153365924846662914e-02
9.169376281927885675e-01	1.367949829891056514e-03	1.231753316944816067e-02
9.231225611078606175e-01	1.388480562975828595e-03	1.311633249419375327e-02
9.290774325277303403e-01	1.392521704538314054e-03	1.378337302386454730e-02
9.348007583735982173e-01	1.393490092144635071e-03	1.446754946830569599e-02
9.402911122726754778e-01	1.375827576291701031e-03	1.497254723579917110e-02
9.455471259136670747e-01	1.354210313777844425e-03	1.551002849104917564e-02
9.505674893877827936e-01	1.314536685949700299e-03	1.581201004468180127e-02
9.553509515151947795e-01	1.273879322349773073e-03	1.618206251212835761e-02
9.598963201568568859e-01	1.220182422823465470e-03	1.624725291527825619e-02
9.642024625116116798e-01	1.171554110084256162e-03	1.645572543610062874e-02
9.682683053985071675e-01	1.116878054425876751e-03	1.628195019853255487e-02
9.720928355242569596e-01	1.073813922855293554e-03	1.638610538026600075e-02
9.756750997357734878e-01	1.031592480121418546e-03	1.599763674058379131e-02
9.790142052577144316e-01	1.005104391800842574e-03	1.607979563842607332e-02
9.821093199149804054e-01	9.827743935481815171e-04	1.547756269716440633e-02
9.849596723401105036e-01	9.734318250046879086e-04	1.560835386119933076e-02
9.875645521655237458e-01	9.598121425188702862e-04	1.478138849618629291e-02
9.899233102005571272e-01	9.347949402798874478e-04	1.517631901154193122e-02
9.920353585932577545e-01	8.788599589873381714e-04	1.435617342047234429e-02
9.939001709768877646e-01	7.837871521551220341e-04	1.553726349568342741e-02
9.955172826011058351e-01	6.490015884482994895e-04	1.513785197142611914e-02
9.968862904477931997e-01	4.845664324301958946e-04	1.763839538095182680e-02
9.980068533314933044e-01	3.300744929064053867e-04	1.787490498606454647e-02
9.988786919844435674e-01	2.064172391506131302e-04	2.232796467691803427e-02
9.995015891261737062e-01	1.422693925352302752e-04	2.322464262078087829e-02
9.998753895176573092e-01	1.002435535077151485e-04	2.695096402091944413e-02
1.000000000000000000e+00	1.134148757178222544e-04	2.634466671427643236e-02


==> dat/1dbte_with_E/Ewt_10K_Nx200_Nr255_l4_dt_2e-4_rel_error_04.csv <==
x	ne	Te
-1.000000000000000000e+00	6.359804061512933896e-05	6.386861755773896344e-03
-9.998753895176573092e-01	5.169224548504115216e-04	6.779090365161692319e-03
-9.995015891261738172e-01	1.608106569122089288e-03	6.339172917118344498e-03
-9.988786919844435674e-01	2.133116984196369373e-03	4.860391128460483934e-03
-9.980068533314934154e-01	2.650460104063813004e-03	3.663038449023725291e-03
-9.968862904477931997e-01	2.781698248842827403e-03	2.657738231224809032e-03
-9.955172826011059461e-01	2.806998880216883974e-03	2.104649268681825156e-03
-9.939001709768877646e-01	2.337389882876579617e-03	1.763182613202376537e-03
-9.920353585932577545e-01	1.775075561381240846e-03	1.762436592195166640e-03
-9.899233102005571272e-01	9.400355800542939660e-04	1.864275802689629264e-03
-9.875645521655237458e-01	2.202118523568726330e-04	2.036233504383987408e-03
-9.849596723401105036e-01	5.769343241464134622e-04	2.146177503317451066e-03
-9.821093199149804054e-01	1.171390866410021436e-03	2.202778858842310492e-03
-9.790142052577145426e-01	1.781002406418247426e-03	2.187895347411983327e-03
-9.756750997357735988e-01	2.196572699678725916e-03	2.114544304459482684e-03
-9.720928355242569596e-01	2.629801802546044565e-03	1.996809717138892104e-03
-9.682683053985071675e-01	2.905981833778934539e-03	1.828233557866969271e-03
-9.642024625116116798e-01	3.213937504301967417e-03	1.631174715328396986e-03
-9.598963201568569970e-01	3.395167027630964073e-03	1.388206568287478175e-03
-9.553509515151947795e-01	3.611130660125744154e-03	1.130903122967907718e-03
-9.505674893877829046e-01	3.710518352260862296e-03	8.430676868988911440e-04
-9.455471259136670747e-01	3.830437546818174412e-03	5.645010136480315115e-04
-9.402911122726755888e-01	3.827282321916157786e-03	2.804977583403040669e-04
-9.348007583735983284e-01	3.823273661251832666e-03	3.160853573786562298e-05
-9.290774325277305623e-01	3.688336034855703351e-03	2.006317320384300607e-04
-9.231225611078607285e-01	3.540574342218122655e-03	3.818517831467992552e-04
-9.169376281927887895e-01	3.268039611028370622e-03	5.373096265297440215e-04
-9.105241751974622044e-01	2.989916957105703300e-03	6.410796294944139714e-04
-9.038838004888235522e-01	2.610274758027268226e-03	7.233724262224489488e-04
-8.970181589874635097e-01	2.247041723460403533e-03	7.633316717375862506e-04
-8.899289617551803255e-01	1.813220800144122336e-03	7.913759928432015107e-04
-8.826179755685469308e-01	1.420441737880278298e-03	7.875300844963315254e-04
-8.750870224785937124e-01	9.842431291999648429e-04	7.793758481265323406e-04
-8.673379793567146390e-01	6.071996048775103825e-04	7.465540895822597636e-04
-8.593727774269119823e-01	2.048871203582570033e-04	7.139995923053936346e-04
-8.511934017844946521e-01	1.283452184890440282e-04	6.620562652624392436e-04
-8.428018909013507143e-01	4.763556826635710465e-04	6.144539980257598477e-04
-8.342003361179175513e-01	7.509331058895152159e-04	5.532057208070861919e-04
-8.253908811219762276e-01	1.034716189628125680e-03	5.012083144378524403e-04
-8.163757214143991803e-01	1.244551909122815214e-03	4.416354257482893887e-04
-8.071571037619853506e-01	1.462191512582164919e-03	3.957227142865669500e-04
-7.977373256375193122e-01	1.609268351350934961e-03	3.467058162465107523e-04
-7.881187346471923982e-01	1.766976385513722254e-03	3.134458113496338860e-04
-7.783037279455299329e-01	1.861037977241728576e-03	2.787655126956969237e-04
-7.682947516379707853e-01	1.971572729937281186e-03	2.593070191771210077e-04
-7.580943001712454610e-01	2.027035759267225429e-03	2.378326773342568203e-04
-7.477049157117091616e-01	2.105513621031980878e-03	2.295040399832194841e-04
-7.371291875117789161e-01	2.136908698529399117e-03	2.176338811413954248e-04
-7.263697512646394294e-01	2.196652458038693672e-03	2.165912990937645397e-04
-7.154292884473713032e-01	2.215425054614481373e-03	2.106069493198848641e-04
-7.043105256526721591e-01	2.265966902698199510e-03	2.136069734798579230e-04
-6.930162339093317581e-01	2.279630637592411965e-03	2.107907448660450978e-04
-6.815492279916337548e-01	2.326791014036280313e-03	2.157279687181843124e-04
-6.699123657178551738e-01	2.339622301883095314e-03	2.144672001308567974e-04
-6.581085472380376888e-01	2.386535664186260636e-03	2.202026154097104320e-04
-6.461407143112096740e-01	2.400698102952535974e-03	2.196764042782828634e-04
-6.340118495722386616e-01	2.448886517853160472e-03	2.256794298442330211e-04
-6.217249757884952821e-01	2.465363613784058230e-03	2.255161569602801550e-04
-6.092831551065166495e-01	2.515496578985690432e-03	2.315721390198652654e-04
-5.966894882888559293e-01	2.534675483897872415e-03	2.316179882939054684e-04
-5.839471139413062728e-01	2.587000369486117807e-03	2.376564499468111085e-04
-5.710592077306947401e-01	2.608976110453152097e-03	2.378541092784883476e-04
-5.580289815934401654e-01	2.663528740103426537e-03	2.438661881093844594e-04
-5.448596829350704773e-01	2.688246212980153517e-03	2.442000668652924639e-04
-5.315545938209014221e-01	2.744947221143187715e-03	2.502041295836545352e-04
-5.181170301580774185e-01	2.772265997798083626e-03	2.506789461717258221e-04
-5.045503408691774938e-01	2.830966087789279616e-03	2.567071372241077894e-04
-4.908579070575938008e-01	2.860691921359339359e-03	2.573390840252528849e-04
-4.770431411648895503e-01	2.921195244720004372e-03	2.634320471919861803e-04
-4.631094861203478019e-01	2.953097275244493877e-03	2.642446214218141390e-04
-4.490604144829201672e-01	3.015175357263596458e-03	2.704483902763793663e-04
-4.348994275757930850e-01	3.048997156744820587e-03	2.714697840498969867e-04
-4.206300546137843877e-01	3.112398163100535842e-03	2.778329095516137055e-04
-4.062558518237891492e-01	3.147864449899274737e-03	2.790931727276800924e-04
-3.917804015584931410e-01	3.212317579842235982e-03	2.856647998184208928e-04
-3.772073114035760510e-01	3.249135421684327864e-03	2.871938322127799573e-04
-3.625402132786245679e-01	3.314349448948883132e-03	2.940222147197648207e-04
-3.477827625319824811e-01	3.352203996117188514e-03	2.958494628112026572e-04
-3.329386370297612863e-01	3.417860955157762774e-03	3.029833058350894543e-04
-3.180115362392382239e-01	3.456407327884084349e-03	3.051391610591939292e-04
-3.030051803068727345e-01	3.522153943609271105e-03	3.126301509695081013e-04
-2.879233091311665382e-01	3.561009022361830666e-03	3.151497727841033928e-04
-2.727696814306032058e-01	3.626450117461692529e-03	3.230559293089460830e-04
-2.575480738068965936e-01	3.665188231033864562e-03	3.259799750103330542e-04
-2.422622798037831759e-01	3.729885707722430197e-03	3.343647155933665983e-04
-2.269161089615901461e-01	3.768040886451506661e-03	3.377352332742728142e-04
-2.115133858678190648e-01	3.831518634678073455e-03	3.466589633513896679e-04
-1.960579492039781213e-01	3.868590366236056982e-03	3.505078353023691131e-04
-1.805536507889023146e-01	3.930339136446250707e-03	3.600163268168255046e-04
-1.650043546187992261e-01	3.965794773660529654e-03	3.643540074335976844e-04
-1.494139359042609416e-01	4.025271008369642189e-03	3.744685035341774413e-04
-1.337862801044791550e-01	4.058538774564710537e-03	3.792770804877291331e-04
-1.181252819589080488e-01	4.115148647515769198e-03	3.899970257613048731e-04
-1.024348445166134158e-01	4.145589609119204599e-03	3.952470418773653912e-04
-8.671887816355072776e-02	4.198649001785595587e-03	4.065871601413571269e-04
-7.098129964801590253e-02	4.225510384718837546e-03	4.123007543775013229e-04
-5.522603110450816782e-02	4.274203307487905654e-03	4.243813677512035007e-04
-3.945699907625282304e-02	4.296599953700745017e-03	4.307402737426111925e-04
-2.367813353662409984e-02	4.340006113928528489e-03	4.438991512543310949e-04
-7.893366909713211629e-03	4.357017750412627358e-03	4.513300955638715984e-04
7.893366909713310509e-03	4.394296862080288892e-03	4.661419102622043112e-04
2.367813353662397841e-02	4.405241843315284636e-03	4.752274814074265046e-04
3.945699907625269814e-02	4.435975817071580521e-03	4.922753968725962275e-04
5.522603110450804292e-02	4.440771519975631604e-03	5.033694869732026865e-04
7.098129964801599967e-02	4.465264346611637000e-03	5.227283130891011674e-04
8.671887816355082490e-02	4.464567713345019354e-03	5.353799385696320599e-04
1.024348445166132909e-01	4.483725805015943700e-03	5.561147244397347854e-04
1.181252819589079239e-01	4.478478204835057049e-03	5.688223880344804931e-04
1.337862801044790162e-01	4.493003976146646775e-03	5.892157965939624807e-04
1.494139359042608306e-01	4.483348234139490629e-03	6.003127852579963038e-04
1.650043546187993093e-01	4.492563491429317143e-03	6.195098980563416066e-04
1.805536507889022035e-01	4.476857044508329199e-03	6.294961438512086194e-04
1.960579492039780103e-01	4.478248784633450004e-03	6.502239964978020386e-04
2.115133858678189538e-01	4.453466514462075913e-03	6.642966105720540543e-04
2.269161089615900351e-01	4.444149096750098921e-03	6.944191835378219239e-04
2.422622798037832592e-01	4.408380964427319193e-03	7.221499720512415286e-04
2.575480738068967046e-01	4.388305918731549501e-03	7.717055758986762120e-04
2.727696814306030948e-01	4.344044671152101807e-03	8.210540956175725515e-04
2.879233091311663717e-01	4.318498430477409403e-03	8.935750809983050366e-04
3.030051803068726235e-01	4.273419122954735458e-03	9.607159994745711465e-04
3.180115362392381129e-01	4.251343591945079201e-03	1.043705383920919385e-03
3.329386370297611752e-01	4.213879606521417527e-03	1.106949384024936067e-03
3.477827625319823701e-01	4.201084695973253749e-03	1.172224602233562420e-03
3.625402132786244014e-01	4.172399074599020784e-03	1.201127411227460038e-03
3.772073114035759400e-01	4.164035407322536769e-03	1.223583902481353413e-03
3.917804015584930299e-01	4.133026038879589366e-03	1.205995120603910176e-03
4.062558518237890381e-01	4.112949569694792501e-03	1.194966524563027778e-03
4.206300546137840546e-01	4.061053575873717868e-03	1.166159470167500798e-03
4.348994275757929739e-01	4.011961148422364329e-03	1.184245205452254604e-03
4.490604144829198341e-01	3.927126387328680815e-03	1.227225401116399401e-03
4.631094861203476909e-01	3.845632149617859204e-03	1.366169733548711117e-03
4.770431411648896614e-01	3.735045928250208674e-03	1.561515575806301376e-03
4.908579070575935233e-01	3.638676551128168686e-03	1.870919712560217612e-03
5.045503408691773828e-01	3.527591103665670726e-03	2.215827109508663496e-03
5.181170301580771964e-01	3.444703708322401081e-03	2.629593697065743616e-03
5.315545938209013110e-01	3.358797474858377183e-03	2.990636477842467927e-03
5.448596829350704773e-01	3.306709186428821723e-03	3.322676024085498888e-03
5.580289815934400544e-01	3.250636608068658250e-03	3.484214219845334880e-03
5.710592077306947401e-01	3.219516918997567239e-03	3.529615207626700824e-03
5.839471139413060508e-01	3.170125190027630983e-03	3.337145108844184228e-03
5.966894882888559293e-01	3.127542969624661461e-03	3.037571290092029586e-03
6.092831551065164275e-01	3.049215543419610611e-03	2.557570803143535080e-03
6.217249757884950601e-01	2.963284024535792725e-03	2.123820660068428522e-03
6.340118495722386616e-01	2.834127650741327664e-03	1.696242484496993889e-03
6.461407143112095630e-01	2.697329709442259325e-03	1.564355423955724822e-03
6.581085472380375778e-01	2.525816603139069676e-03	1.648239191963224307e-03
6.699123657178549518e-01	2.361243209960744820e-03	2.225321064236672995e-03
6.815492279916336438e-01	2.181025936731837561e-03	3.081002660319028842e-03
6.930162339093317581e-01	2.027062753340584406e-03	4.427373844756417667e-03
7.043105256526719371e-01	1.874799344927951129e-03	5.869200292271634610e-03
7.154292884473711922e-01	1.760598822407162924e-03	7.583147941773841355e-03
7.263697512646390964e-01	1.653845029646943245e-03	9.021854939312278290e-03
7.371291875117788051e-01	1.583666704771410135e-03	1.042593246475645614e-02
7.477049157117090505e-01	1.514118937978405945e-03	1.115063006872702225e-02
7.580943001712453500e-01	1.469907361072286985e-03	1.161113001021305685e-02
7.682947516379706743e-01	1.413785971345526667e-03	1.109820954362485991e-02
7.783037279455297108e-01	1.370427394895220490e-03	1.030018133406600082e-02
7.881187346471922872e-01	1.305141204344285964e-03	8.452895381688705148e-03
7.977373256375193122e-01	1.245428983689939864e-03	6.608954779536099083e-03
8.071571037619852396e-01	1.160709051557472487e-03	3.928024881082237997e-03
8.163757214143990693e-01	1.081689200922514131e-03	1.875799528383328887e-03
8.253908811219760056e-01	9.812048980544969302e-04	5.798085411318341280e-04
8.342003361179174403e-01	8.918012367104607031e-04	1.614963112864261632e-03
8.428018909013503812e-01	7.878819172998177429e-04	2.704367135230379901e-03
8.511934017844945410e-01	7.019039992352192310e-04	1.768792362256899975e-03
8.593727774269117603e-01	6.079654808678695279e-04	1.000063562607694627e-03
8.673379793567147500e-01	5.369412872970112487e-04	1.996720653958105988e-03
8.750870224785936013e-01	4.615171197073783885e-04	4.168360305687050620e-03
8.826179755685469308e-01	4.104925104708780103e-04	8.555822921872995729e-03
8.899289617551802145e-01	3.551104224204516520e-04	1.115868012968728937e-02
8.970181589874635097e-01	3.226222560031189335e-04	1.612914831217422684e-02
9.038838004888234412e-01	2.835733333320491004e-04	1.827496112898473885e-02
9.105241751974622044e-01	2.646120236258496018e-04	2.333927859894688664e-02
9.169376281927885675e-01	2.363703400140552025e-04	2.444041346185212363e-02
9.231225611078606175e-01	2.255768157948566182e-04	2.948105082298028978e-02
9.290774325277303403e-01	2.033225130394977959e-04	2.914494291201799592e-02
9.348007583735982173e-01	1.966749053064966325e-04	3.429978201051579745e-02
9.402911122726754778e-01	1.771970424185088954e-04	3.215800913811963507e-02
9.455471259136670747e-01	1.723148894195525652e-04	3.773187697788941974e-02
9.505674893877827936e-01	1.539139244876687256e-04	3.331294043888885503e-02
9.553509515151947795e-01	1.497497580666530895e-04	3.976222637938531257e-02
9.598963201568568859e-01	1.318416647490903005e-04	3.241583789346781652e-02
9.642024625116116798e-01	1.282774590843366183e-04	4.039338434047652637e-02
9.682683053985071675e-01	1.110102205630473143e-04	2.924393374108230984e-02
9.720928355242569596e-01	1.084824699888289380e-04	3.967070093657511232e-02
9.756750997357734878e-01	9.234100225338350378e-05	2.356276683342352005e-02
9.790142052577144316e-01	9.144074466691528116e-05	3.766836246975464875e-02
9.821093199149804054e-01	7.691969822406675311e-05	1.501693643406106990e-02
9.849596723401105036e-01	7.804905999323996060e-05	3.431956680408430188e-02
9.875645521655237458e-01	6.517832813040848338e-05	3.165175024089475313e-03
9.899233102005571272e-01	6.798775382555826113e-05	2.959604363637359514e-02
9.920353585932577545e-01	5.560016585877911326e-05	1.185157200455998032e-02
9.939001709768877646e-01	5.831757890866718985e-05	2.427725878667481504e-02
9.955172826011058351e-01	4.409413960446745322e-05	2.751396224028327883e-02
9.968862904477931997e-01	4.461287178997884256e-05	2.102203974727689939e-02
9.980068533314933044e-01	2.778976779414574742e-05	4.539017921330024824e-02
9.988786919844435674e-01	3.000803928428447207e-05	2.259314524245821867e-02
9.995015891261737062e-01	1.586756623931329669e-05	4.362997548663734987e-02
9.998753895176573092e-01	1.991866578788123197e-05	1.559906311546293937e-02
1.000000000000000000e+00	1.862068785536702357e-05	1.622100995667893550e-02


==> dat/1dbte_with_E/Ewt_10K_Nx200_Nr255_l4_dt_2e-4_rel_error_06.csv <==
x	ne	Te
-1.000000000000000000e+00	1.493007885073170974e-03	1.571440129454969650e-02
-9.998753895176573092e-01	1.751371379702703355e-03	1.706616253012929740e-02
-9.995015891261738172e-01	1.085674979281987546e-03	1.601080389215139149e-02
-9.988786919844435674e-01	8.192044778997198233e-04	1.547471735905117662e-02
-9.980068533314934154e-01	3.415823748881143093e-04	1.237224023292608950e-02
-9.968862904477931997e-01	1.555987612372208059e-03	9.179077994898273904e-03
-9.955172826011059461e-01	3.106071334133687044e-03	5.362140871053171914e-03
-9.939001709768877646e-01	3.799522194277715065e-03	3.166714515930611328e-03
-9.920353585932577545e-01	4.184801664756785354e-03	1.621796946518171568e-03
-9.899233102005571272e-01	3.863916843231464046e-03	1.359524734801691691e-03
-9.875645521655237458e-01	3.570085366485100265e-03	1.201867159165612240e-03
-9.849596723401105036e-01	2.963377930835591010e-03	1.530665069906368084e-03
-9.821093199149804054e-01	2.546104214352868777e-03	1.683838736516859872e-03
-9.790142052577145426e-01	1.991503543171355486e-03	1.918356401907335071e-03
-9.756750997357735988e-01	1.646926018753597362e-03	1.925553078127602898e-03
-9.720928355242569596e-01	1.203313146123934042e-03	1.947057781738313707e-03
-9.682683053985071675e-01	9.253545289235830772e-04	1.825006691236545110e-03
-9.642024625116116798e-01	5.618110112404408208e-04	1.702029635871011096e-03
-9.598963201568569970e-01	3.276335275629582429e-04	1.489813771188140028e-03
-9.553509515151947795e-01	1.382271091858308713e-05	1.282184779295821898e-03
-9.505674893877829046e-01	2.002079499576553607e-04	1.026446141219944028e-03
-9.455471259136670747e-01	4.891136645063190068e-04	7.839729236967908979e-04
-9.402911122726755888e-01	6.983787435097530468e-04	5.196946490148390656e-04
-9.348007583735983284e-01	9.752924417416062924e-04	2.751270715875949119e-04
-9.290774325277305623e-01	1.183236236115513262e-03	2.501203974199647459e-05
-9.231225611078607285e-01	1.447480865023655690e-03	2.018968215832403165e-04
-9.169376281927887895e-01	1.645180340543029533e-03	4.241570442271117036e-04
-9.105241751974622044e-01	1.884528843828339349e-03	6.214134676292443768e-04
-9.038838004888235522e-01	2.054636101129877351e-03	8.074259822756994342e-04
-8.970181589874635097e-01	2.251373350747806323e-03	9.674469408690855024e-04
-8.899289617551803255e-01	2.374850721667316582e-03	1.111278432013766389e-03
-8.826179755685469308e-01	2.512370665101454695e-03	1.228363233366823806e-03
-8.750870224785937124e-01	2.574024033316906802e-03	1.326424078813199332e-03
-8.673379793567146390e-01	2.641226814572270303e-03	1.397881869875048852e-03
-8.593727774269119823e-01	2.632781452692795846e-03	1.449256323969392440e-03
-8.511934017844946521e-01	2.625684126325557744e-03	1.475529437745783795e-03
-8.428018909013507143e-01	2.545921416499459956e-03	1.482942199133990445e-03
-8.342003361179175513e-01	2.466914390806458982e-03	1.468334418359656772e-03
-8.253908811219762276e-01	2.320386068263864416e-03	1.438001397769815949e-03
-8.163757214143991803e-01	2.176724210138026878e-03	1.390091131582908181e-03
-8.071571037619853506e-01	1.972210476312450701e-03	1.331039481121139029e-03
-7.977373256375193122e-01	1.774562345296830119e-03	1.259586945931690438e-03
-7.881187346471923982e-01	1.523663612106079986e-03	1.182027436557699270e-03
-7.783037279455299329e-01	1.284826138913970151e-03	1.097128183546006034e-03
-7.682947516379707853e-01	1.000801473463147542e-03	1.010887240854210951e-03
-7.580943001712454610e-01	7.346586167947702188e-04	9.217211228410380347e-04
-7.477049157117091616e-01	4.313786114045361597e-04	8.351292222521868079e-04
-7.371291875117789161e-01	1.518464223625022006e-04	7.489294859866949634e-04
-7.263697512646394294e-01	1.572614718280774062e-04	6.680867162267675914e-04
-7.154292884473713032e-01	4.372322714667315987e-04	5.897948700891178725e-04
-7.043105256526721591e-01	7.401510254139506565e-04	5.185252584567486651e-04
-6.930162339093317581e-01	1.009507949197593988e-03	4.508786012089940898e-04
-6.815492279916337548e-01	1.296504769116205592e-03	3.909282874794064587e-04
-6.699123657178551738e-01	1.546820158670720409e-03	3.347931040060369147e-04
-6.581085472380376888e-01	1.810981939543161289e-03	2.862899409492406259e-04
-6.461407143112096740e-01	2.036759768768345389e-03	2.412074761278790495e-04
-6.340118495722386616e-01	2.274097505739382328e-03	2.032217560047779427e-04
-6.217249757884952821e-01	2.472702456246866042e-03	1.679133996954493486e-04
-6.092831551065166495e-01	2.681924571624737155e-03	1.389199819403185690e-04
-5.966894882888559293e-01	2.853204730612315682e-03	1.117288842033571639e-04
-5.839471139413062728e-01	3.035226456252099712e-03	9.001310290741783727e-05
-5.710592077306947401e-01	3.180946010198873030e-03	6.924426032453259066e-05
-5.580289815934401654e-01	3.338279449961688988e-03	5.317986976210827612e-05
-5.448596829350704773e-01	3.461487506055644509e-03	3.732507859928738331e-05
-5.315545938209014221e-01	3.597621098418701639e-03	2.553413111008762007e-05
-5.181170301580774185e-01	3.702060349795925805e-03	1.336208463722967087e-05
-5.045503408691774938e-01	3.820906160953149028e-03	4.755115649747085520e-06
-4.908579070575938008e-01	3.910502474102513920e-03	4.684097194048723408e-06
-4.770431411648895503e-01	4.015936982467067234e-03	1.093344454692848429e-05
-4.631094861203478019e-01	4.094395044176187687e-03	1.835507921260381189e-05
-4.490604144829201672e-01	4.189914078938162742e-03	2.286876049827243118e-05
-4.348994275757930850e-01	4.260433301468552481e-03	2.881741275679672735e-05
-4.206300546137843877e-01	4.348931083077849612e-03	3.207631630241782007e-05
-4.062558518237891492e-01	4.414045943498483456e-03	3.698348862357922143e-05
-3.917804015584931410e-01	4.497714403741220890e-03	3.937636970095221520e-05
-3.772073114035760510e-01	4.559247319763555691e-03	4.359852379333825037e-05
-3.625402132786245679e-01	4.639576838499532251e-03	4.545005723086405713e-05
-3.477827625319824811e-01	4.698679106773248973e-03	4.928898480163502869e-05
-3.329386370297612863e-01	4.776531796521899312e-03	5.087330566397586616e-05
-3.180115362392382239e-01	4.833780402629623413e-03	5.458377881007821155e-05
-3.030051803068727345e-01	4.909502649401537369e-03	5.612856174750157837e-05
-2.879233091311665382e-01	4.965020374413564065e-03	5.992016855419794507e-05
-2.727696814306032058e-01	5.038564080559256031e-03	6.160745793525009885e-05
-2.575480738068965936e-01	5.092137024455125477e-03	6.564533648503221934e-05
-2.422622798037831759e-01	5.163169848374909825e-03	6.761265821181273398e-05
-2.269161089615901461e-01	5.214347216552464581e-03	7.202025439723864499e-05
-2.115133858678190648e-01	5.282341426416196049e-03	7.436639400836252958e-05
-1.960579492039781213e-01	5.330515091269598729e-03	7.923480693316703525e-05
-1.805536507889023146e-01	5.394819683106311450e-03	8.203290918384985970e-05
-1.650043546187992261e-01	5.439290599744068914e-03	8.743820921092421811e-05
-1.494139359042609416e-01	5.499195038489938792e-03	9.075782788734426253e-05
-1.337862801044791550e-01	5.539236977193355213e-03	9.678743854889533906e-05
-1.181252819589080488e-01	5.594036079567958272e-03	1.007220558012036801e-04
-1.024348445166134158e-01	5.628961124690707446e-03	1.075007690062745229e-04
-8.671887816355072776e-02	5.678018480561220979e-03	1.121893771281028547e-04
-7.098129964801590253e-02	5.707233427690550434e-03	1.198936089156514610e-04
-5.522603110450816782e-02	5.750024652202833687e-03	1.255230610785948431e-04
-3.945699907625282304e-02	5.773054193426500197e-03	1.343674648697098205e-04
-2.367813353662409984e-02	5.809162728242047054e-03	1.411451019518360434e-04
-7.893366909713211629e-03	5.825615672352356215e-03	1.513411501027420983e-04
7.893366909713310509e-03	5.854668451034179127e-03	1.594412911553215798e-04
2.367813353662397841e-02	5.864147842536045381e-03	1.711390507050383151e-04
3.945699907625269814e-02	5.885715207964143866e-03	1.806531542725587508e-04
5.522603110450804292e-02	5.887723550524167140e-03	1.939329119794451267e-04
7.098129964801599967e-02	5.901257533988931228e-03	2.049100464574850366e-04
8.671887816355082490e-02	5.895182834960068646e-03	2.198874017816631059e-04
1.024348445166132909e-01	5.900055392955558253e-03	2.324935383873360270e-04
1.181252819589079239e-01	5.885266241549392575e-03	2.494973936123189538e-04
1.337862801044790162e-01	5.880905689722912104e-03	2.642169739344262772e-04
1.494139359042608306e-01	5.856915278098374054e-03	2.839835389915427175e-04
1.650043546187993093e-01	5.842969024537795347e-03	3.017551778780920438e-04
1.805536507889022035e-01	5.809552682387942105e-03	3.254682057335277971e-04
1.960579492039780103e-01	5.785930430376741949e-03	3.475809540717521599e-04
2.115133858678189538e-01	5.743079175851706353e-03	3.766126331923249260e-04
2.269161089615900351e-01	5.709811106059169659e-03	4.043263056033089800e-04
2.422622798037832592e-01	5.657519965597242531e-03	4.397748877100932400e-04
2.575480738068967046e-01	5.614514543690898862e-03	4.738383792460536953e-04
2.727696814306030948e-01	5.552548006673730177e-03	5.161398302508002790e-04
2.879233091311663717e-01	5.499429699697069504e-03	5.565609742222452994e-04
3.030051803068726235e-01	5.427274011283183749e-03	6.055022301372861310e-04
3.180115362392381129e-01	5.363469252803178614e-03	6.518580688581191362e-04
3.329386370297611752e-01	5.280561527957653746e-03	7.071683709216907039e-04
3.477827625319823701e-01	5.205638779141956961e-03	7.594134011741029587e-04
3.625402132786244014e-01	5.111764372132150160e-03	8.216847353059629705e-04
3.772073114035759400e-01	5.025830459939513786e-03	8.810259884843799766e-04
3.917804015584930299e-01	4.921449613265439782e-03	9.523775349926804929e-04
4.062558518237890381e-01	4.825347267090229937e-03	1.021582748546043338e-03
4.206300546137840546e-01	4.711636070501075413e-03	1.105497729597483547e-03
4.348994275757929739e-01	4.606819254652304296e-03	1.188229319602399081e-03
4.490604144829198341e-01	4.485404161423013104e-03	1.288436641235210772e-03
4.631094861203476909e-01	4.373585208891557843e-03	1.387797553702720468e-03
4.770431411648896614e-01	4.246159973150379074e-03	1.506691572810860266e-03
4.908579070575935233e-01	4.128964789379963030e-03	1.623757658729011203e-03
5.045503408691773828e-01	3.997038142986111299e-03	1.761329522993689001e-03
5.181170301580771964e-01	3.875875239987320794e-03	1.894656166422402539e-03
5.315545938209013110e-01	3.740765458620887857e-03	2.048643062262948001e-03
5.448596829350704773e-01	3.616928109395332793e-03	2.195034812199089021e-03
5.580289815934400544e-01	3.479939962844726727e-03	2.362257228567444470e-03
5.710592077306947401e-01	3.354812909844283233e-03	2.518522390155077551e-03
5.839471139413060508e-01	3.217427368459319613e-03	2.696814413954771571e-03
5.966894882888559293e-01	3.092618885367891517e-03	2.861584600384124710e-03
6.092831551065164275e-01	2.956543004650582715e-03	3.051232467827795676e-03
6.217249757884950601e-01	2.833844867199179079e-03	3.225822165159002945e-03
6.340118495722386616e-01	2.700887961079660640e-03	3.429770422973179439e-03
6.461407143112095630e-01	2.582090022773234246e-03	3.617707242640157486e-03
6.581085472380375778e-01	2.453945216801244403e-03	3.840415754506373413e-03
6.699123657178549518e-01	2.340612113900319893e-03	4.045830821028001921e-03
6.815492279916336438e-01	2.218656179255251541e-03	4.291355757342335715e-03
6.930162339093317581e-01	2.111971609787168490e-03	4.517026080705992611e-03
7.043105256526719371e-01	1.997164331144138643e-03	4.787223584155165385e-03
7.154292884473711922e-01	1.897888138566625324e-03	5.033140786838076648e-03
7.263697512646390964e-01	1.790781655113174616e-03	5.326594609997901617e-03
7.371291875117788051e-01	1.699300452903444291e-03	5.589425626362795260e-03
7.477049157117090505e-01	1.600118746350840705e-03	5.901444244471805260e-03
7.580943001712453500e-01	1.516540965558170126e-03	6.175138323201173444e-03
7.682947516379706743e-01	1.425277178496772885e-03	6.498705392077390973e-03
7.783037279455297108e-01	1.349522361077620629e-03	6.775799823865836548e-03
7.881187346471922872e-01	1.266014227649824540e-03	7.102960783683626850e-03
7.977373256375193122e-01	1.197871847740498118e-03	7.376033044766841865e-03
8.071571037619852396e-01	1.121844639934376419e-03	7.699242680989084806e-03
8.163757214143990693e-01	1.061004072790588384e-03	7.962208970147344536e-03
8.253908811219760056e-01	9.920884167064773947e-04	8.275277892200467306e-03
8.342003361179174403e-01	9.381489208907102355e-04	8.523966747379537606e-03
8.428018909013503812e-01	8.758898078396365776e-04	8.821885762013353255e-03
8.511934017844945410e-01	8.283726820340731696e-04	9.053249221155922760e-03
8.593727774269117603e-01	7.722473569469159209e-04	9.330661937422846455e-03
8.673379793567147500e-01	7.306207664780656631e-04	9.540601744263852921e-03
8.750870224785936013e-01	6.800673641517967355e-04	9.789213438830022401e-03
8.826179755685469308e-01	6.437711567815205052e-04	9.970691282741975942e-03
8.899289617551802145e-01	5.982084746078259428e-04	1.017861684583356088e-02
8.970181589874635097e-01	5.666652813599097052e-04	1.032357925945179104e-02
9.038838004888234412e-01	5.254974455829860766e-04	1.048011987318313298e-02
9.105241751974622044e-01	4.981166036158858439e-04	1.058726638798011474e-02
9.169376281927885675e-01	4.607463476085959836e-04	1.069142715292867654e-02
9.231225611078606175e-01	4.369590471748089830e-04	1.077218568557338635e-02
9.290774325277303403e-01	4.028349456232752394e-04	1.083662355724956776e-02
9.348007583735982173e-01	3.821400014355328420e-04	1.091869606467689609e-02
9.402911122726754778e-01	3.508270429558306858e-04	1.096268747358393816e-02
9.455471259136670747e-01	3.328890688853277302e-04	1.106915900613304922e-02
9.505674893877827936e-01	3.041585960691285825e-04	1.108623367725054994e-02
9.553509515151947795e-01	2.888457449209376818e-04	1.120615777113089656e-02
9.598963201568568859e-01	2.626553359089355260e-04	1.114423731559777662e-02
9.642024625116116798e-01	2.500335343547984020e-04	1.120105075109415621e-02
9.682683053985071675e-01	2.265515393070814351e-04	1.091860467432091697e-02
9.720928355242569596e-01	2.168043202024966449e-04	1.078484286705282992e-02
9.756750997357734878e-01	1.962646762099661717e-04	1.010955888713177715e-02
9.790142052577144316e-01	1.896628320725235136e-04	9.622630538592117158e-03
9.821093199149804054e-01	1.723264209569820983e-04	8.366346057313980150e-03
9.849596723401105036e-01	1.688430998391865696e-04	7.536333997942306143e-03
9.875645521655237458e-01	1.542856810598556650e-04	5.902077574940685703e-03
9.899233102005571272e-01	1.524642629429526989e-04	5.651442923449013882e-03
9.920353585932577545e-01	1.386763495791952744e-04	4.660598955383329911e-03
9.939001709768877646e-01	1.354420133918517232e-04	6.605879349573878789e-03
9.955172826011058351e-01	1.196470196564090161e-04	6.788376980306021734e-03
9.968862904477931997e-01	1.140674838793937651e-04	9.728724534429109699e-03
9.980068533314933044e-01	9.631447676141013578e-05	9.515961829627274729e-03
9.988786919844435674e-01	9.094563230060615151e-05	1.179821296144165955e-02
9.995015891261737062e-01	7.341805046744324741e-05	1.095703611836367289e-02
9.998753895176573092e-01	7.125244911783455790e-05	1.137077305417281102e-02
1.000000000000000000e+00	6.897305415552975661e-05	9.088460292791422646e-03


==> dat/1dbte_with_E/Ewt_10K_Nx200_Nr255_l4_dt_2e-4_rel_error_08.csv <==
x	ne	Te
-1.000000000000000000e+00	2.861072158214251473e-04	6.472834511911113031e-02
-9.998753895176573092e-01	3.068876762933661888e-04	6.288728435420327945e-02
-9.995015891261738172e-01	3.690608801753579929e-04	5.780225719796180245e-02
-9.988786919844435674e-01	4.513510277581565138e-04	5.410824006257328872e-02
-9.980068533314934154e-01	5.615405175471252942e-04	5.006859582233840616e-02
-9.968862904477931997e-01	6.781227822998481345e-04	4.876526583335117487e-02
-9.955172826011059461e-01	7.864804592797772871e-04	4.744704546095887543e-02
-9.939001709768877646e-01	8.744629468402611476e-04	4.751414550558682309e-02
-9.920353585932577545e-01	9.429468749874829209e-04	4.696354995100009838e-02
-9.899233102005571272e-01	1.001957230364050253e-03	4.687892817121132316e-02
-9.875645521655237458e-01	1.055627219749297272e-03	4.617420883922196406e-02
-9.849596723401105036e-01	1.116896863746875924e-03	4.572416429506049457e-02
-9.821093199149804054e-01	1.183697052284874828e-03	4.488875448970362780e-02
-9.790142052577145426e-01	1.262227132292205716e-03	4.424765409054585985e-02
-9.756750997357735988e-01	1.344645832325587357e-03	4.334864397807665359e-02
-9.720928355242569596e-01	1.434809539430892964e-03	4.253742510237435576e-02
-9.682683053985071675e-01	1.522430960490480517e-03	4.149113342928466980e-02
-9.642024625116116798e-01	1.610386722124774799e-03	4.042285867776832659e-02
-9.598963201568569970e-01	1.688368126868678527e-03	3.912049794504556671e-02
-9.553509515151947795e-01	1.760156372977742792e-03	3.773116099081850333e-02
-9.505674893877829046e-01	1.817484231390983050e-03	3.612444690498592403e-02
-9.455471259136670747e-01	1.866153494110716271e-03	3.440635020072942141e-02
-9.402911122726755888e-01	1.900811500079238299e-03	3.249420360242168127e-02
-9.348007583735983284e-01	1.929696609531433198e-03	3.046025004836127800e-02
-9.290774325277305623e-01	1.950824760538019155e-03	2.824686994014339800e-02
-9.231225611078607285e-01	1.975319420515729996e-03	2.590130673089794527e-02
-9.169376281927887895e-01	2.005058719451999812e-03	2.338241661415460873e-02
-9.105241751974622044e-01	2.054462741474860632e-03	2.072608419372912528e-02
-9.038838004888235522e-01	2.129225330824520337e-03	1.791177946174101615e-02
-8.970181589874635097e-01	2.246229976755271911e-03	1.498416325042342505e-02
-8.899289617551803255e-01	2.412667063759291099e-03	1.196515784149888850e-02
-8.826179755685469308e-01	2.643611011259036376e-03	8.946546651131407138e-03
-8.750870224785937124e-01	2.941100060560709537e-03	6.024226728462458470e-03
-8.673379793567146390e-01	3.310011717646629912e-03	3.356737815854067292e-03
-8.593727774269119823e-01	3.738522642671823944e-03	1.094190542142169358e-03
-8.511934017844946521e-01	4.214629740396373669e-03	6.019152746527758500e-04
-8.428018909013507143e-01	4.709891450388641217e-03	1.634862769302873088e-03
-8.342003361179175513e-01	5.197911466939580255e-03	1.960605316564188738e-03
-8.253908811219762276e-01	5.641561257281248187e-03	1.636507177961811456e-03
-8.163757214143991803e-01	6.012811869661138092e-03	7.807095237643412334e-04
-8.071571037619853506e-01	6.281587136180634412e-03	4.206091583896700431e-04
-7.977373256375193122e-01	6.434842693364462712e-03	1.774545512553032988e-03
-7.881187346471923982e-01	6.464052567123082516e-03	3.087798487767185688e-03
-7.783037279455299329e-01	6.381008953055110171e-03	4.214639847765764766e-03
-7.682947516379707853e-01	6.202231348194143547e-03	5.046872544401080629e-03
-7.580943001712454610e-01	5.960924996467672522e-03	5.536589449003309973e-03
-7.477049157117091616e-01	5.688693280000333558e-03	5.672512864804257933e-03
-7.371291875117789161e-01	5.424926953818670801e-03	5.488935119727675165e-03
-7.263697512646394294e-01	5.197642960997497438e-03	5.040239204859978984e-03
-7.154292884473713032e-01	5.032962270470268777e-03	4.405764026579763078e-03
-7.043105256526721591e-01	4.937959547513891441e-03	3.666930481795885842e-03
-6.930162339093317581e-01	4.913163425916685506e-03	2.909564552234855835e-03
-6.815492279916337548e-01	4.939783664350165700e-03	2.204182145814870871e-03
-6.699123657178551738e-01	4.996520512174315067e-03	1.608500921518866977e-03
-6.581085472380376888e-01	5.050620567645301012e-03	1.153788642593865047e-03
-6.461407143112096740e-01	5.076855245263554167e-03	8.518903664852954570e-04
-6.340118495722386616e-01	5.048893423512650774e-03	6.899192916057890956e-04
-6.217249757884952821e-01	4.956597806747549059e-03	6.428219797083652327e-04
-6.092831551065166495e-01	4.794096982194341779e-03	6.732798908279408624e-04
-5.966894882888559293e-01	4.573142232754300734e-03	7.452970683326202864e-04
-5.839471139413062728e-01	4.307228999028456934e-03	8.239078050127269679e-04
-5.710592077306947401e-01	4.021922074773158842e-03	8.848936586871963524e-04
-5.580289815934401654e-01	3.737249046499368805e-03	9.111952560919313587e-04
-5.448596829350704773e-01	3.477920917735687588e-03	8.979607536811051033e-04
-5.315545938209014221e-01	3.256813079701453666e-03	8.460647192608213626e-04
-5.181170301580774185e-01	3.087446940212195626e-03	7.644612092104706956e-04
-5.045503408691774938e-01	2.969900760649097672e-03	6.630189634400129092e-04
-4.908579070575938008e-01	2.905779061901257818e-03	5.543354437152860689e-04
-4.770431411648895503e-01	2.885799651621613095e-03	4.476860958688677855e-04
-4.631094861203478019e-01	2.905871905138788548e-03	3.517413987265822204e-04
-4.490604144829201672e-01	2.954641349075854632e-03	2.702681209255053353e-04
-4.348994275757930850e-01	3.029085966103670525e-03	2.059095182307579450e-04
-4.206300546137843877e-01	3.120852295228094056e-03	1.571882985077215251e-04
-4.062558518237891492e-01	3.230829769422338942e-03	1.227012159667405472e-04
-3.917804015584931410e-01	3.354285516627134988e-03	9.859338855329202202e-05
-3.772073114035760510e-01	3.494865660381279385e-03	8.244572037570722066e-05
-3.625402132786245679e-01	3.649228747544426554e-03	7.064391336812156775e-05
-3.477827625319824811e-01	3.821259280746214931e-03	6.177069206766971909e-05
-3.329386370297612863e-01	4.006771801955768403e-03	5.365943323285189849e-05
-3.180115362392382239e-01	4.208311832945364761e-03	4.632980704881891736e-05
-3.030051803068727345e-01	4.420072678554789330e-03	3.886704191697009741e-05
-2.879233091311665382e-01	4.643229315560323985e-03	3.212896472259313304e-05
-2.727696814306032058e-01	4.870896530820373327e-03	2.569805777434633906e-05
-2.575480738068965936e-01	5.103786478220112728e-03	2.060464497933674880e-05
-2.422622798037831759e-01	5.334941338608159035e-03	1.639329638960962968e-05
-2.269161089615901461e-01	5.565506542136843676e-03	1.388254468060341604e-05
-2.115133858678190648e-01	5.789131676099706046e-03	1.236120293853068624e-05
-1.960579492039781213e-01	6.007830653962764611e-03	1.239471755584698248e-05
-1.805536507889023146e-01	6.216050219287570615e-03	1.307404343730101647e-05
-1.650043546187992261e-01	6.416673792099032540e-03	1.483761782740923509e-05
-1.494139359042609416e-01	6.604816831635397165e-03	1.671629232066759456e-05
-1.337862801044791550e-01	6.784038593832319303e-03	1.915614631211883759e-05
-1.181252819589080488e-01	6.949909462201425345e-03	2.122905451244128629e-05
-1.024348445166134158e-01	7.106470219846536089e-03	2.346505107439814889e-05
-8.671887816355072776e-02	7.249573412659011604e-03	2.500384793124197922e-05
-7.098129964801590253e-02	7.383595142134782852e-03	2.645590419843898543e-05
-5.522603110450816782e-02	7.504553937630342036e-03	2.701045605061604750e-05
-3.945699907625282304e-02	7.617077253951873295e-03	2.735344384705229586e-05
-2.367813353662409984e-02	7.717270990225807634e-03	2.669853882640784665e-05
-7.893366909713211629e-03	7.809940476139030571e-03	2.578054862440299467e-05
7.893366909713310509e-03	7.891213910851038044e-03	2.381747482218341203e-05
2.367813353662397841e-02	7.966017949073872159e-03	2.158518415167062841e-05
3.945699907625269814e-02	8.030445187985638111e-03	1.828884153776051566e-05
5.522603110450804292e-02	8.089490731345896565e-03	1.473597403777034743e-05
7.098129964801599967e-02	8.139164662852346743e-03	1.010938094159630732e-05
8.671887816355082490e-02	8.184494724095848009e-03	5.251595618979356250e-06
1.024348445166132909e-01	8.221373478406217988e-03	6.865083970137257251e-07
1.181252819589079239e-01	8.254834345527385306e-03	6.828699530262843784e-06
1.337862801044790162e-01	8.280631511645446599e-03	1.405983457788882471e-05
1.494139359042608306e-01	8.303793012556867290e-03	2.146104460501417418e-05
1.650043546187993093e-01	8.319924278285250122e-03	2.995715520718945492e-05
1.805536507889022035e-01	8.334042152316293098e-03	3.858776561858708498e-05
1.960579492039780103e-01	8.341600177533737073e-03	4.832571177518392018e-05
2.115133858678189538e-01	8.347609875704287488e-03	5.816015109439808000e-05
2.269161089615900351e-01	8.347379407940913945e-03	6.911487515547577352e-05
2.422622798037832592e-01	8.345926660272999509e-03	8.012278376456846718e-05
2.575480738068967046e-01	8.338425267339241026e-03	9.226731208020177153e-05
2.727696814306030948e-01	8.329915034299405566e-03	1.044217713649900114e-04
2.879233091311663717e-01	8.315449105010388337e-03	1.177381958200844620e-04
3.030051803068726235e-01	8.300105980443809803e-03	1.310224338715943392e-04
3.180115362392381129e-01	8.278828272487999407e-03	1.455065144369419375e-04
3.329386370297611752e-01	8.256745793488728946e-03	1.599215073470049728e-04
3.477827625319823701e-01	8.228701208644634280e-03	1.755845791588625017e-04
3.625402132786244014e-01	8.199889215930964217e-03	1.911394569042657791e-04
3.772073114035759400e-01	8.165061482410211971e-03	2.079941650702643704e-04
3.917804015584930299e-01	8.129488371326177090e-03	2.246922371736770970e-04
4.062558518237890381e-01	8.087836037935232369e-03	2.427450736913103993e-04
4.206300546137840546e-01	8.045461057290507687e-03	2.605793869668421824e-04
4.348994275757929739e-01	7.996950497230558008e-03	2.798186944377135336e-04
4.490604144829198341e-01	7.947757565183080630e-03	2.987576592321849263e-04
4.631094861203476909e-01	7.892394904889951657e-03	3.191469553128356432e-04
4.770431411648896614e-01	7.836419853634889188e-03	3.391378215006145389e-04
4.908579070575935233e-01	7.774273077539401063e-03	3.606286549121083128e-04
5.045503408691773828e-01	7.711625163656608828e-03	3.816068481476165295e-04
5.181170301580771964e-01	7.642847912241484964e-03	4.041344142202876852e-04
5.315545938209013110e-01	7.573732147814794813e-03	4.260181009098474398e-04
5.448596829350704773e-01	7.498579968628181144e-03	4.495141133543345785e-04
5.580289815934400544e-01	7.423308452705649867e-03	4.722265405010752271e-04
5.710592077306947401e-01	7.342148339144929751e-03	4.966269133227649768e-04
5.839471139413060508e-01	7.261145763772344081e-03	5.200933195548296554e-04
5.966894882888559293e-01	7.174454242123235771e-03	5.453432825450534342e-04
6.092831551065164275e-01	7.088251765098359074e-03	5.694921164473149000e-04
6.217249757884950601e-01	6.996607225465623775e-03	5.955312059137188568e-04
6.340118495722386616e-01	6.905831399132214554e-03	6.202745520626208554e-04
6.461407143112095630e-01	6.809898603954263330e-03	6.470185182608501062e-04
6.581085472380375778e-01	6.715252241629976991e-03	6.722337504055774654e-04
6.699123657178549518e-01	6.615759246791856618e-03	6.995606454186390020e-04
6.815492279916336438e-01	6.517994766529294944e-03	7.250683002733281654e-04
6.930162339093317581e-01	6.415701705426908943e-03	7.527777550582837388e-04
7.043105256526719371e-01	6.315582705634866650e-03	7.782967032937349256e-04
7.154292884473711922e-01	6.211234909691764131e-03	8.060654035708604472e-04
7.263697512646390964e-01	6.109482129044108145e-03	8.311413056786985838e-04
7.371291875117788051e-01	6.003747298585489917e-03	8.584124237977966811e-04
7.477049157117090505e-01	5.900964064862763460e-03	8.822756776322978950e-04
7.580943001712453500e-01	5.794343964971649871e-03	9.080916239508336849e-04
7.682947516379706743e-01	5.690915589478990309e-03	9.294732307904412247e-04
7.783037279455297108e-01	5.583637777270043269e-03	9.522967548825583091e-04
7.881187346471922872e-01	5.479625921626759405e-03	9.692850239606818144e-04
7.977373256375193122e-01	5.371552640722946845e-03	9.869541297166958913e-04
8.071571037619852396e-01	5.266632984849453115e-03	9.971295543193265786e-04
8.163757214143990693e-01	5.157239961914964442e-03	1.007234612057874516e-03
8.253908811219760056e-01	5.050730460335621855e-03	1.008305250319468200e-03
8.342003361179174403e-01	4.939180690860136072e-03	1.009038424067441831e-03
8.428018909013503812e-01	4.830147088294597241e-03	9.997748130049820617e-04
8.511934017844945410e-01	4.715402120584831665e-03	9.907423261956047836e-04
8.593727774269117603e-01	4.602747687336466303e-03	9.714392461125661389e-04
8.673379793567147500e-01	4.483615537244052020e-03	9.536128341780668490e-04
8.750870224785936013e-01	4.366101935255928095e-03	9.255923213122899638e-04
8.826179755685469308e-01	4.241295447167407230e-03	9.007902466216222669e-04
8.899289617551802145e-01	4.117758949731122747e-03	8.666952989054196302e-04
8.970181589874635097e-01	3.986385803945417458e-03	8.395724689785625996e-04
9.038838004888234412e-01	3.856531560030993216e-03	8.074288988210332352e-04
9.105241751974622044e-01	3.719061112483222457e-03	7.909511877606986143e-04
9.169376281927885675e-01	3.584347667797070560e-03	7.794983595272986622e-04
9.231225611078606175e-01	3.443120538555200470e-03	7.982787122991239024e-04
9.290774325277303403e-01	3.306675743882347453e-03	8.363584307437803159e-04
9.348007583735982173e-01	3.165096440396846216e-03	9.194377633980852513e-04
9.402911122726754778e-01	3.030178475727907713e-03	1.031476468265990574e-03
9.455471259136670747e-01	2.890661782585774928e-03	1.192570702218502749e-03
9.505674893877827936e-01	2.758698597728795679e-03	1.376144183452878691e-03
9.553509515151947795e-01	2.621580457711813420e-03	1.592212844721205495e-03
9.598963201568568859e-01	2.492543882003548598e-03	1.805193596680488514e-03
9.642024625116116798e-01	2.358086262886032944e-03	2.018567275718934420e-03
9.682683053985071675e-01	2.233846567377956518e-03	2.198015719230871252e-03
9.720928355242569596e-01	2.106154763242981242e-03	2.346906757500775813e-03
9.756750997357734878e-01	1.993881953165166018e-03	2.443023828426673077e-03
9.790142052577144316e-01	1.882702866880977795e-03	2.489658565522823511e-03
9.821093199149804054e-01	1.794240536815964841e-03	2.486766940907188164e-03
9.849596723401105036e-01	1.711305580414822745e-03	2.437312181082672800e-03
9.875645521655237458e-01	1.655887149806956320e-03	2.391396780286160397e-03
9.899233102005571272e-01	1.603202926393694798e-03	2.364245484012610435e-03
9.920353585932577545e-01	1.570869382121932748e-03	2.495448202559317780e-03
9.939001709768877646e-01	1.521430153815788713e-03	2.773159962805698316e-03
9.955172826011058351e-01	1.470079141447133957e-03	3.376947231604670273e-03
9.968862904477931997e-01	1.379174336737621449e-03	4.136867253536770372e-03
9.980068533314933044e-01	1.285395686012922407e-03	5.290095549355870556e-03
9.988786919844435674e-01	1.162397117620238545e-03	6.546186885495574280e-03
9.995015891261737062e-01	1.046584762435151181e-03	8.030499931085025023e-03
9.998753895176573092e-01	8.835413627605297887e-04	8.328630771529080268e-03
1.000000000000000000e+00	8.035994559389205176e-04	7.897991311795832248e-03


==> dat/1dbte_with_E/Ewt_10K_Nx200_Nr255_l4_dt_2e-4_rel_error_10.csv <==
x	ne	Te
-1.000000000000000000e+00	5.891216466461315655e-05	3.750542324245922238e-02
-9.998753895176573092e-01	6.002685063304457035e-05	3.863055554237306705e-02
-9.995015891261738172e-01	6.568530997297153113e-05	3.345610134850240253e-02
-9.988786919844435674e-01	7.876652899401608303e-05	3.727091188349499623e-02
-9.980068533314934154e-01	9.370403703996382479e-05	2.948248001184055472e-02
-9.968862904477931997e-01	1.219092697766424870e-04	3.088740115069359485e-02
-9.955172826011059461e-01	1.475993454790524239e-04	2.411737046150989189e-02
-9.939001709768877646e-01	1.729949644623270501e-04	2.636279817648539553e-02
-9.920353585932577545e-01	1.864403547439657941e-04	2.306581380282976199e-02
-9.899233102005571272e-01	1.992105359969348637e-04	2.691029618216850272e-02
-9.875645521655237458e-01	2.051408260343403527e-04	2.548897450545634796e-02
-9.849596723401105036e-01	2.160498688729438940e-04	2.885839192082183258e-02
-9.821093199149804054e-01	2.239856026232571809e-04	2.758608373799655011e-02
-9.790142052577145426e-01	2.395964757980156932e-04	2.969777794830886011e-02
-9.756750997357735988e-01	2.534907866353346031e-04	2.811687573014196029e-02
-9.720928355242569596e-01	2.756696940978564268e-04	2.912413104635258251e-02
-9.682683053985071675e-01	2.963739705486340852e-04	2.731405354382282838e-02
-9.642024625116116798e-01	3.256288198276864306e-04	2.750732815404184975e-02
-9.598963201568569970e-01	3.536735273730584584e-04	2.554771056122996653e-02
-9.553509515151947795e-01	3.905689827601477749e-04	2.513381908174529972e-02
-9.505674893877829046e-01	4.266613430170346439e-04	2.306875604509230071e-02
-9.455471259136670747e-01	4.721058687840316479e-04	2.219560400309329370e-02
-9.402911122726755888e-01	5.174491862336471140e-04	2.006181099584345914e-02
-9.348007583735983284e-01	5.729785619073535750e-04	1.886435476806865366e-02
-9.290774325277305623e-01	6.294510532236966644e-04	1.673239504636453434e-02
-9.231225611078607285e-01	6.972590570355490132e-04	1.537722581779043911e-02
-9.169376281927887895e-01	7.672830632678319515e-04	1.338201426199037147e-02
-9.105241751974622044e-01	8.499127964332812805e-04	1.209129003951409445e-02
-9.038838004888235522e-01	9.359707687090782153e-04	1.043753492566201931e-02
-8.970181589874635097e-01	1.035660782456232932e-03	9.480417218814022121e-03
-8.899289617551803255e-01	1.139500825918154719e-03	8.408646516987331940e-03
-8.826179755685469308e-01	1.257290456493346045e-03	8.044952615285958647e-03
-8.750870224785937124e-01	1.378999668098718169e-03	7.746441750426742191e-03
-8.673379793567146390e-01	1.513865766870680111e-03	8.120093024756002906e-03
-8.593727774269119823e-01	1.651205135919944778e-03	8.614901684781012606e-03
-8.511934017844946521e-01	1.799758593311871465e-03	9.639275449720003525e-03
-8.428018909013507143e-01	1.948364876894581208e-03	1.069100076726756630e-02
-8.342003361179175513e-01	2.105647145553278619e-03	1.202086385756516961e-02
-8.253908811219762276e-01	2.260564271295693439e-03	1.317831219107222160e-02
-8.163757214143991803e-01	2.422428056152531317e-03	1.432306029250746300e-02
-8.071571037619853506e-01	2.581134129203562465e-03	1.509224739035690439e-02
-7.977373256375193122e-01	2.747721017748300069e-03	1.562114518032421510e-02
-7.881187346471923982e-01	2.913893608807631777e-03	1.566106699079681391e-02
-7.783037279455299329e-01	3.092754701332727212e-03	1.536990628956707086e-02
-7.682947516379707853e-01	3.277791673845019231e-03	1.461649949942596914e-02
-7.580943001712454610e-01	3.483646540641041883e-03	1.358958927111162535e-02
-7.477049157117091616e-01	3.704218949179078658e-03	1.225356497589218628e-02
-7.371291875117789161e-01	3.953575673543874291e-03	1.081523637570427909e-02
-7.263697512646394294e-01	4.223281158197520792e-03	9.297569339014764497e-03
-7.154292884473713032e-01	4.523779166948991431e-03	7.896569971702131069e-03
-7.043105256526721591e-01	4.841377144799564707e-03	6.645498391060858726e-03
-6.930162339093317581e-01	5.180733594341315612e-03	5.689161651390301812e-03
-6.815492279916337548e-01	5.522073567410260876e-03	5.020157535029648108e-03
-6.699123657178551738e-01	5.865294428004280518e-03	4.697135717682619782e-03
-6.581085472380376888e-01	6.187579150357260839e-03	4.643472399541392209e-03
-6.461407143112096740e-01	6.488959082770687746e-03	4.831658289177578544e-03
-6.340118495722386616e-01	6.749686033558897381e-03	5.134583610190924553e-03
-6.217249757884952821e-01	6.976291614423261317e-03	5.484504371992477041e-03
-6.092831551065166495e-01	7.157492329921049355e-03	5.759268928348481101e-03
-5.966894882888559293e-01	7.309590969964825831e-03	5.912377257400774216e-03
-5.839471139413062728e-01	7.429980123648230635e-03	5.876216032152739750e-03
-5.710592077306947401e-01	7.541516708385516757e-03	5.660801216986572834e-03
-5.580289815934401654e-01	7.643873518494982873e-03	5.265470398956089045e-03
-5.448596829350704773e-01	7.757888296238386362e-03	4.751004227845419259e-03
-5.315545938209014221e-01	7.876311963848203063e-03	4.159527156238974552e-03
-5.181170301580774185e-01	8.010030334305747596e-03	3.568569508440655631e-03
-5.045503408691774938e-01	8.139975511725636506e-03	3.022207315603497174e-03
-4.908579070575938008e-01	8.266488191403291441e-03	2.576095827982597883e-03
-4.770431411648895503e-01	8.362733307644467859e-03	2.243185196870717182e-03
-4.631094861203478019e-01	8.426551907389574075e-03	2.036835070546166426e-03
-4.490604144829201672e-01	8.433758396961449355e-03	1.931794235386521605e-03
-4.348994275757930850e-01	8.390331512940846920e-03	1.907378336279202556e-03
-4.206300546137843877e-01	8.283348753087362709e-03	1.919389095971650193e-03
-4.062558518237891492e-01	8.131744976530836874e-03	1.939874526589341428e-03
-3.917804015584931410e-01	7.933942644447172093e-03	1.932888107042088962e-03
-3.772073114035760510e-01	7.717336147219804911e-03	1.886588628133006569e-03
-3.625402132786245679e-01	7.483738415173629178e-03	1.788200097840070019e-03
-3.477827625319824811e-01	7.259445325683266600e-03	1.647747280324926220e-03
-3.329386370297612863e-01	7.040565791368517956e-03	1.472098427853202980e-03
-3.180115362392382239e-01	6.845512730451998144e-03	1.283123916523256757e-03
-3.030051803068727345e-01	6.661379774039559269e-03	1.093309502582286326e-03
-2.879233091311665382e-01	6.499180252893872745e-03	9.220205358661963174e-04
-2.727696814306032058e-01	6.340704155329513099e-03	7.749491264160291576e-04
-2.575480738068965936e-01	6.195326042587891678e-03	6.607555898502344774e-04
-2.422622798037831759e-01	6.045828323044559471e-03	5.747173185626190802e-04
-2.269161089615901461e-01	5.905370177597680549e-03	5.158306212546516717e-04
-2.115133858678190648e-01	5.761238992180527964e-03	4.732763022691967737e-04
-1.960579492039781213e-01	5.631528924624452752e-03	4.427666054481616941e-04
-1.805536507889023146e-01	5.506916418583056826e-03	4.139664633089279932e-04
-1.650043546187992261e-01	5.407645870915380598e-03	3.850276032910005691e-04
-1.494139359042609416e-01	5.324157252805535555e-03	3.499181005089823282e-04
-1.337862801044791550e-01	5.275257242103118145e-03	3.110357800052547007e-04
-1.181252819589080488e-01	5.248286097767074394e-03	2.664357770804310147e-04
-1.024348445166134158e-01	5.258908946296260607e-03	2.211806684124685964e-04
-8.671887816355072776e-02	5.290915285341031386e-03	1.749699031177358668e-04
-7.098129964801590253e-02	5.357477209043986360e-03	1.329931368227922238e-04
-5.522603110450816782e-02	5.440222058541424946e-03	9.433662391430915940e-05
-3.945699907625282304e-02	5.551562673207529990e-03	6.277009657157418007e-05
-2.367813353662409984e-02	5.672651283321650771e-03	3.593237795352875188e-05
-7.893366909713211629e-03	5.816517353753312448e-03	1.609471013237236177e-05
7.893366909713310509e-03	5.964740508840702705e-03	1.437033669629881618e-07
2.367813353662397841e-02	6.131390348230954940e-03	1.124447803097208361e-05
3.945699907625269814e-02	6.298480153551283198e-03	2.082734636459908999e-05
5.522603110450804292e-02	6.480857554942367690e-03	2.729945559359354252e-05
7.098129964801599967e-02	6.660571750534928157e-03	3.393122344869234017e-05
8.671887816355082490e-02	6.852854929643632277e-03	3.870178468408861500e-05
1.024348445166132909e-01	7.039475829952968229e-03	4.441710213340365474e-05
1.181252819589079239e-01	7.235875310352792196e-03	4.865807034138052779e-05
1.337862801044790162e-01	7.423495151100750408e-03	5.394510163478476183e-05
1.494139359042608306e-01	7.618060707940623941e-03	5.766425217692350356e-05
1.650043546187993093e-01	7.800828488987404490e-03	6.228655388972413186e-05
1.805536507889022035e-01	7.987990881551013111e-03	6.517547031319171052e-05
1.960579492039780103e-01	8.160786126058437728e-03	6.890141300591169323e-05
2.115133858678189538e-01	8.336016558214915176e-03	7.086820596145184563e-05
2.269161089615900351e-01	8.494987661065956167e-03	7.378565390729460358e-05
2.422622798037832592e-01	8.655155826314531869e-03	7.507076713583418380e-05
2.575480738068967046e-01	8.797881349002435042e-03	7.754959242391362207e-05
2.727696814306030948e-01	8.941236578368108590e-03	7.858959131847960335e-05
2.879233091311663717e-01	9.066562653614345171e-03	8.109975238788310638e-05
3.030051803068726235e-01	9.192472571090149272e-03	8.234221107763318786e-05
3.180115362392381129e-01	9.300198249236724113e-03	8.529346924843805096e-05
3.329386370297611752e-01	9.408819060927027869e-03	8.707703337665756427e-05
3.477827625319823701e-01	9.499378769665337702e-03	9.074487675044716961e-05
3.625402132786244014e-01	9.591367600481475256e-03	9.326656002208370377e-05
3.772073114035759400e-01	9.665581801130276179e-03	9.779295409395171324e-05
3.917804015584930299e-01	9.741887176477399823e-03	1.011327844504802476e-04
4.062558518237890381e-01	9.800790242128435553e-03	1.065641549641670188e-04
4.206300546137840546e-01	9.862512270710535947e-03	1.107276368091354653e-04
4.348994275757929739e-01	9.907237930927070835e-03	1.170567405728174516e-04
4.490604144829198341e-01	9.955533228056246547e-03	1.220120266566736777e-04
4.631094861203476909e-01	9.987234903119739798e-03	1.292072856357805426e-04
4.770431411648896614e-01	1.002324929607746606e-02	1.349045806805075111e-04
4.908579070575935233e-01	1.004304139793766280e-02	1.429206581181171254e-04
5.045503408691773828e-01	1.006785684108551376e-02	1.492959848685763405e-04
5.181170301580771964e-01	1.007676531359609842e-02	1.580718640057772678e-04
5.315545938209013110e-01	1.009135309617301829e-02	1.650393415657096794e-04
5.448596829350704773e-01	1.009026949952212919e-02	1.744854796235083294e-04
5.580289815934400544e-01	1.009544355143583358e-02	1.819197103383018283e-04
5.710592077306947401e-01	1.008507480690302646e-02	1.918960959036755112e-04
5.839471139413060508e-01	1.008143548922992190e-02	1.996054001884197803e-04
5.966894882888559293e-01	1.006223857899995328e-02	2.098900116852152255e-04
6.092831551065164275e-01	1.005009601577136827e-02	2.175804431340472658e-04
6.217249757884950601e-01	1.002218723632864253e-02	2.278292116577969784e-04
6.340118495722386616e-01	1.000145587084608732e-02	2.350609530567869076e-04
6.461407143112095630e-01	9.964490316426596189e-03	2.447631455748726869e-04
6.581085472380375778e-01	9.934556343482519106e-03	2.509088691606945788e-04
6.699123657178549518e-01	9.887587801997624326e-03	2.593541471420741842e-04
6.815492279916336438e-01	9.847170912450379718e-03	2.635827889728798107e-04
6.930162339093317581e-01	9.788526331209652237e-03	2.698723919345015032e-04
7.043105256526719371e-01	9.735583225733987836e-03	2.712019924468818855e-04
7.154292884473711922e-01	9.662812810056030724e-03	2.743598676314844601e-04
7.263697512646390964e-01	9.594556354688806715e-03	2.718459618720853958e-04
7.371291875117788051e-01	9.504541350243696923e-03	2.710996623806157034e-04
7.477049157117090505e-01	9.417655547772747771e-03	2.642185571830109217e-04
7.580943001712453500e-01	9.306936750139743753e-03	2.594776337592956221e-04
7.682947516379706743e-01	9.198017273826285603e-03	2.486723342834569472e-04
7.783037279455297108e-01	9.063328200607997931e-03	2.410824861959388898e-04
7.881187346471922872e-01	8.929481039302831352e-03	2.282505958074583746e-04
7.977373256375193122e-01	8.768370717465574088e-03	2.205285318438588566e-04
8.071571037619852396e-01	8.607824961572512618e-03	2.091347977688394943e-04
8.163757214143990693e-01	8.419230921223468805e-03	2.054198465390338923e-04
8.253908811219760056e-01	8.231867618911243786e-03	2.001363629619597054e-04
8.342003361179174403e-01	8.016599650091427859e-03	2.055288365185101564e-04
8.428018909013503812e-01	7.804397408773400789e-03	2.118008742350617284e-04
8.511934017844945410e-01	7.565518363249950327e-03	2.320048178794585322e-04
8.593727774269117603e-01	7.332823417819244946e-03	2.557762454590239683e-04
8.673379793567147500e-01	7.075725935536154344e-03	2.968104546838415208e-04
8.750870224785936013e-01	6.829069420833732557e-03	3.440285623744319824e-04
8.826179755685469308e-01	6.560950719927472960e-03	4.112707652496170219e-04
8.899289617551802145e-01	6.308146660777207843e-03	4.863570054990813121e-04
8.970181589874635097e-01	6.036754130647315961e-03	5.823173171050912648e-04
9.038838004888234412e-01	5.785418531708284677e-03	6.852785867292324673e-04
9.105241751974622044e-01	5.517469541118987832e-03	8.062666057978899693e-04
9.169376281927885675e-01	5.273602622268139424e-03	9.296878008995886240e-04
9.231225611078606175e-01	5.013807477453129449e-03	1.064070377770978421e-03
9.290774325277303403e-01	4.781468601187117105e-03	1.193507945830075837e-03
9.348007583735982173e-01	4.532924524526956399e-03	1.324569899305040425e-03
9.402911122726754778e-01	4.315328547221177445e-03	1.443790082189024600e-03
9.455471259136670747e-01	4.081026993982449051e-03	1.556001374418385617e-03
9.505674893877827936e-01	3.882225864120047217e-03	1.653297346719752054e-03
9.553509515151947795e-01	3.666664396361573371e-03	1.737375660507675017e-03
9.598963201568568859e-01	3.492999213647828699e-03	1.808314769504961155e-03
9.642024625116116798e-01	3.303476698383740664e-03	1.859893110553602130e-03
9.682683053985071675e-01	3.164821801579499345e-03	1.901308239170690188e-03
9.720928355242569596e-01	3.012488589914575320e-03	1.908461472575145000e-03
9.756750997357734878e-01	2.922953152890457509e-03	1.900237520114502832e-03
9.790142052577144316e-01	2.822674498563562673e-03	1.820161754742042779e-03
9.821093199149804054e-01	2.798726303318292870e-03	1.703228007843961582e-03
9.849596723401105036e-01	2.764167377562333060e-03	1.456442370698391537e-03
9.875645521655237458e-01	2.814224479718264831e-03	1.175612800018848618e-03
9.899233102005571272e-01	2.836168741098022382e-03	7.662802623634728952e-04
9.920353585932577545e-01	2.919099269322732604e-03	4.670395131359723374e-04
9.939001709768877646e-01	2.902658315577970240e-03	1.903592807409476312e-04
9.955172826011058351e-01	2.867879227740323389e-03	2.872019937266917576e-04
9.968862904477931997e-01	2.645702799648766684e-03	5.210976511787813494e-04
9.980068533314933044e-01	2.408438401463637232e-03	1.267447587916758784e-03
9.988786919844435674e-01	2.050955671938855824e-03	2.122856867037096855e-03
9.995015891261737062e-01	1.759824384180307035e-03	3.350607526842476567e-03
9.998753895176573092e-01	1.292144276477864969e-03	3.611108872894922602e-03
1.000000000000000000e+00	1.102169987981380366e-03	3.088265133845719424e-03


==> dat/1dbte_with_E/Ewt_10K_Nx200_Nr511_l8_dt_1e-4_00.csv <==
x	ne	Te
-1.000000000000000000e+00	1.250000000000000026e-04	3.999999999999999556e+00
-9.998753895176573092e-01	1.250000485182432180e-04	4.000000000000007994e+00
-9.995015891261738172e-01	1.250007759050084316e-04	4.000000000000006217e+00
-9.988786919844435674e-01	1.250039247568883840e-04	3.999999999999986233e+00
-9.980068533314934154e-01	1.250123897485822867e-04	4.000000000000004441e+00
-9.968862904477931997e-01	1.250302031958696225e-04	4.000000000000015099e+00
-9.955172826011059461e-01	1.250625149284968990e-04	3.999999999999996447e+00
-9.939001709768877646e-01	1.251155665572004029e-04	4.000000000000007105e+00
-9.920353585932577545e-01	1.251966602426318601e-04	3.999999999999998668e+00
-9.899233102005571272e-01	1.253141220970593645e-04	3.999999999999976463e+00
-9.875645521655237458e-01	1.254772603721535573e-04	4.000000000000006217e+00
-9.849596723401105036e-01	1.256963186081335392e-04	4.000000000000019540e+00
-9.821093199149804054e-01	1.259824239407925605e-04	4.000000000000003553e+00
-9.790142052577145426e-01	1.263475307832484507e-04	3.999999999999986677e+00
-9.756750997357735988e-01	1.268043601188413236e-04	4.000000000000008882e+00
-9.720928355242569596e-01	1.273663346602124517e-04	4.000000000000016875e+00
-9.682683053985071675e-01	1.280475101471203775e-04	3.999999999999992895e+00
-9.642024625116116798e-01	1.288625030719949373e-04	3.999999999999977351e+00
-9.598963201568569970e-01	1.298264151375359062e-04	3.999999999999981792e+00
-9.553509515151947795e-01	1.309547547647166212e-04	3.999999999999992895e+00
-9.505674893877829046e-01	1.322633559823172499e-04	3.999999999999999112e+00
-9.455471259136670747e-01	1.337682950405305919e-04	4.000000000000015987e+00
-9.402911122726755888e-01	1.354858051012729973e-04	4.000000000000014211e+00
-9.348007583735983284e-01	1.374321893664150944e-04	4.000000000000010658e+00
-9.290774325277305623e-01	1.396237330123027264e-04	4.000000000000001776e+00
-9.231225611078607285e-01	1.420766143046503472e-04	4.000000000000008882e+00
-9.169376281927887895e-01	1.448068152720169248e-04	4.000000000000000000e+00
-9.105241751974622044e-01	1.478300323186887129e-04	4.000000000000001776e+00
-9.038838004888235522e-01	1.511615871588929021e-04	4.000000000000014211e+00
-8.970181589874635097e-01	1.548163384538105267e-04	3.999999999999999556e+00
-8.899289617551803255e-01	1.588085945308136062e-04	3.999999999999998224e+00
-8.826179755685469308e-01	1.631520275608078696e-04	4.000000000000000888e+00
-8.750870224785937124e-01	1.678595895645128440e-04	4.000000000000004441e+00
-8.673379793567146390e-01	1.729434306118849633e-04	4.000000000000002665e+00
-8.593727774269119823e-01	1.784148195708373872e-04	4.000000000000017764e+00
-8.511934017844946521e-01	1.842840677519014465e-04	4.000000000000015099e+00
-8.428018909013507143e-01	1.905604557845361896e-04	4.000000000000004441e+00
-8.342003361179175513e-01	1.972521640485036781e-04	3.999999999999984901e+00
-8.253908811219762276e-01	2.043662069700893024e-04	3.999999999999991562e+00
-8.163757214143991803e-01	2.119083714780699756e-04	4.000000000000014211e+00
-8.071571037619853506e-01	2.198831598982575123e-04	4.000000000000031974e+00
-7.977373256375193122e-01	2.282937375481569522e-04	4.000000000000019540e+00
-7.881187346471923982e-01	2.371418852750293205e-04	3.999999999999982236e+00
-7.783037279455299329e-01	2.464279571612565758e-04	4.000000000000012434e+00
-7.682947516379707853e-01	2.561508436006651457e-04	4.000000000000012434e+00
-7.580943001712454610e-01	2.663079399284916707e-04	3.999999999999996447e+00
-7.477049157117091616e-01	2.768951207656369495e-04	4.000000000000010658e+00
-7.371291875117789161e-01	2.879067202153997879e-04	4.000000000000015099e+00
-7.263697512646394294e-01	2.993355180278406413e-04	4.000000000000016875e+00
-7.154292884473713032e-01	3.111727318231511459e-04	4.000000000000005329e+00
-7.043105256526721591e-01	3.234080154415250839e-04	4.000000000000015987e+00
-6.930162339093317581e-01	3.360294634626206076e-04	4.000000000000016875e+00
-6.815492279916337548e-01	3.490236219132338653e-04	4.000000000000006217e+00
-6.699123657178551738e-01	3.623755051571029553e-04	4.000000000000004441e+00
-6.581085472380376888e-01	3.760686189361623234e-04	4.000000000000000888e+00
-6.461407143112096740e-01	3.900849895079636456e-04	4.000000000000010658e+00
-6.340118495722386616e-01	4.044051987996158631e-04	4.000000000000008882e+00
-6.217249757884952821e-01	4.190084254745021037e-04	4.000000000000002665e+00
-6.092831551065166495e-01	4.338724917842651349e-04	3.999999999999990230e+00
-5.966894882888559293e-01	4.489739160553497116e-04	4.000000000000008882e+00
-5.839471139413062728e-01	4.642879706366682306e-04	4.000000000000020428e+00
-5.710592077306947401e-01	4.797887451129568843e-04	3.999999999999990674e+00
-5.580289815934401654e-01	4.954492145670800519e-04	3.999999999999986677e+00
-5.448596829350704773e-01	5.112413126540316316e-04	4.000000000000003553e+00
-5.315545938209014221e-01	5.271360092299471993e-04	3.999999999999992006e+00
-5.181170301580774185e-01	5.431033922608099552e-04	3.999999999999996003e+00
-5.045503408691774938e-01	5.591127537179988848e-04	4.000000000000003553e+00
-4.908579070575938008e-01	5.751326791515584593e-04	3.999999999999995115e+00
-4.770431411648895503e-01	5.911311406168442886e-04	3.999999999999998224e+00
-4.631094861203478019e-01	6.070755926162856855e-04	3.999999999999984457e+00
-4.490604144829201672e-01	6.229330707054909350e-04	3.999999999999984457e+00
-4.348994275757930850e-01	6.386702924015971120e-04	3.999999999999979572e+00
-4.206300546137843877e-01	6.542537600220710335e-04	3.999999999999982236e+00
-4.062558518237891492e-01	6.696498650737101738e-04	3.999999999999992895e+00
-3.917804015584931410e-01	6.848249938047929093e-04	4.000000000000000000e+00
-3.772073114035760510e-01	6.997456335279422270e-04	4.000000000000014211e+00
-3.625402132786245679e-01	7.143784793174510692e-04	4.000000000000013323e+00
-3.477827625319824811e-01	7.286905406825448968e-04	4.000000000000007105e+00
-3.329386370297612863e-01	7.426492478173799634e-04	4.000000000000010658e+00
-3.180115362392382239e-01	7.562225570293658545e-04	4.000000000000003553e+00
-3.030051803068727345e-01	7.693790549499364678e-04	3.999999999999995115e+00
-2.879233091311665382e-01	7.820880611357599850e-04	4.000000000000018652e+00
-2.727696814306032058e-01	7.943197286739178990e-04	4.000000000000019540e+00
-2.575480738068965936e-01	8.060451424117249077e-04	4.000000000000021316e+00
-2.422622798037831759e-01	8.172364144401980278e-04	4.000000000000000888e+00
-2.269161089615901461e-01	8.278667764703455043e-04	3.999999999999976463e+00
-2.115133858678190648e-01	8.379106687527226654e-04	3.999999999999993339e+00
-1.960579492039781213e-01	8.473438252035268977e-04	3.999999999999993783e+00
-1.805536507889023146e-01	8.561433544146577427e-04	3.999999999999988454e+00
-1.650043546187992261e-01	8.642878162404165525e-04	3.999999999999997335e+00
-1.494139359042609416e-01	8.717572936701919193e-04	4.000000000000009770e+00
-1.337862801044791550e-01	8.785334597141952317e-04	3.999999999999997780e+00
-1.181252819589080488e-01	8.845996390480686047e-04	4.000000000000005329e+00
-1.024348445166134158e-01	8.899408641820024139e-04	4.000000000000023981e+00
-8.671887816355072776e-02	8.945439259407362252e-04	4.000000000000007105e+00
-7.098129964801590253e-02	8.983974180624095581e-04	3.999999999999994227e+00
-5.522603110450816782e-02	9.014917757464174395e-04	3.999999999999995559e+00
-3.945699907625282304e-02	9.038193080035848096e-04	3.999999999999999556e+00
-2.367813353662409984e-02	9.053742236854395511e-04	4.000000000000012434e+00
-7.893366909713211629e-03	9.061526510934385164e-04	4.000000000000006217e+00
7.893366909713310509e-03	9.061526510934386248e-04	4.000000000000003553e+00
2.367813353662397841e-02	9.053742236854351059e-04	3.999999999999992006e+00
3.945699907625269814e-02	9.038193080035810149e-04	3.999999999999997780e+00
5.522603110450804292e-02	9.014917757464178732e-04	4.000000000000000000e+00
7.098129964801599967e-02	8.983974180624091244e-04	3.999999999999996003e+00
8.671887816355082490e-02	8.945439259407301537e-04	3.999999999999984013e+00
1.024348445166132909e-01	8.899408641819969929e-04	4.000000000000007105e+00
1.181252819589079239e-01	8.845996390480695805e-04	4.000000000000011546e+00
1.337862801044790162e-01	8.785334597141974001e-04	4.000000000000003553e+00
1.494139359042608306e-01	8.717572936701917024e-04	4.000000000000007105e+00
1.650043546187993093e-01	8.642878162404113484e-04	3.999999999999988898e+00
1.805536507889022035e-01	8.561433544146543817e-04	3.999999999999984013e+00
1.960579492039780103e-01	8.473438252035250546e-04	3.999999999999990230e+00
2.115133858678189538e-01	8.379106687527236412e-04	3.999999999999998668e+00
2.269161089615900351e-01	8.278667764703486484e-04	3.999999999999997335e+00
2.422622798037832592e-01	8.172364144401975941e-04	3.999999999999993339e+00
2.575480738068967046e-01	8.060451424117208961e-04	3.999999999999996003e+00
2.727696814306030948e-01	7.943197286739150801e-04	3.999999999999994671e+00
2.879233091311663717e-01	7.820880611357584672e-04	3.999999999999992450e+00
3.030051803068726235e-01	7.693790549499365762e-04	3.999999999999994227e+00
3.180115362392381129e-01	7.562225570293634692e-04	3.999999999999999556e+00
3.329386370297611752e-01	7.426492478173779034e-04	4.000000000000006217e+00
3.477827625319823701e-01	7.286905406825441378e-04	4.000000000000000888e+00
3.625402132786244014e-01	7.143784793174475997e-04	3.999999999999997335e+00
3.772073114035759400e-01	6.997456335279386491e-04	3.999999999999988898e+00
3.917804015584930299e-01	6.848249938047938851e-04	4.000000000000009770e+00
4.062558518237890381e-01	6.696498650737133180e-04	4.000000000000005329e+00
4.206300546137840546e-01	6.542537600220750451e-04	4.000000000000011546e+00
4.348994275757929739e-01	6.386702924015993888e-04	4.000000000000010658e+00
4.490604144829198341e-01	6.229330707054924528e-04	3.999999999999993339e+00
4.631094861203476909e-01	6.070755926162883960e-04	3.999999999999998224e+00
4.770431411648896614e-01	5.911311406168475412e-04	4.000000000000013323e+00
4.908579070575935233e-01	5.751326791515608446e-04	4.000000000000005329e+00
5.045503408691773828e-01	5.591127537179971501e-04	3.999999999999984013e+00
5.181170301580771964e-01	5.431033922608104973e-04	3.999999999999995115e+00
5.315545938209013110e-01	5.271360092299512108e-04	4.000000000000015099e+00
5.448596829350704773e-01	5.112413126540318485e-04	3.999999999999989342e+00
5.580289815934400544e-01	4.954492145670803772e-04	3.999999999999980016e+00
5.710592077306947401e-01	4.797887451129574264e-04	4.000000000000000000e+00
5.839471139413060508e-01	4.642879706366650323e-04	4.000000000000008882e+00
5.966894882888559293e-01	4.489739160553441822e-04	3.999999999999989786e+00
6.092831551065164275e-01	4.338724917842597681e-04	3.999999999999978240e+00
6.217249757884950601e-01	4.190084254744990680e-04	3.999999999999990230e+00
6.340118495722386616e-01	4.044051987996160257e-04	4.000000000000010658e+00
6.461407143112095630e-01	3.900849895079661392e-04	4.000000000000009770e+00
6.581085472380375778e-01	3.760686189361670938e-04	4.000000000000016875e+00
6.699123657178549518e-01	3.623755051571048527e-04	3.999999999999999112e+00
6.815492279916336438e-01	3.490236219132314801e-04	3.999999999999984457e+00
6.930162339093317581e-01	3.360294634626132351e-04	3.999999999999963585e+00
7.043105256526719371e-01	3.234080154415231866e-04	4.000000000000001776e+00
7.154292884473711922e-01	3.111727318231535312e-04	4.000000000000015099e+00
7.263697512646390964e-01	2.993355180278432976e-04	4.000000000000013323e+00
7.371291875117788051e-01	2.879067202154010348e-04	4.000000000000015099e+00
7.477049157117090505e-01	2.768951207656344558e-04	4.000000000000001776e+00
7.580943001712453500e-01	2.663079399284878760e-04	3.999999999999975575e+00
7.682947516379706743e-01	2.561508436006630315e-04	4.000000000000000000e+00
7.783037279455297108e-01	2.464279571612584189e-04	4.000000000000009770e+00
7.881187346471922872e-01	2.371418852750316786e-04	4.000000000000001776e+00
7.977373256375193122e-01	2.282937375481550277e-04	4.000000000000002665e+00
8.071571037619852396e-01	2.198831598982538803e-04	3.999999999999991118e+00
8.163757214143990693e-01	2.119083714780681325e-04	4.000000000000001776e+00
8.253908811219760056e-01	2.043662069700901427e-04	4.000000000000007994e+00
8.342003361179174403e-01	1.972521640485053315e-04	3.999999999999999112e+00
8.428018909013503812e-01	1.905604557845338857e-04	3.999999999999978240e+00
8.511934017844945410e-01	1.842840677518987902e-04	3.999999999999987121e+00
8.593727774269117603e-01	1.784148195708358964e-04	4.000000000000003553e+00
8.673379793567147500e-01	1.729434306118826322e-04	3.999999999999991562e+00
8.750870224785936013e-01	1.678595895645132235e-04	4.000000000000007994e+00
8.826179755685469308e-01	1.631520275608106614e-04	4.000000000000026645e+00
8.899289617551802145e-01	1.588085945308140127e-04	3.999999999999995559e+00
8.970181589874635097e-01	1.548163384538093340e-04	3.999999999999976907e+00
9.038838004888234412e-01	1.511615871588920348e-04	3.999999999999984013e+00
9.105241751974622044e-01	1.478300323186883334e-04	3.999999999999998668e+00
9.169376281927885675e-01	1.448068152720161387e-04	3.999999999999991562e+00
9.231225611078606175e-01	1.420766143046473385e-04	3.999999999999990230e+00
9.290774325277303403e-01	1.396237330122992841e-04	3.999999999999994671e+00
9.348007583735982173e-01	1.374321893664137663e-04	4.000000000000002665e+00
9.402911122726754778e-01	1.354858051012711271e-04	3.999999999999996447e+00
9.455471259136670747e-01	1.337682950405267429e-04	3.999999999999991118e+00
9.505674893877827936e-01	1.322633559823154609e-04	3.999999999999988010e+00
9.553509515151947795e-01	1.309547547647193317e-04	3.999999999999999112e+00
9.598963201568568859e-01	1.298264151375399719e-04	4.000000000000010658e+00
9.642024625116116798e-01	1.288625030719972413e-04	4.000000000000000000e+00
9.682683053985071675e-01	1.280475101471213804e-04	3.999999999999991118e+00
9.720928355242569596e-01	1.273663346602142948e-04	4.000000000000000000e+00
9.756750997357734878e-01	1.268043601188440341e-04	3.999999999999997335e+00
9.790142052577144316e-01	1.263475307832498873e-04	3.999999999999996003e+00
9.821093199149804054e-01	1.259824239407916118e-04	3.999999999999999556e+00
9.849596723401105036e-01	1.256963186081318316e-04	4.000000000000000888e+00
9.875645521655237458e-01	1.254772603721549396e-04	4.000000000000000000e+00
9.899233102005571272e-01	1.253141220970634844e-04	4.000000000000001776e+00
9.920353585932577545e-01	1.251966602426337846e-04	3.999999999999998668e+00
9.939001709768877646e-01	1.251155665572004842e-04	3.999999999999999112e+00
9.955172826011058351e-01	1.250625149284964924e-04	3.999999999999994671e+00
9.968862904477931997e-01	1.250302031958687823e-04	3.999999999999998668e+00
9.980068533314933044e-01	1.250123897485841298e-04	4.000000000000013323e+00
9.988786919844435674e-01	1.250039247568908234e-04	3.999999999999997335e+00
9.995015891261737062e-01	1.250007759050068053e-04	3.999999999999987566e+00
9.998753895176573092e-01	1.250000485182418085e-04	3.999999999999998224e+00
1.000000000000000000e+00	1.250000000000000568e-04	3.999999999999999112e+00


==> dat/1dbte_with_E/Ewt_10K_Nx200_Nr511_l8_dt_1e-4_02.csv <==
x	ne	Te
-1.000000000000000000e+00	5.252418892644782381e-05	8.242360931362238574e+00
-9.998753895176573092e-01	5.459193345619782890e-05	8.233644058929407095e+00
-9.995015891261738172e-01	5.762331240683403152e-05	8.216657723238981248e+00
-9.988786919844435674e-01	6.151260582431679574e-05	8.178058060456603329e+00
-9.980068533314934154e-01	6.615788584376269322e-05	8.126958994462954777e+00
-9.968862904477931997e-01	7.167273157958955207e-05	8.062444772653616809e+00
-9.955172826011059461e-01	7.790007615347108497e-05	7.991649034802943419e+00
-9.939001709768877646e-01	8.500170337071558850e-05	7.913898751508265050e+00
-9.920353585932577545e-01	9.278976488164248856e-05	7.834202641095730613e+00
-9.899233102005571272e-01	1.013624281905048727e-04	7.751717786108782704e+00
-9.875645521655237458e-01	1.105116220158595817e-04	7.669049482018533759e+00
-9.849596723401105036e-01	1.203133759314380227e-04	7.585245149066834891e+00
-9.821093199149804054e-01	1.305753613279420024e-04	7.501733699346455175e+00
-9.790142052577145426e-01	1.413657598089995574e-04	7.417916428498821269e+00
-9.756750997357735988e-01	1.525085866658582381e-04	7.334691129190815673e+00
-9.720928355242569596e-01	1.640624069848799899e-04	7.251803173368263522e+00
-9.682683053985071675e-01	1.758624983395112493e-04	7.169879155787038272e+00
-9.642024625116116798e-01	1.879567765015298245e-04	7.088938805885420358e+00
-9.598963201568569970e-01	2.001894907223904609e-04	7.009474035047943197e+00
-9.553509515151947795e-01	2.126001970158675593e-04	6.931718985322596005e+00
-9.505674893877829046e-01	2.250429002608453951e-04	6.856119996018260387e+00
-9.455471259136670747e-01	2.375536571831059424e-04	6.783069086878937171e+00
-9.402911122726755888e-01	2.499995670441243728e-04	6.712984035009106343e+00
-9.348007583735983284e-01	2.624189694878998388e-04	6.646345806292544012e+00
-9.290774325277305623e-01	2.746954534095079488e-04	6.583527403192090510e+00
-9.231225611078607285e-01	2.868747701675841179e-04	6.525006471098981464e+00
-9.169376281927887895e-01	2.988605275860404154e-04	6.471028291120086706e+00
-9.105241751974622044e-01	3.107115650463814025e-04	6.421927776392312381e+00
-9.038838004888235522e-01	3.223560882360018806e-04	6.377709111656579388e+00
-8.970181589874635097e-01	3.338713599564643365e-04	6.338449637232192124e+00
-8.899289617551803255e-01	3.452123239022241211e-04	6.303863000093875790e+00
-8.826179755685469308e-01	3.564746501203043950e-04	6.273763619159629989e+00
-8.750870224785937124e-01	3.676351202970181689e-04	6.247642127161543435e+00
-8.673379793567146390e-01	3.788002646356846683e-04	6.225155883376679355e+00
-8.593727774269119823e-01	3.899579447584472763e-04	6.205712884631818582e+00
-8.511934017844946521e-01	4.012147593946326237e-04	6.188948753318598506e+00
-8.428018909013507143e-01	4.125589095125804730e-04	6.174309652752348221e+00
-8.342003361179175513e-01	4.240887627081491159e-04	6.161495836649559799e+00
-8.253908811219762276e-01	4.357862449975899964e-04	6.150047943953012464e+00
-8.163757214143991803e-01	4.477376183577712635e-04	6.139757392362888311e+00
-8.071571037619853506e-01	4.599160003938870638e-04	6.130266645443981588e+00
-7.977373256375193122e-01	4.723948247731016531e-04	6.121452132788803624e+00
-7.881187346471923982e-01	4.851382123544781071e-04	6.113045073099605098e+00
-7.783037279455299329e-01	4.982075827376152921e-04	6.104990685764697389e+00
-7.682947516379707853e-01	5.115589372011472655e-04	6.097091239028979537e+00
-7.580943001712454610e-01	5.252431195311558056e-04	6.089343487735807692e+00
-7.477049157117091616e-01	5.392092836593360581e-04	6.081603302350900186e+00
-7.371291875117789161e-01	5.534992694484491696e-04	6.073903005248268094e+00
-7.263697512646394294e-01	5.680566686774706506e-04	6.066136457821077244e+00
-7.154292884473713032e-01	5.829157544528212193e-04	6.058358106589314396e+00
-7.043105256526721591e-01	5.980156720942327248e-04	6.050487127927017816e+00
-6.930162339093317581e-01	6.133843335033489818e-04	6.042589788047209254e+00
-6.815492279916337548e-01	6.289573412242862151e-04	6.034601158251652997e+00
-6.699123657178551738e-01	6.447572215097166362e-04	6.026592151385672835e+00
-6.581085472380376888e-01	6.607167487857623384e-04	6.018507265216669566e+00
-6.461407143112096740e-01	6.768538494605771212e-04	6.010417522892270270e+00
-6.340118495722386616e-01	6.930990399349754374e-04	6.002272737488060450e+00
-6.217249757884952821e-01	7.094662924757023622e-04	5.994141481934166293e+00
-6.092831551065166495e-01	7.258843382114603480e-04	5.985976469570763570e+00
-5.966894882888559293e-01	7.423637501281441778e-04	5.977842596301079503e+00
-5.839471139413062728e-01	7.588318940147189846e-04	5.969694144188040674e+00
-5.710592077306947401e-01	7.752964503767639575e-04	5.961591905289846949e+00
-5.580289815934401654e-01	7.916838206353229903e-04	5.953491044297136270e+00
-5.448596829350704773e-01	8.079992806273652043e-04	5.945448260534749174e+00
-5.315545938209014221e-01	8.241686696132418223e-04	5.937419277507503423e+00
-5.181170301580774185e-01	8.401953441624161918e-04	5.929456940415349209e+00
-5.045503408691774938e-01	8.560049948984665069e-04	5.921517397816987938e+00
-4.908579070575938008e-01	8.715995501983649779e-04	5.913649993363830681e+00
-4.770431411648895503e-01	8.869049805921235506e-04	5.905811263780304188e+00
-4.631094861203478019e-01	9.019222856972156565e-04	5.898047425097945329e+00
-4.490604144829201672e-01	9.165781591551030831e-04	5.890315414440609132e+00
-4.348994275757930850e-01	9.308731786776651418e-04	5.882658700451521838e+00
-4.206300546137843877e-01	9.447352156274181970e-04	5.875034628958089478e+00
-4.062558518237891492e-01	9.581649364903704500e-04	5.867484280087531090e+00
-3.917804015584931410e-01	9.710918511064334756e-04	5.859965423844893273e+00
-3.772073114035760510e-01	9.835172238590794355e-04	5.852517070471070504e+00
-3.625402132786245679e-01	9.953726635097315430e-04	5.845097409908755814e+00
-3.477827625319824811e-01	1.006660533630865991e-03	5.837743680399565704e+00
-3.329386370297612863e-01	1.017314994942484802e-03	5.830414478836228653e+00
-3.180115362392382239e-01	1.027339996719786293e-03	5.823145525624512153e+00
-3.030051803068727345e-01	1.036672689839306973e-03	5.815895795336723850e+00
-2.879233091311665382e-01	1.045319074060832186e-03	5.808699732389322357e+00
-2.727696814306032058e-01	1.053219706449482667e-03	5.801516637527078579e+00
-2.575480738068965936e-01	1.060383073330461957e-03	5.794379896233064819e+00
-2.422622798037831759e-01	1.066753524662133763e-03	5.787249076152983562e+00
-2.269161089615901461e-01	1.072342434004881079e-03	5.780156696573943265e+00
-2.115133858678190648e-01	1.077098294823774843e-03	5.773062531608066372e+00
-1.960579492039781213e-01	1.081035726934277252e-03	5.765998406152765376e+00
-1.805536507889023146e-01	1.084107675549285301e-03	5.758924229854477161e+00
-1.650043546187992261e-01	1.086332318342009620e-03	5.751871300424297395e+00
-1.494139359042609416e-01	1.087667312440643080e-03	5.744799581012339118e+00
-1.337862801044791550e-01	1.088134652444425242e-03	5.737740000018221487e+00
-1.181252819589080488e-01	1.087696914521086005e-03	5.730652488177968351e+00
-1.024348445166134158e-01	1.086380112286913779e-03	5.723567764945578951e+00
-8.671887816355072776e-02	1.084151890752811133e-03	5.716445633042720686e+00
-7.098129964801590253e-02	1.081042423983721553e-03	5.709316757225171735e+00
-5.522603110450816782e-02	1.077024514910323574e-03	5.702140727125542874e+00
-3.945699907625282304e-02	1.072132575900196184e-03	5.694948310728674912e+00
-2.367813353662409984e-02	1.066344593438618661e-03	5.687698793055204760e+00
-7.893366909713211629e-03	1.059699230389318184e-03	5.680423211583629950e+00
7.893366909713310509e-03	1.052179617132614417e-03	5.673080454382175120e+00
2.367813353662397841e-02	1.043828612134509648e-03	5.665702009184150789e+00
3.945699907625269814e-02	1.034634383566159941e-03	5.658246278103589155e+00
5.522603110450804292e-02	1.024643862767106233e-03	5.650745396952553179e+00
7.098129964801599967e-02	1.013850082391991618e-03	5.643157195750267086e+00
8.671887816355082490e-02	1.002303855592554449e-03	5.635514663491073328e+00
1.024348445166132909e-01	9.900028386444655309e-04	5.627774979777522724e+00
1.181252819589079239e-01	9.770014668747473239e-04	5.619972219134954372e+00
1.337862801044790162e-01	9.633017111404231989e-04	5.612062814233962804e+00
1.494139359042608306e-01	9.489612999891957126e-04	5.604082188894217609e+00
1.650043546187993093e-01	9.339861405123567805e-04	5.595985927344171884e+00
1.805536507889022035e-01	9.184368546219585016e-04	5.587811071335929469e+00
1.960579492039780103e-01	9.023228358500381616e-04	5.579512259861511225e+00
2.115133858678189538e-01	8.857071263381366844e-04	5.571128450027255319e+00
2.269161089615900351e-01	8.686020821753364166e-04	5.562613206907603747e+00
2.422622798037832592e-01	8.510726170281478946e-04	5.554007712301586963e+00
2.575480738068967046e-01	8.331334501952469742e-04	5.545264309325871110e+00
2.727696814306030948e-01	8.148507431548424529e-04	5.536426730188289902e+00
2.879233091311663717e-01	7.962409066657173641e-04	5.527445889946827506e+00
3.030051803068726235e-01	7.773706576591170444e-04	5.518368329002409034e+00
3.180115362392381129e-01	7.582573642717781344e-04	5.509143168963822390e+00
3.329386370297611752e-01	7.389675519983776586e-04	5.499819851546940086e+00
3.477827625319823701e-01	7.195187669774288789e-04	5.490344985461987903e+00
3.625402132786244014e-01	6.999765603516993348e-04	5.480770590376800477e+00
3.772073114035759400e-01	6.803578493410476118e-04	5.471039427155305113e+00
3.917804015584930299e-01	6.607264066589711889e-04	5.461205115340684202e+00
4.062558518237890381e-01	6.410976956221002641e-04	5.451204394249915097e+00
4.206300546137840546e-01	6.215328878435407095e-04	5.441090686478115224e+00
4.348994275757929739e-01	6.020451445279492329e-04	5.430791691150402833e+00
4.490604144829198341e-01	5.826921833904825931e-04	5.420358320046457123e+00
4.631094861203476909e-01	5.634839771437719688e-04	5.409705976898037783e+00
4.770431411648896614e-01	5.444738947754907505e-04	5.398881222748347142e+00
4.908579070575935233e-01	5.256677970836751666e-04	5.387785116916376182e+00
5.045503408691773828e-01	5.071137959145375186e-04	5.376460456515573583e+00
5.181170301580771964e-01	4.888127515480211174e-04	5.364795344159704271e+00
5.315545938209013110e-01	4.708067282669090633e-04	5.352834143332965589e+00
5.448596829350704773e-01	4.530909349333898896e-04	5.340458812954262946e+00
5.580289815934400544e-01	4.357009939450052051e-04	5.327726546867928015e+00
5.710592077306947401e-01	4.186263935476175761e-04	5.314525152418519305e+00
5.839471139413060508e-01	4.018967010815174953e-04	5.300939786324311953e+00
5.966894882888559293e-01	3.854965805216351406e-04	5.286876630173330760e+00
6.092831551065164275e-01	3.694510367295403318e-04	5.272460439347200989e+00
6.217249757884950601e-01	3.537419627044693926e-04	5.257618829747465306e+00
6.340118495722386616e-01	3.383923750471087887e-04	5.242512068629618938e+00
6.461407143112095630e-01	3.233842926745878182e-04	5.227069357283665951e+00
6.581085472380375778e-01	3.087417497404450922e-04	5.211454046880835023e+00
6.699123657178549518e-01	2.944496417724634186e-04	5.195544326220867148e+00
6.815492279916336438e-01	2.805351896071754431e-04	5.179441544646415707e+00
6.930162339093317581e-01	2.669873544080267401e-04	5.162890658632658614e+00
7.043105256526719371e-01	2.538365076083842135e-04	5.145845186015397310e+00
7.154292884473711922e-01	2.410742159540465318e-04	5.127826429925665508e+00
7.263697512646390964e-01	2.287311759831993428e-04	5.108565011172665038e+00
7.371291875117788051e-01	2.167975345664570363e-04	5.087299935842560572e+00
7.477049157117090505e-01	2.052995300462187361e-04	5.063521765838508770e+00
7.580943001712453500e-01	1.942208659433034934e-04	5.036209961254614065e+00
7.682947516379706743e-01	1.835787605676265889e-04	5.004703278711997605e+00
7.783037279455297108e-01	1.733469982609033325e-04	4.967860626890541198e+00
7.881187346471922872e-01	1.635319917659352898e-04	4.925075218601318028e+00
7.977373256375193122e-01	1.540978415202893636e-04	4.875316955282983145e+00
8.071571037619852396e-01	1.450425374591684635e-04	4.818294590525662002e+00
8.163757214143990693e-01	1.363247840604776807e-04	4.753310110214488127e+00
8.253908811219760056e-01	1.279398708604285117e-04	4.680579877959394786e+00
8.342003361179174403e-01	1.198475558986357778e-04	4.599823800019748887e+00
8.428018909013503812e-01	1.120468583402476644e-04	4.511795187610183611e+00
8.511934017844945410e-01	1.045043036683772423e-04	4.416537073240295541e+00
8.593727774269117603e-01	9.722709582751772408e-05	4.315224374878839697e+00
8.673379793567147500e-01	9.019141207278299122e-05	4.208016369657910261e+00
8.750870224785936013e-01	8.341380669022684764e-05	4.096358527952105533e+00
8.826179755685469308e-01	7.687967015047087631e-05	3.980323947602331547e+00
8.899289617551802145e-01	7.061304967494663395e-05	3.861552095272696938e+00
8.970181589874635097e-01	6.460571901866384492e-05	3.739897886972888941e+00
9.038838004888234412e-01	5.888572546253182700e-05	3.617219639755071992e+00
9.105241751974622044e-01	5.344747670220481497e-05	3.493059658912613941e+00
9.169376281927885675e-01	4.831904072795508239e-05	3.369581199945934635e+00
9.231225611078606175e-01	4.349357037608358171e-05	3.245899662748777725e+00
9.290774325277303403e-01	3.899537609907956183e-05	3.124613413087617531e+00
9.348007583735982173e-01	3.481322213808218030e-05	3.004238851231545215e+00
9.402911122726754778e-01	3.096505438472777231e-05	2.887984439792823377e+00
9.455471259136670747e-01	2.743350188665724364e-05	2.773493587149638451e+00
9.505674893877827936e-01	2.422821721096771050e-05	2.664844831961749705e+00
9.553509515151947795e-01	2.132435126751499842e-05	2.558434452149642713e+00
9.598963201568568859e-01	1.872293258029729241e-05	2.459613710399851438e+00
9.642024625116116798e-01	1.639415305905270892e-05	2.362929527932548179e+00
9.682683053985071675e-01	1.433292253005882200e-05	2.275595007307539053e+00
9.720928355242569596e-01	1.250787547393769300e-05	2.189522056720108800e+00
9.756750997357734878e-01	1.091012161994070179e-05	2.114815115362441489e+00
9.790142052577144316e-01	9.510833262016844328e-06	2.039686263333292615e+00
9.821093199149804054e-01	8.299247421688587024e-06	1.978658918858313021e+00
9.849596723401105036e-01	7.252177221816333989e-06	1.914679876089635080e+00
9.875645521655237458e-01	6.356804934556041730e-06	1.868756896520036515e+00
9.899233102005571272e-01	5.597223892035279153e-06	1.816287818379655583e+00
9.920353585932577545e-01	4.956196716903499157e-06	1.787306226283976285e+00
9.939001709768877646e-01	4.422589115497719337e-06	1.746590445066895425e+00
9.955172826011058351e-01	3.961995756145323529e-06	1.736192600704951294e+00
9.968862904477931997e-01	3.555015153782206200e-06	1.707694534886133209e+00
9.980068533314933044e-01	3.151441496238118943e-06	1.721477211072883318e+00
9.988786919844435674e-01	2.756973464246057899e-06	1.710352141959811556e+00
9.995015891261737062e-01	2.357628555827515636e-06	1.761357835021118756e+00
9.998753895176573092e-01	2.019377022619013337e-06	1.798039782322383262e+00
1.000000000000000000e+00	1.745621768499033105e-06	1.879489364461236045e+00


==> dat/1dbte_with_E/Ewt_10K_Nx200_Nr511_l8_dt_1e-4_04.csv <==
x	ne	Te
-1.000000000000000000e+00	4.210696510730642123e-04	8.167632587571683089e+00
-9.998753895176573092e-01	4.377026853293399813e-04	8.159314171481687694e+00
-9.995015891261738172e-01	4.618854828443921139e-04	8.142139201913382252e+00
-9.988786919844435674e-01	4.928723129322842454e-04	8.102592823525794685e+00
-9.980068533314934154e-01	5.297846321669491543e-04	8.050024584778839198e+00
-9.968862904477931997e-01	5.735723818007011383e-04	7.983568449611217588e+00
-9.955172826011059461e-01	6.229136119471090924e-04	7.910417728398594583e+00
-9.939001709768877646e-01	6.791350999557911302e-04	7.829959705171075868e+00
-9.920353585932577545e-01	7.406412669439302841e-04	7.747298139459293687e+00
-9.899233102005571272e-01	8.082052144290493775e-04	7.661678599316371852e+00
-9.875645521655237458e-01	8.800301866601789201e-04	7.575777180802115929e+00
-9.849596723401105036e-01	9.566617654554386519e-04	7.488718834408537361e+00
-9.821093199149804054e-01	1.036387338757551900e-03	7.401984862161130607e+00
-9.790142052577145426e-01	1.119638288308287240e-03	7.315069987091702863e+00
-9.756750997357735988e-01	1.204791274657013474e-03	7.228941766252338752e+00
-9.720928355242569596e-01	1.292151817782948844e-03	7.143479220510786654e+00
-9.682683053985071675e-01	1.380149924151437670e-03	7.059409989733299362e+00
-9.642024625116116798e-01	1.468964898988193903e-03	6.976934319438055532e+00
-9.598963201568569970e-01	1.557070024205525630e-03	6.896694394450420873e+00
-9.553509515151947795e-01	1.644551095854144022e-03	6.819145367099663346e+00
-9.505674893877829046e-01	1.729953852692728495e-03	6.744889997087076594e+00
-9.455471259136670747e-01	1.813344866210125916e-03	6.674506111666396180e+00
-9.402911122726755888e-01	1.893417955066081012e-03	6.608470780485249385e+00
-9.348007583735983284e-01	1.970332643131672470e-03	6.547281229464170238e+00
-9.290774325277305623e-01	2.043031272252770949e-03	6.491144483319319924e+00
-9.231225611078607285e-01	2.111873322147654261e-03	6.440310563600762706e+00
-9.169376281927887895e-01	2.176114776424757646e-03	6.394646406117062476e+00
-9.105241751974622044e-01	2.236353430295858792e-03	6.354120389382996947e+00
-9.038838004888235522e-01	2.292139057586013978e-03	6.318328927443083387e+00
-8.970181589874635097e-01	2.344256816728350172e-03	6.287061624230255497e+00
-8.899289617551803255e-01	2.392458059894445824e-03	6.259790589173074515e+00
-8.826179755685469308e-01	2.437616682039593294e-03	6.236257117983812215e+00
-8.750870224785937124e-01	2.479577608952340979e-03	6.215926464776218019e+00
-8.673379793567146390e-01	2.519213960826547413e-03	6.198564841852697960e+00
-8.593727774269119823e-01	2.556385469205842143e-03	6.183675916219136148e+00
-8.511934017844946521e-01	2.591911566179075539e-03	6.171063050560814389e+00
-8.428018909013507143e-01	2.625625076945616466e-03	6.160269140519085695e+00
-8.342003361179175513e-01	2.658267861084022844e-03	6.151128579881415703e+00
-8.253908811219762276e-01	2.689625112143970067e-03	6.143224604945806355e+00
-8.163757214143991803e-01	2.720349852827228052e-03	6.136429798322725837e+00
-8.071571037619853506e-01	2.750168163894013262e-03	6.130382455509596262e+00
-7.977373256375193122e-01	2.779640663512046844e-03	6.125009222515013896e+00
-7.881187346471923982e-01	2.808432374659330932e-03	6.120016991133526041e+00
-7.783037279455299329e-01	2.837018392362230558e-03	6.115393434040858445e+00
-7.682947516379707853e-01	2.865012089103616093e-03	6.110912855014062117e+00
-7.580943001712454610e-01	2.892819442938975461e-03	6.106615393362970323e+00
-7.477049157117091616e-01	2.920018704608087073e-03	6.102328064356339787e+00
-7.371291875117789161e-01	2.946966305271763245e-03	6.098126179104707667e+00
-7.263697512646394294e-01	2.973221985394518437e-03	6.093870977228212915e+00
-7.154292884473713032e-01	2.999109262923574642e-03	6.089656389698257399e+00
-7.043105256526721591e-01	3.024181675198433974e-03	6.085363105693821772e+00
-6.930162339093317581e-01	3.048741215151775080e-03	6.081092433275451015e+00
-6.815492279916337548e-01	3.072342632501142649e-03	6.076735394192103179e+00
-6.699123657178551738e-01	3.095273256075446820e-03	6.072394657935700657e+00
-6.581085472380376888e-01	3.117092960788427677e-03	6.067966858274336239e+00
-6.461407143112096740e-01	3.138078427864553124e-03	6.063553425344974102e+00
-6.340118495722386616e-01	3.157796667071869137e-03	6.059054414376088715e+00
-6.217249757884952821e-01	3.176516292194088258e-03	6.054569153536214721e+00
-6.092831551065166495e-01	3.193812646002302733e-03	6.050000098920463643e+00
-5.966894882888559293e-01	3.209948245138079768e-03	6.045444347637827676e+00
-5.839471139413062728e-01	3.224507704017277356e-03	6.040806200211849664e+00
-5.710592077306947401e-01	3.237749177736521950e-03	6.036180659323767017e+00
-5.580289815934401654e-01	3.249267446732662275e-03	6.031473491979878254e+00
-5.448596829350704773e-01	3.259317943605517364e-03	6.026777840063647140e+00
-5.315545938209014221e-01	3.267506528282820150e-03	6.022000626489768749e+00
-5.181170301580774185e-01	3.274087494627641540e-03	6.017233399404555705e+00
-5.045503408691774938e-01	3.278678720775854080e-03	6.012383957524238376e+00
-4.908579070575938008e-01	3.281534894716754691e-03	6.007542539891786326e+00
-4.770431411648895503e-01	3.282286861756680482e-03	6.002617551410700081e+00
-4.631094861203478019e-01	3.281191175669378925e-03	5.997698213699669267e+00
-4.490604144829201672e-01	3.277892585390896479e-03	5.992693276665407964e+00
-4.348994275757930850e-01	3.272650904453637630e-03	5.987691240604858578e+00
-4.206300546137843877e-01	3.265125683415695795e-03	5.982600935988112489e+00
-4.062558518237891492e-01	3.255581291281703631e-03	5.977510443355362746e+00
-3.917804015584931410e-01	3.243692910712409842e-03	5.972328400477612043e+00
-3.772073114035760510e-01	3.229730639011112354e-03	5.967142774122465632e+00
-3.625402132786245679e-01	3.213386022594656114e-03	5.961861727185036486e+00
-3.477827625319824811e-01	3.194935910139367393e-03	5.956573422430768261e+00
-3.329386370297612863e-01	3.174088812309160731e-03	5.951185247317803295e+00
-3.180115362392382239e-01	3.151129173885398177e-03	5.945785886372324747e+00
-3.030051803068727345e-01	3.125782905850656764e-03	5.940281633340393164e+00
-2.879233091311665382e-01	3.098342685839377501e-03	5.934762028887256236e+00
-2.727696814306032058e-01	3.068552064127483270e-03	5.929131938292785620e+00
-2.575480738068965936e-01	3.036712351418814626e-03	5.923482110833063530e+00
-2.422622798037831759e-01	3.002584748670303685e-03	5.917715617663994010e+00
-2.269161089615901461e-01	2.966479337312645428e-03	5.911924798858073871e+00
-2.115133858678190648e-01	2.928174727026446825e-03	5.906010537784828429e+00
-1.960579492039781213e-01	2.887989626584820581e-03	5.900067164547406762e+00
-1.805536507889023146e-01	2.845719545142343619e-03	5.893992934861436161e+00
-1.650043546187992261e-01	2.801691390328119036e-03	5.887884579009456054e+00
-1.494139359042609416e-01	2.755716795250183048e-03	5.881637192246480517e+00
-1.337862801044791550e-01	2.708130159643024927e-03	5.875350275429152447e+00
-1.181252819589080488e-01	2.658758202990473170e-03	5.868915064024148087e+00
-1.024348445166134158e-01	2.607941832033912593e-03	5.862434116083469426e+00
-8.671887816355072776e-02	2.555521541014652183e-03	5.855793905091591256e+00
-7.098129964801590253e-02	2.501843456141191781e-03	5.849100251279529594e+00
-5.522603110450816782e-02	2.446760221518868000e-03	5.842233807278494062e+00
-3.945699907625282304e-02	2.390621545266817267e-03	5.835303951534956290e+00
-2.367813353662409984e-02	2.333290237248604460e-03	5.828184537870051862e+00
-7.893366909713211629e-03	2.275117581174064280e-03	5.820989249495908346e+00
7.893366909713310509e-03	2.215974246644063575e-03	5.813584631327457508e+00
2.367813353662397841e-02	2.156210845675981484e-03	5.806090254433767583e+00
3.945699907625269814e-02	2.095703522343138336e-03	5.798365504818407956e+00
5.522603110450804292e-02	2.034800098023416444e-03	5.790538191331784823e+00
7.098129964801599967e-02	1.973380201311247025e-03	5.782460768323738343e+00
8.671887816355082490e-02	1.911787393443012623e-03	5.774271274822438293e+00
1.024348445166132909e-01	1.849903654391431198e-03	5.765813771616634220e+00
1.181252819589079239e-01	1.788067729397920923e-03	5.757236040864735394e+00
1.337862801044790162e-01	1.726163591405606955e-03	5.748368397149402398e+00
1.494139359042608306e-01	1.664524986798423915e-03	5.739363921210820507e+00
1.650043546187993093e-01	1.603037267749412350e-03	5.730029807321571411e+00
1.805536507889022035e-01	1.542027957330782423e-03	5.720518259583735166e+00
1.960579492039780103e-01	1.481381381072735363e-03	5.710604922931627137e+00
2.115133858678189538e-01	1.421415324690852421e-03	5.700441161939418855e+00
2.269161089615900351e-01	1.362008416588673769e-03	5.689773344255550924e+00
2.422622798037832592e-01	1.303463650394226904e-03	5.678768287450516539e+00
2.575480738068967046e-01	1.245649237153313629e-03	5.667163167791695599e+00
2.727696814306030948e-01	1.188850362989342770e-03	5.655174068901252404e+00
2.879233091311663717e-01	1.132924450252158688e-03	5.642558629122727432e+00
3.030051803068726235e-01	1.078142142877037274e-03	5.629614540684512392e+00
3.180115362392381129e-01	1.024356879534212309e-03	5.616129568026514640e+00
3.329386370297611752e-01	9.718344808535181152e-04	5.602478267919442700e+00
3.477827625319823701e-01	9.204350479252133236e-04	5.588433172514011282e+00
3.625402132786244014e-01	8.704288145572448105e-04	5.574379798099741379e+00
3.772073114035759400e-01	8.216873974868284811e-04	5.559971898812632318e+00
3.917804015584930299e-01	7.744837684939508398e-04	5.545505771944265305e+00
4.062558518237890381e-01	7.286914868531397865e-04	5.530414296406474861e+00
4.206300546137840546e-01	6.845695352117571811e-04	5.514860005929376641e+00
4.348994275757929739e-01	6.419718162487848953e-04	5.498059739305955596e+00
4.490604144829198341e-01	6.011211732509691603e-04	5.480154968512629843e+00
4.631094861203476909e-01	5.618339507661129469e-04	5.460325112618315657e+00
4.770431411648896614e-01	5.242881425201566248e-04	5.438967733970208940e+00
4.908579070575935233e-01	4.882660659433906715e-04	5.415499742084897150e+00
5.045503408691773828e-01	4.539175896680944342e-04	5.390855262412415527e+00
5.181170301580771964e-01	4.210184554488598870e-04	5.364829762370612265e+00
5.315545938209013110e-01	3.897237573050779907e-04	5.338925607505113469e+00
5.448596829350704773e-01	3.598348230059520282e-04	5.313103031816302391e+00
5.580289815934400544e-01	3.315359825868937293e-04	5.289084886080951620e+00
5.710592077306947401e-01	3.046639971281131444e-04	5.266426066544753759e+00
5.839471139413060508e-01	2.794254390647442810e-04	5.246487783345515687e+00
5.966894882888559293e-01	2.556692064209440665e-04	5.227773886492928845e+00
6.092831551065164275e-01	2.335891520680992179e-04	5.210857153201968295e+00
6.217249757884950601e-01	2.130064719168422603e-04	5.192917608768283344e+00
6.340118495722386616e-01	1.940659641491885939e-04	5.173924164556847671e+00
6.461407143112095630e-01	1.765354111962921747e-04	5.150195176470090175e+00
6.581085472380375778e-01	1.605008904382439162e-04	5.122080290385919277e+00
6.699123657178549518e-01	1.456847652851549723e-04	5.086105494058561938e+00
6.815492279916336438e-01	1.321387623697102900e-04	5.044331197972203640e+00
6.930162339093317581e-01	1.195756058959468514e-04	4.994370973687163762e+00
7.043105256526719371e-01	1.080535018092347263e-04	4.940759010235651338e+00
7.154292884473711922e-01	9.731378960606844504e-05	4.882048860728067652e+00
7.263697512646390964e-01	8.745077198853742472e-05	4.824987441072100758e+00
7.371291875117788051e-01	7.825075227440580496e-05	4.767885899483014889e+00
7.477049157117090505e-01	6.984617721110015923e-05	4.718849683336924450e+00
7.580943001712453500e-01	6.205717754739782362e-05	4.674360224092310112e+00
7.682947516379706743e-01	5.503417664475814897e-05	4.643055833876003291e+00
7.783037279455297108e-01	4.860639466560992788e-05	4.618029386837160466e+00
7.881187346471922872e-01	4.291812987542235858e-05	4.607897167384098935e+00
7.977373256375193122e-01	3.778749904840903161e-05	4.600999902373408723e+00
8.071571037619852396e-01	3.333911256417659461e-05	4.605919786914557612e+00
8.163757214143990693e-01	2.937332332060208070e-05	4.605589227919085538e+00
8.253908811219760056e-01	2.599542829642144157e-05	4.609865411479054487e+00
8.342003361179174403e-01	2.299369485282879732e-05	4.597040003068595837e+00
8.428018909013503812e-01	2.046401880381127353e-05	4.581351477481288015e+00
8.511934017844945410e-01	1.819433300198746104e-05	4.538066553351001176e+00
8.593727774269117603e-01	1.628358625651997357e-05	4.489469295544572525e+00
8.673379793567147500e-01	1.453035176676492198e-05	4.407875635527441105e+00
8.750870224785936013e-01	1.304559590367279927e-05	4.325894942396534049e+00
8.826179755685469308e-01	1.164399714220795742e-05	4.209833692115953596e+00
8.899289617551802145e-01	1.045096861977565196e-05	4.103809866206549195e+00
8.970181589874635097e-01	9.296129393898536816e-06	3.962996455527902917e+00
9.038838004888234412e-01	8.316154921403689498e-06	3.845343440576832084e+00
9.105241751974622044e-01	7.350582861290779591e-06	3.689170992281666894e+00
9.169376281927885675e-01	6.542355225510397414e-06	3.571152033634900747e+00
9.231225611078606175e-01	5.735921882627072015e-06	3.406113665478904817e+00
9.290774325277303403e-01	5.076728603840302132e-06	3.297201621060991794e+00
9.348007583735982173e-01	4.410923191053327013e-06	3.126820830714866606e+00
9.402911122726754778e-01	3.884567375616220667e-06	3.035659893669923726e+00
9.455471259136670747e-01	3.343895451475413747e-06	2.860983444475046156e+00
9.505674893877827936e-01	2.935037516260903080e-06	2.796543465904846038e+00
9.553509515151947795e-01	2.503599562821518566e-06	2.616312254091132328e+00
9.598963201568568859e-01	2.195976583017691229e-06	2.588766054161023344e+00
9.642024625116116798e-01	1.856831201379016486e-06	2.399101854148919966e+00
9.682683053985071675e-01	1.633415298360320313e-06	2.420430969484577588e+00
9.720928355242569596e-01	1.369323127116338172e-06	2.214243651213243069e+00
9.756750997357734878e-01	1.213483193871989740e-06	2.298823087703917523e+00
9.790142052577144316e-01	1.008341531999410082e-06	2.065305346671852060e+00
9.821093199149804054e-01	9.053431545055887636e-07	2.230409908415406761e+00
9.849596723401105036e-01	7.455242642999115273e-07	1.954787709865295930e+00
9.875645521655237458e-01	6.834968607023936450e-07	2.220083263077800684e+00
9.899233102005571272e-01	5.582633394782631906e-07	1.883455277890746071e+00
9.920353585932577545e-01	5.281168204371210923e-07	2.267262103424170672e+00
9.939001709768877646e-01	4.290165383665630381e-07	1.847045092685504875e+00
9.955172826011058351e-01	4.230453855939576685e-07	2.357750554543715626e+00
9.968862904477931997e-01	3.408501108917288246e-07	1.834364438968932642e+00
9.980068533314933044e-01	3.479812934591759271e-07	2.516846473495943037e+00
9.988786919844435674e-01	2.663133475942381068e-07	1.861616005269067120e+00
9.995015891261737062e-01	2.674654078252483324e-07	2.553887963659368765e+00
9.998753895176573092e-01	2.014898433532178204e-07	2.076168720994763017e+00
1.000000000000000000e+00	1.749542327703441333e-07	2.155918810159081378e+00


==> dat/1dbte_with_E/Ewt_10K_Nx200_Nr511_l8_dt_1e-4_06.csv <==
x	ne	Te
-1.000000000000000000e+00	3.071130149629982056e-04	3.254325173912817171e+00
-9.998753895176573092e-01	3.301153474789689582e-04	3.210722117071153292e+00
-9.995015891261738172e-01	3.565269696058856203e-04	3.190868151683454723e+00
-9.988786919844435674e-01	3.894674573640847051e-04	3.172199251205296999e+00
-9.980068533314934154e-01	4.214589650259136606e-04	3.183210016380066509e+00
-9.968862904477931997e-01	4.558996077915374837e-04	3.207450521707472024e+00
-9.955172826011059461e-01	4.888793789956198330e-04	3.254227559388398472e+00
-9.939001709768877646e-01	5.270477317825083934e-04	3.304675961802077566e+00
-9.920353585932577545e-01	5.673882577576162996e-04	3.364543372558164602e+00
-9.899233102005571272e-01	6.146246071215194290e-04	3.421640891853667377e+00
-9.875645521655237458e-01	6.650747865482460044e-04	3.483111879044912040e+00
-9.849596723401105036e-01	7.222895157608266075e-04	3.541397272487436965e+00
-9.821093199149804054e-01	7.829590154399607886e-04	3.602277423373936305e+00
-9.790142052577145426e-01	8.500936394422630360e-04	3.660308108270494021e+00
-9.756750997357735988e-01	9.208536838799449842e-04	3.719827477918708158e+00
-9.720928355242569596e-01	9.977978520760008227e-04	3.776799187193835117e+00
-9.682683053985071675e-01	1.078435041966507727e-03	3.834485889978985540e+00
-9.642024625116116798e-01	1.164928514344153393e-03	3.889792620566343118e+00
-9.598963201568569970e-01	1.255033711157330523e-03	3.945206199306564354e+00
-9.553509515151947795e-01	1.350567711554214205e-03	3.998280069992528052e+00
-9.505674893877829046e-01	1.449451762784513108e-03	4.050953187862559091e+00
-9.455471259136670747e-01	1.553196162494671542e-03	4.101249981938047462e+00
-9.402911122726755888e-01	1.659830297028406804e-03	4.150717305883674157e+00
-9.348007583735983284e-01	1.770593842915371609e-03	4.197736788920601647e+00
-9.290774325277305623e-01	1.883590571040385641e-03	4.243566466956782968e+00
-9.231225611078607285e-01	1.999827338051164347e-03	4.286870307547085979e+00
-9.169376281927887895e-01	2.117469162833572442e-03	4.328690377650327825e+00
-9.105241751974622044e-01	2.237332998336057348e-03	4.367920493434576557e+00
-9.038838004888235522e-01	2.357649483522220382e-03	4.405441769081807735e+00
-8.970181589874635097e-01	2.479094492552705482e-03	4.440341006388234035e+00
-8.899289617551803255e-01	2.599979427417386298e-03	4.473382956921369669e+00
-8.826179755685469308e-01	2.720886572745544185e-03	4.503821381012587999e+00
-8.750870224785937124e-01	2.840224211699552553e-03	4.532343161429200684e+00
-8.673379793567146390e-01	2.958522926777167484e-03	4.558346680402110884e+00
-8.593727774269119823e-01	3.074301380588550028e-03	4.582466305678353891e+00
-8.511934017844946521e-01	3.188070907961121098e-03	4.604224717027978642e+00
-8.428018909013507143e-01	3.298469054158356239e-03	4.624219501466007465e+00
-8.342003361179175513e-01	3.406012669951462291e-03	4.642074555192523988e+00
-8.253908811219762276e-01	3.509462954384883274e-03	4.658356288505592246e+00
-8.163757214143991803e-01	3.609360778519683007e-03	4.672765618288790002e+00
-8.071571037619853506e-01	3.704593045293437352e-03	4.685836257772319158e+00
-7.977373256375193122e-01	3.795738168557618274e-03	4.697321983330200013e+00
-7.881187346471923982e-01	3.881808491655630751e-03	4.707719007536160127e+00
-7.783037279455299329e-01	3.963428535449962757e-03	4.716812913466373658e+00
-7.682947516379707853e-01	4.039732245250265280e-03	4.725058146706444084e+00
-7.580943001712454610e-01	4.111392687051842673e-03	4.732256118007683199e+00
-7.477049157117091616e-01	4.177656516521735183e-03	4.738817661977805074e+00
-7.371291875117789161e-01	4.239240859733121522e-03	4.744549479579755591e+00
-7.263697512646394294e-01	4.295490617974173468e-03	4.749819995466287637e+00
-7.154292884473713032e-01	4.347156200164964054e-03	4.754435539954999790e+00
-7.043105256526721591e-01	4.393661960447704101e-03	4.758725801625827145e+00
-6.930162339093317581e-01	4.435776658865877436e-03	4.762494670460736934e+00
-6.815492279916337548e-01	4.472983343113938991e-03	4.766038290965025404e+00
-6.699123657178551738e-01	4.506052785857678385e-03	4.769158354187572613e+00
-6.581085472380376888e-01	4.534506556224592207e-03	4.772123316488376510e+00
-6.461407143112096740e-01	4.559102164047710085e-03	4.774734238646493267e+00
-6.340118495722386616e-01	4.579382112832220027e-03	4.777237774656694747e+00
-6.217249757884952821e-01	4.596078185218958195e-03	4.779436466481494783e+00
-6.092831551065166495e-01	4.608740088021322061e-03	4.781560532151955201e+00
-5.966894882888559293e-01	4.618065217237479932e-03	4.783415966896176208e+00
-5.839471139413062728e-01	4.623601177834392797e-03	4.785220962320820171e+00
-5.710592077306947401e-01	4.626006447358800393e-03	4.786786291878641464e+00
-5.580289815934401654e-01	4.624821635850828901e-03	4.788321343922628870e+00
-5.448596829350704773e-01	4.620665713867202692e-03	4.789642158211892209e+00
-5.315545938209014221e-01	4.613071361032066928e-03	4.790951372349832482e+00
-5.181170301580774185e-01	4.602620800681570500e-03	4.792069963641445440e+00
-5.045503408691774938e-01	4.588841015131287469e-03	4.793194939407515953e+00
-4.908579070575938008e-01	4.572282713033840734e-03	4.794151328564302261e+00
-4.770431411648895503e-01	4.552471570969682767e-03	4.795131059942778329e+00
-4.631094861203478019e-01	4.529933450386302782e-03	4.795962087201997903e+00
-4.490604144829201672e-01	4.504198192937507172e-03	4.796831604689222317e+00
-4.348994275757930850e-01	4.475773896790580762e-03	4.797569404824407080e+00
-4.206300546137843877e-01	4.444200150126268768e-03	4.798358348120141059e+00
-4.062558518237891492e-01	4.409973949076075733e-03	4.799029181432416635e+00
-3.917804015584931410e-01	4.372649595269897764e-03	4.799761009430334013e+00
-3.772073114035760510e-01	4.332718663798345443e-03	4.800384885332636742e+00
-3.625402132786245679e-01	4.289754095622211327e-03	4.801076916271415307e+00
-3.477827625319824811e-01	4.244246477118049192e-03	4.801667992401232432e+00
-3.329386370297612863e-01	4.195790121777016879e-03	4.802332105510144444e+00
-3.180115362392382239e-01	4.144877781085766315e-03	4.802899607846689456e+00
-3.030051803068727345e-01	4.091126725013635550e-03	4.803543308362677067e+00
-2.879233091311665382e-01	4.035033864169421287e-03	4.804092656850007081e+00
-2.727696814306032058e-01	3.976240010631981216e-03	4.804720207783652164e+00
-2.575480738068965936e-01	3.915247251756784862e-03	4.805254093767641344e+00
-2.422622798037831759e-01	3.851719712034069269e-03	4.805867505434494369e+00
-2.269161089615901461e-01	3.786164883759367619e-03	4.806386755715949199e+00
-2.115133858678190648e-01	3.718269325880479027e-03	4.806986516472274928e+00
-1.960579492039781213e-01	3.648545532940326418e-03	4.807490674529370622e+00
-1.805536507889023146e-01	3.576701107284798939e-03	4.808076188185975042e+00
-1.650043546187992261e-01	3.503252638015939661e-03	4.808563803372149614e+00
-1.494139359042609416e-01	3.427926976256717804e-03	4.809133558198074532e+00
-1.337862801044791550e-01	3.351243499577994701e-03	4.809602244922339231e+00
-1.181252819589080488e-01	3.272946208998138776e-03	4.810153796206298793e+00
-1.024348445166134158e-01	3.193555673439311092e-03	4.810600160671807402e+00
-8.671887816355072776e-02	3.112830749872398575e-03	4.811130055283985740e+00
-7.098129964801590253e-02	3.031291427346719837e-03	4.811549631904220803e+00
-5.522603110450816782e-02	2.948709043936847962e-03	4.812053397945593503e+00
-3.945699907625282304e-02	2.865601174941322885e-03	4.812440701111400543e+00
-2.367813353662409984e-02	2.781749279760542884e-03	4.812912961082283836e+00
-7.893366909713211629e-03	2.697666685759810522e-03	4.813261632266826240e+00
7.893366909713310509e-03	2.613142666518635578e-03	4.813696272454130565e+00
2.367813353662397841e-02	2.528684461374850877e-03	4.813999185302372474e+00
3.945699907625269814e-02	2.444086836861443252e-03	4.814389329837367448e+00
5.522603110450804292e-02	2.359849026530910950e-03	4.814638234211918721e+00
7.098129964801599967e-02	2.275768824473772736e-03	4.814975544619473524e+00
8.671887816355082490e-02	2.192335407225508206e-03	4.815159938505002124e+00
1.024348445166132909e-01	2.109346997480078794e-03	4.815433173289104474e+00
1.181252819589079239e-01	2.027280566032952942e-03	4.815538760086043979e+00
1.337862801044790162e-01	1.945932185861441299e-03	4.815732239734936471e+00
1.494139359042608306e-01	1.865764546266640653e-03	4.815739605821971914e+00
1.650043546187993093e-01	1.786569261161281407e-03	4.815832471725795649e+00
1.805536507889022035e-01	1.708793048476550799e-03	4.815717136046679059e+00
1.960579492039780103e-01	1.632221243654697219e-03	4.815684500208816665e+00
2.115133858678189538e-01	1.557283409952952245e-03	4.815419125288471491e+00
2.269161089615900351e-01	1.483757301391112199e-03	4.815235125496384327e+00
2.422622798037832592e-01	1.412054482479412152e-03	4.814793002478229944e+00
2.575480738068967046e-01	1.341944069459724293e-03	4.814434266985792021e+00
2.727696814306030948e-01	1.273818844120793575e-03	4.813791944379669729e+00
2.879233091311663717e-01	1.207438082253014210e-03	4.813238958934071832e+00
3.030051803068726235e-01	1.143174806810070415e-03	4.812375696895621502e+00
3.180115362392381129e-01	1.080777019387664213e-03	4.811610188144089584e+00
3.329386370297611752e-01	1.020596850217903159e-03	4.810503369490368719e+00
3.477827625319823701e-01	9.623696615740099042e-04	4.809502380775120933e+00
3.625402132786244014e-01	9.064258549700924270e-04	4.808120979288720065e+00
3.772073114035759400e-01	8.524873586066941157e-04	4.806851033313177091e+00
3.917804015584930299e-01	8.008628443350013877e-04	4.805151513026046928e+00
4.062558518237890381e-01	7.512610260235618072e-04	4.803567446825072196e+00
4.206300546137840546e-01	7.039698951562889731e-04	4.801496098582651584e+00
4.348994275757929739e-01	6.586862180028000722e-04	4.799547232746572689e+00
4.490604144829198341e-01	6.156791859104845423e-04	4.797049540605700990e+00
4.631094861203476909e-01	5.746354994674056837e-04	4.794691504775295599e+00
4.770431411648896614e-01	5.358077632894669116e-04	4.791724639249769879e+00
4.908579070575935233e-01	4.988745502187743588e-04	4.788931043500287643e+00
5.045503408691773828e-01	4.640739539718651127e-04	4.785472489726555700e+00
5.181170301580771964e-01	4.310781095039068053e-04	4.782239512519642410e+00
5.315545938209013110e-01	4.001124181274372900e-04	4.778286671387498963e+00
5.448596829350704773e-01	3.708440695492154016e-04	4.774628076788924425e+00
5.580289815934400544e-01	3.434875034032540452e-04	4.770188812837425019e+00
5.710592077306947401e-01	3.177065155525556268e-04	4.766123508598096414e+00
5.839471139413060508e-01	2.937064989540427652e-04	4.761201937468166889e+00
5.966894882888559293e-01	2.711496950365069065e-04	4.756740454373704630e+00
6.092831551065164275e-01	2.502346654715162204e-04	4.751325670786096467e+00
6.217249757884950601e-01	2.306242112205047839e-04	4.746463140843030892e+00
6.340118495722386616e-01	2.125124465591530598e-04	4.740526767649380524e+00
6.461407143112095630e-01	1.955648773465624925e-04	4.735245764892487053e+00
6.581085472380375778e-01	1.799734298627516152e-04	4.728749389857040519e+00
6.699123657178549518e-01	1.654081988756754486e-04	4.723031376814127213e+00
6.815492279916336438e-01	1.520607906710827830e-04	4.715940412157996420e+00
6.930162339093317581e-01	1.396073053932614133e-04	4.709780700308377810e+00
7.043105256526719371e-01	1.282403811319713662e-04	4.702078632833542216e+00
7.154292884473711922e-01	1.176430324179900301e-04	4.695499058532407233e+00
7.263697512646390964e-01	1.080097969533611756e-04	4.687197929839348909e+00
7.371291875117788051e-01	9.903109035012256007e-05	4.680254459915656362e+00
7.477049157117090505e-01	9.090384588570328615e-05	4.671399360506532261e+00
7.580943001712453500e-01	8.332607251443742901e-05	4.664183453864303885e+00
7.682947516379706743e-01	7.649735038595605833e-05	4.654851908885795808e+00
7.783037279455297108e-01	7.012328908481600079e-05	4.647488227998008092e+00
7.881187346471922872e-01	6.440620131226214122e-05	4.637788193339371645e+00
7.977373256375193122e-01	5.905917390787925216e-05	4.630432881487850594e+00
8.071571037619852396e-01	5.428720027140249301e-05	4.620503313296795866e+00
8.163757214143990693e-01	4.981060240591845536e-05	4.613347077461224188e+00
8.253908811219760056e-01	4.583688136810846006e-05	4.603366747172451312e+00
8.342003361179174403e-01	4.209323708067788243e-05	4.596649849265360466e+00
8.428018909013503812e-01	3.878938190586498231e-05	4.586862507088053320e+00
8.511934017844945410e-01	3.565894426624944391e-05	4.580908440699091422e+00
8.593727774269117603e-01	3.291347228382867816e-05	4.571665789048304340e+00
8.673379793567147500e-01	3.029255516290020635e-05	4.566926868598049083e+00
8.750870224785936013e-01	2.800921903433426172e-05	4.558730513070869073e+00
8.826179755685469308e-01	2.580863895237402980e-05	4.555810403759116944e+00
8.899289617551802145e-01	2.390506528279963562e-05	4.549301731371442337e+00
8.970181589874635097e-01	2.204901254833307827e-05	4.548897505357080817e+00
9.038838004888234412e-01	2.045576814508733571e-05	4.544746913044095393e+00
9.105241751974622044e-01	1.888098128583772482e-05	4.547484885358906936e+00
9.169376281927885675e-01	1.754069728260272210e-05	4.546199302711770862e+00
9.231225611078606175e-01	1.619542427399193259e-05	4.552434776396573568e+00
9.290774325277303403e-01	1.506153281208057204e-05	4.554181232067660900e+00
9.348007583735982173e-01	1.390402685284818299e-05	4.563867649006765781e+00
9.402911122726754778e-01	1.293910056261493962e-05	4.568410815177312401e+00
9.455471259136670747e-01	1.193591935384543263e-05	4.581094534359599457e+00
9.505674893877827936e-01	1.111011522656747619e-05	4.587829529407705387e+00
9.553509515151947795e-01	1.023480626863829534e-05	4.602683094439931288e+00
9.598963201568568859e-01	9.524729053618506724e-06	4.610691074984230475e+00
9.642024625116116798e-01	8.756769904581238929e-06	4.626607097368425237e+00
9.682683053985071675e-01	8.144622406596140182e-06	4.634742872945956549e+00
9.720928355242569596e-01	7.468953397367338935e-06	4.650229072527660712e+00
9.756750997357734878e-01	6.941786848573888445e-06	4.657180515821591094e+00
9.790142052577144316e-01	6.347841567002409104e-06	4.670496787374023739e+00
9.821093199149804054e-01	5.896881833117970393e-06	4.674924201829447235e+00
9.849596723401105036e-01	5.378306700176910438e-06	4.683984546820275874e+00
9.875645521655237458e-01	4.999172503003523046e-06	4.684217430286534700e+00
9.899233102005571272e-01	4.554212031496747207e-06	4.686098661646851404e+00
9.920353585932577545e-01	4.246617019178054939e-06	4.680345778456956651e+00
9.939001709768877646e-01	3.875985024877485181e-06	4.672954940511689692e+00
9.955172826011058351e-01	3.639472417461079682e-06	4.662659656980702394e+00
9.968862904477931997e-01	3.337903496069260853e-06	4.650915164612232644e+00
9.980068533314933044e-01	3.166724578922250009e-06	4.639827534061499392e+00
9.988786919844435674e-01	2.925034451519615412e-06	4.624746154935492903e+00
9.995015891261737062e-01	2.817072200828670595e-06	4.610160402662161871e+00
9.998753895176573092e-01	2.635516559649234279e-06	4.594294797126701191e+00
1.000000000000000000e+00	2.526805318612934761e-06	4.602357446759805626e+00


==> dat/1dbte_with_E/Ewt_10K_Nx200_Nr511_l8_dt_1e-4_08.csv <==
x	ne	Te
-1.000000000000000000e+00	6.153663792681265210e-06	1.669246079646164782e+00
-9.998753895176573092e-01	7.317147788299614110e-06	1.588473554416716338e+00
-9.995015891261738172e-01	8.729080576781204771e-06	1.550079801147841163e+00
-9.988786919844435674e-01	1.034582619481981529e-05	1.521062798166255670e+00
-9.980068533314934154e-01	1.195780914075247507e-05	1.529835937700900983e+00
-9.968862904477931997e-01	1.370736771955385678e-05	1.532209745809859136e+00
-9.955172826011059461e-01	1.564650263127456229e-05	1.556886728730245251e+00
-9.939001709768877646e-01	1.802280087198686955e-05	1.578996030907335424e+00
-9.920353585932577545e-01	2.094767179405627449e-05	1.620923336255867486e+00
-9.899233102005571272e-01	2.456597934484802860e-05	1.666079288819655391e+00
-9.875645521655237458e-01	2.898169547834817943e-05	1.728547094140339802e+00
-9.849596723401105036e-01	3.431626249726903990e-05	1.796015423300281855e+00
-9.821093199149804054e-01	4.071888468472725553e-05	1.877808499729313407e+00
-9.790142052577145426e-01	4.832149970074700167e-05	1.965505507681467368e+00
-9.756750997357735988e-01	5.731944300312796705e-05	2.065459148446067594e+00
-9.720928355242569596e-01	6.786263386375974733e-05	2.172011358451833019e+00
-9.682683053985071675e-01	8.017913309160325534e-05	2.289405619878717157e+00
-9.642024625116116798e-01	9.442353755435591424e-05	2.413653452645629027e+00
-9.598963201568569970e-01	1.108258501850599095e-04	2.547356415494358650e+00
-9.553509515151947795e-01	1.295170571057800929e-04	2.687444954504091044e+00
-9.505674893877829046e-01	1.506955077990232417e-04	2.835309786457399728e+00
-9.455471259136670747e-01	1.744442434424626934e-04	2.988453902310347576e+00
-9.402911122726755888e-01	2.009085483718502292e-04	3.147469255228373175e+00
-9.348007583735983284e-01	2.301119275230865675e-04	3.310260010344695303e+00
-9.290774325277305623e-01	2.621406475132449071e-04	3.476870088020851401e+00
-9.231225611078607285e-01	2.969631015832493223e-04	3.645412120893327668e+00
-9.169376281927887895e-01	3.346210526819320659e-04	3.815436066023992989e+00
-9.105241751974622044e-01	3.750572562873870754e-04	3.984996963402037906e+00
-9.038838004888235522e-01	4.183166379925221589e-04	4.153044784475508067e+00
-8.970181589874635097e-01	4.643876458421593452e-04	4.317280087098773755e+00
-8.899289617551803255e-01	5.134172090334744023e-04	4.475859074556726824e+00
-8.826179755685469308e-01	5.655671058746210289e-04	4.625856820140698211e+00
-8.750870224785937124e-01	6.212365747688427088e-04	4.764642734495532217e+00
-8.673379793567146390e-01	6.809153920027510420e-04	4.888966655645544890e+00
-8.593727774269119823e-01	7.453834621551739007e-04	4.996304463010765140e+00
-8.511934017844946521e-01	8.155237439770197114e-04	5.084472515677195048e+00
-8.428018909013507143e-01	8.924676437018537337e-04	5.152836072808358203e+00
-8.342003361179175513e-01	9.773506491474138677e-04	5.201953608243057303e+00
-8.253908811219762276e-01	1.071405279107677608e-03	5.234216029583160790e+00
-8.163757214143991803e-01	1.175679518086481922e-03	5.253070121290469352e+00
-8.071571037619853506e-01	1.291115502967651917e-03	5.263007115551531001e+00
-7.977373256375193122e-01	1.418282072890046305e-03	5.268529661007596232e+00
-7.881187346471923982e-01	1.557495730860080675e-03	5.273972947003973566e+00
-7.783037279455299329e-01	1.708618066573162854e-03	5.282719411886362515e+00
-7.682947516379707853e-01	1.871255328472285233e-03	5.297279067070712166e+00
-7.580943001712454610e-01	2.044635240733740610e-03	5.318931846938798280e+00
-7.477049157117091616e-01	2.227877164701854654e-03	5.348062325980035503e+00
-7.371291875117789161e-01	2.419918627614773589e-03	5.384076095799279926e+00
-7.263697512646394294e-01	2.619809449998835790e-03	5.425816839450127382e+00
-7.154292884473713032e-01	2.826628432875350882e-03	5.471594143604982641e+00
-7.043105256526721591e-01	3.039736840278938357e-03	5.519585307122023998e+00
-6.930162339093317581e-01	3.258624033833863124e-03	5.567896493462399121e+00
-6.815492279916337548e-01	3.483074947169044217e-03	5.614900783942847973e+00
-6.699123657178551738e-01	3.712924602944952905e-03	5.659263619317036920e+00
-6.581085472380376888e-01	3.948152107558331077e-03	5.700155863461419337e+00
-6.461407143112096740e-01	4.188587613251314873e-03	5.737175114253943775e+00
-6.340118495722386616e-01	4.434000130767814553e-03	5.770404977727396911e+00
-6.217249757884952821e-01	4.683832235017080202e-03	5.800230690321342308e+00
-6.092831551065166495e-01	4.937350674174098564e-03	5.827298984141962457e+00
-5.966894882888559293e-01	5.193456907036929013e-03	5.852307450387983501e+00
-5.839471139413062728e-01	5.450919708772753412e-03	5.875962115754425064e+00
-5.710592077306947401e-01	5.708250284162690556e-03	5.898822491355620201e+00
-5.580289815934401654e-01	5.963980518848799664e-03	5.921317135496757089e+00
-5.448596829350704773e-01	6.216550645484990485e-03	5.943668524209162030e+00
-5.315545938209014221e-01	6.464577651064548625e-03	5.965965406418009209e+00
-5.181170301580774185e-01	6.706707232632483709e-03	5.988142570615949900e+00
-5.045503408691774938e-01	6.941839887555915044e-03	6.010076386787240210e+00
-4.908579070575938008e-01	7.168933743950104374e-03	6.031580274690006682e+00
-4.770431411648895503e-01	7.387193584829578226e-03	6.052489453500091265e+00
-4.631094861203478019e-01	7.595844047810448342e-03	6.072644439001751770e+00
-4.490604144829201672e-01	7.794309393391779354e-03	6.091950123461607802e+00
-4.348994275757930850e-01	7.981985157506615858e-03	6.110340076145983623e+00
-4.206300546137843877e-01	8.158431504020863950e-03	6.127812416117799366e+00
-4.062558518237891492e-01	8.323157548139673706e-03	6.144382512939030150e+00
-3.917804015584931410e-01	8.475833239342646722e-03	6.160107820163852388e+00
-3.772073114035760510e-01	8.616082941967534090e-03	6.175040585942597637e+00
-3.625402132786245679e-01	8.743707127203409132e-03	6.189252726069056187e+00
-3.477827625319824811e-01	8.858474158850005928e-03	6.202795301543567064e+00
-3.329386370297612863e-01	8.960341604973933935e-03	6.215727808777715246e+00
-3.180115362392382239e-01	9.049238494533880239e-03	6.228084841328922039e+00
-3.030051803068727345e-01	9.125282180734760676e-03	6.239908606295823112e+00
-2.879233091311665382e-01	9.188550463881490701e-03	6.251219842400288940e+00
-2.727696814306032058e-01	9.239296167087962530e-03	6.262050737767060227e+00
-2.575480738068965936e-01	9.277712661780320239e-03	6.272416861194056281e+00
-2.422622798037831759e-01	9.304150454478032212e-03	6.282348698725855662e+00
-2.269161089615901461e-01	9.318879923612475094e-03	6.291863091255481599e+00
-2.115133858678190648e-01	9.322312892146147889e-03	6.300992995468551960e+00
-1.960579492039781213e-01	9.314764338578057634e-03	6.309758252630493836e+00
-1.805536507889023146e-01	9.296679845255019156e-03	6.318194220492283186e+00
-1.650043546187992261e-01	9.268396269915013877e-03	6.326322322931132724e+00
-1.494139359042609416e-01	9.230374684556860373e-03	6.334178344307576758e+00
-1.337862801044791550e-01	9.182959250364225098e-03	6.341783065473466152e+00
-1.181252819589080488e-01	9.126614995886260517e-03	6.349170733277971657e+00
-1.024348445166134158e-01	9.061684211981453629e-03	6.356359824410631632e+00
-8.671887816355072776e-02	8.988628685267355256e-03	6.363381921290716114e+00
-7.098129964801590253e-02	8.907783218749134105e-03	6.370252430229776941e+00
-5.522603110450816782e-02	8.819602152293421968e-03	6.376999927026678172e+00
-3.945699907625282304e-02	8.724409763888791441e-03	6.383636606472555819e+00
-2.367813353662409984e-02	8.622651002201952436e-03	6.390188148618822339e+00
-7.893366909713211629e-03	8.514638549608658652e-03	6.396663696758704276e+00
7.893366909713310509e-03	8.400807688599321379e-03	6.403086320716349533e+00
2.367813353662397841e-02	8.281459792783538165e-03	6.409462369895859268e+00
3.945699907625269814e-02	8.157021230349706734e-03	6.415812638867703477e+00
5.522603110450804292e-02	8.027783028839731091e-03	6.422140942435374811e+00
7.098129964801599967e-02	7.894163740164186066e-03	6.428466114738125015e+00
8.671887816355082490e-02	7.756445070002004893e-03	6.434789683147667638e+00
1.024348445166132909e-01	7.615038676513015935e-03	6.441128829161682390e+00
1.181252819589079239e-01	7.470217592531368939e-03	6.447483014645755794e+00
1.337862801044790162e-01	7.322386991621465668e-03	6.453868053518989178e+00
1.494139359042608306e-01	7.171811276190119544e-03	6.460281542322439563e+00
1.650043546187993093e-01	7.018888883589194036e-03	6.466738192090081938e+00
1.805536507889022035e-01	6.863874935851802146e-03	6.473233900940036811e+00
1.960579492039780103e-01	6.707160192392941193e-03	6.479782511858133809e+00
2.115133858678189538e-01	6.548989182410179695e-03	6.486378373225655913e+00
2.269161089615900351e-01	6.389743431656846363e-03	6.493034685008181484e+00
2.422622798037832592e-01	6.229655008632435653e-03	6.499744365919031708e+00
2.575480738068967046e-01	6.069094182555698561e-03	6.506520184037271726e+00
2.727696814306030948e-01	5.908278311543836182e-03	6.513353725787704995e+00
2.879233091311663717e-01	5.747564096537519443e-03	6.520257518986630529e+00
3.030051803068726235e-01	5.587151736568811422e-03	6.527221881472416776e+00
3.180115362392381129e-01	5.427381951386607735e-03	6.534259258704705253e+00
3.329386370297611752e-01	5.268435318453791247e-03	6.541358713555549542e+00
3.477827625319823701e-01	5.110634238678364583e-03	6.548532724975957287e+00
3.625402132786244014e-01	4.954137351658407205e-03	6.555769065492437875e+00
3.772073114035759400e-01	4.799246623769532621e-03	6.563080333110770326e+00
3.917804015584930299e-01	4.646096718546638589e-03	6.570452940507367501e+00
4.062558518237890381e-01	4.494967387368441897e-03	6.577899687723281374e+00
4.206300546137840546e-01	4.345967648679983052e-03	6.585405533597993077e+00
4.348994275757929739e-01	4.199353669889431540e-03	6.592983558577248715e+00
4.490604144829198341e-01	4.055207591650038766e-03	6.600617181190972182e+00
4.631094861203476909e-01	3.913761099789227205e-03	6.608319884775743169e+00
4.770431411648896614e-01	3.775068707432843555e-03	6.616073483520666265e+00
4.908579070575935233e-01	3.639337226019327253e-03	6.623892011401475877e+00
5.045503408691773828e-01	3.506593296168321328e-03	6.631755599104863563e+00
5.181170301580771964e-01	3.377018986225718573e-03	6.639678994098541231e+00
5.315545938209013110e-01	3.250613336648906955e-03	6.647640568429232566e+00
5.448596829350704773e-01	3.127534328227664622e-03	6.655655974484299797e+00
5.580289815934400544e-01	3.007754169723146197e-03	6.663701740035953947e+00
5.710592077306947401e-01	2.891407897181053760e-03	6.671794607483810147e+00
5.839471139413060508e-01	2.778442106999610018e-03	6.679909124946711074e+00
5.966894882888559293e-01	2.668970480048938644e-03	6.688063308358017878e+00
6.092831551065164275e-01	2.562915620992096966e-03	6.696229569346058064e+00
6.217249757884950601e-01	2.460371825709007504e-03	6.704427390021973743e+00
6.340118495722386616e-01	2.361239643700164571e-03	6.712626861255639454e+00
6.461407143112095630e-01	2.265596247061632800e-03	6.720849143110037005e+00
6.581085472380375778e-01	2.173322287079803607e-03	6.729061828092849140e+00
6.699123657178549518e-01	2.084480269366695716e-03	6.737288034113770863e+00
6.815492279916336438e-01	1.998933222338106306e-03	6.745492708213416400e+00
6.930162339093317581e-01	1.916731540539537470e-03	6.753701329448642099e+00
7.043105256526719371e-01	1.837722915201457771e-03	6.761876205438013265e+00
7.154292884473711922e-01	1.761948164022922574e-03	6.770045863611660941e+00
7.263697512646390964e-01	1.689241790948860841e-03	6.778170328184829785e+00
7.371291875117788051e-01	1.619637387862509631e-03	6.786282467261154139e+00
7.477049157117090505e-01	1.552958088613128887e-03	6.794341228986342962e+00
7.580943001712453500e-01	1.489232201461505086e-03	6.802386403057000486e+00
7.682947516379706743e-01	1.428272697665782963e-03	6.810378823301840967e+00
7.783037279455297108e-01	1.370103828214761649e-03	6.818370264940655012e+00
7.881187346471922872e-01	1.314528658677118194e-03	6.826329567983489888e+00
7.977373256375193122e-01	1.261567572691811188e-03	6.834329456134723202e+00
8.071571037619852396e-01	1.211012771366623162e-03	6.842357265328645077e+00
8.163757214143990693e-01	1.162879824273414190e-03	6.850520142281773417e+00
8.253908811219760056e-01	1.116948010212296056e-03	6.858838369092594256e+00
8.342003361179174403e-01	1.073226423251018692e-03	6.867469640222032545e+00
8.428018909013503812e-01	1.031478956085591075e-03	6.876482391932352556e+00
8.511934017844945410e-01	9.917067812226915396e-04	6.886099384699424064e+00
8.593727774269117603e-01	9.536564960034719018e-04	6.896449081905449141e+00
8.673379793567147500e-01	9.173209270246273153e-04	6.907829785826101521e+00
8.750870224785936013e-01	8.824283549534748042e-04	6.920440317209426873e+00
8.826179755685469308e-01	8.489636448697189270e-04	6.934667691213066476e+00
8.899289617551802145e-01	8.166360814359581617e-04	6.950800541858781045e+00
8.970181589874635097e-01	7.854238891683844748e-04	6.969338155162396298e+00
9.038838004888234412e-01	7.550190185558990075e-04	6.990683859503485031e+00
9.105241751974622044e-01	7.254000036082422454e-04	7.015459300550157984e+00
9.169376281927885675e-01	6.962520320486796426e-04	7.044171117337695520e+00
9.231225611078606175e-01	6.675730724043697989e-04	7.077508261235846199e+00
9.290774325277303403e-01	6.390650988468211035e-04	7.115982985816630801e+00
9.348007583735982173e-01	6.107768100618198633e-04	7.160189443842095436e+00
9.402911122726754778e-01	5.824580069209466708e-04	7.210465835739185536e+00
9.455471259136670747e-01	5.542393181567147227e-04	7.267102948565286269e+00
9.505674893877827936e-01	5.259376359842334600e-04	7.330102091977147794e+00
9.553509515151947795e-01	4.977752189433211523e-04	7.399323130453749897e+00
9.598963201568568859e-01	4.696271892337424672e-04	7.474446619750441556e+00
9.642024625116116798e-01	4.417897219384762800e-04	7.554974111397558367e+00
9.682683053985071675e-01	4.141654174096235513e-04	7.640489769935364883e+00
9.720928355242569596e-01	3.870966835450875246e-04	7.730318313318356616e+00
9.756750997357734878e-01	3.604842179685729866e-04	7.824219533198438548e+00
9.790142052577144316e-01	3.347006244855984906e-04	7.921428262459230929e+00
9.821093199149804054e-01	3.096309731916196050e-04	8.022056665770310957e+00
9.849596723401105036e-01	2.856787599252648435e-04	8.125143736685702223e+00
9.875645521655237458e-01	2.627135151534713440e-04	8.231233870387024254e+00
9.899233102005571272e-01	2.411799172500603868e-04	8.338824547258131048e+00
9.920353585932577545e-01	2.209353056764651899e-04	8.448770819502920304e+00
9.939001709768877646e-01	2.024630295960449372e-04	8.558078958375057610e+00
9.955172826011058351e-01	1.855745286600251622e-04	8.667140954675407016e+00
9.968862904477931997e-01	1.707092984287899348e-04	8.769897338422969923e+00
9.980068533314933044e-01	1.575383895830225075e-04	8.866312728241176444e+00
9.988786919844435674e-01	1.464296529244063310e-04	8.947754860317887804e+00
9.995015891261737062e-01	1.371569143682146476e-04	9.013828677777063092e+00
9.998753895176573092e-01	1.299407666775809515e-04	9.052899140859834048e+00
1.000000000000000000e+00	1.250872556428243366e-04	9.075435906273449760e+00


==> dat/1dbte_with_E/Ewt_10K_Nx200_Nr511_l8_dt_1e-4_10.csv <==
x	ne	Te
-1.000000000000000000e+00	8.939577054204252588e-06	1.995625545293635783e+00
-9.998753895176573092e-01	9.715763278056806470e-06	1.946078781555255377e+00
-9.995015891261738172e-01	1.071463252150404686e-05	1.948958434295887887e+00
-9.988786919844435674e-01	1.171660397971774174e-05	1.884110306775168775e+00
-9.980068533314934154e-01	1.289315544074037604e-05	1.923499194986061145e+00
-9.968862904477931997e-01	1.379962252839553682e-05	1.902966363390271587e+00
-9.955172826011059461e-01	1.482439614149501132e-05	1.966477961033274546e+00
-9.939001709768877646e-01	1.576616053734422257e-05	1.973154825090777997e+00
-9.920353585932577545e-01	1.704048643401687572e-05	2.039226533760969851e+00
-9.899233102005571272e-01	1.837565330427982761e-05	2.054900708810891707e+00
-9.875645521655237458e-01	2.011018361186703914e-05	2.118448956422334106e+00
-9.849596723401105036e-01	2.192719327210213443e-05	2.143754209024988366e+00
-9.821093199149804054e-01	2.416831920851356764e-05	2.208542457366729828e+00
-9.790142052577145426e-01	2.651591137148513849e-05	2.244870936826659502e+00
-9.756750997357735988e-01	2.932857889107888974e-05	2.312998923805410278e+00
-9.720928355242569596e-01	3.229246299244624999e-05	2.359862209041637460e+00
-9.682683053985071675e-01	3.578170309612527467e-05	2.431918432983744882e+00
-9.642024625116116798e-01	3.948838678621572544e-05	2.487972322371448275e+00
-9.598963201568569970e-01	4.380124989202547806e-05	2.563730133692085023e+00
-9.553509515151947795e-01	4.842008448513892389e-05	2.627267770720733697e+00
-9.505674893877829046e-01	5.374792581923154637e-05	2.705924500524645282e+00
-9.455471259136670747e-01	5.949417982277532591e-05	2.774919301697004848e+00
-9.402911122726755888e-01	6.607749472255937102e-05	2.855053729467802892e+00
-9.348007583735983284e-01	7.322033271302123055e-05	2.927003598334301238e+00
-9.290774325277305623e-01	8.136136193763830314e-05	3.006468288545540268e+00
-9.231225611078607285e-01	9.024270093283862061e-05	3.078286691246646445e+00
-9.169376281927887895e-01	1.003316852214194125e-04	3.154218785163311445e+00
-9.105241751974622044e-01	1.114007148823055715e-04	3.222324739961175410e+00
-9.038838004888235522e-01	1.239588239117206359e-04	3.291412647425017823e+00
-8.970181589874635097e-01	1.378230364521887863e-04	3.352141151674012054e+00
-8.899289617551803255e-01	1.535601096062224951e-04	3.411258804577436354e+00
-8.826179755685469308e-01	1.710473226995400402e-04	3.461679486162690278e+00
-8.750870224785937124e-01	1.909242495685210990e-04	3.508909286886821022e+00
-8.673379793567146390e-01	2.131401777979442368e-04	3.547951201974889113e+00
-8.593727774269119823e-01	2.384153141330069196e-04	3.583720149705631464e+00
-8.511934017844946521e-01	2.667717851135374533e-04	3.613105739070972877e+00
-8.428018909013507143e-01	2.990042023540807154e-04	3.640732704450714508e+00
-8.342003361179175513e-01	3.351921894965567911e-04	3.664930731550602339e+00
-8.253908811219762276e-01	3.761816121568200351e-04	3.689896173988980177e+00
-8.163757214143991803e-01	4.220789038244423651e-04	3.714700321705716402e+00
-8.071571037619853506e-01	4.737472637641090270e-04	3.742708920016093899e+00
-7.977373256375193122e-01	5.312862999232202199e-04	3.773034877101709483e+00
-7.881187346471923982e-01	5.955506710233024904e-04	3.807878736546464360e+00
-7.783037279455299329e-01	6.666208434603854496e-04	3.845959429692688225e+00
-7.682947516379707853e-01	7.453514893369492158e-04	3.888259639813136381e+00
-7.580943001712454610e-01	8.318371723285925695e-04	3.933024359079492438e+00
-7.477049157117091616e-01	9.269930572130490563e-04	3.980258890922992787e+00
-7.371291875117789161e-01	1.031011765532256590e-03	4.027940105695787310e+00
-7.263697512646394294e-01	1.144969099659031700e-03	4.075539412600202027e+00
-7.154292884473713032e-01	1.269257165869958591e-03	4.121157204143831798e+00
-7.043105256526721591e-01	1.405196877684513007e-03	4.164284362536028183e+00
-6.930162339093317581e-01	1.553424604602060555e-03	4.203608783208491850e+00
-6.815492279916337548e-01	1.715491660923739760e-03	4.239152852075521949e+00
-6.699123657178551738e-01	1.892189300038953168e-03	4.270518789256630754e+00
-6.581085472380376888e-01	2.085132642642629174e-03	4.298480727958417624e+00
-6.461407143112096740e-01	2.295034158465984742e-03	4.323490859205318948e+00
-6.340118495722386616e-01	2.523298556131484387e-03	4.346822877567633192e+00
-6.217249757884952821e-01	2.770282005368102877e-03	4.369283937449440103e+00
-6.092831551065166495e-01	3.036942817291142255e-03	4.392072321840062799e+00
-5.966894882888559293e-01	3.323127527387528986e-03	4.415736535160721843e+00
-5.839471139413062728e-01	3.629308685725007085e-03	4.440907618040514038e+00
-5.710592077306947401e-01	3.954908374003534774e-03	4.467532826385699707e+00
-5.580289815934401654e-01	4.300111037425552798e-03	4.495558911779076183e+00
-5.448596829350704773e-01	4.664186536159006802e-03	4.524400778812731616e+00
-5.315545938209014221e-01	5.047322180751998358e-03	4.553572968018731792e+00
-5.181170301580774185e-01	5.448879259311293147e-03	4.582312139053342115e+00
-5.045503408691774938e-01	5.869184551743755231e-03	4.610119092139348673e+00
-4.908579070575938008e-01	6.307678883394480553e-03	4.636447461502320344e+00
-4.770431411648895503e-01	6.764658790686968806e-03	4.661117804502129758e+00
-4.631094861203478019e-01	7.239341658404526911e-03	4.684007630047968718e+00
-4.490604144829201672e-01	7.731614419884144315e-03	4.705329346481516239e+00
-4.348994275757930850e-01	8.240089859242854739e-03	4.725307225260618971e+00
-4.206300546137843877e-01	8.763940590151276383e-03	4.744359577869281530e+00
-4.062558518237891492e-01	9.301008557692799425e-03	4.762797815468824858e+00
-3.917804015584931410e-01	9.849758736187048946e-03	4.780978120058824388e+00
-3.772073114035760510e-01	1.040743919431232067e-02	4.799064635515501998e+00
-3.625402132786245679e-01	1.097211888006470286e-02	4.817194341607447861e+00
-3.477827625319824811e-01	1.154083657613033664e-02	4.835314280235003537e+00
-3.329386370297612863e-01	1.211165237538146776e-02	4.853362108681587905e+00
-3.180115362392382239e-01	1.268172021075826029e-02	4.871153859535996666e+00
-3.030051803068727345e-01	1.324930900633342935e-02	4.888556922295882678e+00
-2.879233091311665382e-01	1.381178151174034495e-02	4.905394406333677182e+00
-2.727696814306032058e-01	1.436759776450268443e-02	4.921587614969418212e+00
-2.575480738068965936e-01	1.491423416888264242e-02	4.937054846762172211e+00
-2.422622798037831759e-01	1.545021643383800818e-02	4.951817239830040407e+00
-2.269161089615901461e-01	1.597302461059745340e-02	4.965889826534911400e+00
-2.115133858678190648e-01	1.648119190327852757e-02	4.979361647745235153e+00
-1.960579492039781213e-01	1.697221365624975581e-02	4.992289932777979722e+00
-1.805536507889023146e-01	1.744471260804128163e-02	5.004770933327518989e+00
-1.650043546187992261e-01	1.789633525055456600e-02	5.016848019799358127e+00
-1.494139359042609416e-01	1.832595845445328386e-02	5.028583635662960738e+00
-1.337862801044791550e-01	1.873154406635997235e-02	5.039983951341763913e+00
-1.181252819589080488e-01	1.911236285471487259e-02	5.051072954334731691e+00
-1.024348445166134158e-01	1.946678999367221913e-02	5.061828956842969518e+00
-8.671887816355072776e-02	1.979454026691499641e-02	5.072256530209915404e+00
-7.098129964801590253e-02	2.009440612370448631e-02	5.082328258023629530e+00
-5.522603110450816782e-02	2.036651401637048359e-02	5.092050523464657807e+00
-3.945699907625282304e-02	2.061001687243848787e-02	5.101406367547455467e+00
-2.367813353662409984e-02	2.082538517716188767e-02	5.110414236749005745e+00
-7.893366909713211629e-03	2.101206370932263631e-02	5.119071202786593666e+00
7.893366909713310509e-03	2.117080521389239425e-02	5.127406369646819506e+00
2.367813353662397841e-02	2.130129378521291098e-02	5.135425580292687364e+00
3.945699907625269814e-02	2.140452190106706398e-02	5.143161870322453311e+00
5.522603110450804292e-02	2.148037733464263840e-02	5.150622782698149216e+00
7.098129964801599967e-02	2.153006118251408335e-02	5.157839488682458118e+00
8.671887816355082490e-02	2.155363422782961488e-02	5.164816929638595511e+00
1.024348445166132909e-01	2.155247449266617377e-02	5.171582151885508516e+00
1.181252819589079239e-01	2.152678081619961714e-02	5.178136715737103657e+00
1.337862801044790162e-01	2.147807074345001524e-02	5.184504154845332557e+00
1.494139359042608306e-01	2.140664104193647915e-02	5.190683855928508450e+00
1.650043546187993093e-01	2.131410824462294865e-02	5.196697467896112421e+00
1.805536507889022035e-01	2.120082650303728097e-02	5.202543630279905074e+00
1.960579492039780103e-01	2.106847326082426572e-02	5.208243349209985773e+00
2.115133858678189538e-01	2.091742437439195190e-02	5.213795240357216976e+00
2.269161089615900351e-01	2.074938678757138819e-02	5.219220082675968264e+00
2.422622798037832592e-01	2.056473000267468668e-02	5.224516441034201542e+00
2.575480738068967046e-01	2.036516699439511538e-02	5.229704683978636304e+00
2.727696814306030948e-01	2.015104045540423716e-02	5.234782918217853798e+00
2.879233091311663717e-01	1.992405289949689129e-02	5.239770727602930833e+00
3.030051803068726235e-01	1.968450580595400984e-02	5.244665337992483245e+00
3.180115362392381129e-01	1.943407991809256025e-02	5.249485266857945476e+00
3.329386370297611752e-01	1.917302534818631637e-02	5.254226608795527831e+00
3.477827625319823701e-01	1.890299330416262899e-02	5.258906717827612987e+00
3.625402132786244014e-01	1.862417522410002302e-02	5.263520492801605499e+00
3.772073114035759400e-01	1.833818742927402490e-02	5.268084176351715442e+00
3.917804015584930299e-01	1.804515732770025846e-02	5.272591529432101076e+00
4.062558518237890381e-01	1.774666273267169053e-02	5.277057810600855881e+00
4.206300546137840546e-01	1.744276307762975334e-02	5.281475751635730020e+00
4.348994275757929739e-01	1.713499535589652067e-02	5.285859767558850564e+00
4.490604144829198341e-01	1.682334813519604372e-02	5.290201676081660587e+00
4.631094861203476909e-01	1.650931628985519498e-02	5.294515173180559309e+00
4.770431411648896614e-01	1.619281540932938218e-02	5.298791268024960921e+00
4.908579070575935233e-01	1.587529772626591548e-02	5.303043041414801095e+00
5.045503408691773828e-01	1.555660428282813236e-02	5.307260798404447755e+00
5.181170301580771964e-01	1.523814471581679854e-02	5.311457102266731845e+00
5.315545938209013110e-01	1.491968427159971571e-02	5.315621680632509616e+00
5.448596829350704773e-01	1.460259039382073507e-02	5.319766700450373698e+00
5.580289815934400544e-01	1.428655135419012318e-02	5.323881504246974039e+00
5.710592077306947401e-01	1.397289290232974109e-02	5.327978058308822540e+00
5.839471139413060508e-01	1.366122489114862844e-02	5.332045646894504998e+00
5.966894882888559293e-01	1.335283159817131880e-02	5.336096388903925458e+00
6.092831551065164275e-01	1.304724226598438959e-02	5.340120082652066280e+00
6.217249757884950601e-01	1.274569910078074408e-02	5.344129639155032585e+00
6.340118495722386616e-01	1.244764711528978558e-02	5.348116349617473730e+00
6.461407143112095630e-01	1.215428427974535493e-02	5.352095026290537128e+00
6.581085472380375778e-01	1.186496545615478224e-02	5.356060061262735594e+00
6.699123657178549518e-01	1.158083976529237190e-02	5.360029984431720074e+00
6.815492279916336438e-01	1.130116276761666642e-02	5.364004793709196584e+00
6.930162339093317581e-01	1.102702689354044183e-02	5.368009509594934947e+00
7.043105256526719371e-01	1.075757540827599473e-02	5.372053377218171555e+00
7.154292884473711922e-01	1.049383282507775940e-02	5.376171777223104797e+00
7.263697512646390964e-01	1.023481363264807341e-02	5.380388012989382851e+00
7.371291875117788051e-01	9.981461048775456396e-03	5.384752574370357259e+00
7.477049157117090505e-01	9.732642969300221367e-03	5.389308331343389824e+00
7.580943001712453500e-01	9.489209188655233981e-03	5.394125601256820168e+00
7.682947516379706743e-01	9.249866346504235712e-03	5.399271763193914886e+00
7.783037279455297108e-01	9.015365585265147988e-03	5.404839915341645984e+00
7.881187346471922872e-01	8.784246962735551764e-03	5.410924463734933632e+00
7.977373256375193122e-01	8.557171063664962760e-03	5.417640531051040931e+00
8.071571037619852396e-01	8.332521091193889964e-03	5.425108221425761101e+00
8.163757214143990693e-01	8.110893207413972378e-03	5.433459321922410545e+00
8.253908811219760056e-01	7.890541458885345569e-03	5.442834638292714189e+00
8.342003361179174403e-01	7.672043305784788034e-03	5.453373281680961249e+00
8.428018909013503812e-01	7.453569536359276604e-03	5.465229079890876918e+00
8.511934017844945410e-01	7.235744256447540837e-03	5.478535058917779921e+00
8.593727774269117603e-01	7.016718582640176470e-03	5.493446691676643567e+00
8.673379793567147500e-01	6.797247318558520025e-03	5.510070713746993754e+00
8.750870224785936013e-01	6.575540023356479455e-03	5.528546315083354479e+00
8.826179755685469308e-01	6.352578776112033365e-03	5.548923928787407256e+00
8.899289617551802145e-01	6.126712502995852738e-03	5.571301547502371498e+00
8.970181589874635097e-01	5.899242371351599498e-03	5.595635586726698030e+00
9.038838004888234412e-01	5.668717195546259940e-03	5.621958367278995894e+00
9.105241751974622044e-01	5.436818578983789244e-03	5.650097898317053335e+00
9.169376281927885675e-01	5.202307999597463595e-03	5.680014325358508920e+00
9.231225611078606175e-01	4.967255781789516218e-03	5.711394236075883590e+00
9.290774325277303403e-01	4.730588672778699919e-03	5.744152313614297789e+00
9.348007583735982173e-01	4.494723241330592610e-03	5.777846643117381831e+00
9.402911122726754778e-01	4.258659393145266051e-03	5.812402170318400785e+00
9.455471259136670747e-01	4.025094210233947332e-03	5.847267906294690398e+00
9.505674893877827936e-01	3.792993375443060901e-03	5.882442721333060121e+00
9.553509515151947795e-01	3.565274250355219415e-03	5.917266359392421293e+00
9.598963201568568859e-01	3.340766530272564795e-03	5.951866647537903177e+00
9.642024625116116798e-01	3.122564986638624081e-03	5.985439756365794395e+00
9.682683053985071675e-01	2.909271963198284752e-03	6.018290999526792362e+00
9.720928355242569596e-01	2.704138421151883794e-03	6.049403690993147009e+00
9.756750997357734878e-01	2.505461566548322638e-03	6.079322851515300385e+00
9.790142052577144316e-01	2.316659493130091008e-03	6.106720103637300667e+00
9.821093199149804054e-01	2.135678616936299151e-03	6.132475975266879153e+00
9.849596723401105036e-01	1.966160372865289642e-03	6.154838971180785379e+00
9.875645521655237458e-01	1.805701845042472246e-03	6.175191199299457701e+00
9.899233102005571272e-01	1.658267514647871789e-03	6.191247008282425135e+00
9.920353585932577545e-01	1.521124788841657360e-03	6.205127927408273791e+00
9.939001709768877646e-01	1.398561300697315126e-03	6.213829422408384318e+00
9.955172826011058351e-01	1.287237533246436694e-03	6.220295648338091787e+00
9.968862904477931997e-01	1.191045182143089408e-03	6.220307662836622953e+00
9.980068533314933044e-01	1.105132411759341456e-03	6.217643953300399318e+00
9.988786919844435674e-01	1.032759855719984736e-03	6.206956576713203333e+00
9.995015891261737062e-01	9.702209265294057606e-04	6.193228146569980552e+00
9.998753895176573092e-01	9.207797989061567660e-04	6.170083752212446981e+00
1.000000000000000000e+00	8.837907510557436053e-04	6.157720072310694626e+00


==> dat/1dbte_with_E/Ewt_10K_Nx200_Nr511_l8_dt_1e-4_fl_x-0.988_00.csv <==
x	f0	f1	f2
1.000000000000000021e-02	1.406952179267557668e-01	-1.849396029567435319e-17	-1.941103787117851124e-17
5.124623115577888743e-01	1.240866852993020852e-01	-1.549100408132177388e-18	-1.977270947069744769e-17
1.014924623115577740e+00	1.094387267039602374e-01	4.787235474182529146e-18	-2.093486678330243321e-17
1.517386934673366605e+00	9.651990353905068321e-02	-2.852388249356361426e-18	-1.509220523335233689e-17
2.019849246231155249e+00	8.512609806233803478e-02	-2.076400319027877458e-18	-1.865698337866587400e-17
2.522311557788944114e+00	7.507728779041997202e-02	-1.027326279519558726e-18	-1.309229817518750451e-17
3.024773869346732980e+00	6.621470097312638636e-02	4.609743098582249249e-19	-9.909816179060978588e-18
3.527236180904521845e+00	5.839830875724730253e-02	7.920334394291800012e-19	-1.173198362723648784e-17
4.029698492462310710e+00	5.150461184354267891e-02	-1.261221258258335896e-18	-1.095367713210440920e-17
4.532160804020099576e+00	4.542468916566337611e-02	-1.945159096832364736e-18	-9.617669302433851854e-18
5.034623115577888441e+00	4.006247840589267917e-02	1.167730499060291877e-18	-4.597965777701913681e-18
5.537085427135677307e+00	3.533325610739012496e-02	-5.751833889745303989e-19	-6.459115549986246674e-18
6.039547738693466172e+00	3.116230034012593131e-02	5.745314445235665125e-19	-7.970797492784669532e-18
6.542010050251255038e+00	2.748370989469144099e-02	2.370020264740969223e-19	-4.748681484722378703e-18
7.044472361809043903e+00	2.423936299188386365e-02	9.990310680127533615e-19	-4.788324337195393047e-18
7.546934673366832769e+00	2.137799898680289856e-02	3.036298991752562737e-18	-3.975204882439050753e-18
8.049396984924621634e+00	1.885440791188431123e-02	3.221550329293853980e-19	-3.002000512809145934e-18
8.551859296482410500e+00	1.662871718600199278e-02	1.773464300798826224e-19	-2.639089317392681734e-18
9.054321608040199365e+00	1.466576068090206554e-02	3.196540311598481592e-19	-2.963118065600391485e-18
9.556783919597988231e+00	1.293452375055398167e-02	-7.054662304573589288e-19	-3.866358361617603168e-18
1.005924623115577710e+01	1.140765267213517120e-02	1.289660489719681093e-19	-1.568007365901418254e-18
1.056170854271356596e+01	1.006102289407139611e-02	-1.994250688222827221e-19	-1.713395341745910598e-18
1.106417085427135483e+01	8.873357619232883839e-03	1.194856802727754413e-19	-1.417529544084957254e-18
1.156663316582914369e+01	7.825891681742776565e-03	6.983547312229336898e-20	-1.232281559357971473e-18
1.206909547738693256e+01	6.902075090752219678e-03	-6.477171992470889309e-20	-1.414598782920717683e-18
1.257155778894472142e+01	6.087311516375571406e-03	-9.201966858284746667e-20	-8.788858335756833520e-19
1.307402010050251029e+01	5.368727666766015018e-03	3.160066366006029831e-19	-1.015681179504341553e-18
1.357648241206029915e+01	4.734969893404290982e-03	2.369075307375924224e-19	-1.079394034065402092e-18
1.407894472361808802e+01	4.176024804924670722e-03	2.241443964511352452e-19	-8.059877796767077618e-19
1.458140703517587689e+01	3.683061053761110641e-03	3.090720526149494166e-20	-3.994883869902909591e-19
1.508386934673366575e+01	3.248289790816150102e-03	-2.384779634751105743e-19	-4.778719612020757601e-19
1.558633165829145462e+01	2.864841588037690939e-03	4.685546927249752247e-20	-5.361628950195255324e-19
1.608879396984924526e+01	2.526658026039442506e-03	1.884399850315367580e-19	-4.487217954583242525e-19
1.659125628140703412e+01	2.228395651898487217e-03	1.753770167795128298e-20	-3.263893383321044631e-19
1.709371859296482299e+01	1.965342076643947829e-03	-1.567932291098590966e-19	-3.325206195039993389e-19
1.759618090452261185e+01	1.733340999811070838e-03	-3.085675696748446655e-20	-2.929591681101406015e-19
1.809864321608040072e+01	1.528726706772266363e-03	-6.011088798501927420e-21	-3.293863978880729577e-19
1.860110552763818959e+01	1.348266345917850445e-03	9.363140577347401971e-20	-1.511335905493924824e-19
1.910356783919597845e+01	1.189108694179554686e-03	1.616399411086072563e-19	-1.788280331480613078e-19
1.960603015075376732e+01	1.048738941029294432e-03	-5.585246904011898313e-21	-1.937538052655622520e-19
2.010849246231155618e+01	9.249393117180532272e-04	1.987616283706574529e-20	-1.643288148610914389e-19
2.061095477386934505e+01	8.157537907999424642e-04	3.330139938653808072e-20	-1.272846350338858621e-19
2.111341708542713391e+01	7.194571429209227703e-04	1.092146067694872177e-20	-1.322609229433701283e-19
2.161587939698492278e+01	6.345280090823802273e-04	3.401845486164224130e-20	-8.516145636755224459e-20
2.211834170854271164e+01	5.596243778964646570e-04	-2.204560072357708812e-20	-1.113314407402603953e-19
2.262080402010050051e+01	4.935628813076037335e-04	3.828892879372598832e-20	-5.903340775232352914e-20
2.312326633165828937e+01	4.352996518342456991e-04	-9.172146685297089668e-21	-6.561244838760632016e-20
2.362572864321607824e+01	3.839142109234984046e-04	-1.371901627790252068e-20	-6.649146940561820341e-20
2.412819095477386711e+01	3.385945876322872354e-04	1.277580552071650241e-20	-6.759563722504717741e-20
2.463065326633165597e+01	2.986248122520378657e-04	-1.212452838226830095e-20	-4.551116088041097226e-20
2.513311557788944484e+01	2.633732745792699797e-04	-2.282524169512041724e-20	-4.352337813297456593e-20
2.563557788944723370e+01	2.322830844146426600e-04	-1.250918058963164224e-20	-4.109592772417284066e-20
2.613804020100502257e+01	2.048629424379907571e-04	-2.270682291083356567e-21	-2.830178579885539583e-20
2.664050251256281143e+01	1.806796575315516905e-04	1.035666758909570154e-20	-3.153417981934874440e-20
2.714296482412060030e+01	1.593511227442750977e-04	9.628694134574593532e-21	-1.848549840159241221e-20
2.764542713567838916e+01	1.405403196109530797e-04	1.199368880514939860e-21	-2.992644575565127313e-20
2.814788944723617803e+01	1.239500822000937682e-04	1.438325485061374476e-21	-2.607937391224891066e-20
2.865035175879396689e+01	1.093182475916374584e-04	1.621224839560607990e-23	-1.631283751629368813e-20
2.915281407035175576e+01	9.641363941531378757e-05	-5.242228077999435471e-22	-1.471103402077847743e-20
2.965527638190954463e+01	8.503238611494243627e-05	-7.172849909566492581e-21	-1.393131457267271147e-20
3.015773869346733349e+01	7.499463731497303318e-05	-5.702486662230604543e-21	-1.339126665052990119e-20
3.066020100502512236e+01	6.614180099497065746e-05	1.274812159400234007e-21	-1.671238252105102081e-20
3.116266331658291122e+01	5.833401840382635600e-05	2.814756588422582369e-21	-1.013292838691300334e-20
3.166512562814070009e+01	5.144791427201300037e-05	-3.317152905062042823e-21	-5.907670448438121929e-21
3.216758793969848540e+01	4.537467959295430876e-05	-1.419419261421478744e-21	-6.373628702759495871e-21
3.267005025125627782e+01	4.001837098305444546e-05	-1.272081924190207457e-21	-7.595169778984047566e-21
3.317251256281406313e+01	3.529435924412490386e-05	1.593804966030016682e-21	-5.279010291288561094e-21
3.367497487437184844e+01	3.112799619560996009e-05	8.454838822458409632e-22	-4.676869982781143964e-21
3.417743718592964086e+01	2.745345200761672966e-05	-1.643959563385362678e-21	-5.416366085058202740e-21
3.467989949748743328e+01	2.421267586439544323e-05	6.746290183579346936e-22	-4.724019709150790904e-21
3.518236180904521859e+01	2.135446395726027784e-05	6.971474986125668288e-22	-4.649799650879501261e-21
3.568482412060300391e+01	1.883365317362410240e-05	1.895079057173204929e-22	-4.923793817529761760e-21
3.618728643216079632e+01	1.661041142136589712e-05	-9.015886432621472374e-23	-5.254148411719104301e-21
3.668974874371858874e+01	1.464961416534711402e-05	-9.841512617250978477e-22	-2.607722207303042054e-21
3.719221105527637405e+01	1.292028278922113227e-05	-1.401681781832621740e-21	-2.206529590190516865e-21
3.769467336683415937e+01	1.139509366418126109e-05	-2.238969137606907090e-22	-1.692929631769002247e-21
3.819713567839195179e+01	1.004994764613729679e-05	2.429163939357749717e-23	-1.727074362741283461e-21
3.869959798994974420e+01	8.863590081894776016e-06	-5.081661004777834307e-22	-2.076743811704911706e-21
3.920206030150752952e+01	7.817276448450655201e-06	-8.538993163274964524e-22	-1.517562768493515964e-21
3.970452261306531483e+01	6.894476109134206719e-06	1.087742362108010911e-22	-1.390370942865958844e-21
4.020698492462310725e+01	6.080609235673118875e-06	4.928228140972706615e-24	-9.088681698189432484e-22
4.070944723618089967e+01	5.362816681104794471e-06	-1.744290328653655667e-22	-1.036831454168656397e-21
4.121190954773868498e+01	4.729757074325605337e-06	-3.711708752756801052e-22	-8.751304209208304342e-22
4.171437185929647029e+01	4.171427785700080232e-06	1.581138453483558011e-22	-6.820719662348433402e-22
4.221683417085426271e+01	3.679006970465314089e-06	1.816202913135374402e-22	-6.418075980337096188e-22
4.271929648241205513e+01	3.244714244391480879e-06	2.368435116274873095e-22	-4.984263003369075223e-22
4.322175879396984044e+01	2.861687930745356071e-06	7.668643242632442127e-23	-4.568106411179005088e-22
4.372422110552762575e+01	2.523876386761063959e-06	-3.547256068399737314e-23	-3.983947998991691304e-22
4.422668341708541817e+01	2.225942253021959759e-06	-1.116013737953093294e-22	-3.937096064732523694e-22
4.472914572864321059e+01	1.963178173715287160e-06	1.542304277221134841e-23	-3.876925217256860520e-22
4.523160804020099590e+01	1.731432452774972930e-06	-1.268176384210151524e-24	-2.997890359365282005e-22
4.573407035175878121e+01	1.527043475715620021e-06	1.280778185500672714e-23	-2.623810904811388601e-22
4.623653266331657363e+01	1.346781865898139668e-06	4.909470700359541396e-23	-3.404563821734857413e-22
4.673899497487436605e+01	1.187799464682728722e-06	-2.369764873403481562e-23	-2.330550425996958278e-22
4.724145728643215136e+01	1.047584331649855908e-06	3.070014863156752675e-23	-1.861903864006148107e-22
4.774391959798993668e+01	9.239210553980441741e-07	1.086173124180227758e-22	-1.561594374934515636e-22
4.824638190954772909e+01	8.148557487764053417e-07	6.272393495797971417e-23	-1.680249917317347743e-22
4.874884422110552151e+01	7.186651760374809829e-07	3.893369234674501820e-23	-1.656830070328739694e-22
4.925130653266330683e+01	6.338295244206209169e-07	-2.818485591755026720e-24	-1.355787894645209736e-22
4.975376884422109214e+01	5.590083900906865341e-07	-5.074182815988761446e-24	-1.234347446828814041e-22
5.025623115577888456e+01	4.930195990408556066e-07	1.498855149207373097e-23	-7.976450261563759529e-23
5.075869346733667697e+01	4.348205283033950072e-07	9.813201991003033160e-24	-4.903329525926945155e-23
5.126115577889446229e+01	3.834916322894163803e-07	1.029763016835533081e-23	-3.813757025086634273e-23
5.176361809045224760e+01	3.382219139116663503e-07	3.203636053040485606e-23	-5.474554506338475926e-23
5.226608040201004002e+01	2.982961108750127633e-07	1.313281017725912948e-23	-5.429262347283148596e-23
5.276854271356783244e+01	2.630833946282861863e-07	-4.046297175694723030e-24	-4.999542754053499728e-23
5.327100502512561775e+01	2.320274033828777881e-07	-1.409788857617127714e-24	-4.546479614671112430e-23
5.377346733668340306e+01	2.046374516936705146e-07	3.066501337169058506e-25	-4.316744829271741486e-23
5.427592964824119548e+01	1.804807776982223328e-07	7.271825051584270305e-25	-3.424714802567694066e-23
5.477839195979898790e+01	1.591757055139406395e-07	3.896569616991261940e-24	-1.893716822409066414e-23
5.528085427135677321e+01	1.403856147592046038e-07	1.848959016489559363e-24	-2.509938222988610140e-23
5.578331658291455852e+01	1.238136219215265844e-07	6.568275432271969438e-24	-3.209665028411852586e-23
5.628577889447235094e+01	1.091978895458274924e-07	3.588509543025292369e-24	-2.667626808233103875e-23
5.678824120603014336e+01	9.630748913675267898e-08	4.121871859692465413e-24	-1.988945486638366384e-23
5.729070351758792867e+01	8.493875241757328429e-08	-1.860877634388627372e-24	-1.293544738216687509e-23
5.779316582914571399e+01	7.491205330357821939e-08	-1.500968797543620478e-24	-6.063500660816987555e-24
5.829562814070350640e+01	6.606896975170072668e-08	2.007843712141497282e-24	-6.960371702654552129e-24
5.879809045226129882e+01	5.826978064852654852e-08	9.073268309834670067e-25	-9.446557341384529744e-24
5.930055276381908413e+01	5.139125819067717123e-08	1.277924164388778476e-24	-8.190327536456384705e-24
5.980301507537686945e+01	4.532472087863135977e-08	1.367706707285486876e-24	-9.336669633877302691e-24
6.030547738693466187e+01	3.997431636121796728e-08	1.793013302187525667e-24	-1.058967218852683970e-23
6.080793969849245428e+01	3.525550699836887248e-08	2.822894281358420665e-25	-7.587486275021893284e-24
6.131040201005023960e+01	3.109373421165858631e-08	-1.349678825916743893e-24	-4.658249982857185930e-24
6.181286432160802491e+01	2.742324051630350391e-08	6.164291594005952937e-25	-3.942676079733401316e-24
6.231532663316581733e+01	2.418603087737850010e-08	9.407144177857345156e-25	-3.782408899213169660e-24
6.281778894472360975e+01	2.133095877392213295e-08	2.540237332253108098e-24	-2.694515592589061610e-24
6.332025125628139506e+01	1.881291639244017562e-08	-6.510484978342959444e-26	-2.498049087929154949e-24
6.382271356783918037e+01	1.659212011521832748e-08	-6.466757543943504132e-25	-2.500618949145225328e-24
6.432517587939697989e+01	1.463348200914106627e-08	3.779255358864029852e-26	-2.686553156681029319e-24
6.482763819095477231e+01	1.290605555610084106e-08	-2.338447463265049870e-25	-2.695440705805632984e-24
6.533010050251256473e+01	1.138254683246755493e-08	-2.175294406451134043e-25	-2.122657458663463997e-24
6.583256281407034294e+01	1.003888340596681671e-08	-1.426371213896890271e-25	-1.568979340529112268e-24
6.633502512562813536e+01	8.853834131523566406e-09	-1.363490272782190562e-25	-1.334672858606212247e-24
6.683748743718592777e+01	7.808673833185726052e-09	2.131963058956108135e-25	-1.168339334349228168e-24
6.733994974874370598e+01	6.886888392597095712e-09	-6.119734406588743022e-26	-6.510224782800737584e-25
6.784241206030149840e+01	6.073915446409457785e-09	1.702537375393056619e-25	-7.384344080365640028e-25
6.834487437185929082e+01	5.356911421862154765e-09	1.831258335228291646e-25	-9.168131840235402105e-25
6.884733668341708324e+01	4.724548137060046426e-09	3.072279597772717754e-26	-6.443029046050903003e-25
6.934979899497487565e+01	4.166834051263116605e-09	3.050247390923114216e-25	-6.282402876165864626e-25
6.985226130653265386e+01	3.674956611087982687e-09	5.398136047954915022e-25	-8.954788856136266506e-25
7.035472361809044628e+01	3.241143198202043140e-09	2.534408073224991729e-25	-6.229831076053743051e-25
7.085718592964823870e+01	2.858538549794038943e-09	1.611165757095751268e-25	-4.621067636092050158e-25
7.135964824120601691e+01	2.521097939108308642e-09	1.434675555286603614e-25	-3.992974559443578361e-25
7.186211055276380932e+01	2.223491070677505332e-09	2.973944522474707996e-26	-3.453056246909542319e-25
7.236457286432160174e+01	1.961016250034175340e-09	-1.404889182094949859e-25	-3.256248688466460487e-25
7.286703517587939416e+01	1.729526262833652575e-09	-2.448623998232162312e-25	-2.806503315556350961e-25
7.336949748743718658e+01	1.525363070947479991e-09	-1.485495445258120569e-25	-1.990806424461211584e-25
7.387195979899496479e+01	1.345300186464980492e-09	1.117232598750946301e-25	-1.699123169613660535e-25
7.437442211055275720e+01	1.186492193414989867e-09	1.908647940303776263e-25	-1.078617043156422746e-25
7.487688442211054962e+01	1.046430767105550271e-09	1.771030945483362415e-25	-1.580413188465876400e-25
7.537934673366832783e+01	9.229034081211881537e-10	1.027656283281324879e-25	-1.942593830683692584e-25
7.588180904522612025e+01	8.139584547336848521e-10	3.578548091874412401e-26	-1.481247454801202680e-25
7.638427135678391267e+01	7.178742141129935320e-10	2.799619793900458705e-26	-1.194748852680818031e-25
7.688673366834170508e+01	6.331319984398170938e-10	1.061710575576297071e-26	-1.413131968631045878e-25
7.738919597989949750e+01	5.583930283922944769e-10	-2.199715839688422266e-26	-1.154236087411863419e-25
7.789165829145727571e+01	4.924763341834131406e-10	3.529332722572645143e-27	-8.978609469773449588e-26
7.839412060301506813e+01	4.343416830222109805e-10	1.793901024731347177e-26	-8.334844260421072139e-26
7.889658291457286055e+01	3.830694477066685648e-10	3.836421380785271193e-27	-8.606624419055174692e-26
7.939904522613063875e+01	3.378491454889369920e-10	1.385861623949597711e-26	-8.596513261586272052e-26
7.990150753768843117e+01	2.979689581770380922e-10	8.996352816271684080e-27	-6.285088055501059388e-26
8.040396984924622359e+01	2.627922669513623758e-10	7.223678335395335658e-27	-4.404693079810854342e-26
8.090643216080401601e+01	2.317727235903768134e-10	9.262234052863189898e-27	-3.562037210948997949e-26
8.140889447236180843e+01	2.044118283804531572e-10	3.451089758961977263e-27	-2.979154907261810878e-26
8.191135678391958663e+01	1.802824280683295931e-10	-4.725281283257187790e-27	-2.382358795895904128e-26
8.241381909547737905e+01	1.589999484332345430e-10	-3.063494507828047107e-27	-1.766060121537723819e-26
8.291628140703517147e+01	1.402312271888694844e-10	4.789294116656860684e-27	-1.323711223663866167e-26
8.341874371859294968e+01	1.236773025684360738e-10	6.812662522282922127e-27	-1.331237837789359204e-26
8.392120603015074209e+01	1.090776006565502066e-10	1.950756955623527645e-27	-1.635697648900448774e-26
8.442366834170853451e+01	9.620154097753091076e-11	-2.876241648517424203e-27	-1.782211000145492555e-26
8.492613065326632693e+01	8.484500689571363368e-11	-4.598531625071605587e-27	-1.632680974759530441e-26
8.542859296482411935e+01	7.482990620565041179e-11	-4.193201561219239675e-27	-1.372249279979514341e-26
8.593105527638189756e+01	6.599593641661698408e-11	-2.748268761870681277e-27	-1.131440819308500927e-26
8.643351758793968997e+01	5.820599369869645643e-11	-1.254560973591688535e-27	-9.403248515471821442e-27
8.693597989949748239e+01	5.133437303461376332e-11	-3.493305407970736427e-28	-8.082692676891668067e-27
8.743844221105526060e+01	4.527515258061121368e-11	1.302181694485265481e-28	-7.153912983478738378e-27
8.794090452261305302e+01	3.993009269352608052e-11	4.272012771184938551e-28	-6.404192313528075465e-27
8.844336683417084544e+01	3.521684399751007276e-11	6.410296249985418468e-28	-5.733398937471362873e-27
8.894582914572863785e+01	3.105940686502546989e-11	8.272740107075566823e-28	-5.082888956508820854e-27
8.944829145728643027e+01	2.739302704227663034e-11	1.000429956651218482e-27	-4.486935170330212943e-27
8.995075376884420848e+01	2.415945363432332806e-11	1.151964749275013570e-27	-4.021681586694096566e-27
9.045321608040200090e+01	2.130735801234089361e-11	1.226543492716620726e-27	-3.633530303155867695e-27
9.095567839195979332e+01	1.879234432480558908e-11	1.122182232765486806e-27	-3.138159807826113515e-27
9.145814070351757152e+01	1.657373212645974671e-11	8.327941087334093388e-28	-2.508142924191709574e-27
9.196060301507536394e+01	1.461749122341236782e-11	5.653152048654894761e-28	-2.069664418560548057e-27
9.246306532663315636e+01	1.289178729327811183e-11	5.134022048828197597e-28	-2.089437339494239093e-27
9.296552763819094878e+01	1.137003061828464822e-11	6.523389865490053584e-28	-2.261382209503746211e-27
9.346798994974874120e+01	1.002785049337227332e-11	8.812449541793294397e-28	-2.110525705457697334e-27
9.397045226130651940e+01	8.844027425207873919e-12	1.070092675416579416e-27	-1.625765557060757157e-27
9.447291457286431182e+01	7.800145424427741895e-12	1.063847459462698531e-27	-1.203013368159754590e-27
9.497537688442210424e+01	6.879245928866955329e-12	8.086135163898957954e-28	-1.086072022000506292e-27
9.547783919597988245e+01	6.067270379697422252e-12	4.942387810679779897e-28	-1.124449577216460560e-27
9.598030150753767487e+01	5.351001738976612625e-12	3.190632094618139082e-28	-1.128870784343032833e-27
9.648276381909546728e+01	4.719331492008757042e-12	2.712557075259556286e-28	-1.056745895260460173e-27
9.698522613065325970e+01	4.162280599962052943e-12	2.374256685900547298e-28	-9.374456853828712861e-28
9.748768844221105212e+01	3.670874302144914211e-12	1.700298063720833357e-28	-7.981547864950223355e-28
9.799015075376883033e+01	3.237604763487108977e-12	1.243961667130017856e-28	-6.620918702906611602e-28
9.849261306532662275e+01	2.855376957949072959e-12	1.486471108546706603e-28	-5.486419498950756939e-28
9.899507537688441516e+01	2.518315151231686618e-12	1.962267767484090659e-28	-4.575219094074735272e-28
9.949753768844219337e+01	2.221062333845400908e-12	1.869590244731023726e-28	-3.811898362909877794e-28
1.000000000000000000e+02	1.958836895620470022e-12	1.012077454141172520e-28	-3.152772552358026629e-28


==> dat/1dbte_with_E/Ewt_10K_Nx200_Nr511_l8_dt_1e-4_fl_x-0.988_02.csv <==
x	f0	f1	f2
1.000000000000000021e-02	5.364372665450163787e-03	-3.829594712463705837e-05	1.921884773062189572e-03
5.124623115577888743e-01	9.132689972943162926e-03	-2.035008796155095018e-03	-3.174970533028832385e-04
1.014924623115577740e+00	1.228690742749699236e-02	-4.299918231059960023e-03	-2.030625100456696618e-05
1.517386934673366605e+00	1.495309265690980202e-02	-6.520295592734902564e-03	4.706782260347601183e-04
2.019849246231155249e+00	1.705901186498461064e-02	-8.508181598315029542e-03	1.120044898294854461e-03
2.522311557788944114e+00	1.869597348525552441e-02	-1.017243555176007737e-02	1.813703516123785697e-03
3.024773869346732980e+00	1.998254195166978761e-02	-1.147064326711891985e-02	2.455053517122990272e-03
3.527236180904521845e+00	2.104349842113334770e-02	-1.241797786318081867e-02	2.972242612840113665e-03
4.029698492462310710e+00	2.197522930593753809e-02	-1.304587839075113317e-02	3.319797141521248478e-03
4.532160804020099576e+00	2.281939966143335316e-02	-1.339720760855711047e-02	3.493755386914722347e-03
5.034623115577888441e+00	2.358146359773395997e-02	-1.352411685094483292e-02	3.506489973852090769e-03
5.537085427135677307e+00	2.420917645384675423e-02	-1.346815900718299763e-02	3.401984605739746814e-03
6.039547738693466172e+00	2.467026028897538817e-02	-1.326913536182769762e-02	3.212760047467611273e-03
6.542010050251255038e+00	2.490204558218905850e-02	-1.296331498675925946e-02	2.982661576706519078e-03
7.044472361809043903e+00	2.488308000978645476e-02	-1.257583359492643778e-02	2.740956356365095107e-03
7.546934673366832769e+00	2.462163269412454697e-02	-1.213068290302570830e-02	2.505018759257436351e-03
8.049396984924621634e+00	2.414348959083226567e-02	-1.164858550243413025e-02	2.285099593094138543e-03
8.551859296482410500e+00	2.346746587855262287e-02	-1.114514756094298585e-02	2.087380706215125233e-03
9.054321608040199365e+00	2.262364140394846831e-02	-1.063281604021678976e-02	1.913825618666431094e-03
9.556783919597988231e+00	2.166072284563927072e-02	-1.012090653504234619e-02	1.764031048707746059e-03
1.005924623115577710e+01	2.062933751848847544e-02	-9.615867093858915596e-03	1.634432611534018635e-03
1.056170854271356596e+01	1.956445373882523264e-02	-9.122371670118286160e-03	1.521449855422749584e-03
1.106417085427135483e+01	1.848736545657758343e-02	-8.644006999994905543e-03	1.422161229691369351e-03
1.156663316582914369e+01	1.741462116695989548e-02	-8.183843309631002802e-03	1.334734724573554765e-03
1.206909547738693256e+01	1.636209065868363122e-02	-7.743818364600464806e-03	1.257717347371371678e-03
1.257155778894472142e+01	1.534473653448970541e-02	-7.324887571870356169e-03	1.189420753244818793e-03
1.307402010050251029e+01	1.437365410696028398e-02	-6.927260653643552667e-03	1.128192614635025685e-03
1.357648241206029915e+01	1.345509683835596770e-02	-6.550663578177998506e-03	1.072543646679611357e-03
1.407894472361808802e+01	1.259064498062548859e-02	-6.194646625838290746e-03	1.021320490293343292e-03
1.458140703517587689e+01	1.177878179591557509e-02	-5.858618903658572782e-03	9.738452350780552047e-04
1.508386934673366575e+01	1.101552053343976025e-02	-5.542103011452940639e-03	9.298651144087027691e-04
1.558633165829145462e+01	1.029321315690222630e-02	-5.245181344748850796e-03	8.899699623331483933e-04
1.608879396984924526e+01	9.594854790917884887e-03	-4.964764771133992581e-03	8.610113889994946848e-04
1.659125628140703412e+01	8.911232810530243451e-03	-4.687995884326902861e-03	8.399378613993865178e-04
1.709371859296482299e+01	8.244885591276576720e-03	-4.412690169035287865e-03	8.216517654864941358e-04
1.759618090452261185e+01	7.598182151177238462e-03	-4.138841203969445375e-03	8.039666914192841653e-04
1.809864321608040072e+01	6.973885099446212529e-03	-3.867146520585165812e-03	7.854716967065496994e-04
1.860110552763818959e+01	6.375205577299069767e-03	-3.598924256181736721e-03	7.651149131882299019e-04
1.910356783919597845e+01	5.805063754035299541e-03	-3.335797160490738909e-03	7.424013913424916790e-04
1.960603015075376732e+01	5.265969264923987814e-03	-3.079462779208536494e-03	7.170903571037102976e-04
2.010849246231155618e+01	4.759685556161658004e-03	-2.831633025854440183e-03	6.892541648097730723e-04
2.061095477386934505e+01	4.287220278282718490e-03	-2.593843365375955810e-03	6.591422188316755845e-04
2.111341708542713391e+01	3.849000042196477206e-03	-2.367430829450524552e-03	6.271315520385962149e-04
2.161587939698492278e+01	3.444888058198480006e-03	-2.153371561467035903e-03	5.937559470918392628e-04
2.211834170854271164e+01	3.074386674727521817e-03	-1.952339896636399227e-03	5.594404067634133407e-04
2.262080402010050051e+01	2.736505172016613380e-03	-1.764893826536360205e-03	5.246962021183743975e-04
2.312326633165828937e+01	2.429669965760569792e-03	-1.591120719106746059e-03	4.901511164142343486e-04
2.362572864321607824e+01	2.152454087791157850e-03	-1.430784391979232108e-03	4.560568823032002121e-04
2.412819095477386711e+01	1.903326069078361193e-03	-1.283727711214881174e-03	4.226866655136186316e-04
2.463065326633165597e+01	1.680143058792184490e-03	-1.149505804253003489e-03	3.905058635191519922e-04
2.513311557788944484e+01	1.480788433919932564e-03	-1.027365026267841120e-03	3.597032267313755990e-04
2.563557788944723370e+01	1.303387289452596258e-03	-9.165790867214430090e-04	3.303267474838873221e-04
2.613804020100502257e+01	1.146058158652339893e-03	-8.164787232320742027e-04	3.024551409528484364e-04
2.664050251256281143e+01	1.006840098267751090e-03	-7.263818697668290988e-04	2.762032268394552987e-04
2.714296482412060030e+01	8.837654524363296182e-04	-6.454813646981193013e-04	2.516894617117425509e-04
2.764542713567838916e+01	7.750885245294504219e-04	-5.729167017677367236e-04	2.288902159736439835e-04
2.814788944723617803e+01	6.793058729450113633e-04	-5.079504133431185899e-04	2.077140641930066880e-04
2.865035175879396689e+01	5.950488713736878715e-04	-4.499387944195518303e-04	1.881143017227713556e-04
2.915281407035175576e+01	5.210498956832795977e-04	-3.982671947530855121e-04	1.700581995397711034e-04
2.965527638190954463e+01	4.561020036453701434e-04	-3.523357619127456299e-04	1.535089224776566615e-04
3.015773869346733349e+01	3.991061562131795822e-04	-3.115516350427004720e-04	1.384069455831628932e-04
3.066020100502512236e+01	3.491117011414565652e-04	-2.753564916889665983e-04	1.246638240878424357e-04
3.116266331658291122e+01	3.052832734263407027e-04	-2.432468855209800784e-04	1.121758845994005416e-04
3.166512562814070009e+01	2.669096254204196246e-04	-2.147832282576723052e-04	1.008321827410640475e-04
3.216758793969848540e+01	2.333718885294380535e-04	-1.895932457475981326e-04	9.053829116824829108e-05
3.267005025125627782e+01	2.040807557592728559e-04	-1.673393746993969084e-04	8.122568936270213092e-05
3.317251256281406313e+01	1.784961736714396900e-04	-1.476932605655088501e-04	7.282694774886698628e-05
3.367497487437184844e+01	1.561441514872167200e-04	-1.303487949953152311e-04	6.526326979401694936e-05
3.417743718592964086e+01	1.366113967396913353e-04	-1.150360234564869980e-04	5.845556331856859879e-05
3.467989949748743328e+01	1.195413394602605733e-04	-1.015176321731403440e-04	5.233343584664840631e-05
3.518236180904521859e+01	1.046173947513934297e-04	-8.958204055387859819e-05	4.683217698671982346e-05
3.568482412060300391e+01	9.156696317447967791e-05	-7.904111619674586019e-05	4.188974028126015906e-05
3.618728643216079632e+01	8.016161407903316810e-05	-6.973376797871941410e-05	3.744823584470843890e-05
3.668974874371858874e+01	7.020106050334593234e-05	-6.152399860897932171e-05	3.345850918080608375e-05
3.719221105527637405e+01	6.150455119539118172e-05	-5.429050353974163148e-05	2.988206272869987204e-05
3.769467336683415937e+01	5.390588910179218944e-05	-4.791879496678598722e-05	2.668262253643156724e-05
3.819713567839195179e+01	4.726051258844424973e-05	-4.230341391860358680e-05	2.382270107138305198e-05
3.869959798994974420e+01	4.144658233668484395e-05	-3.735251690778934223e-05	2.126637282144034849e-05
3.920206030150752952e+01	3.635838016493344845e-05	-3.298709238127389644e-05	1.898170484196523298e-05
3.970452261306531483e+01	3.190400495935955417e-05	-2.913800419461428197e-05	1.694143037816487834e-05
4.020698492462310725e+01	2.800170820462120341e-05	-2.574293573078669398e-05	1.512042468511350472e-05
4.070944723618089967e+01	2.458157445619371466e-05	-2.274651021481234676e-05	1.349504463987509452e-05
4.121190954773868498e+01	2.158427790460912051e-05	-2.010104110407119602e-05	1.204343494009292023e-05
4.171437185929647029e+01	1.895882327963338405e-05	-1.776596555229954580e-05	1.074667219524176353e-05
4.221683417085426271e+01	1.666015991395327451e-05	-1.570621144292660859e-05	9.588960880326669671e-06
4.271929648241205513e+01	1.464728864501636524e-05	-1.388983902750176092e-05	8.556201833231740278e-06
4.322175879396984044e+01	1.288412842113249172e-05	-1.228815248962035874e-05	7.635513361578153847e-06
4.372422110552762575e+01	1.133868482046708018e-05	-1.087520990306911842e-05	6.814845146974866771e-06
4.422668341708541817e+01	9.983355636294509545e-06	-9.628308414603311101e-06	6.083378163198547642e-06
4.472914572864321059e+01	8.793902287080220930e-06	-8.527287248132375987e-06	5.431295835212412380e-06
4.523160804020099590e+01	7.749457327823797121e-06	-7.554598454505121488e-06	4.849838443802477677e-06
4.573407035175878121e+01	6.831851888835877246e-06	-6.694873086113088261e-06	4.331188076080992949e-06
4.623653266331657363e+01	6.025305052859833995e-06	-5.934721831166581104e-06	3.868465084657649375e-06
4.673899497487436605e+01	5.316010000870225842e-06	-5.262394705132242558e-06	3.455602760790201119e-06
4.724145728643215136e+01	4.691869941634863095e-06	-4.667486694989926564e-06	3.087181664732709163e-06
4.774391959798993668e+01	4.142370905042980307e-06	-4.140857650395522811e-06	2.758365749820552878e-06
4.824638190954772909e+01	3.658401633015002949e-06	-3.674446554288127598e-06	2.464776903147844798e-06
4.874884422110552151e+01	3.232138938046726938e-06	-3.261332448958662130e-06	2.202588835778448836e-06
4.925130653266330683e+01	2.856718234638498914e-06	-2.895432828449444915e-06	1.968419972110465058e-06
4.975376884422109214e+01	2.526093250693541810e-06	-2.571459631437589566e-06	1.759363051599582386e-06
5.025623115577888456e+01	2.234805515311023267e-06	-2.284590534791388259e-06	1.572782648917568295e-06
5.075869346733667697e+01	1.978058146720494447e-06	-2.030550544428100453e-06	1.406313526498340747e-06
5.126115577889446229e+01	1.751589487947166822e-06	-1.805461658127879477e-06	1.257771018750164730e-06
5.176361809045224760e+01	1.551729218069302338e-06	-1.605951917812528977e-06	1.125211073139158914e-06
5.226608040201004002e+01	1.375237767696905117e-06	-1.429012694742984572e-06	1.006877045096776798e-06
5.276854271356783244e+01	1.219322916490457943e-06	-1.272038579137564431e-06	9.012265928070289076e-07
5.327100502512561775e+01	1.081509753047568158e-06	-1.132703238507141566e-06	8.068657980597365507e-07
5.377346733668340306e+01	9.596624523538165206e-07	-1.008991149437205978e-06	7.225740685776450545e-07
5.427592964824119548e+01	8.518788504161017453e-07	-8.991020821851459765e-07	6.472514502544662679e-07
5.477839195979898790e+01	7.565115410875894742e-07	-8.014704935541460845e-07	5.799357114384646957e-07
5.528085427135677321e+01	6.720824670016471838e-07	-7.146910038501970270e-07	5.197587384636531479e-07
5.578331658291455852e+01	5.973099942132372865e-07	-6.375320113535859705e-07	4.659541121118133789e-07
5.628577889447235094e+01	5.310490054817316430e-07	-5.688891043894081902e-07	4.178291257719571140e-07
5.678824120603014336e+01	4.723144140616070319e-07	-5.077980051949131836e-07	3.747687794764988921e-07
5.729070351758792867e+01	4.202351429398366989e-07	-4.534088826636210411e-07	3.362236592388390059e-07
5.779316582914571399e+01	3.740555796412881209e-07	-4.049821413182905780e-07	3.017115254760430971e-07
5.829562814070350640e+01	3.331062997300957255e-07	-3.618612926407943615e-07	2.708081903677494917e-07
5.879809045226129882e+01	2.967912849101407648e-07	-3.234638148850879447e-07	2.431391930283796565e-07
5.930055276381908413e+01	2.645765938039848601e-07	-2.892697295734196184e-07	2.183656831770692461e-07
5.980301507537686945e+01	2.359869181489821910e-07	-2.588088920689504707e-07	1.961826439919301677e-07
6.030547738693466187e+01	2.106037379154096521e-07	-2.316651052679383461e-07	1.763173739237640006e-07
6.080793969849245428e+01	1.880511468315753581e-07	-2.074675946810419635e-07	1.585195607977959657e-07
6.131040201005023960e+01	1.680089880123424499e-07	-1.858876297741764745e-07	1.425717165758203990e-07
6.181286432160802491e+01	1.501831418053745409e-07	-1.666328559264938334e-07	1.282767827730573590e-07
6.231532663316581733e+01	1.343250974629187667e-07	-1.494485352915595246e-07	1.154586970865924970e-07
6.281778894472360975e+01	1.202086209753611512e-07	-1.341014009381605495e-07	1.039628461326923829e-07
6.332025125628139506e+01	1.076371864144598908e-07	-1.203939878018172351e-07	9.364837121615587473e-08
6.382271356783918037e+01	9.643736667416819635e-08	-1.081428136136173230e-07	8.439173111045731414e-08
6.432517587939697989e+01	8.645403937983741675e-08	-9.719080604146551617e-08	7.608217011900176364e-08
6.482763819095477231e+01	7.755136734481647057e-08	-8.739601550021976586e-08	6.862020576504490021e-08
6.533010050251256473e+01	6.960855555574069756e-08	-7.863128902702861020e-08	6.191760498802649656e-08
6.583256281407034294e+01	6.251749249228825775e-08	-7.078609244073626855e-08	5.589516244855436116e-08
6.633502512562813536e+01	5.618363327888635973e-08	-6.375928941898716166e-08	5.048151774640603189e-08
6.683748743718592777e+01	5.052283063936780583e-08	-5.746272996878450960e-08	4.561343959745465347e-08
6.733994974874370598e+01	4.546027029741633435e-08	-5.181755708677181760e-08	4.123420788562827513e-08
6.784241206030149840e+01	4.093149913225840573e-08	-4.675364178822337463e-08	3.729243213948176188e-08
6.834487437185929082e+01	3.687692906318646796e-08	-4.220925491828419332e-08	3.374433270329669801e-08
6.884733668341708324e+01	3.324602752710641011e-08	-3.812933283112300510e-08	3.054821728345051949e-08
6.934979899497487565e+01	2.999281761645602116e-08	-3.446451427834982490e-08	2.766880455363676991e-08
6.985226130653265386e+01	2.707605711279838698e-08	-3.117141099727973085e-08	2.507414892395263215e-08
7.035472361809044628e+01	2.446070300697262741e-08	-2.821119744265461419e-08	2.273382277604813507e-08
7.085718592964823870e+01	2.211353177097177227e-08	-2.554830924257841479e-08	2.062445490178696258e-08
7.135964824120601691e+01	2.000660625256544058e-08	-2.315326700049655124e-08	1.872005653356613033e-08
7.186211055276380932e+01	1.811420864336231278e-08	-2.099646174097649084e-08	1.700230338782886090e-08
7.236457286432160174e+01	1.641310083294191716e-08	-1.905457977571888334e-08	1.545098673592178841e-08
7.286703517587939416e+01	1.488333458002570987e-08	-1.730459097926954402e-08	1.404954580651236241e-08
7.336949748743718658e+01	1.350658042120990024e-08	-1.572592163330077225e-08	1.278373821445599511e-08
7.387195979899496479e+01	1.226608908706988562e-08	-1.430269266696903907e-08	1.163821026554466402e-08
7.437442211055275720e+01	1.114874128424143479e-08	-1.301604257798739799e-08	1.060282532410221129e-08
7.487688442211054962e+01	1.014020597942796817e-08	-1.185490501098661002e-08	9.664883030694535046e-09
7.537934673366832783e+01	9.230510757678153940e-09	-1.080435812816085805e-08	8.815678693637892004e-09
7.588180904522612025e+01	8.408941228648489467e-09	-9.853932873765341734e-09	8.046261160390398729e-09
7.638427135678391267e+01	7.666005899078693695e-09	-8.994483351027300808e-09	7.348233222905769108e-09
7.688673366834170508e+01	6.995096421875439042e-09	-8.214646409154648601e-09	6.715554208486858745e-09
7.738919597989949750e+01	6.386974184155591542e-09	-7.509318264704534292e-09	6.140857889105710781e-09
7.789165829145727571e+01	5.837040276420201720e-09	-6.868682624202353368e-09	5.619207120873315027e-09
7.839412060301506813e+01	5.338473472795368808e-09	-6.287670637745361269e-09	5.145146852129620731e-09
7.889658291457286055e+01	4.886025223912010228e-09	-5.760609052777218097e-09	4.713981008758259255e-09
7.939904522613063875e+01	4.476195088981907091e-09	-5.280698228471595581e-09	4.322044025223997344e-09
7.990150753768843117e+01	4.103438783331070380e-09	-4.845082763938658820e-09	3.965266591588683298e-09
8.040396984924622359e+01	3.764888034814827604e-09	-4.448483612160590466e-09	3.640334592550185376e-09
8.090643216080401601e+01	3.457304965576382898e-09	-4.087112997180448267e-09	3.344285137682702834e-09
8.140889447236180843e+01	3.177144612694219602e-09	-3.758138033158668706e-09	3.074307949536894738e-09
8.191135678391958663e+01	2.921841240347918014e-09	-3.458430620172575404e-09	2.827982008756755035e-09
8.241381909547737905e+01	2.689314013851893047e-09	-3.184814872918996168e-09	2.603114055198972598e-09
8.291628140703517147e+01	2.477401110520924361e-09	-2.934867731343921416e-09	2.397736098559099796e-09
8.341874371859294968e+01	2.283934008280722744e-09	-2.706614640189431406e-09	2.210034791728288946e-09
8.392120603015074209e+01	2.107153431905878606e-09	-2.498073915378871060e-09	2.038391420865240172e-09
8.442366834170853451e+01	1.945610683162515376e-09	-2.307274763864677719e-09	1.881341059922954129e-09
8.492613065326632693e+01	1.797931342022560809e-09	-2.132549889265049787e-09	1.737562876815310132e-09
8.542859296482411935e+01	1.662809814162162481e-09	-1.972536233010680851e-09	1.605877666847597110e-09
8.593105527638189756e+01	1.539070926943268557e-09	-1.825940416589064303e-09	1.485189562716597845e-09
8.643351758793968997e+01	1.425717600794073096e-09	-1.691541800027937495e-09	1.374507612653841435e-09
8.693597989949748239e+01	1.321819057516969694e-09	-1.568210224701341244e-09	1.272921186533162505e-09
8.743844221105526060e+01	1.226547280576421585e-09	-1.454991289616636440e-09	1.179669847342072314e-09
8.794090452261305302e+01	1.139116268440767670e-09	-1.350990454219509148e-09	1.094033782350887709e-09
8.844336683417084544e+01	1.058819110532178885e-09	-1.255417904795414936e-09	1.015339985722449172e-09
8.894582914572863785e+01	9.849890228139020826e-10	-1.167527868136530435e-09	9.429478999077855831e-10
8.944829145728643027e+01	9.170632304458835936e-10	-1.086645714130471881e-09	8.763318778914209881e-10
8.995075376884420848e+01	8.545376453569598486e-10	-1.012141156489550304e-09	8.150289899109693881e-10
9.045321608040200090e+01	7.969435385881900423e-10	-9.434590047520468008e-10	7.585809421451855199e-10
9.095567839195979332e+01	7.438473667876618134e-10	-8.801194394674928068e-10	7.065336219875353436e-10
9.145814070351757152e+01	6.948524579781698187e-10	-8.216686755860143558e-10	6.584842252500361100e-10
9.196060301507536394e+01	6.496316369546744233e-10	-7.676938405822144935e-10	6.141338007186274255e-10
9.246306532663315636e+01	6.078746113642954045e-10	-7.178025520387181712e-10	5.731976115128551780e-10
9.296552763819094878e+01	5.692938790482132328e-10	-6.716611321267308856e-10	5.353752154559220504e-10
9.346798994974874120e+01	5.336142717080707626e-10	-6.289608530834742723e-10	5.003671454032727788e-10
9.397045226130651940e+01	5.005943290736807365e-10	-5.894241397855699221e-10	4.679400448594809699e-10
9.447291457286431182e+01	4.700225972597428444e-10	-5.528012218475060886e-10	4.379189641108860634e-10
9.497537688442210424e+01	4.416983896352658742e-10	-5.188516706257550166e-10	4.101238029690330263e-10
9.547783919597988245e+01	4.154400730581317709e-10	-4.873500309117329537e-10	3.843533446596494880e-10
9.598030150753767487e+01	3.910735215218646651e-10	-4.580817192672411697e-10	3.604125737036970275e-10
9.648276381909546728e+01	3.684465326949055335e-10	-4.308829144495147389e-10	3.381649297542975160e-10
9.698522613065325970e+01	3.474189000670933294e-10	-4.056156333033140994e-10	3.175033003739739973e-10
9.748768844221105212e+01	3.278597475800956973e-10	-3.821301937343258192e-10	2.983122688939226294e-10
9.799015075376883033e+01	3.096514034443110967e-10	-3.602571792579076370e-10	2.804622068491451275e-10
9.849261306532662275e+01	2.926825684823423020e-10	-3.398386719482955203e-10	2.638290494446477543e-10
9.899507537688441516e+01	2.768656913727812183e-10	-3.207856573372041624e-10	2.483212448461843077e-10
9.949753768844219337e+01	2.621226864462920467e-10	-3.030350318977619717e-10	2.338602841189004824e-10
1.000000000000000000e+02	2.483673015364021772e-10	-2.864964738704067116e-10	2.203732453620932626e-10


==> dat/1dbte_with_E/Ewt_10K_Nx200_Nr511_l8_dt_1e-4_fl_x-0.988_04.csv <==
x	f0	f1	f2
1.000000000000000021e-02	3.981950139732954100e-03	-5.570696026945937243e-05	3.264037838816587060e-04
5.124623115577888743e-01	9.020368313988823619e-03	-2.094692645651048679e-03	-2.207225736003747907e-04
1.014924623115577740e+00	1.232873739133069808e-02	-4.409536043040212377e-03	3.118448467896751139e-05
1.517386934673366605e+00	1.520530317067359319e-02	-6.731101299248717570e-03	5.314429861917934015e-04
2.019849246231155249e+00	1.760545166947459841e-02	-8.876486324555045437e-03	1.190602555253845096e-03
2.522311557788944114e+00	1.958125864747004355e-02	-1.072867411186591811e-02	1.899447913444683896e-03
3.024773869346732980e+00	2.122450000308617399e-02	-1.222541058515340048e-02	2.556724691263599983e-03
3.527236180904521845e+00	2.261354497543679662e-02	-1.334640307967693666e-02	3.093396782129965387e-03
4.029698492462310710e+00	2.381745332258105446e-02	-1.410223953108880567e-02	3.452420480596459645e-03
4.532160804020099576e+00	2.484235332602959673e-02	-1.451791863256200223e-02	3.629811846183196144e-03
5.034623115577888441e+00	2.566992832507365707e-02	-1.463856866307122924e-02	3.636351715992782764e-03
5.537085427135677307e+00	2.624010437891620764e-02	-1.450892233480579989e-02	3.517008837338544709e-03
6.039547738693466172e+00	2.652673348518465313e-02	-1.418151348465307438e-02	3.305217978046207008e-03
6.542010050251255038e+00	2.648852538962079631e-02	-1.370981717777628242e-02	3.047906226879032020e-03
7.044472361809043903e+00	2.613387217995072689e-02	-1.313672291572393763e-02	2.776803939540820575e-03
7.546934673366832769e+00	2.550501330612819223e-02	-1.250180919971926284e-02	2.511590117698395044e-03
8.049396984924621634e+00	2.465687363056005832e-02	-1.183808911028558924e-02	2.264447559767869805e-03
8.551859296482410500e+00	2.363286616178333910e-02	-1.116964224381039421e-02	2.042503496400482985e-03
9.054321608040199365e+00	2.248205434369051486e-02	-1.051424904230077555e-02	1.847757712825631423e-03
9.556783919597988231e+00	2.126389875651212014e-02	-9.883821109536523181e-03	1.679805778956773360e-03
1.005924623115577710e+01	2.003212706067029891e-02	-9.285091617779321280e-03	1.535046572299485559e-03
1.056170854271356596e+01	1.881983045413218938e-02	-8.721408891651839107e-03	1.409854292891741991e-03
1.106417085427135483e+01	1.764401996362672739e-02	-8.194106095563865461e-03	1.301041556144096663e-03
1.156663316582914369e+01	1.651549569720916696e-02	-7.703648447684357040e-03	1.206433945179102331e-03
1.206909547738693256e+01	1.544338080269819398e-02	-7.249205800586366183e-03	1.124275419291443680e-03
1.257155778894472142e+01	1.443549960131706653e-02	-6.828989356742354994e-03	1.052600642108669944e-03
1.307402010050251029e+01	1.349603270156504026e-02	-6.440592496592738476e-03	9.895599951002492616e-04
1.357648241206029915e+01	1.262505640456167144e-02	-6.081306554501071659e-03	9.334756147339069157e-04
1.407894472361808802e+01	1.181893087287884392e-02	-5.748501681085193063e-03	8.829983531334994031e-04
1.458140703517587689e+01	1.107180094626414833e-02	-5.439681568087904005e-03	8.372610070630923584e-04
1.508386934673366575e+01	1.037618733866495224e-02	-5.152732454919426927e-03	7.958389679024360352e-04
1.558633165829145462e+01	9.721976098301813099e-03	-4.886359014340692537e-03	7.591002484265444925e-04
1.608879396984924526e+01	9.090901415192689447e-03	-4.636610210511121766e-03	7.334582312418623387e-04
1.659125628140703412e+01	8.472725680895161829e-03	-4.390590088400438649e-03	7.159542733455307633e-04
1.709371859296482299e+01	7.868733709783250554e-03	-4.145625257905322970e-03	7.016470695351800357e-04
1.759618090452261185e+01	7.280403443619993566e-03	-3.901255774957250021e-03	6.883888875378101286e-04
1.809864321608040072e+01	6.709903965790463796e-03	-3.657820813021167312e-03	6.747706028590879463e-04
1.860110552763818959e+01	6.160091297775761865e-03	-3.416357050078456213e-03	6.597149124084369367e-04
1.910356783919597845e+01	5.633733963950691981e-03	-3.178276699336222890e-03	6.426755142870260468e-04
1.960603015075376732e+01	5.133352404606601575e-03	-2.945130138833902938e-03	6.233428747413990350e-04
2.010849246231155618e+01	4.660847593308911629e-03	-2.718535639426204482e-03	6.017082575153177241e-04
2.061095477386934505e+01	4.217459904236841445e-03	-2.499985538263777007e-03	5.779344220318604133e-04
2.111341708542713391e+01	3.803918061727850145e-03	-2.290819422389147892e-03	5.523071746277649760e-04
2.161587939698492278e+01	3.420433876786551849e-03	-2.092057183771759560e-03	5.252726448174781888e-04
2.211834170854271164e+01	3.066893210625408830e-03	-1.904448848880722651e-03	4.971690395531420080e-04
2.262080402010050051e+01	2.742698945281722700e-03	-1.728655370291711088e-03	4.684310744137995053e-04
2.312326633165828937e+01	2.446660034509327494e-03	-1.564885390439832826e-03	4.396352561457627641e-04
2.362572864321607824e+01	2.177740865190700825e-03	-1.413035585738142003e-03	4.109779731890126448e-04
2.412819095477386711e+01	1.934783615938832088e-03	-1.273096110105509382e-03	3.826886031726367890e-04
2.463065326633165597e+01	1.715966436814020911e-03	-1.144768240666068021e-03	3.552258345185315097e-04
2.513311557788944484e+01	1.519472198714073418e-03	-1.027434223812573105e-03	3.287721161040761306e-04
2.563557788944723370e+01	1.343709521960830900e-03	-9.205019340945831512e-04	3.033657737792459655e-04
2.613804020100502257e+01	1.187044409315335045e-03	-8.234327480334125825e-04	2.790867388239902727e-04
2.664050251256281143e+01	1.047717388789089557e-03	-7.356666191193537117e-04	2.560660230653423312e-04
2.714296482412060030e+01	9.239210395250615744e-04	-6.565026013458962525e-04	2.344516296981743228e-04
2.764542713567838916e+01	8.140542987536998750e-04	-5.851700124293496329e-04	2.142405213218711245e-04
2.814788944723617803e+01	7.167448214396611450e-04	-5.210140402398815047e-04	1.953541865301430976e-04
2.865035175879396689e+01	6.307315694998189828e-04	-4.634684972957862307e-04	1.777652067220097660e-04
2.915281407035175576e+01	5.548319785976652376e-04	-4.119877507810768458e-04	1.614647775534050966e-04
2.965527638190954463e+01	4.879001668930011966e-04	-3.660290823222416088e-04	1.464434501764260918e-04
3.015773869346733349e+01	4.288827928583947196e-04	-3.250452686017235343e-04	1.326682511996699087e-04
3.066020100502512236e+01	3.768683393229558393e-04	-2.885156347550081428e-04	1.200725795680704952e-04
3.116266331658291122e+01	3.310532313772613072e-04	-2.559673220921883808e-04	1.085712200188976875e-04
3.166512562814070009e+01	2.907551051657713994e-04	-2.269879531155787576e-04	9.806758152953600036e-05
3.216758793969848540e+01	2.553786281936930888e-04	-2.012315520674613919e-04	8.848120047238789874e-05
3.267005025125627782e+01	2.243451919620185271e-04	-1.783819241730878009e-04	7.976150110946538950e-05
3.317251256281406313e+01	1.971180560063185935e-04	-1.581259984430063135e-04	7.185869036513437837e-05
3.367497487437184844e+01	1.732244735557409061e-04	-1.401683285964972110e-04	6.470762486804541142e-05
3.417743718592964086e+01	1.522508537554617680e-04	-1.242469483532884799e-04	5.824019181103477939e-05
3.467989949748743328e+01	1.338391961298260747e-04	-1.101315911806766709e-04	5.239604805148807923e-05
3.518236180904521859e+01	1.176694573211529938e-04	-9.761546639952877271e-05	4.711961729739165685e-05
3.568482412060300391e+01	1.034657062968540915e-04	-8.651373086484019561e-05	4.235610959771419706e-05
3.618728643216079632e+01	9.099758305306224801e-05	-7.666862053810403381e-05	3.805306759047921684e-05
3.668974874371858874e+01	8.006198865523166119e-05	-6.794724541628988871e-05	3.416658109620653120e-05
3.719221105527637405e+01	7.047323588430529431e-05	-6.023091529121524728e-05	3.066452449067597102e-05
3.769467336683415937e+01	6.205830965118690169e-05	-5.340559782872954871e-05	2.751664629669271658e-05
3.819713567839195179e+01	5.466626159457557899e-05	-4.736500296917715500e-05	2.468980359356271208e-05
3.869959798994974420e+01	4.817019113178351071e-05	-4.201643865574558964e-05	2.215111982065786665e-05
3.920206030150752952e+01	4.245950950255270484e-05	-3.727999400738551652e-05	1.987128290889847332e-05
3.970452261306531483e+01	3.743763701600410143e-05	-3.308575461956408064e-05	1.782569308178053838e-05
4.020698492462310725e+01	3.301795686477363996e-05	-2.937004090023964144e-05	1.599150638456152735e-05
4.070944723618089967e+01	2.912641977551777407e-05	-2.607600854966299754e-05	1.434672078138110818e-05
4.121190954773868498e+01	2.570035122696967265e-05	-2.315465360271013086e-05	1.287054423171585115e-05
4.171437185929647029e+01	2.268576372999065729e-05	-2.056442003220323097e-05	1.154498766836717285e-05
4.221683417085426271e+01	2.003466802018035559e-05	-1.826941338555816645e-05	1.035540706339417513e-05
4.271929648241205513e+01	1.770275709014454123e-05	-1.623660417914895638e-05	9.288800722852418151e-06
4.322175879396984044e+01	1.565092767731149199e-05	-1.443611133225306186e-05	8.333217701300159514e-06
4.372422110552762575e+01	1.384418437169387976e-05	-1.284066169023528742e-05	7.477242783919309463e-06
4.422668341708541817e+01	1.225235759708008275e-05	-1.142631617203743461e-05	6.710568256741832100e-06
4.472914572864321059e+01	1.084874905701620921e-05	-1.017168795359317059e-05	6.023732582190047357e-06
4.523160804020099590e+01	9.610387148511451936e-06	-9.058118075082919617e-06	5.408242339950171604e-06
4.573407035175878121e+01	8.517172827772136770e-06	-8.069214609398050978e-06	4.856460853508889966e-06
4.623653266331657363e+01	7.551601315401262849e-06	-7.190665530107907482e-06	4.361663231377575335e-06
4.673899497487436605e+01	6.698293517641195451e-06	-6.409864784647823902e-06	3.917917920936033239e-06
4.724145728643215136e+01	5.943690249645990568e-06	-5.715599108444658106e-06	3.519896505928648265e-06
4.774391959798993668e+01	5.275998899521371965e-06	-5.097976381108640361e-06	3.162818987487932879e-06
4.824638190954772909e+01	4.684956347704401256e-06	-4.548235212244017663e-06	2.842302670534884820e-06
4.874884422110552151e+01	4.161776344980231698e-06	-4.058861467508697804e-06	2.554510876250883453e-06
4.925130653266330683e+01	3.698686735676374975e-06	-3.623231286109040754e-06	2.296044978650405277e-06
4.975376884422109214e+01	3.288824171693090930e-06	-3.235581222275153417e-06	2.064020102374042472e-06
5.025623115577888456e+01	2.925897572860317701e-06	-2.890603252341702674e-06	1.855804250453156955e-06
5.075869346733667697e+01	2.604380234447089063e-06	-2.583560153335601555e-06	1.669031525346411630e-06
5.126115577889446229e+01	2.319300765534967472e-06	-2.310119784468429866e-06	1.501472065595847799e-06
5.176361809045224760e+01	2.066402082017059200e-06	-2.066500745307119838e-06	1.351136595763041952e-06
5.226608040201004002e+01	1.841882342291020402e-06	-1.849312737366017081e-06	1.216203285772812588e-06
5.276854271356783244e+01	1.642479462879352530e-06	-1.655615115811463452e-06	1.095074888977229185e-06
5.327100502512561775e+01	1.465272616973782909e-06	-1.482763366824640895e-06	9.862922207985489193e-07
5.377346733668340306e+01	1.307743709292856391e-06	-1.328470689020396919e-06	8.885761918671994055e-07
5.427592964824119548e+01	1.167635347494407468e-06	-1.190671242011316108e-06	8.007679111498763214e-07
5.477839195979898790e+01	1.042982503933664261e-06	-1.067579396376168352e-06	7.218485229399731681e-07
5.528085427135677321e+01	9.320164076356268048e-07	-9.575639640801416907e-07	6.509003339838753836e-07
5.578331658291455852e+01	8.331882933651784691e-07	-8.592081317600274422e-07	5.871013808604718523e-07
5.628577889447235094e+01	7.451163731073526014e-07	-7.712151372507790146e-07	5.297113838004442135e-07
5.678824120603014336e+01	6.666017574308298828e-07	-6.924644031504908403e-07	4.780602975521689192e-07
5.729070351758792867e+01	5.965895617761741608e-07	-6.219513640748858706e-07	4.315532825581885352e-07
5.779316582914571399e+01	5.341589792795401050e-07	-5.588069213684550575e-07	3.896652788075568624e-07
5.829562814070350640e+01	4.784854972574689678e-07	-5.022592537650854104e-07	3.519305341888225238e-07
5.879809045226129882e+01	4.288319278633203962e-07	-4.516198611961580493e-07	3.179380402273816378e-07
5.930055276381908413e+01	3.845331782226944944e-07	-4.062667015826947116e-07	2.873174846393215559e-07
5.980301507537686945e+01	3.449913883771732099e-07	-3.656339995465857286e-07	2.597325094243423368e-07
6.030547738693466187e+01	3.096786124039672165e-07	-3.292201170086717977e-07	2.348773676526560654e-07
6.080793969849245428e+01	2.781222064991906751e-07	-2.965653516706873961e-07	2.124763022594981121e-07
6.131040201005023960e+01	2.499125591273984777e-07	-2.672721821644822686e-07	1.922837028259578220e-07
6.181286432160802491e+01	2.246738190453955356e-07	-2.409816685206636289e-07	1.740688112803306339e-07
6.231532663316581733e+01	2.020918224806902945e-07	-2.173734595564771092e-07	1.576424620536757480e-07
6.281778894472360975e+01	1.818655017316427194e-07	-1.961687915821077733e-07	1.428138037896406658e-07
6.332025125628139506e+01	1.637516462863304972e-07	-1.771129056119727864e-07	1.294305654887358133e-07
6.382271356783918037e+01	1.475152055027885503e-07	-1.599824081122498456e-07	1.173441083914658088e-07
6.432517587939697989e+01	1.329592018930811862e-07	-1.445787094053220110e-07	1.064276347875681383e-07
6.482763819095477231e+01	1.199046717457250126e-07	-1.307209049736196577e-07	9.656508523437231789e-08
6.533010050251256473e+01	1.081888422298501453e-07	-1.182506597233569636e-07	8.765174472032123294e-08
6.583256281407034294e+01	9.767249045605979055e-08	-1.070248890562031522e-07	7.959530182034481748e-08
6.633502512562813536e+01	8.822615073168629033e-08	-9.691287753575017167e-08	7.230893680745536782e-08
6.683748743718592777e+01	7.973620158035746958e-08	-8.780427597587327757e-08	6.571908791345104297e-08
6.733994974874370598e+01	7.210538216091913947e-08	-7.959059254506682994e-08	5.975420297220816287e-08
6.784241206030149840e+01	6.524023027912179540e-08	-7.218517708647511662e-08	5.435561972643425056e-08
6.834487437185929082e+01	5.906436525178564486e-08	-6.550313633923307363e-08	4.946605575107881369e-08
6.884733668341708324e+01	5.350467992128872114e-08	-5.947231637396529726e-08	4.503714698876278323e-08
6.934979899497487565e+01	4.849771393510284034e-08	-5.402771604584911382e-08	4.102410986145048261e-08
6.985226130653265386e+01	4.398807770448778884e-08	-4.910923056535924157e-08	3.738562424365828572e-08
7.035472361809044628e+01	3.992275325528039460e-08	-4.466535938736380567e-08	3.408696169809211996e-08
7.085718592964823870e+01	3.625800485585197052e-08	-4.064818772485816346e-08	3.109452038542438359e-08
7.135964824120601691e+01	3.295215569266018277e-08	-3.701507990949726584e-08	2.837890792025006726e-08
7.186211055276380932e+01	2.996809382248174421e-08	-3.372843500116313409e-08	2.591480133639796061e-08
7.236457286432160174e+01	2.727349987454328269e-08	-3.075315899307140802e-08	2.367670868295613106e-08
7.286703517587939416e+01	2.483817660593397916e-08	-2.805829994061367819e-08	2.164389680377001988e-08
7.336949748743718658e+01	2.263539436363176080e-08	-2.561620153344076374e-08	1.979705304767952319e-08
7.387195979899496479e+01	2.064236015549736490e-08	-2.340113456475479574e-08	1.811644405523939343e-08
7.437442211055275720e+01	1.883672920612638241e-08	-2.139109823876229658e-08	1.658917514847977696e-08
7.487688442211054962e+01	1.720072381317028131e-08	-1.956597743717938696e-08	1.519745665310268616e-08
7.537934673366832783e+01	1.571713974246702342e-08	-1.790740247427348228e-08	1.393081621446679676e-08
7.588180904522612025e+01	1.437079024474493340e-08	-1.639973412925919894e-08	1.277674220085465433e-08
7.638427135678391267e+01	1.314862600555587675e-08	-1.502839386553852291e-08	1.172369934480657522e-08
7.688673366834170508e+01	1.203835012709092186e-08	-1.377974037988760793e-08	1.076472744993432095e-08
7.738919597989949750e+01	1.102880055547736417e-08	-1.264340437788072322e-08	9.888136575951536342e-09
7.789165829145727571e+01	1.011094780463741464e-08	-1.160722070155167686e-08	9.088872959162378113e-09
7.839412060301506813e+01	9.275347923478802433e-09	-1.066291695193320886e-08	8.358399180081167586e-09
7.889658291457286055e+01	8.514347011385213805e-09	-9.801711113384013505e-09	7.690286148627335894e-09
7.939904522613063875e+01	7.821299083594294051e-09	-9.014785714223618295e-09	7.080514055703878957e-09
7.990150753768843117e+01	7.188497799274156730e-09	-8.297148788962056478e-09	6.521862531087098914e-09
8.040396984924622359e+01	6.611599954581407427e-09	-7.640778252845443421e-09	6.010782436196367440e-09
8.090643216080401601e+01	6.085338112600413126e-09	-7.040157194649927477e-09	5.543145593642387084e-09
8.140889447236180843e+01	5.603961331728649987e-09	-6.491191894255784013e-09	5.114353188670225034e-09
8.191135678391958663e+01	5.163616730891037831e-09	-5.988979813694540078e-09	4.721069175419161222e-09
8.241381909547737905e+01	4.761332963238535855e-09	-5.528414452465615831e-09	4.360575059354941571e-09
8.291628140703517147e+01	4.393472721550302572e-09	-5.105958018798425743e-09	4.029965163650574525e-09
8.341874371859294968e+01	4.056121160579734131e-09	-4.718962304031239400e-09	3.726284380779405710e-09
8.392120603015074209e+01	3.746614354120686136e-09	-4.364247803247369452e-09	3.447193487631941966e-09
8.442366834170853451e+01	3.463199693230459023e-09	-4.038287954490586827e-09	3.190813978400806773e-09
8.492613065326632693e+01	3.203637369525243391e-09	-3.738494951840864715e-09	2.955239826540863947e-09
8.542859296482411935e+01	2.965189648317518838e-09	-3.463222958698997007e-09	2.738530562073099144e-09
8.593105527638189756e+01	2.745784793512629131e-09	-3.210551752662654669e-09	2.539005132380476002e-09
8.643351758793968997e+01	2.544344159595940724e-09	-2.978083681428889132e-09	2.355352620838069852e-09
8.693597989949748239e+01	2.359626087865874229e-09	-2.763778124728944458e-09	2.186300322028772087e-09
8.743844221105526060e+01	2.189789558483452284e-09	-2.566484178720750729e-09	2.030568404617499461e-09
8.794090452261305302e+01	2.033126695423032418e-09	-2.385088677956538799e-09	1.886950410797007907e-09
8.844336683417084544e+01	1.888789037105617605e-09	-2.218036936375133608e-09	1.754501234257680995e-09
8.894582914572863785e+01	1.756116157812466883e-09	-2.063742584647699214e-09	1.632355414811765211e-09
8.944829145728643027e+01	1.634019520436024934e-09	-1.921228986464787476e-09	1.519652371357676179e-09
8.995075376884420848e+01	1.521217998410107194e-09	-1.789829179516290915e-09	1.415545492516489295e-09
9.045321608040200090e+01	1.416873294355243096e-09	-1.668659079928523470e-09	1.319315218083911132e-09
9.095567839195979332e+01	1.320595276162402497e-09	-1.556613079051836710e-09	1.230369993076555516e-09
9.145814070351757152e+01	1.231871824349085754e-09	-1.452783382239245937e-09	1.148132935521206493e-09
9.196060301507536394e+01	1.149871840103564882e-09	-1.356697863472908350e-09	1.072035929942041747e-09
9.246306532663315636e+01	1.073806265340191309e-09	-1.267907379730363244e-09	1.001538957282832618e-09
9.296552763819094878e+01	1.003304605256211522e-09	-1.185740681349701932e-09	9.362172986547032994e-10
9.346798994974874120e+01	9.381337314483682467e-10	-1.109469725666388914e-09	8.756899046996026326e-10
9.397045226130651940e+01	8.778781538038604624e-10	-1.038611395481244483e-09	8.195776454014665586e-10
9.447291457286431182e+01	8.219631482834384055e-10	-9.728982933646996788e-10	7.675037537108448722e-10
9.497537688442210424e+01	7.699290457052119350e-10	-9.120085070434669813e-10	7.191275830074155544e-10
9.547783919597988245e+01	7.215960482629192167e-10	-8.554642261225411290e-10	6.741877667322264207e-10
9.598030150753767487e+01	6.768089068685285686e-10	-8.027949476187997221e-10	6.324370876821623782e-10
9.648276381909546728e+01	6.352564884314178328e-10	-7.537369415046619463e-10	5.936241541442363314e-10
9.698522613065325970e+01	5.965555887160671649e-10	-7.081284580426927463e-10	5.574979618017177635e-10
9.748768844221105212e+01	5.604346966994363902e-10	-6.657438205978324589e-10	5.238423160270642542e-10
9.799015075376883033e+01	5.267940164229010924e-10	-6.262550907656239125e-10	4.924931423996710681e-10
9.849261306532662275e+01	4.955315619837256905e-10	-5.893541753495521793e-10	4.632912271129308083e-10
9.899507537688441516e+01	4.664340799114708803e-10	-5.548855962083867521e-10	4.360680494079608554e-10
9.949753768844219337e+01	4.392503753955723207e-10	-5.227511023274859815e-10	4.106537053888843712e-10
1.000000000000000000e+02	4.138077829377125859e-10	-4.928026209281682831e-10	3.869066049882207766e-10


==> dat/1dbte_with_E/Ewt_10K_Nx200_Nr511_l8_dt_1e-4_fl_x-0.988_06.csv <==
x	f0	f1	f2
1.000000000000000021e-02	1.765782478185040916e-01	-2.286891529499698959e-03	-7.619735237728252758e-03
5.124623115577888743e-01	1.671512740579001455e-01	-1.688207065864301415e-02	-3.244856901781462393e-03
1.014924623115577740e+00	1.360160376160742812e-01	-3.165903231655087940e-02	-1.432020384312180164e-02
1.517386934673366605e+00	1.108126240953767327e-01	-3.633648208635689714e-02	-1.545455476522589709e-02
2.019849246231155249e+00	9.206263358223763793e-02	-3.548034671337186446e-02	-1.303299588105774100e-02
2.522311557788944114e+00	7.761871589754733292e-02	-3.276632803286651241e-02	-1.034171273066823021e-02
3.024773869346732980e+00	6.614114606842619315e-02	-2.948784262534589681e-02	-7.946280181109663734e-03
3.527236180904521845e+00	5.679136559676124796e-02	-2.615618860913011476e-02	-5.956522162874080227e-03
4.029698492462310710e+00	4.911224710914681435e-02	-2.297622518859668284e-02	-4.381876281436522351e-03
4.532160804020099576e+00	4.278081763170985680e-02	-2.003955840821547776e-02	-3.180475752262804882e-03
5.034623115577888441e+00	3.756555966331597690e-02	-1.740436564103172573e-02	-2.304205712755899148e-03
5.537085427135677307e+00	3.322687848047464754e-02	-1.508227330939978378e-02	-1.685388754371329846e-03
6.039547738693466172e+00	2.957216228766658753e-02	-1.307462708947210173e-02	-1.252774776137473419e-03
6.542010050251255038e+00	2.643992656042168723e-02	-1.134871057748663287e-02	-9.519914237523187297e-04
7.044472361809043903e+00	2.372590296535433477e-02	-9.885813664760859446e-03	-7.425449238450392443e-04
7.546934673366832769e+00	2.130588352320351986e-02	-8.644778143396890380e-03	-5.931520096045084884e-04
8.049396984924621634e+00	1.912928476046581866e-02	-7.586135047984730699e-03	-4.837311752794816238e-04
8.551859296482410500e+00	1.716525273991823322e-02	-6.677073283001460323e-03	-4.018906638163083074e-04
9.054321608040199365e+00	1.537633882542419755e-02	-5.892040144365169423e-03	-3.390255443476323052e-04
9.556783919597988231e+00	1.373373922312578523e-02	-5.210765978384509708e-03	-2.895542991088331602e-04
1.005924623115577710e+01	1.222185389752044986e-02	-4.613164042007204466e-03	-2.495801359256796261e-04
1.056170854271356596e+01	1.083219831323312815e-02	-4.081606371449692829e-03	-2.164381515495662214e-04
1.106417085427135483e+01	9.557668571848414174e-03	-3.603871295005937024e-03	-1.883982066920913067e-04
1.156663316582914369e+01	8.389225217031608117e-03	-3.172259301945742904e-03	-1.642945290716998582e-04
1.206909547738693256e+01	7.318547708607155491e-03	-2.781147271658649008e-03	-1.432899078014459703e-04
1.257155778894472142e+01	6.338835414201121447e-03	-2.425624173052606022e-03	-1.247982432593954492e-04
1.307402010050251029e+01	5.444874609227988091e-03	-2.101211221041108558e-03	-1.084516357272012101e-04
1.357648241206029915e+01	4.631856735262247088e-03	-1.804140458862028536e-03	-9.405895429628524976e-05
1.407894472361808802e+01	3.894676361770636579e-03	-1.531321201620728127e-03	-8.154397786968733909e-05
1.458140703517587689e+01	3.227140290099630385e-03	-1.280205780285862153e-03	-7.086167308394007637e-05
1.508386934673366575e+01	2.621537095476597287e-03	-1.048031472747884942e-03	-6.188912616456289037e-05
1.558633165829145462e+01	2.067226359806270414e-03	-8.309106337157114424e-04	-5.418790803864993575e-05
1.608879396984924526e+01	1.551234142578148800e-03	-6.274968534383471843e-04	-4.359237091932105393e-05
1.659125628140703412e+01	1.123261308099198028e-03	-4.591942695339836823e-04	-3.256122148331149738e-05
1.709371859296482299e+01	7.937047930215644339e-04	-3.282509992921986679e-04	-2.349124222867255427e-05
1.759618090452261185e+01	5.493566797397488391e-04	-2.299793067398158135e-04	-1.646836160768920182e-05
1.809864321608040072e+01	3.725872123906495172e-04	-1.578890807425397216e-04	-1.125074907798798999e-05
1.860110552763818959e+01	2.477551127465167690e-04	-1.061681117932027508e-04	-7.563214200416294368e-06
1.910356783919597845e+01	1.623841872993859439e-04	-7.030508236336474354e-05	-5.022682391539872932e-06
1.960603015075376732e+01	1.069870055096695951e-04	-4.691275217230535087e-05	-3.238194670569815700e-06
2.010849246231155618e+01	7.208337087784123603e-05	-3.220494830102633971e-05	-1.961370849003933623e-06
2.061095477386934505e+01	4.876066539472143253e-05	-2.224480812757394230e-05	-1.106307032090372266e-06
2.111341708542713391e+01	3.134172126236606600e-05	-1.442970615308903489e-05	-6.492836646624618256e-07
2.161587939698492278e+01	1.967405935054927752e-05	-9.045039441212159769e-06	-4.089278288248042670e-07
2.211834170854271164e+01	1.448011346430554109e-05	-6.880492547353932491e-06	-1.170010870113239053e-07
2.262080402010050051e+01	1.221694265117212440e-05	-6.151400978645462015e-06	1.804441932571932525e-07
2.312326633165828937e+01	8.679314931349864538e-06	-4.447982670509168915e-06	2.281444959369741914e-07
2.362572864321607824e+01	5.252346195502689126e-06	-2.612018467433042957e-06	1.386846008006245735e-07
2.412819095477386711e+01	5.062515614239995262e-06	-2.671386516186055613e-06	2.563899023010701817e-07
2.463065326633165597e+01	5.656961025930246919e-06	-3.210386910935204793e-06	4.416238981214928589e-07
2.513311557788944484e+01	3.835891826337672840e-06	-2.157574801554293981e-06	3.328886034119086544e-07
2.563557788944723370e+01	2.556066569609112972e-06	-1.387491823843117896e-06	2.263204412885944377e-07
2.613804020100502257e+01	3.667725225796721279e-06	-2.186841534121670002e-06	4.132468431142839690e-07
2.664050251256281143e+01	3.401940841462243470e-06	-2.078491145915732875e-06	4.302184447051540458e-07
2.714296482412060030e+01	1.881153317473033433e-06	-1.082232105013268225e-06	2.376771936145462823e-07
2.764542713567838916e+01	2.520993000612360882e-06	-1.553962968081815329e-06	3.540062591424844018e-07
2.814788944723617803e+01	2.871745636091178777e-06	-1.846080921121844978e-06	4.478314159885203828e-07
2.865035175879396689e+01	1.559339312997931792e-06	-9.492534062192448703e-07	2.452479199334650072e-07
2.915281407035175576e+01	1.930371882380115820e-06	-1.233249792649682630e-06	3.212983304832213136e-07
2.965527638190954463e+01	2.328844531106618908e-06	-1.555529498759590386e-06	4.220964250180927856e-07
3.015773869346733349e+01	1.236350631055137281e-06	-7.803100956252470623e-07	2.251487232733973283e-07
3.066020100502512236e+01	1.645583474321158628e-06	-1.097550631464493853e-06	3.160583369797848061e-07
3.116266331658291122e+01	1.806077956498277117e-06	-1.245511197028925158e-06	3.733056749520506627e-07
3.166512562814070009e+01	9.446714371660033958e-07	-6.126355973728928362e-07	1.935461761642362818e-07
3.216758793969848540e+01	1.507273686468021703e-06	-1.054623724773879700e-06	3.304504208264888373e-07
3.267005025125627782e+01	1.280633714261979217e-06	-9.025215033164132970e-07	2.958776803817142609e-07
3.317251256281406313e+01	8.184321854151315246e-07	-5.540832939574037523e-07	1.869657489297008157e-07
3.367497487437184844e+01	1.364305773945187004e-06	-9.958879128898223539e-07	3.377527752627188339e-07
3.417743718592964086e+01	8.000166602108966393e-07	-5.657275728840662909e-07	2.008155211997979985e-07
3.467989949748743328e+01	8.836542008395849769e-07	-6.390148885327818699e-07	2.265479567430534034e-07
3.518236180904521859e+01	1.033379569550738736e-06	-7.730847418822999884e-07	2.797724264262020269e-07
3.568482412060300391e+01	5.421385805226331391e-07	-3.839979476800975911e-07	1.449743103863787884e-07
3.618728643216079632e+01	9.451883608829552856e-07	-7.213053673776850764e-07	2.701209689733687090e-07
3.668974874371858874e+01	5.897871797963558395e-07	-4.398734863789957075e-07	1.722590236678025870e-07
3.719221105527637405e+01	6.273378076073961467e-07	-4.760967290606936440e-07	1.862909982943207911e-07
3.769467336683415937e+01	7.126546688718096780e-07	-5.558684112209764106e-07	2.214694731103146905e-07
3.819713567839195179e+01	3.984629094777511463e-07	-2.974987623373816067e-07	1.221674796137418642e-07
3.869959798994974420e+01	6.934726407471297221e-07	-5.523807277083564655e-07	2.251301563159885146e-07
3.920206030150752952e+01	3.612499084443297864e-07	-2.763250714239316262e-07	1.176917193731026003e-07
3.970452261306531483e+01	5.328030061748081236e-07	-4.269883222872044028e-07	1.797999175589055833e-07
4.020698492462310725e+01	4.131067816261558127e-07	-3.302115361514326596e-07	1.435116102204991500e-07
4.070944723618089967e+01	3.649031201815502696e-07	-2.912950265582580582e-07	1.272510414965226889e-07
4.121190954773868498e+01	4.480080230283463559e-07	-3.689587832025527578e-07	1.631043898632996434e-07
4.171437185929647029e+01	2.538369707772430660e-07	-2.013114262503679626e-07	9.127454494757879083e-08
4.221683417085426271e+01	4.308629523859911633e-07	-3.616247185837546660e-07	1.632639674435433614e-07
4.271929648241205513e+01	2.089797974808976228e-07	-1.675367525723135077e-07	7.851700617227442745e-08
4.322175879396984044e+01	3.675360830035014221e-07	-3.120484685527023319e-07	1.444677906179592390e-07
4.372422110552762575e+01	2.054228807137084400e-07	-1.695279059204440559e-07	8.113058183401280922e-08
4.422668341708541817e+01	2.924727587105845389e-07	-2.498545745245811621e-07	1.184110389221096393e-07
4.472914572864321059e+01	2.111645207366355478e-07	-1.791472527985973239e-07	8.708721549089613464e-08
4.523160804020099590e+01	2.263037224109034748e-07	-1.941200377276394404e-07	9.415315968088461941e-08
4.573407035175878121e+01	2.120385546644188448e-07	-1.839135041269212059e-07	9.102594122914057878e-08
4.623653266331657363e+01	1.747661717306037982e-07	-1.506148847513587545e-07	7.495970738850146844e-08
4.673899497487436605e+01	2.051559515944523498e-07	-1.810712587647686873e-07	9.118501570543796373e-08
4.724145728643215136e+01	1.376740282657545902e-07	-1.192005383308404562e-07	6.077146006055696264e-08
4.774391959798993668e+01	1.920173578719433023e-07	-1.719367299245855726e-07	8.798972603324987578e-08
4.824638190954772909e+01	1.117854184600322483e-07	-9.730460570316558563e-08	5.069316057570680154e-08
4.874884422110552151e+01	1.749644077755180861e-07	-1.587050618312251952e-07	8.272349426842555919e-08
4.925130653266330683e+01	9.334923341164150429e-08	-8.196589394756513365e-08	4.361569466097357756e-08
4.975376884422109214e+01	1.567631309041645327e-07	-1.437594049593885525e-07	7.626043084145031924e-08
5.025623115577888456e+01	7.984544669769454150e-08	-7.080607162662959937e-08	3.838483136071053403e-08
5.075869346733667697e+01	1.391453395605993909e-07	-1.288704202623425978e-07	6.941197682923254199e-08
5.126115577889446229e+01	6.950203430212124704e-08	-6.220166672932508931e-08	3.427537430708190953e-08
5.176361809045224760e+01	1.226216233462843338e-07	-1.147138336748577715e-07	6.281779199109564584e-08
5.226608040201004002e+01	6.113620636381974065e-08	-5.530946421075719424e-08	3.095753113380192783e-08
5.276854271356783244e+01	1.075535497008431636e-07	-1.015395698471927383e-07	5.650551996486076777e-08
5.327100502512561775e+01	5.439413088861876994e-08	-4.977879124215719858e-08	2.826081204712376849e-08
5.377346733668340306e+01	9.381572298216740097e-08	-8.934265372298459487e-08	5.043868440328635336e-08
5.427592964824119548e+01	4.920132656499627729e-08	-4.552245158993790433e-08	2.617310795849338731e-08
5.477839195979898790e+01	8.095576199822165169e-08	-7.776991896952187344e-08	4.459709989848153065e-08
5.528085427135677321e+01	4.541725157957935560e-08	-4.257797008508026032e-08	2.477783192128909079e-08
5.578331658291455852e+01	6.883559625003104867e-08	-6.661596737896687352e-08	3.878119967611367828e-08
5.628577889447235094e+01	4.300378620764011855e-08	-4.087788533690463854e-08	2.405420958417392607e-08
5.678824120603014336e+01	5.732577619418070307e-08	-5.584645633362182881e-08	3.297993070830743206e-08
5.729070351758792867e+01	4.173217126763428486e-08	-4.022081926381786627e-08	2.390726643794869316e-08
5.779316582914571399e+01	4.647851876985136535e-08	-4.552130971129071318e-08	2.730542879734922332e-08
5.829562814070350640e+01	4.111887321202623177e-08	-4.021733157415594140e-08	2.416806819931805939e-08
5.879809045226129882e+01	3.665575915740114820e-08	-3.601402660767068335e-08	2.191941402881914018e-08
5.930055276381908413e+01	4.068777256940825078e-08	-4.030732132880443705e-08	2.447547303325976216e-08
5.980301507537686945e+01	2.827222897430831299e-08	-2.781578859133593276e-08	1.717343163725720700e-08
6.030547738693466187e+01	3.972290001780716600e-08	-3.981097891633047742e-08	2.442868258934489593e-08
6.080793969849245428e+01	2.188444280444721562e-08	-2.152480832659140753e-08	1.347557723574193355e-08
6.131040201005023960e+01	3.745691330149493010e-08	-3.792062004594569139e-08	2.354429838447304045e-08
6.181286432160802491e+01	1.809800445817755048e-08	-1.785681890851213769e-08	1.129734799777136890e-08
6.231532663316581733e+01	3.321361430206454682e-08	-3.387020403386751098e-08	2.127035825761184546e-08
6.281778894472360975e+01	1.731416297066811698e-08	-1.726573182570797050e-08	1.099373060352033761e-08
6.332025125628139506e+01	2.706704109544218020e-08	-2.774133453258781832e-08	1.764546553519288687e-08
6.382271356783918037e+01	1.849994866893442022e-08	-1.875044427723389859e-08	1.200245156892427748e-08
6.432517587939697989e+01	2.039677976961785451e-08	-2.093329099080116564e-08	1.349554493595032431e-08
6.482763819095477231e+01	2.015308191093857670e-08	-2.073751482251556278e-08	1.336578603769491498e-08
6.533010050251256473e+01	1.456470000093373674e-08	-1.491722408458800802e-08	9.745981602542873121e-09
6.583256281407034294e+01	2.090964346389708391e-08	-2.177089303874985731e-08	1.414598189133485851e-08
6.633502512562813536e+01	1.077410402167154090e-08	-1.099739337613137302e-08	7.272525381789808334e-09
6.683748743718592777e+01	1.957239357727444143e-08	-2.055603590071659196e-08	1.349609580212795155e-08
6.733994974874370598e+01	9.941540440626800116e-09	-1.022527169326209394e-08	6.800609181066619433e-09
6.784241206030149840e+01	1.578103173253544144e-08	-1.663846252815977910e-08	1.104811413372172733e-08
6.834487437185929082e+01	1.129409341906960520e-08	-1.180848483709569339e-08	7.878476108499006862e-09
6.884733668341708324e+01	1.119777951324186751e-08	-1.179983306803962331e-08	7.936815693210520736e-09
6.934979899497487565e+01	1.283937727058173959e-08	-1.362483864811177192e-08	9.143906836501772229e-09
6.985226130653265386e+01	7.613909164871155170e-09	-7.980579202077447890e-09	5.436534390977341972e-09
7.035472361809044628e+01	1.297007402376224385e-08	-1.390010625304088998e-08	9.407982971529647834e-09
7.085718592964823870e+01	6.380002623068638633e-09	-6.700575570089529015e-09	4.595425860315423701e-09
7.135964824120601691e+01	1.072892417357420686e-08	-1.154994579171244282e-08	7.896846841575492518e-09
7.186211055276380932e+01	7.428673650223524133e-09	-7.927092341555323980e-09	5.446097854698424114e-09
7.236457286432160174e+01	7.397397628875499763e-09	-7.951448918369640274e-09	5.503802759220936328e-09
7.286703517587939416e+01	8.762439402277092985e-09	-9.489451266552883837e-09	6.552563734949359336e-09
7.336949748743718658e+01	4.901090758673185912e-09	-5.235095472061888018e-09	3.665061228372246752e-09
7.387195979899496479e+01	8.710296740267810843e-09	-9.513336477942577428e-09	6.619618802562367277e-09
7.437442211055275720e+01	4.557100644641673412e-09	-4.894429005236845008e-09	3.439901790169127823e-09
7.487688442211054962e+01	6.647859602266646221e-09	-7.277317332100780002e-09	5.116733516149276899e-09
7.537934673366832783e+01	5.711281701753892015e-09	-6.239254885865211982e-09	4.393057742860562187e-09
7.588180904522612025e+01	4.243681941253851466e-09	-4.622665885444896501e-09	3.290986188439398261e-09
7.638427135678391267e+01	6.438146106494135991e-09	-7.116036566687031206e-09	5.043458267343709869e-09
7.688673366834170508e+01	3.179922498889406513e-09	-3.452565966581887709e-09	2.472861359827949264e-09
7.738919597989949750e+01	5.502699590172448201e-09	-6.105015761657660652e-09	4.350009148466999915e-09
7.789165829145727571e+01	3.885408334273370897e-09	-4.278736589196805517e-09	3.061893072950237559e-09
7.839412060301506813e+01	3.329067508448459636e-09	-3.673125840220636975e-09	2.667525790199364850e-09
7.889658291457286055e+01	4.407346607603357168e-09	-4.918876843242511462e-09	3.561349716038485123e-09
7.939904522613063875e+01	2.104886775306718119e-09	-2.315899857506557962e-09	1.693674079505797823e-09
7.990150753768843117e+01	3.893337717391369612e-09	-4.385020596989369461e-09	3.187065874456341090e-09
8.040396984924622359e+01	4.025455370679233287e-09	-4.536101299290140152e-09	3.296450395441264799e-09
8.090643216080401601e+01	2.397596621449573960e-09	-2.668077753632164814e-09	1.956379156493181236e-09
8.140889447236180843e+01	2.409103373802818320e-09	-2.695405680777341832e-09	1.991618098132757649e-09
8.191135678391958663e+01	3.405685706236457843e-09	-3.857352147012561102e-09	2.842119091620129166e-09
8.241381909547737905e+01	3.049125075503161018e-09	-3.452163758431304078e-09	2.544407044430941795e-09
8.291628140703517147e+01	1.834745836766303219e-09	-2.056456986671741800e-09	1.526499784625811228e-09
8.341874371859294968e+01	1.742563010449774905e-09	-1.964012562094900200e-09	1.468065797627409826e-09
8.392120603015074209e+01	2.576039145261673567e-09	-2.942477851233276346e-09	2.193366201691112730e-09
8.442366834170853451e+01	2.593988835683339213e-09	-2.967144735577821901e-09	2.210664295420707471e-09
8.492613065326632693e+01	1.662733231361783122e-09	-1.886354582775703328e-09	1.412303753299318574e-09
8.542859296482411935e+01	1.274895517654898204e-09	-1.443125818298291526e-09	1.090382246263161958e-09
8.593105527638189756e+01	1.860779804829406530e-09	-2.137582038057835306e-09	1.612871890030133959e-09
8.643351758793968997e+01	2.191338351481436528e-09	-2.528950320642005704e-09	1.905210712140911693e-09
8.693597989949748239e+01	1.593568374211407785e-09	-1.829875896197321300e-09	1.382014136501339824e-09
8.743844221105526060e+01	1.007014789517208443e-09	-1.146277036897503337e-09	8.733546001203058787e-10
8.794090452261305302e+01	1.256969211506961620e-09	-1.448426584295565669e-09	1.106128395711315325e-09
8.844336683417084544e+01	1.721664975950249125e-09	-2.001304230907786603e-09	1.524888391314445164e-09
8.894582914572863785e+01	1.531754534414690977e-09	-1.778707889143268011e-09	1.355914360969261403e-09
8.944829145728643027e+01	9.591735817577407395e-10	-1.104283854196955840e-09	8.463508336529339693e-10
8.995075376884420848e+01	8.258564584901360904e-10	-9.520385325456783403e-10	7.350206222726474887e-10
9.045321608040200090e+01	1.197817450056155347e-09	-1.398675320825091165e-09	1.078276618423696460e-09
9.095567839195979332e+01	1.374248695834612379e-09	-1.610682636477740501e-09	1.240215885998083836e-09
9.145814070351757152e+01	1.016498114845736745e-09	-1.186100920675435397e-09	9.151497874557489630e-10
9.196060301507536394e+01	6.433204762195574108e-10	-7.443503007534891717e-10	5.785423403984183986e-10
9.246306532663315636e+01	7.437449232332632658e-10	-8.688470407792998839e-10	6.776107086231411808e-10
9.296552763819094878e+01	1.040655919621569651e-09	-1.227117891655260481e-09	9.552329919915166312e-10
9.346798994974874120e+01	1.023840948169680652e-09	-1.208156296841634534e-09	9.402373920571725482e-10
9.397045226130651940e+01	6.916552192834406024e-10	-8.110340313992940890e-10	6.331582362842586049e-10
9.447291457286431182e+01	4.885734330363273010e-10	-5.699827185477720921e-10	4.483031568190960902e-10
9.497537688442210424e+01	6.456608567127539779e-10	-7.622878156678822193e-10	6.001765651958571273e-10
9.547783919597988245e+01	8.489488007463610133e-10	-1.009157545666638277e-09	7.932887526171138162e-10
9.598030150753767487e+01	7.618588627060798930e-10	-9.048156515042704848e-10	7.114545309902207811e-10
9.648276381909546728e+01	4.982427253234838348e-10	-5.875295472601381336e-10	4.636288008103044330e-10
9.698522613065325970e+01	3.875508449926614203e-10	-4.559531498024054045e-10	3.622193009816936605e-10
9.748768844221105212e+01	5.305162370403476080e-10	-6.315551100852718482e-10	5.018951721510863724e-10
9.799015075376883033e+01	6.715395744119922594e-10	-8.039656684654802998e-10	6.381073081080589502e-10
9.849261306532662275e+01	5.831945043318819160e-10	-6.971898179907085743e-10	5.535920789663145844e-10
9.899507537688441516e+01	3.811354134057664670e-10	-4.523847614499180573e-10	3.604452472474926811e-10
9.949753768844219337e+01	3.041857649765594235e-10	-3.604501007888692896e-10	2.889674381104669909e-10
1.000000000000000000e+02	4.144617604191645383e-10	-4.967227025219594845e-10	3.984054225134350687e-10


==> dat/1dbte_with_E/Ewt_10K_Nx200_Nr511_l8_dt_1e-4_fl_x-0.988_08.csv <==
x	f0	f1	f2
1.000000000000000021e-02	2.733543201778088627e-01	6.521654418928246469e-04	-3.854093872044464259e-03
5.124623115577888743e-01	3.123299733588231764e-01	6.388054560815278546e-03	-2.044891938563148277e-03
1.014924623115577740e+00	2.713134202807219175e-01	7.682788346777567889e-03	-4.110760090198561163e-05
1.517386934673366605e+00	2.253390526172975861e-01	2.593510428916248698e-03	-4.531937272594382601e-03
2.019849246231155249e+00	1.751662073386840435e-01	-9.675767414612073888e-03	-1.502624066455871335e-02
2.522311557788944114e+00	1.312183231989245413e-01	-1.607293868226088857e-02	-1.727184226074010912e-02
3.024773869346732980e+00	9.630069718758119124e-02	-1.694391773209302093e-02	-1.462543126203411786e-02
3.527236180904521845e+00	6.960351645188957159e-02	-1.523935018810686735e-02	-1.100868793613004638e-02
4.029698492462310710e+00	4.977339831249268098e-02	-1.263438861038479293e-02	-7.775447555190598790e-03
4.532160804020099576e+00	3.539339115555412141e-02	-9.957381599357268201e-03	-5.246538381007311881e-03
5.034623115577888441e+00	2.514987888286722775e-02	-7.605001671334349345e-03	-3.429804345728044990e-03
5.537085427135677307e+00	1.792824264508021889e-02	-5.689678106544711518e-03	-2.195764718112431721e-03
6.039547738693466172e+00	1.286483946965018797e-02	-4.202835428602098508e-03	-1.392378186227797828e-03
6.542010050251255038e+00	9.297918214883862942e-03	-3.079712280175930707e-03	-8.826695387151629619e-04
7.044472361809043903e+00	6.773341368297014845e-03	-2.248985617532198340e-03	-5.657263565574453638e-04
7.546934673366832769e+00	4.955635741093868465e-03	-1.637198563403453747e-03	-3.667451575980125748e-04
8.049396984924621634e+00	3.637632169289758011e-03	-1.190537952219024743e-03	-2.416010601768652335e-04
8.551859296482410500e+00	2.676586502563652482e-03	-8.659423701610717951e-04	-1.622179261739501506e-04
9.054321608040199365e+00	1.968552954638292610e-03	-6.290333688483901783e-04	-1.105856163864020150e-04
9.556783919597988231e+00	1.444298078655704021e-03	-4.557981488233142295e-04	-7.638962241083500611e-05
1.005924623115577710e+01	1.057310616335644955e-03	-3.297372388149801383e-04	-5.356236214558187357e-05
1.056170854271356596e+01	7.732989536094911310e-04	-2.385433426853921846e-04	-3.817584336805926714e-05
1.106417085427135483e+01	5.662100148158610369e-04	-1.728573636535848945e-04	-2.772159844969561610e-05
1.156663316582914369e+01	4.159430791047068329e-04	-1.255940725820120735e-04	-2.058679153590067245e-05
1.206909547738693256e+01	3.073703871141164850e-04	-9.164355214705679836e-05	-1.569073525362342075e-05
1.257155778894472142e+01	2.292015431515257394e-04	-6.731529858192955487e-05	-1.231604621126778558e-05
1.307402010050251029e+01	1.730296956874298366e-04	-4.990296001906851787e-05	-9.959989197918365004e-06
1.357648241206029915e+01	1.326286548418103390e-04	-3.742796971162188621e-05	-8.269292526351798152e-06
1.407894472361808802e+01	1.034671089428142193e-04	-2.844967666199904450e-05	-7.041264642052306076e-06
1.458140703517587689e+01	8.227720982311826985e-05	-2.193310693212900932e-05	-6.145710949702084534e-06
1.508386934673366575e+01	6.674844208165775831e-05	-1.718101938466004230e-05	-5.460829247535492732e-06
1.558633165829145462e+01	5.528570492572751479e-05	-1.371857444719164416e-05	-4.914197931182585268e-06
1.608879396984924526e+01	4.693205833334549576e-05	-1.128100202509462640e-05	-4.473757725487943612e-06
1.659125628140703412e+01	4.111180498791327555e-05	-9.787298232481383883e-06	-4.118257177313683415e-06
1.709371859296482299e+01	3.673798377730712604e-05	-8.810497864745641040e-06	-3.781524204180591924e-06
1.759618090452261185e+01	3.305133641202045942e-05	-7.988598511725393349e-06	-3.487857638512901697e-06
1.809864321608040072e+01	2.921900221247887355e-05	-6.961506071104943855e-06	-3.192825433166048514e-06
1.860110552763818959e+01	2.523399226914419121e-05	-5.763425435355600310e-06	-2.843798390252943596e-06
1.910356783919597845e+01	2.191102328760690019e-05	-4.761499641173442631e-06	-2.560124440209181553e-06
1.960603015075376732e+01	2.014086933524331528e-05	-4.459864072220180678e-06	-2.397221026071428102e-06
2.010849246231155618e+01	1.935249247324578769e-05	-4.641660062561221301e-06	-2.226376167178997994e-06
2.061095477386934505e+01	1.816080947750876802e-05	-4.545802789983306586e-06	-2.054279828901260480e-06
2.111341708542713391e+01	1.577619638733126226e-05	-3.756292699063358724e-06	-1.867679221219952260e-06
2.161587939698492278e+01	1.355199240933730790e-05	-2.993149871576135658e-06	-1.674960635214803623e-06
2.211834170854271164e+01	1.301193333026707571e-05	-3.095843062782332550e-06	-1.558357055385698938e-06
2.262080402010050051e+01	1.299385964842875152e-05	-3.470361929462691870e-06	-1.451903034105859867e-06
2.312326633165828937e+01	1.155693905371694514e-05	-3.018588417210288219e-06	-1.310305746305602988e-06
2.362572864321607824e+01	9.687504978080903562e-06	-2.276254478759140953e-06	-1.190834970160060963e-06
2.412819095477386711e+01	9.465790339045883635e-06	-2.440138760990097804e-06	-1.100860094523933708e-06
2.463065326633165597e+01	9.656496580803692475e-06	-2.820964145202289709e-06	-1.005825187584289003e-06
2.513311557788944484e+01	8.257674075952095338e-06	-2.267201379603027847e-06	-9.151906570196238796e-07
2.563557788944723370e+01	7.090899042397385368e-06	-1.805375419105341454e-06	-8.354447409056007864e-07
2.613804020100502257e+01	7.540227244002703276e-06	-2.275082731961454149e-06	-7.693702199447629339e-07
2.664050251256281143e+01	7.084134893071306531e-06	-2.211422634696209266e-06	-6.821696743107467507e-07
2.714296482412060030e+01	5.746239272694681666e-06	-1.571190602081324575e-06	-6.540520757836720439e-07
2.764542713567838916e+01	5.915794916898801855e-06	-1.845249040467735347e-06	-5.668125141530615984e-07
2.814788944723617803e+01	5.986941928956937020e-06	-2.031922119899414163e-06	-5.213584060619506060e-07
2.865035175879396689e+01	4.768604091248039287e-06	-1.434483239882098061e-06	-4.738256230323368653e-07
2.915281407035175576e+01	4.863107324991079333e-06	-1.605660379582581735e-06	-4.358898927987770563e-07
2.965527638190954463e+01	5.008702429815795458e-06	-1.823208870582664391e-06	-3.638454621169246613e-07
3.015773869346733349e+01	3.999148594800356616e-06	-1.289438803581815639e-06	-3.690133841587066975e-07
3.066020100502512236e+01	4.160377366449055644e-06	-1.498558061129885039e-06	-2.955539626796371034e-07
3.116266331658291122e+01	4.197862171414939594e-06	-1.604286664659584076e-06	-2.722565476590815758e-07
3.166512562814070009e+01	3.346707418432049999e-06	-1.160958892026314712e-06	-2.469308548246485953e-07
3.216758793969848540e+01	3.718342447015667533e-06	-1.470036649231138318e-06	-2.010749911051290304e-07
3.267005025125627782e+01	3.465338601985172838e-06	-1.360065689583420473e-06	-2.096980308057292177e-07
3.317251256281406313e+01	2.903277878154612967e-06	-1.110945308271019261e-06	-1.148378573874709698e-07
3.367497487437184844e+01	3.389029682478237731e-06	-1.434311414559322832e-06	-1.782759189909898707e-07
3.417743718592964086e+01	2.737836688041406319e-06	-1.113287843959534218e-06	-7.402610223558911506e-08
3.467989949748743328e+01	2.823622468101951566e-06	-1.181402323852374006e-06	-1.344378966443062480e-07
3.518236180904521859e+01	2.815604802235393462e-06	-1.262484168045520548e-06	-3.406265034245598268e-08
3.568482412060300391e+01	2.419336261830212567e-06	-1.012724741858153349e-06	-1.056160334611012692e-07
3.618728643216079632e+01	2.664855740627487572e-06	-1.215409039039344373e-06	-3.638016805517249635e-08
3.668974874371858874e+01	2.321268282531218455e-06	-1.045358882491115320e-06	-3.576638916501566234e-08
3.719221105527637405e+01	2.331123764993158652e-06	-1.045887717643296993e-06	-4.145213613993852817e-08
3.769467336683415937e+01	2.299890615556358918e-06	-1.102517034103969049e-06	9.971056181428341194e-09
3.819713567839195179e+01	2.089186788130323408e-06	-9.314657155836542291e-07	-4.858217816714840129e-08
3.869959798994974420e+01	2.179953215159148277e-06	-1.071540726608886205e-06	4.064530229967756474e-08
3.920206030150752952e+01	1.963079280895104299e-06	-9.237220717501806167e-07	-1.418988753770846475e-08
3.970452261306531483e+01	2.005834927864889342e-06	-9.797128169205408226e-07	2.924811975646492193e-08
4.020698492462310725e+01	1.870355108542143348e-06	-9.313915436363809517e-07	3.742829094072415077e-08
4.070944723618089967e+01	1.837879016019133966e-06	-9.052740471836792225e-07	2.710587973754775396e-08
4.121190954773868498e+01	1.780348916326114794e-06	-9.159189116308908704e-07	6.343487987264371275e-08
4.171437185929647029e+01	1.714902196577043533e-06	-8.724914008680005554e-07	3.875588231627363402e-08
4.221683417085426271e+01	1.694823646799580331e-06	-8.772090443043181106e-07	5.656926191472374637e-08
4.271929648241205513e+01	1.600693261556622823e-06	-8.543079719290478949e-07	8.172450110232437457e-08
4.322175879396984044e+01	1.605281995585294389e-06	-8.394152404636053517e-07	4.400804952380592745e-08
4.372422110552762575e+01	1.514218895057081634e-06	-8.228813350385871610e-07	9.875767070820636213e-08
4.422668341708541817e+01	1.506242593991152959e-06	-8.146443644093161738e-07	6.376797255566320538e-08
4.472914572864321059e+01	1.456079525909187031e-06	-7.916863359764093521e-07	7.937605707848196064e-08
4.523160804020099590e+01	1.425174084775345307e-06	-7.946958359936702536e-07	9.152408713432190653e-08
4.573407035175878121e+01	1.375990725734620622e-06	-7.576957034209880194e-07	7.234464096250186301e-08
4.623653266331657363e+01	1.369276561540976817e-06	-7.763265948981878049e-07	1.037161139609384043e-07
4.673899497487436605e+01	1.274399415142908353e-06	-7.117347932437198642e-07	8.173686312410539333e-08
4.724145728643215136e+01	1.329102795507335027e-06	-7.706992939216147960e-07	1.092893281571841741e-07
4.774391959798993668e+01	1.196693037998828831e-06	-6.663036896584348333e-07	7.561809644936911037e-08
4.824638190954772909e+01	1.286542654980418214e-06	-7.681186429345522783e-07	1.256976388241080026e-07
4.874884422110552151e+01	1.124380851687959819e-06	-6.296144339190637007e-07	7.016381560454042046e-08
4.925130653266330683e+01	1.247341642342874250e-06	-7.557227928453101981e-07	1.337791120233926204e-07
4.975376884422109214e+01	1.044140707162222111e-06	-5.902473916565039437e-07	7.657814360377762004e-08
5.025623115577888456e+01	1.205990628102770577e-06	-7.471833256989380133e-07	1.417043330143360060e-07
5.075869346733667697e+01	9.912216148426389468e-07	-5.557739340134025325e-07	6.673675125941312504e-08
5.126115577889446229e+01	1.164582082026313977e-06	-7.362104654397812983e-07	1.537942386568754241e-07
5.176361809045224760e+01	9.322830885150033500e-07	-5.339439144404815235e-07	7.214909123587139105e-08
5.226608040201004002e+01	1.139072147928150435e-06	-7.214299199845926789e-07	1.454886254760690211e-07
5.276854271356783244e+01	8.709589534534522844e-07	-5.020498769997317052e-07	8.087610322087101973e-08
5.327100502512561775e+01	1.088420290106168957e-06	-7.115034394171814807e-07	1.596839881539622392e-07
5.377346733668340306e+01	8.422143822359164995e-07	-4.799372322828832883e-07	6.531973190185014908e-08
5.427592964824119548e+01	1.041287686848530395e-06	-6.852908823556610751e-07	1.664898035442448512e-07
5.477839195979898790e+01	7.922039617432626053e-07	-4.747684479101196305e-07	8.759270929101316297e-08
5.528085427135677321e+01	1.014925956782921597e-06	-6.654992421739790057e-07	1.455884335216255227e-07
5.578331658291455852e+01	7.705655283276704352e-07	-4.593397641480806556e-07	9.037481550749607551e-08
5.628577889447235094e+01	9.334928073226308208e-07	-6.330389460901688253e-07	1.640479291219111176e-07
5.678824120603014336e+01	7.707983237364717995e-07	-4.737654410527002385e-07	8.918117078561367925e-08
5.729070351758792867e+01	8.757388657377986165e-07	-5.755293572223240359e-07	1.417456672948247600e-07
5.779316582914571399e+01	7.504349187778617781e-07	-4.891472021455506716e-07	1.279618164487337418e-07
5.829562814070350640e+01	8.039644521775500274e-07	-5.345371980980563135e-07	1.256304005225314115e-07
5.879809045226129882e+01	7.957981255394186853e-07	-5.177591359967112238e-07	1.187730227355666155e-07
5.930055276381908413e+01	7.015144087397167732e-07	-4.586981998700734904e-07	1.254872039247225833e-07
5.980301507537686945e+01	7.896468066899764037e-07	-5.542886399679313447e-07	1.582613994890072429e-07
6.030547738693466187e+01	6.407570733843695738e-07	-4.010028150973778174e-07	8.522483905589016749e-08
6.080793969849245428e+01	8.139685678304240791e-07	-5.680939571098338168e-07	1.648836257743768422e-07
6.131040201005023960e+01	5.526347078978376866e-07	-3.537065038146691178e-07	9.799369163447386856e-08
6.181286432160802491e+01	8.161313299707499904e-07	-5.892527168486096110e-07	1.636186936796812355e-07
6.231532663316581733e+01	5.432164507142199841e-07	-3.294807231295337692e-07	7.324269217568828891e-08
6.281778894472360975e+01	7.398784896635418972e-07	-5.377847338052315060e-07	1.788880081251820557e-07
6.332025125628139506e+01	5.324275305862329823e-07	-3.560210121573311283e-07	1.034317440901125336e-07
6.382271356783918037e+01	6.851760335070665407e-07	-4.808118376318200555e-07	1.304475309241730784e-07
6.432517587939697989e+01	5.930272239566796106e-07	-3.983477293999710067e-07	1.136635888325097656e-07
6.482763819095477231e+01	5.570308422498479215e-07	-3.909187534811031058e-07	1.294795899231374382e-07
6.533010050251256473e+01	6.304893083013048733e-07	-4.620628841366524896e-07	1.449222836128603391e-07
6.583256281407034294e+01	4.828741927307629000e-07	-3.110720300879526164e-07	8.120411237334051795e-08
6.633502512562813536e+01	6.531923400814244361e-07	-4.809868790118589663e-07	1.644272017303990070e-07
6.683748743718592777e+01	4.138217547463346454e-07	-2.750738683657701510e-07	9.053092285693081851e-08
6.733994974874370598e+01	6.351838290344484796e-07	-4.767215741548337999e-07	1.492705612021861121e-07
6.784241206030149840e+01	4.530033227156150179e-07	-2.974499896782294120e-07	8.318476138425772075e-08
6.834487437185929082e+01	5.266729046050223362e-07	-3.855998813423018465e-07	1.404764556385868503e-07
6.884733668341708324e+01	4.836719630809931478e-07	-3.582942811473445367e-07	1.304442656724367805e-07
6.934979899497487565e+01	4.376775098543140448e-07	-3.054226766523627107e-07	9.242812755925630557e-08
6.985226130653265386e+01	5.606376079925833015e-07	-4.146641408129638179e-07	1.354795856528865069e-07
7.035472361809044628e+01	3.574384440627619883e-07	-2.374878542897919828e-07	8.475043574649270819e-08
7.085718592964823870e+01	5.317532858043227785e-07	-4.198685256371541277e-07	1.593648988965376805e-07
7.135964824120601691e+01	3.707802688591548969e-07	-2.564945433516444622e-07	8.136490369150429766e-08
7.186211055276380932e+01	4.660195816762541136e-07	-3.437328937687383374e-07	1.202607860617558606e-07
7.236457286432160174e+01	4.230582187794237556e-07	-3.137531506086515173e-07	1.204493072766907741e-07
7.286703517587939416e+01	3.564885653196694605e-07	-2.611735924244910468e-07	9.842036682412726530e-08
7.336949748743718658e+01	4.843997842746707955e-07	-3.803528211716980820e-07	1.356480046591896395e-07
7.387195979899496479e+01	3.139446127692912229e-07	-2.089072001450787081e-07	6.906549014752683580e-08
7.437442211055275720e+01	4.467657238491720954e-07	-3.525243850170710037e-07	1.447807302099145682e-07
7.487688442211054962e+01	3.293315086894282424e-07	-2.467696641647601679e-07	1.000875368405355299e-07
7.537934673366832783e+01	3.691534084913358817e-07	-2.818520339618457375e-07	1.025347197095106609e-07
7.588180904522612025e+01	4.135677833751172971e-07	-3.185435732571683974e-07	1.154653668045339024e-07
7.638427135678391267e+01	2.837523859441295572e-07	-1.984088447185150767e-07	7.862580465865908897e-08
7.688673366834170508e+01	4.081267975840381809e-07	-3.382232128211646920e-07	1.467420561233301637e-07
7.738919597989949750e+01	2.788093314796613130e-07	-2.070998094091716169e-07	8.047227773462608325e-08
7.789165829145727571e+01	3.545360430479309901e-07	-2.751411475103911298e-07	1.039342169624890293e-07
7.839412060301506813e+01	3.456807466610508382e-07	-2.666984247973398799e-07	1.054493435318098546e-07
7.889658291457286055e+01	2.560651111730874134e-07	-1.890234307731175264e-07	8.040126169473850147e-08
7.939904522613063875e+01	3.739574813439821603e-07	-3.165938043852093420e-07	1.355346496476380030e-07
7.990150753768843117e+01	2.734174809478069318e-07	-2.059808473906834889e-07	7.670270903480765287e-08
8.040396984924622359e+01	2.613169812765974117e-07	-1.942632053442280485e-07	7.745681476316496295e-08
8.090643216080401601e+01	3.367928283956519236e-07	-2.808323166382433404e-07	1.290123801688642959e-07
8.140889447236180843e+01	3.089150234118538766e-07	-2.585499352269353449e-07	1.179079586004252133e-07
8.191135678391958663e+01	2.277444855224643381e-07	-1.761513976955135341e-07	7.244552227226047559e-08
8.241381909547737905e+01	2.413439378918946743e-07	-1.874459443098684535e-07	7.907751010607975710e-08
8.291628140703517147e+01	3.090021638962947279e-07	-2.558031466577788187e-07	1.184025782418264731e-07
8.341874371859294968e+01	2.922687188286705080e-07	-2.453400267752976610e-07	1.156583282284882503e-07
8.392120603015074209e+01	2.129862942006098604e-07	-1.733126722447138134e-07	7.851405120357172677e-08
8.442366834170853451e+01	2.060548664207468792e-07	-1.653056008430411618e-07	7.310821912588589988e-08
8.492613065326632693e+01	2.746239488287212939e-07	-2.269325659576673565e-07	1.041844036020356630e-07
8.542859296482411935e+01	2.890680381065840189e-07	-2.427115196803444190e-07	1.143929255338817862e-07
8.593105527638189756e+01	2.171937468649615751e-07	-1.824693288497556449e-07	8.733222099364088533e-08
8.643351758793968997e+01	1.779510666594970777e-07	-1.486790304857082337e-07	7.052349129636966480e-08
8.693597989949748239e+01	2.328849050287656194e-07	-1.950354726925662363e-07	8.981878761568035027e-08
8.743844221105526060e+01	2.807652119501702044e-07	-2.361410622071295293e-07	1.083635040767940493e-07
8.794090452261305302e+01	2.353555131078525334e-07	-1.989623225439156510e-07	9.400348907097953302e-08
8.844336683417084544e+01	1.710525475453542099e-07	-1.458554688591770258e-07	7.194688283388388348e-08
8.894582914572863785e+01	1.883951257288810798e-07	-1.612287500829563558e-07	7.703078324528379129e-08
8.944829145728643027e+01	2.499380740263654108e-07	-2.133183442458088904e-07	9.727380529366600064e-08
8.995075376884420848e+01	2.520701561754993934e-07	-2.146921740672135436e-07	9.820838423747429440e-08
9.045321608040200090e+01	1.897538566570647390e-07	-1.618012452523051972e-07	7.807577985525268351e-08
9.095567839195979332e+01	1.578835327412788018e-07	-1.361254478149503732e-07	6.828074690329742133e-08
9.145814070351757152e+01	2.006964030394908386e-07	-1.750660786253587132e-07	8.329929337173474336e-08
9.196060301507536394e+01	2.431694988991606834e-07	-2.124232318418600772e-07	9.777014005652609485e-08
9.246306532663315636e+01	2.155434942329679999e-07	-1.870792242917459891e-07	8.829014184770093903e-08
9.296552763819094878e+01	1.607551653226574570e-07	-1.385996564963636429e-07	7.019912435098881955e-08
9.346798994974874120e+01	1.558194981900374074e-07	-1.368551349915364239e-07	7.047455581004871063e-08
9.397045226130651940e+01	1.993825770822657525e-07	-1.792601280179330833e-07	8.778460217101387460e-08
9.447291457286431182e+01	2.213530282677983924e-07	-1.996850495078699405e-07	9.597202276689864860e-08
9.497537688442210424e+01	1.858713850069136988e-07	-1.649972971697632404e-07	8.215591615181923173e-08
9.547783919597988245e+01	1.442917156018478301e-07	-1.259331077506628171e-07	6.714704677111086339e-08
9.598030150753767487e+01	1.513194021946758412e-07	-1.360590830270486978e-07	7.274979407066652293e-08
9.648276381909546728e+01	1.874740772766590293e-07	-1.744669524944628757e-07	8.969913139412212760e-08
9.698522613065325970e+01	1.977841063139924204e-07	-1.846578854034111586e-07	9.389897590640396268e-08
9.748768844221105212e+01	1.657230011704269578e-07	-1.505438472173373803e-07	7.889994234324178459e-08
9.799015075376883033e+01	1.346553307957031640e-07	-1.189819024839267590e-07	6.573671360809982169e-08
9.849261306532662275e+01	1.430905959737626094e-07	-1.312236735204024209e-07	7.275443780998914039e-08
9.899507537688441516e+01	1.711712673243494101e-07	-1.641979524823962850e-07	8.877567877203323244e-08
9.949753768844219337e+01	1.780894273759889929e-07	-1.717889319612967837e-07	9.206855195951316670e-08
1.000000000000000000e+02	1.532116453977102832e-07	-1.427646747368183207e-07	7.776264135905753198e-08


==> dat/1dbte_with_E/Ewt_10K_Nx200_Nr511_l8_dt_1e-4_fl_x-0.988_10.csv <==
x	f0	f1	f2
1.000000000000000021e-02	2.985327810257947245e-01	-5.276376906837553123e-03	3.289520962580637798e-03
5.124623115577888743e-01	2.817797009343180337e-01	-4.368680653797579055e-02	-1.139562644725882097e-02
1.014924623115577740e+00	2.253228950994966284e-01	-6.324760312576584165e-02	-2.059053104060615258e-02
1.517386934673366605e+00	1.802487468630263046e-01	-6.704954142112902471e-02	-2.067973651526474818e-02
2.019849246231155249e+00	1.442841262161415894e-01	-6.169320974324614404e-02	-1.601241405835704054e-02
2.522311557788944114e+00	1.142892942000515444e-01	-5.321519253004332317e-02	-1.099650080365937276e-02
3.024773869346732980e+00	8.949161723198488516e-02	-4.403302124613116264e-02	-6.830815892791834015e-03
3.527236180904521845e+00	6.951140776784384134e-02	-3.536950550319572367e-02	-3.832115049661818148e-03
4.029698492462310710e+00	5.387611487213920386e-02	-2.783984535435818364e-02	-1.902137414115480981e-03
4.532160804020099576e+00	4.190472738482195481e-02	-2.164623190698827110e-02	-7.726439559445530576e-04
5.034623115577888441e+00	3.287331108995832779e-02	-1.675119418526454032e-02	-1.749002439954765154e-04
5.537085427135677307e+00	2.601355710890167205e-02	-1.295269617444592611e-02	1.114066041742781495e-04
6.039547738693466172e+00	2.076445640750852403e-02	-1.004846161929115467e-02	2.276407533717918533e-04
6.542010050251255038e+00	1.667088108526605314e-02	-7.821570794911976432e-03	2.594266931189818525e-04
7.044472361809043903e+00	1.345043899142466838e-02	-6.122495104292847296e-03	2.519958157296820736e-04
7.546934673366832769e+00	1.083241421917251548e-02	-4.803163442420428468e-03	2.306210718026287297e-04
8.049396984924621634e+00	8.701878750318633310e-03	-3.773588001362789685e-03	2.034371925340042262e-04
8.551859296482410500e+00	6.971470650336446598e-03	-2.967218355269705347e-03	1.750881279851540246e-04
9.054321608040199365e+00	5.550163156654642702e-03	-2.328570571680602889e-03	1.490594474021736014e-04
9.556783919597988231e+00	4.377489229433815729e-03	-1.818873963613842947e-03	1.257431003735895859e-04
1.005924623115577710e+01	3.417606352126773168e-03	-1.411384361056327967e-03	1.045581351194573819e-04
1.056170854271356596e+01	2.641130925434101526e-03	-1.086039815601966404e-03	8.539449296274701450e-05
1.106417085427135483e+01	2.020413428774606515e-03	-8.273991553731287890e-04	6.835359970722939312e-05
1.156663316582914369e+01	1.528745151772851639e-03	-6.227991220706725244e-04	5.347539751265273708e-05
1.206909547738693256e+01	1.143119070945193463e-03	-4.620248430727659571e-04	4.066273151572949906e-05
1.257155778894472142e+01	8.441740061808225082e-04	-3.367544599788484488e-04	2.973251432111873380e-05
1.307402010050251029e+01	6.156707378587678112e-04	-2.401884150154724392e-04	2.052672880137489773e-05
1.357648241206029915e+01	4.438082526809424846e-04	-1.667902066781694998e-04	1.292303381944979201e-05
1.407894472361808802e+01	3.169278343286325455e-04	-1.119855311611491280e-04	6.773168791674116024e-06
1.458140703517587689e+01	2.252232828300363364e-04	-7.193684846069693412e-05	1.894018481273043623e-06
1.508386934673366575e+01	1.606790952135512336e-04	-4.345417902660920529e-05	-1.942456476438224479e-06
1.558633165829145462e+01	1.165220229554746184e-04	-2.392711245715102320e-05	-4.835689005689630465e-06
1.608879396984924526e+01	8.744082560451036518e-05	-1.141246697978325917e-05	-6.705550846208102872e-06
1.659125628140703412e+01	6.946943030271988332e-05	-4.651651706015975691e-06	-7.518082766992183498e-06
1.709371859296482299e+01	5.796566782473471961e-05	-1.374106137574561113e-06	-7.656938272532349445e-06
1.759618090452261185e+01	4.963081552787304042e-05	1.485152966984275201e-07	-7.377101294229366244e-06
1.809864321608040072e+01	4.205964400809861751e-05	1.373231934522762103e-06	-6.922112161893933731e-06
1.860110552763818959e+01	3.494496768474762949e-05	2.573609165626241015e-06	-6.453540638993978289e-06
1.910356783919597845e+01	2.914750726826953491e-05	3.153445627098463957e-06	-5.894288326670906684e-06
1.960603015075376732e+01	2.573269984508367615e-05	2.413879813686167649e-06	-5.078695604423074227e-06
2.010849246231155618e+01	2.395443220398071568e-05	9.134544965253117492e-07	-4.169806823419831196e-06
2.061095477386934505e+01	2.159823253632646304e-05	6.097971928150261920e-08	-3.454408008137180534e-06
2.111341708542713391e+01	1.749222357621985584e-05	6.301575381574897247e-07	-3.052959087090491666e-06
2.161587939698492278e+01	1.386305816868868286e-05	1.186660144537431241e-06	-2.741273639801282687e-06
2.211834170854271164e+01	1.280255271900994517e-05	2.577061372653937516e-07	-2.169385064031726850e-06
2.262080402010050051e+01	1.254296373588338873e-05	-9.808360425344795657e-07	-1.557812587785397495e-06
2.312326633165828937e+01	1.036389378124808598e-05	-7.205897336556265366e-07	-1.338559693362746506e-06
2.362572864321607824e+01	7.664874978391012170e-06	6.728412171550457042e-08	-1.265345661228552910e-06
2.412819095477386711e+01	7.383850281111583145e-06	-6.019575062108112845e-07	-9.193281342361477248e-07
2.463065326633165597e+01	7.692248256645115058e-06	-1.556529281969155472e-06	-5.213121325052276828e-07
2.513311557788944484e+01	5.857252342458920691e-06	-9.205256538752661490e-07	-5.197970596316547113e-07
2.563557788944723370e+01	4.412793851186183086e-06	-4.534778998916047839e-07	-5.112435876059188837e-07
2.613804020100502257e+01	5.159326883388790762e-06	-1.389105686838206914e-06	-1.843970899634281239e-07
2.664050251256281143e+01	4.718773814707378939e-06	-1.454970763500662302e-06	-7.845639821430813590e-08
2.714296482412060030e+01	3.067026641561668394e-06	-6.199595381843368875e-07	-2.021112981204308514e-07
2.764542713567838916e+01	3.498293338663613686e-06	-1.172929476905895186e-06	-5.054978105635699868e-09
2.814788944723617803e+01	3.728432182499401112e-06	-1.556761716509106932e-06	1.583711994935249277e-07
2.865035175879396689e+01	2.312007098210973219e-06	-7.403379423928064700e-07	-1.076838406404739131e-08
2.915281407035175576e+01	2.581673317077963742e-06	-1.074965388295920379e-06	1.165596771342643165e-07
2.965527638190954463e+01	2.951993190579246800e-06	-1.472596866309503038e-06	2.602326304535715381e-07
3.015773869346733349e+01	1.744585663480944008e-06	-7.136440026690359498e-07	8.546970440606909903e-08
3.066020100502512236e+01	2.132453910192705299e-06	-1.080338504659782309e-06	2.075166198760833043e-07
3.116266331658291122e+01	2.294638971466286593e-06	-1.288738810638774236e-06	3.009687563955696951e-07
3.166512562814070009e+01	1.317697822947767440e-06	-6.311112401654166303e-07	1.210328898323263810e-07
3.216758793969848540e+01	1.945945788116682122e-06	-1.144629306564169918e-06	2.828803165984782069e-07
3.267005025125627782e+01	1.691123267762264865e-06	-1.010564059773523694e-06	2.709142494276424139e-07
3.317251256281406313e+01	1.147252078604277990e-06	-6.238716515880464239e-07	1.424087068186077992e-07
3.367497487437184844e+01	1.780339794598402797e-06	-1.161114528801846664e-06	3.543184270811694440e-07
3.417743718592964086e+01	1.127877740951541109e-06	-6.832814472234745249e-07	1.871346534677283374e-07
3.467989949748743328e+01	1.213097724188555760e-06	-7.756539076015100964e-07	2.386125235994661650e-07
3.518236180904521859e+01	1.445874453891505535e-06	-9.782658929706510119e-07	3.047793668774277550e-07
3.568482412060300391e+01	8.046353100954266967e-07	-4.940879916927764064e-07	1.538491970695096313e-07
3.618728643216079632e+01	1.352467616755729805e-06	-9.531415711130991791e-07	3.169101272608143958e-07
3.668974874371858874e+01	8.936635400166054456e-07	-5.987735207174902343e-07	2.017243340321243938e-07
3.719221105527637405e+01	9.388026602355121408e-07	-6.577640079363150492e-07	2.278989629973063488e-07
3.769467336683415937e+01	1.096010243452529853e-06	-7.886832858308245453e-07	2.802173856915225627e-07
3.819713567839195179e+01	6.372259964267455518e-07	-4.373673238598467378e-07	1.567637407185949822e-07
3.869959798994974420e+01	1.107314656649683570e-06	-8.220164417210859824e-07	2.974335496889612934e-07
3.920206030150752952e+01	6.112749436774909692e-07	-4.291774027452980249e-07	1.605650417309396160e-07
3.970452261306531483e+01	8.868895069921597383e-07	-6.674076968386522168e-07	2.510861195413251089e-07
4.020698492462310725e+01	7.201657617609172232e-07	-5.343736912704002156e-07	2.076466710395073678e-07
4.070944723618089967e+01	6.377370995591644096e-07	-4.787862286303456039e-07	1.879995579948502521e-07
4.121190954773868498e+01	8.114516363945107656e-07	-6.253000562320502467e-07	2.465864131329735827e-07
4.171437185929647029e+01	4.750320917976497096e-07	-3.508889952155652211e-07	1.414541527747542886e-07
4.221683417085426271e+01	8.138003955356646929e-07	-6.452635077753914947e-07	2.604994765407015645e-07
4.271929648241205513e+01	4.197442269703653407e-07	-3.092315815129964928e-07	1.257416082616494793e-07
4.322175879396984044e+01	7.205024735088888157e-07	-5.815739791778548103e-07	2.466029579818994167e-07
4.372422110552762575e+01	4.326878341465414344e-07	-3.318343884147602804e-07	1.370715816850424094e-07
4.422668341708541817e+01	6.044925875489030744e-07	-4.866724119652343971e-07	2.102789541925594592e-07
4.472914572864321059e+01	4.635669637570102419e-07	-3.709240070097765260e-07	1.584788330504115651e-07
4.523160804020099590e+01	4.994663992681538215e-07	-3.996146841344805231e-07	1.710483313018295702e-07
4.573407035175878121e+01	4.842715079455347746e-07	-3.971870426769180680e-07	1.773517734666401213e-07
4.623653266331657363e+01	4.055517711979496879e-07	-3.280490017040724786e-07	1.435117112408758468e-07
4.673899497487436605e+01	4.914855481122581891e-07	-4.076694767428414381e-07	1.851995276120466273e-07
4.724145728643215136e+01	3.344683060154881026e-07	-2.735092822999270161e-07	1.246618574815339612e-07
4.774391959798993668e+01	4.869028314524279827e-07	-4.101360292826822510e-07	1.853766163190042443e-07
4.824638190954772909e+01	2.902394332228288961e-07	-2.347106254200159042e-07	1.077135069055950208e-07
4.874884422110552151e+01	4.627495385371212235e-07	-3.984760642561419374e-07	1.863119520499097676e-07
4.925130653266330683e+01	2.560815555373764193e-07	-2.086740687879211002e-07	9.619125665548786109e-08
4.975376884422109214e+01	4.341489738597599746e-07	-3.761053507908927327e-07	1.808998208027597998e-07
5.025623115577888456e+01	2.280646990496215370e-07	-1.906627832929615368e-07	9.093649328142865827e-08
5.075869346733667697e+01	4.104518579647362609e-07	-3.570081844479113091e-07	1.697724235940252835e-07
5.126115577889446229e+01	2.107158527513993126e-07	-1.753321486956495568e-07	8.496749782476536299e-08
5.176361809045224760e+01	3.781642996205194197e-07	-3.353065190759010623e-07	1.636032207061114041e-07
5.226608040201004002e+01	1.950554772080113387e-07	-1.636069807311463438e-07	7.952711807212012986e-08
5.276854271356783244e+01	3.470670605416172975e-07	-3.092112356847053106e-07	1.551410784839209253e-07
5.327100502512561775e+01	1.798681803404613437e-07	-1.550556199737979690e-07	7.755405551882679980e-08
5.377346733668340306e+01	3.225239487026948074e-07	-2.881591978282920319e-07	1.429254153316362300e-07
5.427592964824119548e+01	1.725108335352289012e-07	-1.480961623679229056e-07	7.476113322702450644e-08
5.477839195979898790e+01	2.901866937771756531e-07	-2.637559622115657393e-07	1.346053058122078241e-07
5.528085427135677321e+01	1.662354780567859287e-07	-1.453156240196044071e-07	7.397036812737225334e-08
5.578331658291455852e+01	2.589065979172713255e-07	-2.353274560325060672e-07	1.224667177399384555e-07
5.628577889447235094e+01	1.629879750254453912e-07	-1.458611545934525524e-07	7.637002742941860610e-08
5.678824120603014336e+01	2.285735837199477654e-07	-2.089812895262280328e-07	1.079934118996098588e-07
5.729070351758792867e+01	1.681366553954566920e-07	-1.504587529841777569e-07	7.831817555590478492e-08
5.779316582914571399e+01	1.926993208891186990e-07	-1.777209185399442499e-07	9.507373656514229163e-08
5.829562814070350640e+01	1.711893106970117372e-07	-1.577083593122456501e-07	8.405505642096510311e-08
5.879809045226129882e+01	1.601466468466653326e-07	-1.468593196714464294e-07	7.887551607761318120e-08
5.930055276381908413e+01	1.777559004021235728e-07	-1.650176763731254165e-07	8.911957587048034139e-08
5.980301507537686945e+01	1.293743352546963505e-07	-1.195083458655324856e-07	6.475381917950617742e-08
6.030547738693466187e+01	1.834596104180805779e-07	-1.720445247176924160e-07	9.257533302889370705e-08
6.080793969849245428e+01	1.045701813118687672e-07	-9.544641140982597455e-08	5.293529213607645605e-08
6.131040201005023960e+01	1.789654014582867925e-07	-1.710047597320433684e-07	9.507830543788671255e-08
6.181286432160802491e+01	8.947980468872853272e-08	-8.265654408639812541e-08	4.598223327095251815e-08
6.231532663316581733e+01	1.686514798716572899e-07	-1.606293322861492646e-07	8.880954256296859530e-08
6.281778894472360975e+01	8.931031633733079695e-08	-8.273217027767605852e-08	4.643215413923808622e-08
6.332025125628139506e+01	1.435623557000970196e-07	-1.385010446914508666e-07	7.797464066056715343e-08
6.382271356783918037e+01	9.915906288658781885e-08	-9.381481082155936670e-08	5.288876330971061431e-08
6.432517587939697989e+01	1.134762920332783266e-07	-1.088083615785645873e-07	6.241200126210012491e-08
6.482763819095477231e+01	1.120028326320186759e-07	-1.082884586399080770e-07	6.228162376213088802e-08
6.533010050251256473e+01	8.516679826362916406e-08	-8.176353444972072873e-08	4.689811229438046764e-08
6.583256281407034294e+01	1.234570988217229706e-07	-1.199762996657840575e-07	6.845173641581537414e-08
6.633502512562813536e+01	6.561797195268388263e-08	-6.212793740632148837e-08	3.639153720588279331e-08
6.683748743718592777e+01	1.198773199972606208e-07	-1.187207620604870116e-07	6.966632215034488060e-08
6.733994974874370598e+01	6.218609682237271056e-08	-5.992989932054300797e-08	3.526212628869841717e-08
6.784241206030149840e+01	1.027005835948891295e-07	-1.011249805921767154e-07	5.929211377223160542e-08
6.834487437185929082e+01	7.390707893648390768e-08	-7.198919576154207359e-08	4.247882232021988149e-08
6.884733668341708324e+01	7.629570847553028865e-08	-7.552244745562804830e-08	4.499727989445659692e-08
6.934979899497487565e+01	8.784957195956590790e-08	-8.747550398782234891e-08	5.194615650416815583e-08
6.985226130653265386e+01	5.433313080437347219e-08	-5.295154521068546346e-08	3.196586447484569696e-08
7.035472361809044628e+01	9.298460518333660707e-08	-9.355888902535962899e-08	5.655454558415734053e-08
7.085718592964823870e+01	4.676898803600556031e-08	-4.611297929277867925e-08	2.804321961401652145e-08
7.135964824120601691e+01	8.174657959591466980e-08	-8.246126735112116528e-08	4.969478721352873178e-08
7.186211055276380932e+01	5.711955210028618045e-08	-5.666674900254008954e-08	3.431715423970639824e-08
7.236457286432160174e+01	5.893246866723295734e-08	-5.936972182084784548e-08	3.671248626224977239e-08
7.286703517587939416e+01	6.976388197971985806e-08	-7.124245718230773541e-08	4.399455662318620227e-08
7.336949748743718658e+01	4.088265733410743051e-08	-4.089856197097484822e-08	2.527773236361860199e-08
7.387195979899496479e+01	7.402067151634772038e-08	-7.553594352920565870e-08	4.646957173591644292e-08
7.437442211055275720e+01	3.933419544284906692e-08	-3.932165668020310071e-08	2.446180918004571992e-08
7.487688442211054962e+01	5.928145463728312387e-08	-6.108071592108582304e-08	3.825303486008075799e-08
7.537934673366832783e+01	5.112483896349493916e-08	-5.250238182857219661e-08	3.285635040119401112e-08
7.588180904522612025e+01	3.989759166062697199e-08	-4.057553359397888190e-08	2.562255104089738082e-08
7.638427135678391267e+01	6.081719036953909616e-08	-6.295536683275713449e-08	3.975588411591263877e-08
7.688673366834170508e+01	3.091166043714472083e-08	-3.149497536207856711e-08	1.999708133079361953e-08
7.738919597989949750e+01	5.557899673399799819e-08	-5.793748601341356147e-08	3.651280238392950925e-08
7.789165829145727571e+01	3.946876498583192684e-08	-4.063592493645529709e-08	2.570403912642496028e-08
7.839412060301506813e+01	3.481962156033634082e-08	-3.586264364658433764e-08	2.325961588494191759e-08
7.889658291457286055e+01	4.609026522247506927e-08	-4.827599013900876578e-08	3.127793791648851106e-08
7.939904522613063875e+01	2.317881756370486988e-08	-2.400877629579709856e-08	1.549359537502475680e-08
7.990150753768843117e+01	4.524809751672616661e-08	-4.767439969185282415e-08	3.054141863663809886e-08
8.040396984924622359e+01	4.688088849855621306e-08	-4.932170123292565354e-08	3.165086661697173164e-08
8.090643216080401601e+01	2.848326436740745855e-08	-2.959504298023694302e-08	1.916304446666359253e-08
8.140889447236180843e+01	3.000856023197145349e-08	-3.146018269322907221e-08	2.052115877537935280e-08
8.191135678391958663e+01	4.286769321080894633e-08	-4.549670324380404918e-08	2.960811353844071190e-08
8.241381909547737905e+01	3.846558999359380062e-08	-4.072423925922388662e-08	2.651380330294844580e-08
8.291628140703517147e+01	2.365632195341487562e-08	-2.470792074966366076e-08	1.620951946144984801e-08
8.341874371859294968e+01	2.377139961580333514e-08	-2.508640714636565991e-08	1.661104123784159947e-08
8.392120603015074209e+01	3.564531338346952656e-08	-3.827781643571725659e-08	2.530812885522314223e-08
8.442366834170853451e+01	3.594246382476421005e-08	-3.861262817079704393e-08	2.551770714874279041e-08
8.492613065326632693e+01	2.337960693076366788e-08	-2.477440936978117531e-08	1.644903281289783798e-08
8.542859296482411935e+01	1.894580904786473836e-08	-2.003585911752380602e-08	1.345365735490966107e-08
8.593105527638189756e+01	2.832958361203487160e-08	-3.064401815413638412e-08	2.060054327413120547e-08
8.643351758793968997e+01	3.339340405399091541e-08	-3.634596843264900062e-08	2.440734885544743529e-08
8.693597989949748239e+01	2.446204249733903897e-08	-2.637484727463455836e-08	1.774180523004279793e-08
8.743844221105526060e+01	1.613933529543837600e-08	-1.714175907157443113e-08	1.163038483540239963e-08
8.794090452261305302e+01	2.105205641440203863e-08	-2.281122975621920164e-08	1.556386627398641878e-08
8.844336683417084544e+01	2.895800190307667768e-08	-3.180755474290291825e-08	2.168892128147915105e-08
8.894582914572863785e+01	2.581077394093190205e-08	-2.828462108633565273e-08	1.928849842891393333e-08
8.944829145728643027e+01	1.651620011303407985e-08	-1.782396428877677857e-08	1.219958943722681831e-08
8.995075376884420848e+01	1.508336960949700503e-08	-1.629695811072502050e-08	1.124475970097419569e-08
9.045321608040200090e+01	2.231024007053163909e-08	-2.458553723579998711e-08	1.698965125662486382e-08
9.095567839195979332e+01	2.559916731259732068e-08	-2.837332658724970593e-08	1.960070807737291031e-08
9.145814070351757152e+01	1.904935914427096880e-08	-2.096342043603296903e-08	1.449596085799579365e-08
9.196060301507536394e+01	1.254355857829867305e-08	-1.361298265578595911e-08	9.461038028824218539e-09
9.246306532663315636e+01	1.527486250479297925e-08	-1.678914445199394488e-08	1.172453614477258677e-08
9.296552763819094878e+01	2.155762258895913962e-08	-2.400414396306707782e-08	1.676603467424385114e-08
9.346798994974874120e+01	2.121158168940300799e-08	-2.364923398209980892e-08	1.651900735136623312e-08
9.397045226130651940e+01	1.448674290389927321e-08	-1.601471861507499056e-08	1.120560662747639047e-08
9.447291457286431182e+01	1.078108763581965405e-08	-1.182707454011524667e-08	8.317541397074334795e-09
9.497537688442210424e+01	1.484834072378519413e-08	-1.651073616757123776e-08	1.163525584542999350e-08
9.547783919597988245e+01	1.962254637353936314e-08	-2.199696175497417973e-08	1.549703009007827070e-08
9.598030150753767487e+01	1.761875965044096415e-08	-1.973930986280135710e-08	1.391102563957694396e-08
9.648276381909546728e+01	1.168869865280206642e-08	-1.299639027574203159e-08	9.179406378848073087e-09
9.698522613065325970e+01	9.625002027568157139e-09	-1.066957158683728304e-08	7.568478807677560336e-09
9.748768844221105212e+01	1.366107028471648155e-08	-1.530891525812249200e-08	1.086615554310448207e-08
9.799015075376883033e+01	1.737073481591027513e-08	-1.957112623524345693e-08	1.388448377705566498e-08
9.849261306532662275e+01	1.509621590326277685e-08	-1.699160020486663358e-08	1.205905000662332951e-08
9.899507537688441516e+01	1.001334334248229092e-08	-1.120284980180284467e-08	7.968496477537007245e-09
9.949753768844219337e+01	8.462026476660726898e-09	-9.453935017918178586e-09	6.749612833188710344e-09
1.000000000000000000e+02	1.196046180104914381e-08	-1.347848462634242583e-08	9.625205197655380767e-09


==> dat/1dbte_with_E/Ewt_10K_Nx200_Nr511_l8_dt_1e-4_rel_error_00.csv <==
x	ne	Te
-1.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
-9.998753895176573092e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.995015891261738172e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.988786919844435674e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.980068533314934154e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.968862904477931997e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.955172826011059461e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.939001709768877646e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.920353585932577545e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.899233102005571272e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.875645521655237458e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.849596723401105036e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.821093199149804054e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.790142052577145426e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.756750997357735988e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.720928355242569596e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.682683053985071675e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.642024625116116798e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.598963201568569970e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.553509515151947795e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.505674893877829046e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.455471259136670747e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.402911122726755888e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.348007583735983284e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.290774325277305623e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.231225611078607285e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.169376281927887895e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.105241751974622044e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.038838004888235522e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.970181589874635097e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.899289617551803255e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.826179755685469308e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.750870224785937124e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.673379793567146390e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.593727774269119823e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.511934017844946521e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.428018909013507143e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.342003361179175513e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.253908811219762276e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.163757214143991803e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.071571037619853506e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.977373256375193122e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.881187346471923982e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.783037279455299329e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.682947516379707853e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.580943001712454610e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.477049157117091616e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.371291875117789161e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.263697512646394294e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.154292884473713032e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.043105256526721591e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.930162339093317581e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.815492279916337548e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.699123657178551738e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.581085472380376888e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.461407143112096740e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.340118495722386616e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.217249757884952821e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.092831551065166495e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.966894882888559293e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.839471139413062728e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.710592077306947401e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.580289815934401654e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.448596829350704773e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.315545938209014221e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.181170301580774185e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.045503408691774938e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.908579070575938008e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.770431411648895503e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.631094861203478019e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.490604144829201672e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.348994275757930850e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.206300546137843877e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.062558518237891492e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.917804015584931410e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.772073114035760510e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.625402132786245679e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.477827625319824811e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.329386370297612863e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.180115362392382239e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.030051803068727345e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.879233091311665382e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.727696814306032058e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.575480738068965936e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.422622798037831759e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.269161089615901461e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.115133858678190648e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.960579492039781213e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.805536507889023146e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.650043546187992261e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.494139359042609416e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.337862801044791550e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.181252819589080488e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.024348445166134158e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.671887816355072776e-02	0.000000000000000000e+00	0.000000000000000000e+00
-7.098129964801590253e-02	0.000000000000000000e+00	0.000000000000000000e+00
-5.522603110450816782e-02	0.000000000000000000e+00	0.000000000000000000e+00
-3.945699907625282304e-02	0.000000000000000000e+00	0.000000000000000000e+00
-2.367813353662409984e-02	0.000000000000000000e+00	0.000000000000000000e+00
-7.893366909713211629e-03	0.000000000000000000e+00	0.000000000000000000e+00
7.893366909713310509e-03	0.000000000000000000e+00	0.000000000000000000e+00
2.367813353662397841e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.945699907625269814e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.522603110450804292e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.098129964801599967e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.671887816355082490e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.024348445166132909e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.181252819589079239e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.337862801044790162e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.494139359042608306e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.650043546187993093e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.805536507889022035e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.960579492039780103e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.115133858678189538e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.269161089615900351e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.422622798037832592e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.575480738068967046e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.727696814306030948e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.879233091311663717e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.030051803068726235e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.180115362392381129e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.329386370297611752e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.477827625319823701e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.625402132786244014e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.772073114035759400e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.917804015584930299e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.062558518237890381e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.206300546137840546e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.348994275757929739e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.490604144829198341e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.631094861203476909e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.770431411648896614e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.908579070575935233e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.045503408691773828e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.181170301580771964e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.315545938209013110e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.448596829350704773e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.580289815934400544e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.710592077306947401e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.839471139413060508e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.966894882888559293e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.092831551065164275e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.217249757884950601e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.340118495722386616e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.461407143112095630e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.581085472380375778e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.699123657178549518e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.815492279916336438e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.930162339093317581e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.043105256526719371e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.154292884473711922e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.263697512646390964e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.371291875117788051e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.477049157117090505e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.580943001712453500e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.682947516379706743e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.783037279455297108e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.881187346471922872e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.977373256375193122e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.071571037619852396e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.163757214143990693e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.253908811219760056e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.342003361179174403e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.428018909013503812e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.511934017844945410e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.593727774269117603e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.673379793567147500e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.750870224785936013e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.826179755685469308e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.899289617551802145e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.970181589874635097e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.038838004888234412e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.105241751974622044e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.169376281927885675e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.231225611078606175e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.290774325277303403e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.348007583735982173e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.402911122726754778e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.455471259136670747e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.505674893877827936e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.553509515151947795e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.598963201568568859e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.642024625116116798e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.682683053985071675e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.720928355242569596e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.756750997357734878e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.790142052577144316e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.821093199149804054e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.849596723401105036e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.875645521655237458e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.899233102005571272e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.920353585932577545e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.939001709768877646e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.955172826011058351e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.968862904477931997e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.980068533314933044e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.988786919844435674e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.995015891261737062e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.998753895176573092e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00


==> dat/1dbte_with_E/Ewt_10K_Nx200_Nr511_l8_dt_1e-4_rel_error_02.csv <==
x	ne	Te
-1.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
-9.998753895176573092e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.995015891261738172e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.988786919844435674e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.980068533314934154e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.968862904477931997e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.955172826011059461e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.939001709768877646e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.920353585932577545e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.899233102005571272e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.875645521655237458e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.849596723401105036e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.821093199149804054e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.790142052577145426e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.756750997357735988e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.720928355242569596e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.682683053985071675e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.642024625116116798e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.598963201568569970e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.553509515151947795e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.505674893877829046e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.455471259136670747e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.402911122726755888e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.348007583735983284e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.290774325277305623e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.231225611078607285e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.169376281927887895e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.105241751974622044e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.038838004888235522e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.970181589874635097e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.899289617551803255e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.826179755685469308e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.750870224785937124e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.673379793567146390e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.593727774269119823e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.511934017844946521e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.428018909013507143e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.342003361179175513e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.253908811219762276e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.163757214143991803e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.071571037619853506e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.977373256375193122e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.881187346471923982e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.783037279455299329e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.682947516379707853e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.580943001712454610e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.477049157117091616e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.371291875117789161e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.263697512646394294e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.154292884473713032e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.043105256526721591e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.930162339093317581e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.815492279916337548e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.699123657178551738e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.581085472380376888e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.461407143112096740e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.340118495722386616e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.217249757884952821e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.092831551065166495e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.966894882888559293e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.839471139413062728e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.710592077306947401e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.580289815934401654e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.448596829350704773e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.315545938209014221e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.181170301580774185e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.045503408691774938e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.908579070575938008e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.770431411648895503e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.631094861203478019e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.490604144829201672e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.348994275757930850e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.206300546137843877e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.062558518237891492e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.917804015584931410e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.772073114035760510e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.625402132786245679e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.477827625319824811e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.329386370297612863e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.180115362392382239e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.030051803068727345e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.879233091311665382e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.727696814306032058e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.575480738068965936e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.422622798037831759e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.269161089615901461e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.115133858678190648e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.960579492039781213e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.805536507889023146e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.650043546187992261e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.494139359042609416e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.337862801044791550e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.181252819589080488e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.024348445166134158e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.671887816355072776e-02	0.000000000000000000e+00	0.000000000000000000e+00
-7.098129964801590253e-02	0.000000000000000000e+00	0.000000000000000000e+00
-5.522603110450816782e-02	0.000000000000000000e+00	0.000000000000000000e+00
-3.945699907625282304e-02	0.000000000000000000e+00	0.000000000000000000e+00
-2.367813353662409984e-02	0.000000000000000000e+00	0.000000000000000000e+00
-7.893366909713211629e-03	0.000000000000000000e+00	0.000000000000000000e+00
7.893366909713310509e-03	0.000000000000000000e+00	0.000000000000000000e+00
2.367813353662397841e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.945699907625269814e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.522603110450804292e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.098129964801599967e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.671887816355082490e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.024348445166132909e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.181252819589079239e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.337862801044790162e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.494139359042608306e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.650043546187993093e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.805536507889022035e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.960579492039780103e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.115133858678189538e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.269161089615900351e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.422622798037832592e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.575480738068967046e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.727696814306030948e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.879233091311663717e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.030051803068726235e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.180115362392381129e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.329386370297611752e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.477827625319823701e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.625402132786244014e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.772073114035759400e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.917804015584930299e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.062558518237890381e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.206300546137840546e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.348994275757929739e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.490604144829198341e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.631094861203476909e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.770431411648896614e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.908579070575935233e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.045503408691773828e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.181170301580771964e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.315545938209013110e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.448596829350704773e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.580289815934400544e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.710592077306947401e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.839471139413060508e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.966894882888559293e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.092831551065164275e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.217249757884950601e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.340118495722386616e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.461407143112095630e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.581085472380375778e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.699123657178549518e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.815492279916336438e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.930162339093317581e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.043105256526719371e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.154292884473711922e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.263697512646390964e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.371291875117788051e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.477049157117090505e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.580943001712453500e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.682947516379706743e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.783037279455297108e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.881187346471922872e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.977373256375193122e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.071571037619852396e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.163757214143990693e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.253908811219760056e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.342003361179174403e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.428018909013503812e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.511934017844945410e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.593727774269117603e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.673379793567147500e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.750870224785936013e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.826179755685469308e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.899289617551802145e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.970181589874635097e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.038838004888234412e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.105241751974622044e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.169376281927885675e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.231225611078606175e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.290774325277303403e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.348007583735982173e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.402911122726754778e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.455471259136670747e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.505674893877827936e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.553509515151947795e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.598963201568568859e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.642024625116116798e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.682683053985071675e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.720928355242569596e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.756750997357734878e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.790142052577144316e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.821093199149804054e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.849596723401105036e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.875645521655237458e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.899233102005571272e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.920353585932577545e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.939001709768877646e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.955172826011058351e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.968862904477931997e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.980068533314933044e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.988786919844435674e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.995015891261737062e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.998753895176573092e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00


==> dat/1dbte_with_E/Ewt_10K_Nx200_Nr511_l8_dt_1e-4_rel_error_04.csv <==
x	ne	Te
-1.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
-9.998753895176573092e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.995015891261738172e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.988786919844435674e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.980068533314934154e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.968862904477931997e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.955172826011059461e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.939001709768877646e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.920353585932577545e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.899233102005571272e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.875645521655237458e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.849596723401105036e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.821093199149804054e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.790142052577145426e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.756750997357735988e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.720928355242569596e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.682683053985071675e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.642024625116116798e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.598963201568569970e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.553509515151947795e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.505674893877829046e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.455471259136670747e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.402911122726755888e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.348007583735983284e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.290774325277305623e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.231225611078607285e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.169376281927887895e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.105241751974622044e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.038838004888235522e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.970181589874635097e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.899289617551803255e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.826179755685469308e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.750870224785937124e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.673379793567146390e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.593727774269119823e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.511934017844946521e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.428018909013507143e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.342003361179175513e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.253908811219762276e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.163757214143991803e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.071571037619853506e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.977373256375193122e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.881187346471923982e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.783037279455299329e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.682947516379707853e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.580943001712454610e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.477049157117091616e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.371291875117789161e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.263697512646394294e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.154292884473713032e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.043105256526721591e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.930162339093317581e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.815492279916337548e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.699123657178551738e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.581085472380376888e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.461407143112096740e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.340118495722386616e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.217249757884952821e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.092831551065166495e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.966894882888559293e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.839471139413062728e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.710592077306947401e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.580289815934401654e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.448596829350704773e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.315545938209014221e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.181170301580774185e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.045503408691774938e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.908579070575938008e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.770431411648895503e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.631094861203478019e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.490604144829201672e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.348994275757930850e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.206300546137843877e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.062558518237891492e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.917804015584931410e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.772073114035760510e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.625402132786245679e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.477827625319824811e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.329386370297612863e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.180115362392382239e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.030051803068727345e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.879233091311665382e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.727696814306032058e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.575480738068965936e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.422622798037831759e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.269161089615901461e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.115133858678190648e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.960579492039781213e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.805536507889023146e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.650043546187992261e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.494139359042609416e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.337862801044791550e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.181252819589080488e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.024348445166134158e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.671887816355072776e-02	0.000000000000000000e+00	0.000000000000000000e+00
-7.098129964801590253e-02	0.000000000000000000e+00	0.000000000000000000e+00
-5.522603110450816782e-02	0.000000000000000000e+00	0.000000000000000000e+00
-3.945699907625282304e-02	0.000000000000000000e+00	0.000000000000000000e+00
-2.367813353662409984e-02	0.000000000000000000e+00	0.000000000000000000e+00
-7.893366909713211629e-03	0.000000000000000000e+00	0.000000000000000000e+00
7.893366909713310509e-03	0.000000000000000000e+00	0.000000000000000000e+00
2.367813353662397841e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.945699907625269814e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.522603110450804292e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.098129964801599967e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.671887816355082490e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.024348445166132909e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.181252819589079239e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.337862801044790162e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.494139359042608306e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.650043546187993093e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.805536507889022035e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.960579492039780103e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.115133858678189538e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.269161089615900351e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.422622798037832592e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.575480738068967046e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.727696814306030948e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.879233091311663717e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.030051803068726235e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.180115362392381129e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.329386370297611752e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.477827625319823701e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.625402132786244014e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.772073114035759400e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.917804015584930299e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.062558518237890381e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.206300546137840546e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.348994275757929739e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.490604144829198341e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.631094861203476909e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.770431411648896614e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.908579070575935233e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.045503408691773828e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.181170301580771964e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.315545938209013110e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.448596829350704773e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.580289815934400544e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.710592077306947401e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.839471139413060508e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.966894882888559293e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.092831551065164275e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.217249757884950601e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.340118495722386616e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.461407143112095630e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.581085472380375778e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.699123657178549518e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.815492279916336438e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.930162339093317581e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.043105256526719371e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.154292884473711922e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.263697512646390964e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.371291875117788051e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.477049157117090505e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.580943001712453500e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.682947516379706743e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.783037279455297108e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.881187346471922872e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.977373256375193122e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.071571037619852396e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.163757214143990693e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.253908811219760056e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.342003361179174403e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.428018909013503812e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.511934017844945410e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.593727774269117603e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.673379793567147500e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.750870224785936013e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.826179755685469308e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.899289617551802145e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.970181589874635097e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.038838004888234412e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.105241751974622044e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.169376281927885675e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.231225611078606175e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.290774325277303403e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.348007583735982173e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.402911122726754778e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.455471259136670747e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.505674893877827936e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.553509515151947795e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.598963201568568859e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.642024625116116798e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.682683053985071675e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.720928355242569596e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.756750997357734878e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.790142052577144316e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.821093199149804054e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.849596723401105036e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.875645521655237458e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.899233102005571272e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.920353585932577545e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.939001709768877646e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.955172826011058351e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.968862904477931997e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.980068533314933044e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.988786919844435674e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.995015891261737062e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.998753895176573092e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00


==> dat/1dbte_with_E/Ewt_10K_Nx200_Nr511_l8_dt_1e-4_rel_error_06.csv <==
x	ne	Te
-1.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
-9.998753895176573092e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.995015891261738172e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.988786919844435674e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.980068533314934154e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.968862904477931997e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.955172826011059461e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.939001709768877646e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.920353585932577545e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.899233102005571272e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.875645521655237458e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.849596723401105036e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.821093199149804054e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.790142052577145426e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.756750997357735988e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.720928355242569596e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.682683053985071675e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.642024625116116798e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.598963201568569970e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.553509515151947795e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.505674893877829046e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.455471259136670747e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.402911122726755888e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.348007583735983284e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.290774325277305623e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.231225611078607285e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.169376281927887895e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.105241751974622044e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.038838004888235522e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.970181589874635097e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.899289617551803255e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.826179755685469308e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.750870224785937124e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.673379793567146390e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.593727774269119823e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.511934017844946521e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.428018909013507143e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.342003361179175513e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.253908811219762276e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.163757214143991803e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.071571037619853506e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.977373256375193122e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.881187346471923982e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.783037279455299329e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.682947516379707853e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.580943001712454610e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.477049157117091616e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.371291875117789161e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.263697512646394294e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.154292884473713032e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.043105256526721591e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.930162339093317581e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.815492279916337548e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.699123657178551738e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.581085472380376888e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.461407143112096740e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.340118495722386616e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.217249757884952821e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.092831551065166495e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.966894882888559293e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.839471139413062728e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.710592077306947401e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.580289815934401654e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.448596829350704773e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.315545938209014221e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.181170301580774185e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.045503408691774938e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.908579070575938008e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.770431411648895503e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.631094861203478019e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.490604144829201672e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.348994275757930850e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.206300546137843877e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.062558518237891492e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.917804015584931410e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.772073114035760510e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.625402132786245679e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.477827625319824811e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.329386370297612863e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.180115362392382239e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.030051803068727345e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.879233091311665382e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.727696814306032058e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.575480738068965936e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.422622798037831759e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.269161089615901461e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.115133858678190648e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.960579492039781213e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.805536507889023146e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.650043546187992261e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.494139359042609416e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.337862801044791550e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.181252819589080488e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.024348445166134158e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.671887816355072776e-02	0.000000000000000000e+00	0.000000000000000000e+00
-7.098129964801590253e-02	0.000000000000000000e+00	0.000000000000000000e+00
-5.522603110450816782e-02	0.000000000000000000e+00	0.000000000000000000e+00
-3.945699907625282304e-02	0.000000000000000000e+00	0.000000000000000000e+00
-2.367813353662409984e-02	0.000000000000000000e+00	0.000000000000000000e+00
-7.893366909713211629e-03	0.000000000000000000e+00	0.000000000000000000e+00
7.893366909713310509e-03	0.000000000000000000e+00	0.000000000000000000e+00
2.367813353662397841e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.945699907625269814e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.522603110450804292e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.098129964801599967e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.671887816355082490e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.024348445166132909e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.181252819589079239e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.337862801044790162e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.494139359042608306e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.650043546187993093e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.805536507889022035e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.960579492039780103e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.115133858678189538e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.269161089615900351e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.422622798037832592e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.575480738068967046e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.727696814306030948e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.879233091311663717e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.030051803068726235e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.180115362392381129e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.329386370297611752e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.477827625319823701e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.625402132786244014e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.772073114035759400e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.917804015584930299e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.062558518237890381e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.206300546137840546e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.348994275757929739e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.490604144829198341e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.631094861203476909e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.770431411648896614e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.908579070575935233e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.045503408691773828e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.181170301580771964e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.315545938209013110e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.448596829350704773e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.580289815934400544e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.710592077306947401e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.839471139413060508e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.966894882888559293e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.092831551065164275e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.217249757884950601e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.340118495722386616e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.461407143112095630e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.581085472380375778e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.699123657178549518e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.815492279916336438e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.930162339093317581e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.043105256526719371e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.154292884473711922e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.263697512646390964e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.371291875117788051e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.477049157117090505e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.580943001712453500e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.682947516379706743e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.783037279455297108e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.881187346471922872e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.977373256375193122e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.071571037619852396e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.163757214143990693e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.253908811219760056e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.342003361179174403e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.428018909013503812e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.511934017844945410e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.593727774269117603e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.673379793567147500e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.750870224785936013e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.826179755685469308e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.899289617551802145e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.970181589874635097e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.038838004888234412e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.105241751974622044e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.169376281927885675e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.231225611078606175e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.290774325277303403e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.348007583735982173e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.402911122726754778e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.455471259136670747e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.505674893877827936e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.553509515151947795e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.598963201568568859e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.642024625116116798e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.682683053985071675e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.720928355242569596e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.756750997357734878e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.790142052577144316e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.821093199149804054e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.849596723401105036e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.875645521655237458e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.899233102005571272e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.920353585932577545e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.939001709768877646e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.955172826011058351e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.968862904477931997e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.980068533314933044e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.988786919844435674e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.995015891261737062e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.998753895176573092e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00


==> dat/1dbte_with_E/Ewt_10K_Nx200_Nr511_l8_dt_1e-4_rel_error_08.csv <==
x	ne	Te
-1.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
-9.998753895176573092e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.995015891261738172e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.988786919844435674e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.980068533314934154e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.968862904477931997e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.955172826011059461e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.939001709768877646e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.920353585932577545e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.899233102005571272e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.875645521655237458e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.849596723401105036e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.821093199149804054e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.790142052577145426e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.756750997357735988e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.720928355242569596e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.682683053985071675e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.642024625116116798e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.598963201568569970e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.553509515151947795e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.505674893877829046e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.455471259136670747e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.402911122726755888e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.348007583735983284e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.290774325277305623e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.231225611078607285e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.169376281927887895e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.105241751974622044e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.038838004888235522e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.970181589874635097e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.899289617551803255e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.826179755685469308e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.750870224785937124e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.673379793567146390e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.593727774269119823e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.511934017844946521e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.428018909013507143e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.342003361179175513e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.253908811219762276e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.163757214143991803e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.071571037619853506e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.977373256375193122e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.881187346471923982e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.783037279455299329e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.682947516379707853e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.580943001712454610e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.477049157117091616e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.371291875117789161e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.263697512646394294e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.154292884473713032e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.043105256526721591e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.930162339093317581e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.815492279916337548e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.699123657178551738e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.581085472380376888e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.461407143112096740e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.340118495722386616e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.217249757884952821e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.092831551065166495e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.966894882888559293e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.839471139413062728e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.710592077306947401e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.580289815934401654e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.448596829350704773e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.315545938209014221e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.181170301580774185e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.045503408691774938e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.908579070575938008e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.770431411648895503e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.631094861203478019e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.490604144829201672e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.348994275757930850e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.206300546137843877e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.062558518237891492e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.917804015584931410e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.772073114035760510e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.625402132786245679e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.477827625319824811e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.329386370297612863e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.180115362392382239e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.030051803068727345e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.879233091311665382e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.727696814306032058e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.575480738068965936e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.422622798037831759e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.269161089615901461e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.115133858678190648e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.960579492039781213e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.805536507889023146e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.650043546187992261e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.494139359042609416e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.337862801044791550e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.181252819589080488e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.024348445166134158e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.671887816355072776e-02	0.000000000000000000e+00	0.000000000000000000e+00
-7.098129964801590253e-02	0.000000000000000000e+00	0.000000000000000000e+00
-5.522603110450816782e-02	0.000000000000000000e+00	0.000000000000000000e+00
-3.945699907625282304e-02	0.000000000000000000e+00	0.000000000000000000e+00
-2.367813353662409984e-02	0.000000000000000000e+00	0.000000000000000000e+00
-7.893366909713211629e-03	0.000000000000000000e+00	0.000000000000000000e+00
7.893366909713310509e-03	0.000000000000000000e+00	0.000000000000000000e+00
2.367813353662397841e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.945699907625269814e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.522603110450804292e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.098129964801599967e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.671887816355082490e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.024348445166132909e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.181252819589079239e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.337862801044790162e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.494139359042608306e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.650043546187993093e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.805536507889022035e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.960579492039780103e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.115133858678189538e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.269161089615900351e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.422622798037832592e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.575480738068967046e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.727696814306030948e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.879233091311663717e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.030051803068726235e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.180115362392381129e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.329386370297611752e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.477827625319823701e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.625402132786244014e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.772073114035759400e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.917804015584930299e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.062558518237890381e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.206300546137840546e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.348994275757929739e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.490604144829198341e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.631094861203476909e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.770431411648896614e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.908579070575935233e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.045503408691773828e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.181170301580771964e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.315545938209013110e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.448596829350704773e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.580289815934400544e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.710592077306947401e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.839471139413060508e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.966894882888559293e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.092831551065164275e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.217249757884950601e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.340118495722386616e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.461407143112095630e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.581085472380375778e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.699123657178549518e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.815492279916336438e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.930162339093317581e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.043105256526719371e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.154292884473711922e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.263697512646390964e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.371291875117788051e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.477049157117090505e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.580943001712453500e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.682947516379706743e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.783037279455297108e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.881187346471922872e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.977373256375193122e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.071571037619852396e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.163757214143990693e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.253908811219760056e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.342003361179174403e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.428018909013503812e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.511934017844945410e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.593727774269117603e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.673379793567147500e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.750870224785936013e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.826179755685469308e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.899289617551802145e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.970181589874635097e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.038838004888234412e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.105241751974622044e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.169376281927885675e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.231225611078606175e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.290774325277303403e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.348007583735982173e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.402911122726754778e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.455471259136670747e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.505674893877827936e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.553509515151947795e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.598963201568568859e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.642024625116116798e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.682683053985071675e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.720928355242569596e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.756750997357734878e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.790142052577144316e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.821093199149804054e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.849596723401105036e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.875645521655237458e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.899233102005571272e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.920353585932577545e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.939001709768877646e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.955172826011058351e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.968862904477931997e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.980068533314933044e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.988786919844435674e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.995015891261737062e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.998753895176573092e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00


==> dat/1dbte_with_E/Ewt_10K_Nx200_Nr511_l8_dt_1e-4_rel_error_10.csv <==
x	ne	Te
-1.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
-9.998753895176573092e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.995015891261738172e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.988786919844435674e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.980068533314934154e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.968862904477931997e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.955172826011059461e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.939001709768877646e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.920353585932577545e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.899233102005571272e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.875645521655237458e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.849596723401105036e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.821093199149804054e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.790142052577145426e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.756750997357735988e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.720928355242569596e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.682683053985071675e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.642024625116116798e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.598963201568569970e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.553509515151947795e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.505674893877829046e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.455471259136670747e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.402911122726755888e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.348007583735983284e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.290774325277305623e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.231225611078607285e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.169376281927887895e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.105241751974622044e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.038838004888235522e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.970181589874635097e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.899289617551803255e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.826179755685469308e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.750870224785937124e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.673379793567146390e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.593727774269119823e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.511934017844946521e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.428018909013507143e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.342003361179175513e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.253908811219762276e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.163757214143991803e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.071571037619853506e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.977373256375193122e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.881187346471923982e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.783037279455299329e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.682947516379707853e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.580943001712454610e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.477049157117091616e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.371291875117789161e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.263697512646394294e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.154292884473713032e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.043105256526721591e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.930162339093317581e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.815492279916337548e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.699123657178551738e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.581085472380376888e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.461407143112096740e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.340118495722386616e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.217249757884952821e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.092831551065166495e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.966894882888559293e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.839471139413062728e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.710592077306947401e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.580289815934401654e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.448596829350704773e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.315545938209014221e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.181170301580774185e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.045503408691774938e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.908579070575938008e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.770431411648895503e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.631094861203478019e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.490604144829201672e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.348994275757930850e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.206300546137843877e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.062558518237891492e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.917804015584931410e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.772073114035760510e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.625402132786245679e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.477827625319824811e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.329386370297612863e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.180115362392382239e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.030051803068727345e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.879233091311665382e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.727696814306032058e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.575480738068965936e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.422622798037831759e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.269161089615901461e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.115133858678190648e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.960579492039781213e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.805536507889023146e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.650043546187992261e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.494139359042609416e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.337862801044791550e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.181252819589080488e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.024348445166134158e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.671887816355072776e-02	0.000000000000000000e+00	0.000000000000000000e+00
-7.098129964801590253e-02	0.000000000000000000e+00	0.000000000000000000e+00
-5.522603110450816782e-02	0.000000000000000000e+00	0.000000000000000000e+00
-3.945699907625282304e-02	0.000000000000000000e+00	0.000000000000000000e+00
-2.367813353662409984e-02	0.000000000000000000e+00	0.000000000000000000e+00
-7.893366909713211629e-03	0.000000000000000000e+00	0.000000000000000000e+00
7.893366909713310509e-03	0.000000000000000000e+00	0.000000000000000000e+00
2.367813353662397841e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.945699907625269814e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.522603110450804292e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.098129964801599967e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.671887816355082490e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.024348445166132909e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.181252819589079239e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.337862801044790162e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.494139359042608306e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.650043546187993093e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.805536507889022035e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.960579492039780103e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.115133858678189538e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.269161089615900351e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.422622798037832592e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.575480738068967046e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.727696814306030948e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.879233091311663717e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.030051803068726235e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.180115362392381129e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.329386370297611752e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.477827625319823701e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.625402132786244014e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.772073114035759400e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.917804015584930299e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.062558518237890381e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.206300546137840546e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.348994275757929739e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.490604144829198341e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.631094861203476909e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.770431411648896614e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.908579070575935233e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.045503408691773828e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.181170301580771964e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.315545938209013110e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.448596829350704773e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.580289815934400544e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.710592077306947401e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.839471139413060508e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.966894882888559293e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.092831551065164275e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.217249757884950601e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.340118495722386616e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.461407143112095630e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.581085472380375778e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.699123657178549518e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.815492279916336438e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.930162339093317581e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.043105256526719371e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.154292884473711922e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.263697512646390964e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.371291875117788051e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.477049157117090505e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.580943001712453500e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.682947516379706743e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.783037279455297108e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.881187346471922872e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.977373256375193122e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.071571037619852396e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.163757214143990693e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.253908811219760056e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.342003361179174403e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.428018909013503812e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.511934017844945410e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.593727774269117603e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.673379793567147500e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.750870224785936013e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.826179755685469308e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.899289617551802145e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.970181589874635097e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.038838004888234412e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.105241751974622044e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.169376281927885675e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.231225611078606175e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.290774325277303403e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.348007583735982173e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.402911122726754778e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.455471259136670747e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.505674893877827936e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.553509515151947795e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.598963201568568859e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.642024625116116798e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.682683053985071675e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.720928355242569596e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.756750997357734878e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.790142052577144316e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.821093199149804054e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.849596723401105036e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.875645521655237458e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.899233102005571272e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.920353585932577545e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.939001709768877646e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.955172826011058351e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.968862904477931997e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.980068533314933044e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.988786919844435674e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.995015891261737062e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.998753895176573092e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00


==> dat/1dbte_with_E/Ewt_10K_Nx400_Nr511_Nvt64_l8_dt_1e-4.toml <==
["glow_1d"]
L      = 2.54E-2   # m
V0     = 100       # V 
freq   = 13.56e6   # Hz
Tg     = 0         # K
p0     = 1.0       # Torr
gamma  = 0.01      # only used in fluid model

#                  # transport coefficients * n0
De     = 3.86e24   # m^{-1}s^{-1}
mu_e   = 9.66e23   # V^{-1} m^{-1} s^{-1} 

Di     = 2.07e20   # m^{-1} s^{-1}
mu_i   = 4.65e21   # V^{-1} m^{-1} s^{-1}

[solver]
atol           = 1e-12                      # absolute tolerance
rtol           = 1e-10                      # relative tolerance
gmres_atol     = 1e-12                      # tolerances (abs) used in GMRES solver
gmres_rtol     = 1e-10                      # tolerances (abs) used in GMRES solver
gmres_rsrt     = 20                         # number of iterations for GMRES
max_iter       = 300                        # max iterations for the solver
use_gpu        = 1                          # use GPUs 
gpu_device_id  = 0                          # GPU device ID
restore        = 0                          # [1-to restore solver]
rs_idx         = 0                          # restore cycle id    
ic_file        = ""                         # [""- default IC, file path to jump start]
fname          = "1d_glow"                  # IO dump, file prefix
dir            = "1dglow_hybrid/Ewt_10K_Nx400_Nr511_Nvt64_l8_dt_1e-4"   # IO dump, folder is created on the fly if not present
plot_data      = 1                          # plot data  
split_scheme   = 0                          # [0- op split scheme, 1- full implicit solve]
io_cycle       = 1e-1                       # io output every k-th cycle
cp_cycle       = 1e-1                       # checkpoint output every k-th cycle


[chemistry]
Ns             = 2
NT             = 1

[bte]
threads        = 4                          # number of processes used during collision op. assembly 
Np             = 400                        # number of Chebyshev points
Nr             = 511                        # number of B-splines in v-radial   
Nvt            = 64                         # number of ordinates in v-theta
lmax           = 8                          # number of lmodes 
dt             = 1e-4                       # dt/T where T is RF period
collisions     = "lxcat_data/eAr_crs.Biagi.3sp2r" # collision cross-sections
ev_max         = 80                         # eV
ev_extend      = 2                          # [0 =  no extention, 1 = 1.2 ev_max, 2 = log extension (25 * ev_max)]
sp_order       = 3                          # B-spline order
spline_qpts    = 11                         # number of quadrature points to use
Te             = 4                          # eV used to compute electron thermal velocity for v-space normalization
cycles         = 1.01                       # number of cycles to evolve. 










    


==> dat/1dbte_with_E_old/Ewt_10K_Nx100_Nr127_l2_dt_5e-4_00.csv <==
x	ne	Te
-1.000000000000000000e+00	1.249999999999999484e-04	3.999999999999998668e+00
-9.797979797979797789e-01	1.262497449369997984e-04	3.999999999999993339e+00
-9.595959595959595578e-01	1.298974802633202626e-04	4.000000000000000888e+00
-9.393939393939394478e-01	1.357932990477433478e-04	3.999999999999981792e+00
-9.191919191919192267e-01	1.437904174201178433e-04	4.000000000000004441e+00
-8.989898989898990056e-01	1.537451745713584261e-04	4.000000000000004441e+00
-8.787878787878787845e-01	1.655170327534466370e-04	4.000000000000008882e+00
-8.585858585858585634e-01	1.789685772794322356e-04	3.999999999999993783e+00
-8.383838383838383423e-01	1.939655165234339322e-04	3.999999999999999112e+00
-8.181818181818181213e-01	2.103766819206338043e-04	4.000000000000000888e+00
-7.979797979797980112e-01	2.280740279672817687e-04	3.999999999999991562e+00
-7.777777777777777901e-01	2.469326322206981026e-04	4.000000000000005329e+00
-7.575757575757575690e-01	2.668306952992651219e-04	4.000000000000005329e+00
-7.373737373737373479e-01	2.876495408824361263e-04	4.000000000000009770e+00
-7.171717171717171269e-01	3.092736157107294089e-04	4.000000000000007994e+00
-6.969696969696970168e-01	3.315904895857308852e-04	4.000000000000002665e+00
-6.767676767676766847e-01	3.544908553700950693e-04	4.000000000000007994e+00
-6.565656565656565746e-01	3.778685289875399777e-04	4.000000000000002665e+00
-6.363636363636363535e-01	4.016204494228530928e-04	3.999999999999994227e+00
-6.161616161616161325e-01	4.256466787218904954e-04	3.999999999999999112e+00
-5.959595959595959114e-01	4.498504019915724192e-04	4.000000000000004441e+00
-5.757575757575756903e-01	4.741379273998854739e-04	3.999999999999991562e+00
-5.555555555555555802e-01	4.984186861758871986e-04	3.999999999999986233e+00
-5.353535353535352481e-01	5.226052326096993937e-04	3.999999999999983569e+00
-5.151515151515151381e-01	5.466132440525125124e-04	3.999999999999996003e+00
-4.949494949494949170e-01	5.703615209165818116e-04	3.999999999999998224e+00
-4.747474747474746959e-01	5.937719866752307670e-04	3.999999999999998668e+00
-4.545454545454544748e-01	6.167696878628515069e-04	4.000000000000004441e+00
-4.343434343434342537e-01	6.392827940749011258e-04	4.000000000000010658e+00
-4.141414141414141437e-01	6.612425979679017931e-04	4.000000000000007105e+00
-3.939393939393939226e-01	6.825835152594480169e-04	4.000000000000001776e+00
-3.737373737373737015e-01	7.032430847281989465e-04	3.999999999999998224e+00
-3.535353535353534804e-01	7.231619682138786974e-04	3.999999999999992895e+00
-3.333333333333332593e-01	7.422839506172831817e-04	3.999999999999992450e+00
-3.131313131313130382e-01	7.605559399002704592e-04	3.999999999999992895e+00
-2.929292929292928171e-01	7.779279670857670251e-04	3.999999999999995115e+00
-2.727272727272727071e-01	7.943531862577695455e-04	4.000000000000001776e+00
-2.525252525252524860e-01	8.097878745613372670e-04	4.000000000000009770e+00
-2.323232323232322649e-01	8.241914322025970050e-04	4.000000000000004441e+00
-2.121212121212120438e-01	8.375263824487475884e-04	4.000000000000006217e+00
-1.919191919191918227e-01	8.497583716280489091e-04	4.000000000000007105e+00
-1.717171717171716017e-01	8.608561691298305960e-04	4.000000000000002665e+00
-1.515151515151514916e-01	8.707916674044900631e-04	4.000000000000000888e+00
-1.313131313131312705e-01	8.795398819634914255e-04	4.000000000000005329e+00
-1.111111111111110494e-01	8.870789513793649571e-04	4.000000000000015987e+00
-9.090909090909082835e-02	8.933901372857057897e-04	4.000000000000012434e+00
-7.070707070707060726e-02	8.984578243771798763e-04	3.999999999999999556e+00
-5.050505050505038618e-02	9.022695204095209547e-04	3.999999999999999112e+00
-3.030303030303027612e-02	9.048158561995280546e-04	4.000000000000001776e+00
-1.010101010101005503e-02	9.060905856250641962e-04	4.000000000000000888e+00
1.010101010101016605e-02	9.060905856250624614e-04	4.000000000000000888e+00
3.030303030303049816e-02	9.048158561995277294e-04	4.000000000000008882e+00
5.050505050505060822e-02	9.022695204095224726e-04	4.000000000000012434e+00
7.070707070707071829e-02	8.984578243771806352e-04	4.000000000000007105e+00
9.090909090909105039e-02	8.933901372857045971e-04	4.000000000000005329e+00
1.111111111111111605e-01	8.870789513793639813e-04	4.000000000000007105e+00
1.313131313131314926e-01	8.795398819634914255e-04	4.000000000000007994e+00
1.515151515151516026e-01	8.707916674044889789e-04	4.000000000000002665e+00
1.717171717171717127e-01	8.608561691298281023e-04	3.999999999999996447e+00
1.919191919191920448e-01	8.497583716280480417e-04	4.000000000000010658e+00
2.121212121212121549e-01	8.375263824487475884e-04	4.000000000000011546e+00
2.323232323232324870e-01	8.241914322025963545e-04	4.000000000000003553e+00
2.525252525252525970e-01	8.097878745613365081e-04	4.000000000000003553e+00
2.727272727272729291e-01	7.943531862577698707e-04	4.000000000000010658e+00
2.929292929292930392e-01	7.779279670857687599e-04	4.000000000000010658e+00
3.131313131313131493e-01	7.605559399002710013e-04	4.000000000000007994e+00
3.333333333333334814e-01	7.422839506172840491e-04	4.000000000000005329e+00
3.535353535353535914e-01	7.231619682138806489e-04	4.000000000000001776e+00
3.737373737373739235e-01	7.032430847281991634e-04	4.000000000000001776e+00
3.939393939393940336e-01	6.825835152594479085e-04	4.000000000000004441e+00
4.141414141414143657e-01	6.612425979679004921e-04	3.999999999999998224e+00
4.343434343434344758e-01	6.392827940748971143e-04	3.999999999999994227e+00
4.545454545454545858e-01	6.167696878628500974e-04	3.999999999999994671e+00
4.747474747474749179e-01	5.937719866752309839e-04	4.000000000000005329e+00
4.949494949494950280e-01	5.703615209165828958e-04	4.000000000000015099e+00
5.151515151515153601e-01	5.466132440525133798e-04	4.000000000000012434e+00
5.353535353535354702e-01	5.226052326097005863e-04	4.000000000000001776e+00
5.555555555555555802e-01	4.984186861758877407e-04	4.000000000000000888e+00
5.757575757575759123e-01	4.741379273998859076e-04	4.000000000000003553e+00
5.959595959595960224e-01	4.498504019915704135e-04	3.999999999999989786e+00
6.161616161616163545e-01	4.256466787218883270e-04	3.999999999999986677e+00
6.363636363636364646e-01	4.016204494228529844e-04	3.999999999999996003e+00
6.565656565656567967e-01	3.778685289875391103e-04	3.999999999999999112e+00
6.767676767676769067e-01	3.544908553700934430e-04	3.999999999999992895e+00
6.969696969696970168e-01	3.315904895857314273e-04	4.000000000000007105e+00
7.171717171717173489e-01	3.092736157107297884e-04	4.000000000000007105e+00
7.373737373737374590e-01	2.876495408824360721e-04	3.999999999999999112e+00
7.575757575757577911e-01	2.668306952992657182e-04	4.000000000000011546e+00
7.777777777777779011e-01	2.469326322206982652e-04	4.000000000000005329e+00
7.979797979797982332e-01	2.280740279672821482e-04	3.999999999999998668e+00
8.181818181818183433e-01	2.103766819206338043e-04	4.000000000000001776e+00
8.383838383838384534e-01	1.939655165234346098e-04	4.000000000000004441e+00
8.585858585858587855e-01	1.789685772794332114e-04	4.000000000000003553e+00
8.787878787878788955e-01	1.655170327534468810e-04	4.000000000000004441e+00
8.989898989898992276e-01	1.537451745713582635e-04	3.999999999999997335e+00
9.191919191919193377e-01	1.437904174201180330e-04	4.000000000000000888e+00
9.393939393939394478e-01	1.357932990477444320e-04	4.000000000000001776e+00
9.595959595959597799e-01	1.298974802633196392e-04	3.999999999999999112e+00
9.797979797979798899e-01	1.262497449370005573e-04	4.000000000000004441e+00
1.000000000000000000e+00	1.250000000000000839e-04	4.000000000000002665e+00


==> dat/1dbte_with_E_old/Ewt_10K_Nx100_Nr127_l2_dt_5e-4_02.csv <==
x	ne	Te
-1.000000000000000000e+00	5.531758325032295630e-05	8.128955538723465324e+00
-9.797979797979797789e-01	1.393238727338568970e-04	7.359353426556097588e+00
-9.595959595959595578e-01	1.987479011696094888e-04	6.956698294913709724e+00
-9.393939393939394478e-01	2.489708507776570881e-04	6.683346772190402518e+00
-9.191919191919192267e-01	2.917623905885595318e-04	6.495449165324964191e+00
-8.989898989898990056e-01	3.288624032884312652e-04	6.367801801434219477e+00
-8.787878787878787845e-01	3.619456593349755784e-04	6.281415277962084431e+00
-8.585858585858585634e-01	3.922665472366891788e-04	6.225411445727262461e+00
-8.383838383838383423e-01	4.209690679669740501e-04	6.186861495392087740e+00
-8.181818181818181213e-01	4.488888444595660106e-04	6.157773941526301975e+00
-7.979797979797980112e-01	4.763328334978087961e-04	6.137162744741412546e+00
-7.777777777777777901e-01	5.037860318230518884e-04	6.117552844718550098e+00
-7.575757575757575690e-01	5.311782047988907254e-04	6.102603807645150980e+00
-7.373737373737373479e-01	5.587598981624358448e-04	6.086172327895199352e+00
-7.171717171717171269e-01	5.863267820927316925e-04	6.072848951403329920e+00
-6.969696969696970168e-01	6.140135259881364599e-04	6.057819144237901021e+00
-6.767676767676766847e-01	6.415972144907692654e-04	6.044590332549352851e+00
-6.565656565656565746e-01	6.691099284647356298e-04	6.031039248969007005e+00
-6.363636363636363535e-01	6.964171048027362155e-04	6.017154079364589236e+00
-6.161616161616161325e-01	7.234030981810548244e-04	6.005216303839439718e+00
-5.959595959595959114e-01	7.500752478266460360e-04	5.991152145730652911e+00
-5.757575757575756903e-01	7.762113795051335486e-04	5.979604799233652734e+00
-5.555555555555555802e-01	8.018488149471461948e-04	5.967146808415243697e+00
-5.353535353535352481e-01	8.268459046944101956e-04	5.954484719730440467e+00
-5.151515151515151381e-01	8.510936241539202030e-04	5.944014877379370176e+00
-4.949494949494949170e-01	8.746155230932915834e-04	5.931511051723859396e+00
-4.747474747474746959e-01	8.972310576600872785e-04	5.920511048021060319e+00
-4.545454545454544748e-01	9.189216703915552634e-04	5.910405399607444821e+00
-4.343434343434342537e-01	9.396619082708076868e-04	5.898423972000460758e+00
-4.141414141414141437e-01	9.592951794534892692e-04	5.888658244304960654e+00
-3.939393939393939226e-01	9.778428203233134348e-04	5.878803184855270203e+00
-3.737373737373737015e-01	9.952519971208485111e-04	5.867473796009867293e+00
-3.535353535353534804e-01	1.011399288842621761e-03	5.858531014122921654e+00
-3.333333333333332593e-01	1.026321210949761959e-03	5.848982758960243444e+00
-3.131313131313130382e-01	1.039960505172760757e-03	5.838183123210941794e+00
-2.929292929292928171e-01	1.052218899001540692e-03	5.829772479837560084e+00
-2.727272727272727071e-01	1.063140353146548641e-03	5.820586761195557735e+00
-2.525252525252524860e-01	1.072677722643348552e-03	5.810121935066907106e+00
-2.323232323232322649e-01	1.080748928185955911e-03	5.802015689035751045e+00
-2.121212121212120438e-01	1.087403241533222917e-03	5.793219317672669177e+00
-1.919191919191918227e-01	1.092612283041744957e-03	5.782909241107359044e+00
-1.717171717171716017e-01	1.096304490384110257e-03	5.774889983134886329e+00
-1.515151515151514916e-01	1.098532661343120179e-03	5.766478970044603969e+00
-1.313131313131312705e-01	1.099292416193952977e-03	5.756195419530548918e+00
-1.111111111111110494e-01	1.098520798648715269e-03	5.748036147184888200e+00
-9.090909090909082835e-02	1.096271382205524832e-03	5.739965335732590823e+00
-7.070707070707060726e-02	1.092566423181295021e-03	5.729641680800888537e+00
-5.050505050505038618e-02	1.087352916149640939e-03	5.721114920787127467e+00
-3.030303030303027612e-02	1.080682059684314909e-03	5.713282728876963645e+00
-1.010101010101005503e-02	1.072602776366532668e-03	5.702900788527963449e+00
1.010101010101016605e-02	1.063075506073322702e-03	5.693804137638500684e+00
3.030303030303049816e-02	1.052146748129888015e-03	5.686047396228616435e+00
5.050505050505060822e-02	1.039889668627579306e-03	5.675604657120414842e+00
7.070707070707071829e-02	1.026282232347310551e-03	5.665785502449248945e+00
9.090909090909105039e-02	1.011365758345440227e-03	5.657895749333334834e+00
1.111111111111111605e-01	9.952335490434282249e-04	5.647364137062318434e+00
1.313131313131314926e-01	9.778840795411850983e-04	5.636727745424566116e+00
1.515151515151516026e-01	9.593550655514207970e-04	5.628487465840967374e+00
1.717171717171717127e-01	9.397554016926935568e-04	5.617779389146299707e+00
1.919191919191920448e-01	9.191046787647170818e-04	5.606275879252080152e+00
2.121212121212121549e-01	8.974399797634934105e-04	5.597501723437750876e+00
2.323232323232324870e-01	8.748819715273677654e-04	5.586452792053193228e+00
2.525252525252525970e-01	8.514689294590061528e-04	5.574053397703912616e+00
2.727272727272729291e-01	8.272405483091463787e-04	5.564629017333300176e+00
2.929292929292930392e-01	8.023266420288347345e-04	5.552990174713418270e+00
3.131313131313131493e-01	7.767784904224248879e-04	5.539672125030110195e+00
3.333333333333334814e-01	7.506410730217710553e-04	5.529550930837968004e+00
3.535353535353535914e-01	7.240513027326230108e-04	5.516963609186739781e+00
3.737373737373739235e-01	6.970643233104253673e-04	5.502721033096731773e+00
3.939393939393940336e-01	6.697325230968064619e-04	5.491858879836794216e+00
4.141414141414143657e-01	6.421961567059019868e-04	5.477781229417047371e+00
4.343434343434344758e-01	6.145013235751968462e-04	5.462670227818366975e+00
4.545454545454545858e-01	5.867104853922967215e-04	5.450795830795438945e+00
4.747474747474749179e-01	5.589568206080293292e-04	5.434424621614638795e+00
4.949494949494950280e-01	5.312625441617277325e-04	5.418633853078083540e+00
5.151515151515153601e-01	5.037049842710854264e-04	5.404747381807534445e+00
5.353535353535354702e-01	4.763862291681530167e-04	5.385294300565129255e+00
5.555555555555555802e-01	4.493001970204785699e-04	5.369050444564320124e+00
5.757575757575759123e-01	4.225438303823309807e-04	5.350887790937812305e+00
5.959595959595960224e-01	3.961533904384539201e-04	5.328899034042822613e+00
6.161616161616163545e-01	3.701321488817755734e-04	5.311122821279586681e+00
6.363636363636364646e-01	3.445803059902970492e-04	5.286252201737677403e+00
6.565656565656567967e-01	3.194730818239176727e-04	5.264062453000247110e+00
6.767676767676769067e-01	2.949008935074500068e-04	5.238417732102651492e+00
6.969696969696970168e-01	2.708990032670154655e-04	5.208228685998146368e+00
7.171717171717173489e-01	2.475115577230949299e-04	5.177946834385533492e+00
7.373737373737374590e-01	2.248343198224155221e-04	5.134768989384176585e+00
7.575757575757577911e-01	2.028637300477823034e-04	5.088982441814406954e+00
7.777777777777779011e-01	1.816908229953274629e-04	5.020495792217888109e+00
7.979797979797982332e-01	1.612478157944054408e-04	4.940760843723572826e+00
8.181818181818183433e-01	1.415595892630185657e-04	4.826542076099007872e+00
8.383838383838384534e-01	1.225039281767752012e-04	4.688736056434274602e+00
8.585858585858587855e-01	1.040494932862491074e-04	4.510371218293901308e+00
8.787878787878788955e-01	8.616302101625372776e-05	4.291798640635628104e+00
8.989898989898992276e-01	6.887760039744944736e-05	4.042126184293459268e+00
9.191919191919193377e-01	5.245100125326264710e-05	3.748910291616250223e+00
9.393939393939394478e-01	3.729461010277994787e-05	3.418489553844600959e+00
9.595959595959597799e-01	2.404586728672534115e-05	3.064552546629175200e+00
9.797979797979798899e-01	1.341833735759016239e-05	2.713297625163173965e+00
1.000000000000000000e+00	2.550842136811596645e-06	3.087564894689570849e+00


==> dat/1dbte_with_E_old/Ewt_10K_Nx100_Nr127_l2_dt_5e-4_04.csv <==
x	ne	Te
-1.000000000000000000e+00	4.490082534536287253e-04	8.070486772014819010e+00
-9.797979797979797789e-01	1.124359446766666753e-03	7.272291761885924188e+00
-9.595959595959595578e-01	1.575055492218820942e-03	6.866228359124440850e+00
-9.393939393939394478e-01	1.924311666067201991e-03	6.603960228481274619e+00
-9.191919191919192267e-01	2.188386388486380715e-03	6.436800248663588242e+00
-8.989898989898990056e-01	2.387564120969635356e-03	6.330138157360095441e+00
-8.787878787878787845e-01	2.541194005865894667e-03	6.259770781644375504e+00
-8.585858585858585634e-01	2.662933702696437203e-03	6.217335552201774362e+00
-8.383838383838383423e-01	2.763689640088539626e-03	6.189075185932826351e+00
-8.181818181818181213e-01	2.850966688011160981e-03	6.167208910703236846e+00
-7.979797979797980112e-01	2.927637523491263220e-03	6.155625895799101244e+00
-7.777777777777777901e-01	2.997993713911653330e-03	6.141336809722443668e+00
-7.575757575757575690e-01	3.061873496428579779e-03	6.135125077869188814e+00
-7.373737373737373479e-01	3.121763132319631002e-03	6.123490165527976536e+00
-7.171717171717171269e-01	3.176549864166775330e-03	6.118618120596671872e+00
-6.969696969696970168e-01	3.227902477087959358e-03	6.108555155389519875e+00
-6.767676767676766847e-01	3.274644234913499843e-03	6.102682174538179183e+00
-6.565656565656565746e-01	3.317698810935961612e-03	6.095410437805112380e+00
-6.363636363636363535e-01	3.356617810821705891e-03	6.086553463961553945e+00
-6.161616161616161325e-01	3.391168160566207859e-03	6.082719864409438237e+00
-5.959595959595959114e-01	3.422026869265809828e-03	6.071924534957583219e+00
-5.757575757575756903e-01	3.448077005421309148e-03	6.067924321931988274e+00
-5.555555555555555802e-01	3.470240030039709305e-03	6.060410831836089862e+00
-5.353535353535352481e-01	3.487967510388353780e-03	6.051412981705503569e+00
-5.151515151515151381e-01	3.501014918277057034e-03	6.048546784943148680e+00
-4.949494949494949170e-01	3.510107049538315881e-03	6.038352159219965820e+00
-4.747474747474746959e-01	3.514364838337553747e-03	6.032195287889843272e+00
-4.545454545454544748e-01	3.514195471365003792e-03	6.028226489819225264e+00
-4.343434343434342537e-01	3.509870304216724298e-03	6.017204857976062193e+00
-4.141414141414141437e-01	3.500669279903911336e-03	6.012893732304140926e+00
-3.939393939393939226e-01	3.487243699658121483e-03	6.007592257277036829e+00
-3.737373737373737015e-01	3.469597307263549719e-03	5.996485466180765833e+00
-3.535353535353534804e-01	3.447230318598777047e-03	5.993049121586634165e+00
-3.333333333333332593e-01	3.420846564081243477e-03	5.986896604364536856e+00
-3.131313131313130382e-01	3.390363755059268118e-03	5.975691764607107714e+00
-2.929292929292928171e-01	3.355430100385168885e-03	5.972533187975841429e+00
-2.727272727272727071e-01	3.316744404514584098e-03	5.966103066925295906e+00
-2.525252525252524860e-01	3.274247024593621939e-03	5.954527868391313206e+00
-2.323232323232322649e-01	3.227657695238429856e-03	5.951233231602670593e+00
-2.121212121212120438e-01	3.177655405109049754e-03	5.945038014012864025e+00
-1.919191919191918227e-01	3.124263559862247228e-03	5.932841007416703505e+00
-1.717171717171716017e-01	3.067223187764140171e-03	5.928991770940458039e+00
-1.515151515151514916e-01	3.007179815565351379e-03	5.923442588315174895e+00
-1.313131313131312705e-01	2.944272934902728098e-03	5.910531889357269364e+00
-1.111111111111110494e-01	2.878242878503147872e-03	5.905626134359059698e+00
-9.090909090909082835e-02	2.809679445647493123e-03	5.900970560576458190e+00
-7.070707070707060726e-02	2.738851683694543300e-03	5.887465058312031374e+00
-5.050505050505038618e-02	2.665500898180408421e-03	5.880952010857477319e+00
-3.030303030303027612e-02	2.590134223103481882e-03	5.877199572900979163e+00
-1.010101010101005503e-02	2.513144351208512067e-03	5.863394480673634668e+00
1.010101010101016605e-02	2.434290319024234091e-03	5.854779491332496200e+00
3.030303030303049816e-02	2.353974068801218192e-03	5.851664565921306682e+00
5.050505050505060822e-02	2.272688143563851050e-03	5.837906997706134860e+00
7.070707070707071829e-02	2.190230437849992415e-03	5.826854004377792329e+00
9.090909090909105039e-02	2.106887993031942262e-03	5.823878890005742548e+00
1.111111111111111605e-01	2.023218015019993300e-03	5.810388537393621711e+00
1.313131313131314926e-01	1.939072278062614835e-03	5.796750690263059447e+00
1.515151515151516026e-01	1.854629469749763610e-03	5.793309878623335685e+00
1.717171717171717127e-01	1.770474945876629371e-03	5.780013201748031904e+00
1.919191919191920448e-01	1.686515861356725288e-03	5.763773973621946212e+00
2.121212121212121549e-01	1.602842776964123403e-03	5.759320892118608093e+00
2.323232323232324870e-01	1.520040754674379475e-03	5.745756940294695525e+00
2.525252525252525970e-01	1.438057979531861836e-03	5.726939645648866595e+00
2.727272727272729291e-01	1.356926358741306462e-03	5.721149857541790062e+00
2.929292929292930392e-01	1.277216647650371338e-03	5.706453443770015177e+00
3.131313131313131493e-01	1.198891386237269704e-03	5.685105014700430281e+00
3.333333333333334814e-01	1.121961081543068400e-03	5.677953493836856325e+00
3.535353535353535914e-01	1.046979713472202074e-03	5.660777807960756469e+00
3.737373737373739235e-01	9.738854077946549953e-04	5.637045138809164690e+00
3.939393939393940336e-01	9.027081643443172392e-04	5.628546448015182335e+00
4.141414141414143657e-01	8.339711472533496792e-04	5.606752902197635891e+00
4.343434343434344758e-01	7.675344789231846937e-04	5.581179168245229860e+00
4.545454545454545858e-01	7.034946672409476444e-04	5.570626701167298300e+00
4.747474747474749179e-01	6.422917526350358040e-04	5.541379513079484731e+00
4.949494949494950280e-01	5.836748747814337690e-04	5.515995173573065458e+00
5.151515151515153601e-01	5.278806839042353210e-04	5.500740010415097636e+00
5.353535353535354702e-01	4.751645465555450506e-04	5.462852485298324900e+00
5.555555555555555802e-01	4.252436754568559825e-04	5.441824251183931871e+00
5.757575757575759123e-01	3.785290621589327393e-04	5.415193697273964268e+00
5.959595959595960224e-01	3.349322620360999829e-04	5.374512357434216625e+00
6.161616161616163545e-01	2.943743206572408018e-04	5.356277585173195632e+00
6.363636363636364646e-01	2.571726709996357478e-04	5.309365064190400219e+00
6.565656565656567967e-01	2.229178185306675557e-04	5.278644337138581832e+00
6.767676767676769067e-01	1.918812644265438950e-04	5.237857614724935829e+00
6.969696969696970168e-01	1.637563880592990591e-04	5.185125715548255521e+00
7.171717171717173489e-01	1.384868874742922176e-04	5.148409114120531704e+00
7.373737373737374590e-01	1.160053861400172845e-04	5.079010119876832263e+00
7.575757575757577911e-01	9.602358977339908893e-05	5.042525344129850318e+00
7.777777777777779011e-01	7.862190770802279175e-05	4.966037944207244870e+00
7.979797979797982332e-01	6.345684481990367359e-05	4.930619129255569000e+00
8.181818181818183433e-01	5.058966464577140972e-05	4.850754323462073359e+00
8.383838383838384534e-01	3.973191487313626973e-05	4.802774834099841961e+00
8.585858585858587855e-01	3.070187567877930842e-05	4.714126784606308185e+00
8.787878787878788955e-01	2.338884441159172267e-05	4.592151952401199999e+00
8.989898989898992276e-01	1.733813620777731177e-05	4.469984775564086021e+00
9.191919191919193377e-01	1.242811519888515359e-05	4.266498029570234607e+00
9.393939393939394478e-01	8.486370188346625823e-06	3.995850558050611401e+00
9.595959595959597799e-01	5.329367371166002862e-06	3.696792274035281434e+00
9.797979797979798899e-01	2.931027242195815710e-06	3.426763298131518365e+00
1.000000000000000000e+00	6.334912639648506963e-07	3.815552013860886937e+00


==> dat/1dbte_with_E_old/Ewt_10K_Nx100_Nr127_l2_dt_5e-4_06.csv <==
x	ne	Te
-1.000000000000000000e+00	3.164008545605275858e-04	3.550527259609451036e+00
-9.797979797979797789e-01	9.239446066693776053e-04	3.741210332717174403e+00
-9.595959595959595578e-01	1.353707658621769103e-03	4.007653537301307800e+00
-9.393939393939394478e-01	1.776111732363034939e-03	4.192206171488847666e+00
-9.191919191919192267e-01	2.183001101635960450e-03	4.329300384024906023e+00
-8.989898989898990056e-01	2.566520406296789701e-03	4.432821486165202884e+00
-8.787878787878787845e-01	2.922403310803088194e-03	4.510029211155693218e+00
-8.585858585858585634e-01	3.245974266313824286e-03	4.572101495145524552e+00
-8.383838383838383423e-01	3.536864633591928295e-03	4.620018552141426760e+00
-8.181818181818181213e-01	3.796833017547118598e-03	4.655356324458717054e+00
-7.979797979797980112e-01	4.024285847973388397e-03	4.685668147834282316e+00
-7.777777777777777901e-01	4.223886584759866010e-03	4.706752545105410412e+00
-7.575757575757575690e-01	4.394709658746846249e-03	4.726270199869820665e+00
-7.373737373737373479e-01	4.541836577500522713e-03	4.739465937694990139e+00
-7.171717171717171269e-01	4.664822279531791703e-03	4.752458313000129664e+00
-6.969696969696970168e-01	4.768493830252664746e-03	4.761253046469091643e+00
-6.767676767676766847e-01	4.852717551481467578e-03	4.769867081865455383e+00
-6.565656565656565746e-01	4.921141594890276333e-03	4.776464288592423557e+00
-6.363636363636363535e-01	4.974700448719692782e-03	4.781779598686618726e+00
-6.161616161616161325e-01	5.014715504144741896e-03	4.787229677286597429e+00
-5.959595959595959114e-01	5.043760435669902495e-03	4.790476285611706686e+00
-5.757575757575756903e-01	5.061157360983203554e-03	4.794537315248134313e+00
-5.555555555555555802e-01	5.069607465870281000e-03	4.797272744891827756e+00
-5.353535353535352481e-01	5.069013101133065281e-03	4.799542420601045301e+00
-5.151515151515151381e-01	5.059738698455691977e-03	4.802251511434849185e+00
-4.949494949494949170e-01	5.043647777366843700e-03	4.803666962105477722e+00
-4.747474747474746959e-01	5.019708166096919534e-03	4.805487435575035882e+00
-4.545454545454544748e-01	4.989063049482577936e-03	4.807178340222462154e+00
-4.343434343434342537e-01	4.952499000599446671e-03	4.808122399238171418e+00
-4.141414141414141437e-01	4.909037654976682041e-03	4.809591690078328874e+00
-3.939393939393939226e-01	4.860035190893250388e-03	4.810727794039368455e+00
-3.737373737373737015e-01	4.805661068690182149e-03	4.811539914353605063e+00
-3.535353535353534804e-01	4.745191328701693634e-03	4.812743477961617167e+00
-3.333333333333332593e-01	4.679960164968166234e-03	4.813630798097526586e+00
-3.131313131313130382e-01	4.609910068457666668e-03	4.814426521358724287e+00
-2.929292929292928171e-01	4.534502271768939101e-03	4.815441886434054908e+00
-2.727272727272727071e-01	4.455000356327080448e-03	4.816226263714069589e+00
-2.525252525252524860e-01	4.371342736830673148e-03	4.817047793141068901e+00
-2.323232323232322649e-01	4.283070154414625116e-03	4.817931308801908230e+00
-2.121212121212120438e-01	4.191370376338522663e-03	4.818659161646160705e+00
-1.919191919191918227e-01	4.096294765060494447e-03	4.819525699744054315e+00
-1.717171717171716017e-01	3.997388752293522772e-03	4.820318387568052643e+00
-1.515151515151514916e-01	3.895749228918948034e-03	4.820981144389802964e+00
-1.313131313131312705e-01	3.791602833083359929e-03	4.821898888366219715e+00
-1.111111111111110494e-01	3.684468551625919193e-03	4.822641465278929118e+00
-9.090909090909082835e-02	3.575317963930388799e-03	4.823206796442176980e+00
-7.070707070707060726e-02	3.464578059694288416e-03	4.824164997542415456e+00
-5.050505050505038618e-02	3.351749057538709695e-03	4.824904012179726642e+00
-3.030303030303027612e-02	3.237634634232732390e-03	4.825336177730171983e+00
-1.010101010101005503e-02	3.122854114745035083e-03	4.826299943242867485e+00
1.010101010101016605e-02	3.006923014365746761e-03	4.827081584074016440e+00
3.030303030303049816e-02	2.890443446531496159e-03	4.827355580057486328e+00
5.050505050505060822e-02	2.774189161094772326e-03	4.828266724328703852e+00
7.070707070707071829e-02	2.657732774657474775e-03	4.829123070683333019e+00
9.090909090909105039e-02	2.541463942339358337e-03	4.829228019295320529e+00
1.111111111111111605e-01	2.426253080703722528e-03	4.830014392980127802e+00
1.313131313131314926e-01	2.311759555149676265e-03	4.830949823807106469e+00
1.515151515151516026e-01	2.198176768520315565e-03	4.830879530711484016e+00
1.717171717171717127e-01	2.086410891010468879e-03	4.831469531653358906e+00
1.919191919191920448e-01	1.976211649692070395e-03	4.832455109633634116e+00
2.121212121212121549e-01	1.867613513706201664e-03	4.832189248280157834e+00
2.323232323232324870e-01	1.761510145936802559e-03	4.832529115507596451e+00
2.525252525252525970e-01	1.657714251895137363e-03	4.833510135311822609e+00
2.727272727272729291e-01	1.556148493004378026e-03	4.832992712130215196e+00
2.929292929292930392e-01	1.457664974225946234e-03	4.833058419384800075e+00
3.131313131313131493e-01	1.362083492542359156e-03	4.833955634256923872e+00
3.333333333333334814e-01	1.269267133266565022e-03	4.833070219421540692e+00
3.535353535353535914e-01	1.180013791630159367e-03	4.832880298155685317e+00
3.737373737373739235e-01	1.094075264514292756e-03	4.833569797260534706e+00
3.939393939393940336e-01	1.011321643969825953e-03	4.832125948150743255e+00
4.141414141414143657e-01	9.324808702640115330e-04	4.831763670389369381e+00
4.343434343434344758e-01	8.571557744800201162e-04	4.832010139216677658e+00
4.545454545454545858e-01	7.853237264827636925e-04	4.829808848541783384e+00
4.747474747474749179e-01	7.175827522755580650e-04	4.829456369900901436e+00
4.949494949494950280e-01	6.533448259071363397e-04	4.828745109038184324e+00
5.151515151515153601e-01	5.928278116231954983e-04	4.825770451852814169e+00
5.353535353535354702e-01	5.363203831511348038e-04	4.825545988918781504e+00
5.555555555555555802e-01	4.831562009556864923e-04	4.822987196799012111e+00
5.757575757575759123e-01	4.338548086007849728e-04	4.819949519302256569e+00
5.959595959595960224e-01	3.881208772532355935e-04	4.819157323721935171e+00
6.161616161616163545e-01	3.456418816689455810e-04	4.814221426617464772e+00
6.363636363636364646e-01	3.068645262153832875e-04	4.812462665325392130e+00
6.565656565656567967e-01	2.710093849237343324e-04	4.808464082471641809e+00
6.767676767676769067e-01	2.385065569223534859e-04	4.803651630565888730e+00
6.969696969696970168e-01	2.088805088930431760e-04	4.801101368672156866e+00
7.171717171717173489e-01	1.820532704431076869e-04	4.793713001957807585e+00
7.373737373737374590e-01	1.580185946464192674e-04	4.791346853680185092e+00
7.575757575757577911e-01	1.363004027166619177e-04	4.782467251806191477e+00
7.777777777777779011e-01	1.171271435795969747e-04	4.779532381337706859e+00
7.979797979797982332e-01	9.990561155765103685e-05	4.769524448031552843e+00
8.181818181818183433e-01	8.484324803500552616e-05	4.766521091367307505e+00
8.383838383838384534e-01	7.148970200482345936e-05	4.756322255917813990e+00
8.585858585858587855e-01	5.974482487465155082e-05	4.754052241742179774e+00
8.787878787878788955e-01	4.959094216395152927e-05	4.751077230145950736e+00
8.989898989898992276e-01	4.049427179056905697e-05	4.751208738153023248e+00
9.191919191919193377e-01	3.248045348923723813e-05	4.767458343681246546e+00
9.393939393939394478e-01	2.535903681612671818e-05	4.797607956308282517e+00
9.595959595959597799e-01	1.882101484075011409e-05	4.839419733529730649e+00
9.797979797979798899e-01	1.265356352299099031e-05	4.877352694696400981e+00
1.000000000000000000e+00	5.290660415613434064e-06	4.785572143210709228e+00


==> dat/1dbte_with_E_old/Ewt_10K_Nx100_Nr127_l2_dt_5e-4_08.csv <==
x	ne	Te
-1.000000000000000000e+00	2.269617739454288333e-05	4.697286545673765801e+00
-9.797979797979797789e-01	1.145706925647689165e-04	3.739273163291067625e+00
-9.595959595959595578e-01	2.139222092505998823e-04	4.011535495204332058e+00
-9.393939393939394478e-01	3.397957278109158593e-04	4.325224749255252910e+00
-9.191919191919192267e-01	4.886669786954073906e-04	4.622350688372820038e+00
-8.989898989898990056e-01	6.596125115867328961e-04	4.871215904314267320e+00
-8.787878787878787845e-01	8.541516043971478234e-04	5.059898193689693180e+00
-8.585858585858585634e-01	1.075144867403971883e-03	5.207898996225683419e+00
-8.383838383838383423e-01	1.326234068113885762e-03	5.310825682607815068e+00
-8.181818181818181213e-01	1.610002268586270980e-03	5.378581695857433509e+00
-7.979797979797980112e-01	1.926822520844003253e-03	5.440578487182720302e+00
-7.777777777777777901e-01	2.275516690778763614e-03	5.484664016936391384e+00
-7.575757575757575690e-01	2.652518280700063864e-03	5.539713279332633356e+00
-7.373737373737373479e-01	3.053934822383776431e-03	5.585128173698474363e+00
-7.171717171717171269e-01	3.474882130572153668e-03	5.641634386989023753e+00
-6.969696969696970168e-01	3.911262954066380138e-03	5.689663519320556695e+00
-6.767676767676766847e-01	4.358770407946426298e-03	5.741813605367752871e+00
-6.565656565656565746e-01	4.813701915800492823e-03	5.789171360082705498e+00
-6.363636363636363535e-01	5.272414438129598147e-03	5.831317992360734337e+00
-6.161616161616161325e-01	5.731067111319545007e-03	5.875988422719371940e+00
-5.959595959595959114e-01	6.186215069136828323e-03	5.909749250355445405e+00
-5.757575757575756903e-01	6.633817426469238582e-03	5.948134101683900887e+00
-5.555555555555555802e-01	7.070397656833543251e-03	5.980555950841604407e+00
-5.353535353535352481e-01	7.492465017504433035e-03	6.009704725394369618e+00
-5.151515151515151381e-01	7.896664449182392090e-03	6.042707340151111772e+00
-4.949494949494949170e-01	8.280485865383154648e-03	6.067595868015430050e+00
-4.747474747474746959e-01	8.641401075974273691e-03	6.094425684170214019e+00
-4.545454545454544748e-01	8.977555473276223677e-03	6.121378973225406916e+00
-4.343434343434342537e-01	9.287747722213841525e-03	6.141443465938693613e+00
-4.141414141414141437e-01	9.570744441792785467e-03	6.165125203358716277e+00
-3.939393939393939226e-01	9.826039586556830838e-03	6.186639237802287639e+00
-3.737373737373737015e-01	1.005347850604886885e-02	6.202984790413579752e+00
-3.535353535353534804e-01	1.025283558872408692e-02	6.223203050216627119e+00
-3.333333333333332593e-01	1.042452708830305004e-02	6.240494765582196734e+00
-3.131313131313130382e-01	1.056911747074264912e-02	6.253772657328236839e+00
-2.929292929292928171e-01	1.068703807957566837e-02	6.270838280066331372e+00
-2.727272727272727071e-01	1.077924745081432906e-02	6.285107276117392061e+00
-2.525252525252524860e-01	1.084673488387174339e-02	6.295875337592200083e+00
-2.323232323232322649e-01	1.089027316179641200e-02	6.310296152053208374e+00
-2.121212121212120438e-01	1.091105782750742201e-02	6.322521123699577750e+00
-1.919191919191918227e-01	1.091027058072679794e-02	6.331310225062617647e+00
-1.717171717171716017e-01	1.088879191223299930e-02	6.343557819216142590e+00
-1.515151515151514916e-01	1.084783714514051846e-02	6.354496619792008971e+00
-1.313131313131312705e-01	1.078862331149857065e-02	6.361857639638444084e+00
-1.111111111111110494e-01	1.071199676597298957e-02	6.372335739172352298e+00
-9.090909090909082835e-02	1.061906175160238358e-02	6.382551576044799724e+00
-7.070707070707060726e-02	1.051099136610157345e-02	6.389044144274560466e+00
-5.050505050505038618e-02	1.038854959640338367e-02	6.398099072931366038e+00
-3.030303030303027612e-02	1.025267864152642344e-02	6.407961316233963700e+00
-1.010101010101005503e-02	1.010448324406558809e-02	6.414102518089739746e+00
1.010101010101016605e-02	9.944654377251309005e-03	6.422053579758350672e+00
3.030303030303049816e-02	9.773969925454354182e-03	6.431763922164890346e+00
5.050505050505060822e-02	9.593466536988072210e-03	6.437975879974985105e+00
7.070707070707071829e-02	9.403795324242378989e-03	6.445142698766261447e+00
9.090909090909105039e-02	9.205593001975903578e-03	6.454792709502911841e+00
1.111111111111111605e-01	8.999834986375493395e-03	6.461365182926417816e+00
1.313131313131314926e-01	8.787164717359987470e-03	6.468069849641392643e+00
1.515151515151516026e-01	8.568109018826436038e-03	6.477711091740565585e+00
1.717171717171717127e-01	8.343588447411993611e-03	6.484792992706443826e+00
1.919191919191920448e-01	8.114256398269499224e-03	6.491340733572802613e+00
2.121212121212121549e-01	7.880557428150577332e-03	6.501044696806513201e+00
2.323232323232324870e-01	7.643363132551045033e-03	6.508666017204714827e+00
2.525252525252525970e-01	7.403335260836931518e-03	6.515324896993108794e+00
2.727272727272729291e-01	7.160852695863329301e-03	6.525214226556956376e+00
2.929292929292930392e-01	6.916746193578827105e-03	6.533316491992874120e+00
3.131313131313131493e-01	6.671666476595783379e-03	6.540311076432814730e+00
3.333333333333334814e-01	6.425933690577549130e-03	6.550550592756530399e+00
3.535353535353535914e-01	6.180353562227702303e-03	6.559006143879169137e+00
3.737373737373739235e-01	5.935529106809565685e-03	6.566553604920981613e+00
3.939393939393940336e-01	5.691724988928665956e-03	6.577311111309259495e+00
4.141414141414143657e-01	5.449743517822953735e-03	6.585938449622915414e+00
4.343434343434344758e-01	5.210079597328091776e-03	6.594335411872395802e+00
4.545454545454545858e-01	4.972962244141890774e-03	6.605675924925664688e+00
4.747474747474749179e-01	4.739203866287650981e-03	6.614296315019666750e+00
4.949494949494950280e-01	4.509101628497787402e-03	6.624018356042039812e+00
5.151515151515153601e-01	4.282924387895565080e-03	6.635676242187297014e+00
5.353535353535354702e-01	4.061446027115365315e-03	6.644372733653761465e+00
5.555555555555555802e-01	3.844688990106549884e-03	6.655958805968835712e+00
5.757575757575759123e-01	3.633122600614610044e-03	6.667114559736720736e+00
5.959595959595960224e-01	3.427254545577293650e-03	6.676877111210532512e+00
6.161616161616163545e-01	3.226960756494263571e-03	6.690006116778963730e+00
6.363636363636364646e-01	3.032967495653891756e-03	6.700080369966977756e+00
6.565656565656567967e-01	2.845157873166524829e-03	6.712781738006094123e+00
6.767676767676769067e-01	2.663837438010974775e-03	6.724944674712179271e+00
6.969696969696970168e-01	2.489309656947147602e-03	6.736605634787601105e+00
7.171717171717173489e-01	2.321328520800711257e-03	6.750657037878670330e+00
7.373737373737374590e-01	2.160485916098082992e-03	6.762118715310461603e+00
7.575757575757577911e-01	2.006194533677143482e-03	6.777413361982423723e+00
7.777777777777779011e-01	1.859058843396158489e-03	6.789638899867012078e+00
7.979797979797982332e-01	1.718236619957436671e-03	6.806421907350417300e+00
8.181818181818183433e-01	1.584113691551560215e-03	6.821082423827083296e+00
8.383838383838384534e-01	1.455412618208067966e-03	6.841445451895652674e+00
8.585858585858587855e-01	1.331683349260039248e-03	6.864912592483965348e+00
8.787878787878788955e-01	1.210912536241064326e-03	6.896894157067507081e+00
8.989898989898992276e-01	1.089897594747355142e-03	6.948743549675265641e+00
9.191919191919193377e-01	9.642484547033045375e-04	7.030524627954525485e+00
9.393939393939394478e-01	8.263226563723396123e-04	7.170492765888995201e+00
9.595959595959597799e-01	6.659920323013472686e-04	7.417888912463486584e+00
9.797979797979798899e-01	4.724592536454596679e-04	7.855064195177402731e+00
1.000000000000000000e+00	1.896690178557626071e-04	8.949784914151008408e+00


==> dat/1dbte_with_E_old/Ewt_10K_Nx100_Nr127_l2_dt_5e-4_10.csv <==
x	ne	Te
-1.000000000000000000e+00	2.669308695504702439e-05	3.185085022432397217e+00
-9.797979797979797789e-01	8.381964702832352967e-05	3.143337981495958111e+00
-9.595959595959595578e-01	1.322817897793996105e-04	3.376408395777904303e+00
-9.393939393939394478e-01	1.914335272352317321e-04	3.560785996199794745e+00
-9.191919191919192267e-01	2.627213699184026527e-04	3.716007330746978976e+00
-8.989898989898990056e-01	3.481156502839812005e-04	3.842923414739184640e+00
-8.787878787878787845e-01	4.497952942545234293e-04	3.942240535403915835e+00
-8.585858585858585634e-01	5.697478080785255399e-04	4.028662498374791845e+00
-8.383838383838383423e-01	7.113961332454086205e-04	4.099343547152339617e+00
-8.181818181818181213e-01	8.771682681659676234e-04	4.155976014460224910e+00
-7.979797979797980112e-01	1.069466869080731245e-03	4.211916979140235995e+00
-7.777777777777777901e-01	1.291442467641349973e-03	4.256865465268722559e+00
-7.575757575757575690e-01	1.544603625446861264e-03	4.305517108922730429e+00
-7.373737373737373479e-01	1.832136119877482124e-03	4.345616892525392849e+00
-7.171717171717171269e-01	2.155317261444959342e-03	4.389191077346276337e+00
-6.969696969696970168e-01	2.516872394266918452e-03	4.425930995956014691e+00
-6.767676767676766847e-01	2.918260537787964112e-03	4.463800476198869660e+00
-6.565656565656565746e-01	3.360900779617739288e-03	4.498537968389111796e+00
-6.363636363636363535e-01	3.846525705158677488e-03	4.530552790104450445e+00
-6.161616161616161325e-01	4.374571495956384309e-03	4.564407678871898355e+00
-5.959595959595959114e-01	4.946356999396084829e-03	4.592852840762151168e+00
-5.757575757575756903e-01	5.560093571251791857e-03	4.624380091415226879e+00
-5.555555555555555802e-01	6.215028630705513035e-03	4.653035418612012641e+00
-5.353535353535352481e-01	6.909773532307370188e-03	4.680130078296734553e+00
-5.151515151515151381e-01	7.640840170574084676e-03	4.709376122382983532e+00
-4.949494949494949170e-01	8.406676290744879640e-03	4.734137944617155647e+00
-4.747474747474746959e-01	9.203340641659341070e-03	4.759804306800035079e+00
-4.545454545454544748e-01	1.002666807006797819e-02	4.785352063990186089e+00
-4.343434343434342537e-01	1.087368220630143857e-02	4.806986362159555881e+00
-4.141414141414141437e-01	1.173867626700740747e-02	4.830400187869224204e+00
-3.939393939393939226e-01	1.261694957655819065e-02	4.852492373509490697e+00
-3.737373737373737015e-01	1.350429724055686974e-02	4.871661129901041498e+00
-3.535353535353534804e-01	1.439412466419984563e-02	4.892779712686811777e+00
-3.333333333333332593e-01	1.528153412039750733e-02	4.912197651072244931e+00
-3.131313131313130382e-01	1.616188947284821764e-02	4.929312353084321252e+00
-2.929292929292928171e-01	1.702860359390738487e-02	4.948279676065159727e+00
-2.727272727272727071e-01	1.787716719487591338e-02	4.965557238422918296e+00
-2.525252525252524860e-01	1.870340401262915800e-02	4.980737353346711416e+00
-2.323232323232322649e-01	1.950140208627802393e-02	4.997613055150369910e+00
-2.121212121212120438e-01	2.026745242589124418e-02	5.013057400962540378e+00
-1.919191919191918227e-01	2.099843811488178238e-02	5.026390442046953844e+00
-1.717171717171716017e-01	2.168951578628606353e-02	5.041262418192472339e+00
-1.515151515151514916e-01	2.233797544170876281e-02	5.055143458775045673e+00
-1.313131313131312705e-01	2.294210760441032018e-02	5.066819055842754160e+00
-1.111111111111110494e-01	2.349837385045336347e-02	5.079822674353218659e+00
-9.090909090909082835e-02	2.400509078269341678e-02	5.092372889042898976e+00
-7.070707070707060726e-02	2.446206508982685240e-02	5.102635644436124274e+00
-5.050505050505038618e-02	2.486715216331993050e-02	5.113915412704405306e+00
-3.030303030303027612e-02	2.521955469475353762e-02	5.125297213576065047e+00
-1.010101010101005503e-02	2.552045411542400860e-02	5.134399987031884827e+00
1.010101010101016605e-02	2.576903243445740135e-02	5.144120555909143633e+00
3.030303030303049816e-02	2.596512315410624480e-02	5.154446271402321145e+00
5.050505050505060822e-02	2.611096473148348876e-02	5.162632890450743695e+00
7.070707070707071829e-02	2.620689532042182884e-02	5.171003936716959792e+00
9.090909090909105039e-02	2.625310913182710149e-02	5.180373851518547568e+00
1.111111111111111605e-01	2.625252274533361810e-02	5.187859889054147189e+00
1.313131313131314926e-01	2.620641074781620769e-02	5.195129341338387441e+00
1.515151515151516026e-01	2.611511419044110216e-02	5.203656511195626777e+00
1.717171717171717127e-01	2.598189024847927242e-02	5.210611147981303759e+00
1.919191919191920448e-01	2.580870571979717101e-02	5.217038612654352647e+00
2.121212121212121549e-01	2.559589425620048889e-02	5.224862427683638622e+00
2.323232323232324870e-01	2.534681959549852162e-02	5.231402596504571179e+00
2.525252525252525970e-01	2.506389064925786808e-02	5.237230899372674386e+00
2.727272727272729291e-01	2.474732607627195061e-02	5.244517229454122464e+00
2.929292929292930392e-01	2.440050396756626369e-02	5.250712385026280238e+00
3.131313131313131493e-01	2.402602195804877036e-02	5.256155781072779476e+00
3.333333333333334814e-01	2.362390654907833842e-02	5.263085471034026241e+00
3.535353535353535914e-01	2.319760978832354978e-02	5.268962711566336665e+00
3.737373737373739235e-01	2.274962925300878791e-02	5.274219033062458095e+00
3.939393939393940336e-01	2.227977330199220479e-02	5.280961182271082244e+00
4.141414141414143657e-01	2.179175870156932135e-02	5.286508001996941708e+00
4.343434343434344758e-01	2.128757349178483568e-02	5.291797490812878202e+00
4.545454545454545858e-01	2.076695119093720232e-02	5.298453265734980100e+00
4.747474747474749179e-01	2.023408012165058695e-02	5.303643424845709831e+00
4.949494949494950280e-01	1.968981109051431283e-02	5.309256679452363237e+00
5.151515151515153601e-01	1.913440255985043859e-02	5.315750161244030103e+00
5.353535353535354702e-01	1.857230526552162281e-02	5.320675897876383509e+00
5.555555555555555802e-01	1.800259159637822987e-02	5.326925416798267143e+00
5.757575757575759123e-01	1.742735934934320358e-02	5.332908425672157726e+00
5.959595959595960224e-01	1.684969412788721657e-02	5.338108488101787508e+00
6.161616161616163545e-01	1.626764285394819917e-02	5.344908360429705851e+00
6.363636363636364646e-01	1.568582600890585169e-02	5.350191312330773385e+00
6.565656565656567967e-01	1.510287246225989859e-02	5.356715742830459703e+00
6.767676767676769067e-01	1.452002996190433076e-02	5.363074633697046956e+00
6.969696969696970168e-01	1.393916760053898890e-02	5.369287480053337447e+00
7.171717171717173489e-01	1.335709812426375681e-02	5.376979891979456916e+00
7.373737373737374590e-01	1.277720856540696601e-02	5.383930339099296525e+00
7.575757575757577911e-01	1.219291484611448144e-02	5.393618320173528602e+00
7.777777777777779011e-01	1.160616551744243427e-02	5.403279540983429996e+00
7.979797979797982332e-01	1.100662214750337299e-02	5.417325974868953509e+00
8.181818181818183433e-01	1.039237713669599952e-02	5.433647584585864720e+00
8.383838383838384534e-01	9.747488306569246017e-03	5.457353834989889130e+00
8.585858585858587855e-01	9.062801265522505562e-03	5.488675396033990239e+00
8.787878787878788955e-01	8.318249699441379597e-03	5.531879219861624009e+00
8.989898989898992276e-01	7.491752064336895146e-03	5.592583798149309615e+00
9.191919191919193377e-01	6.564961957978400833e-03	5.673242842568249955e+00
9.393939393939394478e-01	5.516337643731877328e-03	5.778514771620956836e+00
9.595959595959597799e-01	4.329570183781906827e-03	5.911448465470606983e+00
9.797979797979798899e-01	2.992815333510592205e-03	6.069036047128193445e+00
1.000000000000000000e+00	1.186086408796591454e-03	6.130157884230947651e+00


==> dat/1dbte_with_E_old/Ewt_10K_Nx100_Nr127_l2_dt_5e-4_rel_error_00.csv <==
x	ne	Te
-1.000000000000000000e+00	5.982857507219155864e-17	2.220446049250297797e-16
-9.797979797979797789e-01	1.196571501443831173e-15	1.998401444325267968e-15
-9.595959595959595578e-01	3.589714504331493518e-16	2.775557561562872418e-15
-9.393939393939394478e-01	2.782028740856907452e-15	5.884182030513289432e-15
-9.191919191919192267e-01	1.226485788979927026e-15	6.661338147750893883e-16
-8.989898989898990056e-01	2.363228715351566689e-15	1.332267629550178777e-15
-8.787878787878787845e-01	8.974286260828734288e-16	2.220446049250297698e-15
-8.585858585858585634e-01	1.256400076516022879e-15	5.329070518200715106e-15
-8.383838383838383423e-01	6.581143257941071943e-16	1.221245327087663714e-15
-8.181818181818181213e-01	8.076857634745860662e-16	2.220446049250297797e-16
-7.979797979797980112e-01	4.427314555342175240e-15	7.660538869913528064e-15
-7.777777777777777901e-01	1.256400076516022879e-15	0.000000000000000000e+00
-7.575757575757575690e-01	2.991428753609577932e-16	1.665334536937723372e-15
-7.373737373737373479e-01	4.188000255053409104e-16	0.000000000000000000e+00
-7.171717171717171269e-01	1.076914351299448154e-15	8.881784197001191187e-16
-6.969696969696970168e-01	2.811943028393003502e-15	2.664535259100357553e-15
-6.767676767676766847e-01	5.982857507219155864e-17	1.998401444325267968e-15
-6.565656565656565746e-01	1.794857252165746759e-16	2.220446049250297797e-16
-6.363636363636363535e-01	2.572628728104237071e-15	2.997602166487902149e-15
-6.161616161616161325e-01	2.393143002887662345e-16	2.220446049250297797e-16
-5.959595959595959114e-01	2.991428753609578228e-15	2.442490654175327428e-15
-5.757575757575756903e-01	2.393143002887662345e-15	2.997602166487902149e-15
-5.555555555555555802e-01	3.111085903753961246e-15	1.110223024625148898e-16
-5.353535353535352481e-01	3.589714504331493518e-16	2.331468351712812563e-15
-5.151515151515151381e-01	3.589714504331493518e-16	2.220446049250297797e-16
-4.949494949494949170e-01	9.572572011550649382e-16	9.992007221626339838e-16
-4.747474747474746959e-01	1.196571501443831173e-15	1.332267629550178777e-15
-4.545454545454544748e-01	3.470057354187110697e-15	5.107025913275684587e-15
-4.343434343434342537e-01	5.743543206930389629e-15	7.327471962525982680e-15
-4.141414141414141437e-01	3.589714504331493715e-15	6.217248937900834028e-15
-3.939393939393939226e-01	9.572572011550649382e-16	2.220446049250297797e-16
-3.737373737373737015e-01	3.230743053898344265e-15	3.774758283725506205e-15
-3.535353535353534804e-01	3.589714504331493715e-15	3.774758283725506205e-15
-3.333333333333332593e-01	4.188000255053409203e-15	3.663735981262991340e-15
-3.131313131313130382e-01	2.632457303176428777e-15	1.998401444325267968e-15
-2.929292929292928171e-01	2.512800153032045759e-15	4.773959005888139992e-15
-2.727272727272727071e-01	2.393143002887662345e-15	1.554312234475208507e-15
-2.525252525252524860e-01	1.316228651588214389e-15	1.554312234475208507e-15
-2.323232323232322649e-01	3.350400204042727284e-15	6.661338147750893489e-15
-2.121212121212120438e-01	1.794857252165746858e-15	3.441691376337961609e-15
-1.919191919191918227e-01	2.512800153032045759e-15	4.329869796038080531e-15
-1.717171717171716017e-01	5.982857507219155864e-16	2.109423746787782833e-15
-1.515151515151514916e-01	7.179429008662987036e-16	1.776356839400238237e-15
-1.313131313131312705e-01	1.435885801732597407e-15	2.664535259100357553e-15
-1.111111111111110494e-01	5.982857507219155864e-16	2.220446049250297698e-15
-9.090909090909082835e-02	2.393143002887662345e-15	2.220446049250297797e-16
-7.070707070707060726e-02	7.179429008662987036e-16	2.220446049250297698e-15
-5.050505050505038618e-02	9.572572011550649382e-16	1.110223024625148898e-16
-3.030303030303027612e-02	2.034171552454513289e-15	2.220446049250297797e-16
-1.010101010101005503e-02	9.572572011550649382e-16	1.776356839400238237e-15
1.010101010101016605e-02	2.871771603465194814e-15	2.220446049250297797e-16
3.030303030303049816e-02	4.786286005775324691e-15	6.217248937900834028e-15
5.050505050505060822e-02	2.632457303176428777e-15	3.441691376337961609e-15
7.070707070707071829e-02	2.034171552454513289e-15	2.442490654175327428e-15
9.090909090909105039e-02	3.350400204042727284e-15	4.773959005888139992e-15
1.111111111111111605e-01	1.196571501443831173e-15	1.776356839400238237e-15
1.313131313131314926e-01	1.196571501443831173e-15	1.554312234475208507e-15
1.515151515151516026e-01	1.196571501443831173e-16	8.881784197001191187e-16
1.717171717171717127e-01	1.914514402310129876e-15	2.664535259100357553e-15
1.919191919191920448e-01	3.111085903753961246e-15	6.439293542825863758e-15
2.121212121212121549e-01	1.794857252165746858e-15	4.773959005888139992e-15
2.323232323232324870e-01	9.572572011550649382e-16	1.110223024625148849e-15
2.525252525252525970e-01	1.196571501443831173e-15	2.442490654175327428e-15
2.727272727272729291e-01	2.512800153032045759e-15	4.996003610813169722e-15
2.929292929292930392e-01	1.316228651588214389e-15	4.662936703425625126e-15
3.131313131313131493e-01	4.786286005775324691e-16	1.776356839400238237e-15
3.333333333333334814e-01	2.393143002887662345e-16	8.881784197001191187e-16
3.535353535353535914e-01	3.589714504331493518e-16	1.554312234475208507e-15
3.737373737373739235e-01	2.034171552454513289e-15	3.441691376337961609e-15
3.939393939393940336e-01	1.555542951876980623e-15	1.332267629550178777e-15
4.141414141414143657e-01	2.512800153032045759e-15	2.664535259100357553e-15
4.343434343434344758e-01	1.794857252165746858e-15	3.663735981262991340e-15
4.545454545454545858e-01	5.982857507219155864e-16	1.110223024625148898e-16
4.747474747474749179e-01	2.273485852743279327e-15	2.886579864025387284e-15
4.949494949494950280e-01	4.786286005775324691e-16	3.774758283725506205e-15
5.151515151515153601e-01	1.794857252165746858e-15	5.551115123125744837e-15
5.353535353535354702e-01	1.794857252165746858e-15	2.220446049250297698e-15
5.555555555555555802e-01	3.709371654475877128e-15	4.773959005888139992e-15
5.757575757575759123e-01	6.581143257941071943e-16	6.661338147750893883e-16
5.959595959595960224e-01	1.076914351299448154e-15	6.661338147750893883e-16
6.161616161616163545e-01	2.991428753609578228e-15	1.443289932012693642e-15
6.363636363636364646e-01	2.512800153032045759e-15	1.887379141862753103e-15
6.565656565656567967e-01	4.965771730991899416e-15	3.996802888650535935e-15
6.767676767676769067e-01	7.179429008662987036e-16	1.443289932012693642e-15
6.969696969696970168e-01	5.444400331569432280e-15	8.437694987151131332e-15
7.171717171717173489e-01	2.512800153032045759e-15	1.998401444325267968e-15
7.373737373737374590e-01	1.794857252165746858e-15	3.552713678800476475e-15
7.575757575757577911e-01	6.102514657363539079e-15	1.043609643147639890e-14
7.777777777777779011e-01	2.273485852743279327e-15	1.776356839400238237e-15
7.979797979797982332e-01	1.705114389557459495e-15	9.992007221626339838e-16
8.181818181818183433e-01	1.047000063763352301e-15	2.220446049250297797e-16
8.383838383838384534e-01	2.393143002887662345e-15	5.218048215738199452e-15
8.585858585858587855e-01	1.764942964629651004e-15	2.220446049250297797e-16
8.787878787878788955e-01	3.290571628970535971e-15	5.773159728050774567e-15
8.989898989898992276e-01	3.170914478826152953e-15	4.662936703425625126e-15
9.191919191919193377e-01	4.786286005775324691e-16	2.331468351712812563e-15
9.393939393939394478e-01	1.495714376804788966e-16	1.221245327087663714e-15
9.595959595959597799e-01	4.696543143167037328e-15	3.996802888650535935e-15
9.797979797979798899e-01	1.047000063763352301e-15	1.554312234475208507e-15
1.000000000000000000e+00	2.991428753609577932e-17	8.881784197001191187e-16


==> dat/1dbte_with_E_old/Ewt_10K_Nx100_Nr127_l2_dt_5e-4_rel_error_02.csv <==
x	ne	Te
-1.000000000000000000e+00	2.567155055175659398e-03	1.375884817264735015e-02
-9.797979797979797789e-01	6.120804921698798102e-04	9.639204852358362885e-03
-9.595959595959595578e-01	2.089098533863595428e-03	5.765997394836156094e-03
-9.393939393939394478e-01	2.839522491479751568e-03	2.239459166851133238e-03
-9.191919191919192267e-01	2.585192850112387648e-03	7.028473724254765678e-04
-8.989898989898990056e-01	1.604417644346890857e-03	2.241323038351878457e-03
-8.787878787878787845e-01	2.437875249448746536e-04	2.643409552329602837e-03
-8.585858585858585634e-01	1.122584305206696326e-03	2.591076307360911345e-03
-8.383838383838383423e-01	2.285937718416198965e-03	2.316176907460596769e-03
-8.181818181818181213e-01	3.261463501083558796e-03	1.926815450188363926e-03
-7.979797979797980112e-01	3.915054218544725996e-03	1.876767946616509459e-03
-7.777777777777777901e-01	4.480869652224554918e-03	1.581120162369823194e-03
-7.575757575757575690e-01	4.812925004156446036e-03	1.661669709429725635e-03
-7.373737373737373479e-01	5.139142615734077629e-03	1.464460898167031528e-03
-7.171717171717171269e-01	5.314518662604107713e-03	1.590564528592812140e-03
-6.969696969696970168e-01	5.529109785677501290e-03	1.479568509461541862e-03
-6.767676767676766847e-01	5.654710950576462454e-03	1.575366486266197366e-03
-6.565656565656565746e-01	5.801886989492824505e-03	1.632184266134100283e-03
-6.363636363636363535e-01	5.933314549095818589e-03	1.637565469166315070e-03
-6.161616161616161325e-01	6.036614879527096161e-03	1.828132968539253247e-03
-5.959595959595959114e-01	6.213349591958023353e-03	1.679133157439140472e-03
-5.757575757575756903e-01	6.339274243127176155e-03	1.790166666370418200e-03
-5.555555555555555802e-01	6.511278067960985481e-03	1.817284618101841585e-03
-5.353535353535352481e-01	6.669454912673453313e-03	1.828149220463394552e-03
-5.151515151515151381e-01	6.805756664843501044e-03	2.006336167899020265e-03
-4.949494949494949170e-01	7.021136943414067223e-03	1.846500397834707936e-03
-4.747474747474746959e-01	7.191867052511361803e-03	1.916724244411831561e-03
-4.545454545454544748e-01	7.353751832517379204e-03	2.117379627328313824e-03
-4.343434343434342537e-01	7.570253717386398427e-03	1.954865194344569592e-03
-4.141414141414141437e-01	7.752069353446121650e-03	2.019502534581530794e-03
-3.939393939393939226e-01	7.939318320429149256e-03	2.172840024670502287e-03
-3.737373737373737015e-01	8.148300942030915761e-03	2.063008005025963876e-03
-3.535353535353534804e-01	8.331063113248582050e-03	2.126716109641301963e-03
-3.333333333333332593e-01	8.528555828920347456e-03	2.233695512646585290e-03
-3.131313131313130382e-01	8.728862734191310604e-03	2.157267081794695188e-03
-2.929292929292928171e-01	8.905709736517653657e-03	2.220442977024334689e-03
-2.727272727272727071e-01	9.097882991414448645e-03	2.315608922971887536e-03
-2.525252525252524860e-01	9.287013148541007831e-03	2.243518784940638864e-03
-2.323232323232322649e-01	9.453057073296413162e-03	2.297767242883813361e-03
-2.121212121212120438e-01	9.627666196285682154e-03	2.418931893538661063e-03
-1.919191919191918227e-01	9.802535029159755581e-03	2.325579294834172629e-03
-1.717171717171716017e-01	9.953694725207589203e-03	2.364057770060879349e-03
-1.515151515151514916e-01	1.010177950569753590e-02	2.540261832525733503e-03
-1.313131313131312705e-01	1.025983307422221637e-02	2.404883177510532769e-03
-1.111111111111110494e-01	1.039229733365956004e-02	2.429864578289484336e-03
-9.090909090909082835e-02	1.050842309309964716e-02	2.671711201318133829e-03
-7.070707070707060726e-02	1.064754467390103057e-02	2.484665442765171366e-03
-5.050505050505038618e-02	1.075765729505157205e-02	2.508168122068716969e-03
-3.030303030303027612e-02	1.084041397994275902e-02	2.801058846815765013e-03
-1.010101010101005503e-02	1.095817988271277632e-02	2.573269793834756167e-03
1.010101010101016605e-02	1.104302935462433098e-02	2.608700898682321089e-03
3.030303030303049816e-02	1.109459301632951048e-02	2.917836343996157121e-03
5.050505050505060822e-02	1.118793862274742625e-02	2.682504425228341739e-03
7.070707070707071829e-02	1.124626555554624104e-02	2.733419798160674225e-03
9.090909090909105039e-02	1.127062882923904677e-02	3.021831499662112029e-03
1.111111111111111605e-01	1.133661634382778644e-02	2.821068467001557143e-03
1.313131313131314926e-01	1.136901934585272424e-02	2.878354502685385140e-03
1.515151515151516026e-01	1.136973976822318842e-02	3.125929356016566435e-03
1.717171717171717127e-01	1.140674235110514592e-02	2.989119894558696800e-03
1.919191919191920448e-01	1.141457430385386766e-02	3.040105063005757273e-03
2.121212121212121549e-01	1.139306988033913191e-02	3.250815514430199175e-03
2.323232323232324870e-01	1.140097648189517150e-02	3.179282714554091966e-03
2.525252525252525970e-01	1.138445035157016616e-02	3.219830580493171675e-03
2.727272727272729291e-01	1.133903267040677065e-02	3.417801706083396004e-03
2.929292929292930392e-01	1.131798249334308240e-02	3.381451256444053654e-03
3.131313131313131493e-01	1.127459132672836012e-02	3.419800687700765007e-03
3.333333333333334814e-01	1.119994864562454638e-02	3.645519627955499942e-03
3.535353535353535914e-01	1.114826631466964493e-02	3.585402802118066532e-03
3.737373737373739235e-01	1.107199188534603584e-02	3.632108933982880830e-03
3.939393939393940336e-01	1.095871207196627908e-02	3.945558239380233569e-03
4.141414141414143657e-01	1.086931698856560477e-02	3.787870856075418492e-03
4.343434343434344758e-01	1.074861262909470629e-02	3.831982717970278986e-03
4.545454545454545858e-01	1.058240033183986337e-02	4.299377802379090313e-03
4.747474747474749179e-01	1.043581130515860468e-02	4.035574726819693078e-03
4.949494949494950280e-01	1.024856793212467442e-02	4.052944357335966537e-03
5.151515151515153601e-01	1.001598158150931138e-02	4.611207685725939552e-03
5.353535353535354702e-01	9.784890197557875521e-03	4.458185116499932023e-03
5.555555555555555802e-01	9.507641238569054104e-03	4.645949549235639520e-03
5.757575757575759123e-01	9.224871685935356197e-03	4.883600219397156786e-03
5.959595959595960224e-01	8.933770053512394768e-03	5.023556811935901527e-03
6.161616161616163545e-01	8.621402347525411458e-03	5.818191021106752098e-03
6.363636363636364646e-01	8.369754827928978930e-03	5.748767551779034035e-03
6.565656565656567967e-01	8.136614127945970137e-03	6.074951124639516899e-03
6.767676767676769067e-01	7.970045309883258197e-03	6.192725031888306718e-03
6.969696969696970168e-01	7.848581028417725078e-03	6.066176674926972330e-03
7.171717171717173489e-01	7.737591137602283994e-03	6.357230350449472565e-03
7.373737373737374590e-01	7.632903271106615366e-03	5.808682084365098149e-03
7.575757575757577911e-01	7.439373739883996077e-03	6.253987423572937056e-03
7.777777777777779011e-01	7.178539030469949754e-03	6.164317361524072718e-03
7.979797979797982332e-01	6.787419247898657595e-03	8.088327777789904721e-03
8.181818181818183433e-01	6.366146350913788957e-03	1.043169876271468448e-02
8.383838383838384534e-01	5.941111268325374728e-03	1.560160296377133098e-02
8.585858585858587855e-01	5.629660941897124404e-03	2.236933276759507996e-02
8.787878787878788955e-01	5.481397093142107574e-03	3.080537010946381507e-02
8.989898989898992276e-01	5.447818760344931219e-03	4.063737011526171589e-02
9.191919191919193377e-01	5.424387138776695129e-03	5.175839878656863374e-02
9.393939393939394478e-01	5.251026722506355743e-03	6.182598508147212069e-02
9.595959595959597799e-01	4.738971711182742713e-03	7.248272719437413858e-02
9.797979797979798899e-01	3.884129165045742751e-03	8.319340721759624357e-02
1.000000000000000000e+00	7.400049185237788990e-04	1.465691129384542324e-01


==> dat/1dbte_with_E_old/Ewt_10K_Nx100_Nr127_l2_dt_5e-4_rel_error_04.csv <==
x	ne	Te
-1.000000000000000000e+00	8.512136197541195215e-03	1.189399921155690452e-02
-9.797979797979797789e-01	7.785948609181899370e-03	8.027636359510625583e-03
-9.595959595959595578e-01	3.675980886441194886e-03	3.145803813890600282e-03
-9.393939393939394478e-01	5.463381809091401309e-03	5.398483614855457057e-04
-9.191919191919192267e-01	1.060471129529961740e-02	3.626193205802303362e-03
-8.989898989898990056e-01	1.760928133187726619e-02	3.851912653348509279e-03
-8.787878787878787845e-01	2.487017603292772730e-02	4.745322823588507023e-03
-8.585858585858585634e-01	3.139731607434989580e-02	4.105786425473968715e-03
-8.383838383838383423e-01	3.691155575350116291e-02	3.497703400237679380e-03
-8.181818181818181213e-01	4.164924312423053110e-02	3.220170435742469080e-03
-7.979797979797980112e-01	4.531899388626737385e-02	3.675763426080708770e-03
-7.777777777777777901e-01	4.858372445804605422e-02	3.329577210610364883e-03
-7.575757575757575690e-01	5.108056494549764737e-02	3.640283950047214744e-03
-7.373737373737373479e-01	5.344362161146706119e-02	3.034662282171509285e-03
-7.171717171717171269e-01	5.530538092861609495e-02	3.056891288894197142e-03
-6.969696969696970168e-01	5.718470224495231236e-02	2.390511913357557233e-03
-6.767676767676766847e-01	5.874322039255237826e-02	2.508215388744892017e-03
-6.565656565656565746e-01	6.028321347782589906e-02	3.051503844238806582e-03
-6.363636363636363535e-01	6.169762087536521944e-02	3.823723560834784655e-03
-6.161616161616161325e-01	6.296413996850347417e-02	4.705511510826290884e-03
-5.959595959595959114e-01	6.434231631976941590e-02	3.464301631830713109e-03
-5.757575757575756903e-01	6.550940155598904135e-02	2.691753466275078732e-03
-5.555555555555555802e-01	6.672162718063519293e-02	3.026063375752153627e-03
-5.353535353535352481e-01	6.781177754999084817e-02	4.332411485309467514e-03
-5.151515151515151381e-01	6.876882897441841114e-02	4.716593615300010423e-03
-4.949494949494949170e-01	6.985022364468851386e-02	2.615339508585223360e-03
-4.747474747474746959e-01	7.073187643020040216e-02	3.100849795708421602e-03
-4.545454545454544748e-01	7.151324173824950836e-02	5.316397570674515072e-03
-4.343434343434342537e-01	7.234876546177949896e-02	3.798686476195584170e-03
-4.141414141414141437e-01	7.301414481632448328e-02	2.658526044602457609e-03
-3.939393939393939226e-01	7.361657339532831634e-02	4.844394944565077327e-03
-3.737373737373737015e-01	7.418651259576519719e-02	4.702772867543683621e-03
-3.535353535353534804e-01	7.461243050082864980e-02	2.854027711793376710e-03
-3.333333333333332593e-01	7.500233007043237421e-02	4.477882380528101086e-03
-3.131313131313130382e-01	7.531382425220738142e-02	5.172100758372463573e-03
-2.929292929292928171e-01	7.549367014391224207e-02	3.064283641703176384e-03
-2.727272727272727071e-01	7.564384497377033001e-02	4.514595452773636879e-03
-2.525252525252524860e-01	7.570528692564636175e-02	5.421070340132269627e-03
-2.323232323232322649e-01	7.564191290500481279e-02	3.085828887099679833e-03
-2.121212121212120438e-01	7.553745969370305458e-02	4.958008267282064396e-03
-1.919191919191918227e-01	7.535781082502411576e-02	5.492914163869756089e-03
-1.717171717171716017e-01	7.505760677289470550e-02	2.989652190645860404e-03
-1.515151515151514916e-01	7.469283367040727151e-02	5.752740634759600895e-03
-1.313131313131312705e-01	7.428245842969818935e-02	5.304957606405269650e-03
-1.111111111111110494e-01	7.375187697336152426e-02	3.000645245422357051e-03
-9.090909090909082835e-02	7.312882331392225876e-02	6.733827985657542085e-03
-7.070707070707060726e-02	7.249797264193227897e-02	4.818361463138285707e-03
-5.050505050505038618e-02	7.174231810093413542e-02	3.383520856566457624e-03
-3.030303030303027612e-02	7.087159486134005093e-02	7.602548486274458839e-03
-1.010101010101005503e-02	7.002898463193410472e-02	4.184514601169829484e-03
1.010101010101016605e-02	6.905549350186766799e-02	4.270204887236168749e-03
3.030303030303049816e-02	6.795831278302046086e-02	8.068078572677817722e-03
5.050505050505060822e-02	6.691493423961848708e-02	3.726642759596273530e-03
7.070707070707071829e-02	6.574132488385890649e-02	5.541115170886408425e-03
9.090909090909105039e-02	6.445189743457074849e-02	8.055070750409823802e-03
1.111111111111111605e-01	6.322822188385363029e-02	3.718751694366802078e-03
1.313131313131314926e-01	6.188514631569164148e-02	6.893052372886023481e-03
1.515151515151516026e-01	6.044113951767669801e-02	7.761499188036076989e-03
1.717171717171717127e-01	5.905893066368388122e-02	4.174826212988891685e-03
1.919191919191920448e-01	5.757056301577837681e-02	8.083850734547665812e-03
2.121212121212121549e-01	5.599123435988087594e-02	7.581458717712779086e-03
2.323232323232324870e-01	5.446325374698120225e-02	4.937938149939511551e-03
2.525252525252525970e-01	5.284794722513624921e-02	9.188556657738629688e-03
2.727272727272729291e-01	5.116033823644744460e-02	8.049041725482633872e-03
2.929292929292930392e-01	4.953872940846573009e-02	5.881105441451373039e-03
3.131313131313131493e-01	4.786845189029106939e-02	1.039558009105847648e-02
3.333333333333334814e-01	4.615848708431069536e-02	9.534384570860598290e-03
3.535353535353535914e-01	4.454052009455605754e-02	6.649806670414377084e-03
3.737373737373739235e-01	4.288307793717830579e-02	1.114180644512617613e-02
3.939393939393940336e-01	4.116548349751535801e-02	1.188331564067425690e-02
4.141414141414143657e-01	3.950722774084511335e-02	7.119660288461296394e-03
4.343434343434344758e-01	3.775689678162937740e-02	1.050804598847442962e-02
4.545454545454545858e-01	3.590336314787798133e-02	1.525805324290993928e-02
4.747474747474749179e-01	3.409813582380103597e-02	1.031962164458536876e-02
4.949494949494950280e-01	3.224342104678560444e-02	1.023741444237855937e-02
5.151515151515153601e-01	3.039509644530953569e-02	1.833539146623861318e-02
5.353535353535354702e-01	2.866123955967285822e-02	1.910793989831326492e-02
5.555555555555555802e-01	2.696189091750593805e-02	1.592240201686665260e-02
5.757575757575759123e-01	2.536054357140264323e-02	1.537627388707281210e-02
5.959595959595960224e-01	2.374492484000089582e-02	1.860943086766370450e-02
6.161616161616163545e-01	2.202981766203913894e-02	2.336361101471102347e-02
6.363636363636364646e-01	2.028665955916091404e-02	1.970318439889071072e-02
6.565656565656567967e-01	1.840777578699828720e-02	1.678727595857926885e-02
6.767676767676769067e-01	1.654575807188211206e-02	1.670944598963113037e-02
6.969696969696970168e-01	1.472131831702254250e-02	2.099939541510202970e-02
7.171717171717173489e-01	1.303931198479838481e-02	3.116134290103066487e-02
7.373737373737374590e-01	1.156461012496694252e-02	3.783480586409444096e-02
7.575757575757577911e-01	1.023388581559803341e-02	4.577636604572879464e-02
7.777777777777779011e-01	9.045864321026643451e-03	4.353484990894068707e-02
7.979797979797982332e-01	7.858193821158619696e-03	3.982315140512444895e-02
8.181818181818183433e-01	6.684121800949171036e-03	2.574617492059960364e-02
8.383838383838384534e-01	5.490510737282164669e-03	1.823132963834732043e-02
8.585858585858587855e-01	4.339874447382119707e-03	2.425169522290008747e-02
8.787878787878788955e-01	3.361397526828372936e-03	4.847921018254421066e-02
8.989898989898992276e-01	2.541541103613113341e-03	5.830882082114749454e-02
9.191919191919193377e-01	1.880913241394130495e-03	1.027723534511801873e-01
9.393939393939394478e-01	1.376762741365779221e-03	1.083992524887802955e-01
9.595959595959597799e-01	9.485112320446799925e-04	1.314032896294074215e-01
9.797979797979798899e-01	5.963692727389394198e-04	1.503636579735291579e-01
1.000000000000000000e+00	1.397038265542963618e-04	2.031963590315257751e-01


==> dat/1dbte_with_E_old/Ewt_10K_Nx100_Nr127_l2_dt_5e-4_rel_error_06.csv <==
x	ne	Te
-1.000000000000000000e+00	2.008016609633718561e-03	6.150573269648926256e-02
-9.797979797979797789e-01	1.970036028429663841e-02	1.953210036674173089e-02
-9.595959595959595578e-01	1.998998595598605252e-02	1.215092656596542149e-02
-9.393939393939394478e-01	2.125405006370978400e-02	6.851946845879123942e-03
-9.191919191919192267e-01	2.331151721025255183e-02	3.366247282614131912e-03
-8.989898989898990056e-01	2.640758425085728070e-02	3.280114020290329085e-04
-8.787878787878787845e-01	3.025318607165858667e-02	1.659513588673051324e-03
-8.585858585858585634e-01	3.471760647968579611e-02	2.652006769920820829e-03
-8.383838383838383423e-01	3.949001173176706209e-02	2.953962473837971111e-03
-8.181818181818181213e-01	4.477461963363025405e-02	3.108653873259079915e-03
-7.979797979797980112e-01	4.990439464449792500e-02	2.370115680847423040e-03
-7.777777777777777901e-01	5.539874442634537544e-02	2.168595901524537906e-03
-7.575757575757575690e-01	6.049625617287316542e-02	1.300896561027889463e-03
-7.373737373737373479e-01	6.571634388014148398e-02	1.035289296673092994e-03
-7.171717171717171269e-01	7.039308681930613043e-02	3.004765898982295893e-04
-6.969696969696970168e-01	7.502522316596406393e-02	5.612680138173966563e-05
-6.767676767676766847e-01	7.907408727649471725e-02	4.556734709034755281e-04
-6.565656565656565746e-01	8.286890979844256655e-02	8.025477682699153764e-04
-6.363636363636363535e-01	8.622791486528719185e-02	1.072326928592673640e-03
-6.161616161616161325e-01	8.914382043619720197e-02	1.470597465176384745e-03
-5.959595959595959114e-01	9.193723888374766284e-02	1.453455716639139939e-03
-5.757575757575756903e-01	9.421442285971624864e-02	1.681080012643846634e-03
-5.555555555555555802e-01	9.630087718707075473e-02	1.778871414033182533e-03
-5.353535353535352481e-01	9.801385655561019317e-02	1.891171502726496584e-03
-5.151515151515151381e-01	9.940111491153598433e-02	2.087596167585873286e-03
-4.949494949494949170e-01	1.007975731610891851e-01	2.004794924579993576e-03
-4.747474747474746959e-01	1.017957281333318476e-01	2.103284503796063864e-03
-4.545454545454544748e-01	1.025567431937547402e-01	2.246788531228656113e-03
-4.343434343434342537e-01	1.033177240001731112e-01	2.188652804286966586e-03
-4.141414141414141437e-01	1.037972231819295904e-01	2.242226863425456507e-03
-3.939393939393939226e-01	1.041221440627178724e-01	2.309624885804083434e-03
-3.737373737373737015e-01	1.043756200468931306e-01	2.297788248839285809e-03
-3.535353535353534804e-01	1.044297817083038038e-01	2.329182445601170066e-03
-3.333333333333332593e-01	1.043898011489111932e-01	2.351014203567607444e-03
-3.131313131313130382e-01	1.042383133359156833e-01	2.363667777199938373e-03
-2.929292929292928171e-01	1.039262577797315790e-01	2.383611962641230073e-03
-2.727272727272727071e-01	1.035436435457807031e-01	2.388774303918413631e-03
-2.525252525252524860e-01	1.030479022762316177e-01	2.415345699501239216e-03
-2.323232323232322649e-01	1.024096280793559272e-01	2.429501490964920771e-03
-2.121212121212120438e-01	1.016946935910947036e-01	2.428949414435161661e-03
-1.919191919191918227e-01	1.008937529585059723e-01	2.469406441926324039e-03
-1.717171717171716017e-01	9.995788273809216862e-02	2.483917507619151557e-03
-1.515151515151514916e-01	9.892204635932713708e-02	2.474551384542184301e-03
-1.313131313131312705e-01	9.784778442244666807e-02	2.534483402690321328e-03
-1.111111111111110494e-01	9.663758757012969047e-02	2.556295703352060283e-03
-9.090909090909082835e-02	9.530138055421617793e-02	2.530251481688175312e-03
-7.070707070707060726e-02	9.398379848365938372e-02	2.617359699003545676e-03
-5.050505050505038618e-02	9.252191731769332517e-02	2.652275863758555511e-03
-3.030303030303027612e-02	9.091903024308292669e-02	2.606722122435073483e-03
-1.010101010101005503e-02	8.938556055736111838e-02	2.724935323438810401e-03
1.010101010101016605e-02	8.769798283061278066e-02	2.776853619053977918e-03
3.030303030303049816e-02	8.587237482359301455e-02	2.720012760838998525e-03
5.050505050505060822e-02	8.414607402549893755e-02	2.863761152587841492e-03
7.070707070707071829e-02	8.226349916685589403e-02	2.937334323561985577e-03
9.090909090909105039e-02	8.026043193839996204e-02	2.886994154021611803e-03
1.111111111111111605e-01	7.836167424733526954e-02	3.043303755016932895e-03
1.313131313131314926e-01	7.631848748131697668e-02	3.149442085864354816e-03
1.515151515151516026e-01	7.417804809249550768e-02	3.128118068560694492e-03
1.717171717171717127e-01	7.213156177721051499e-02	3.290017900584580116e-03
1.919191919191920448e-01	6.996519528775331509e-02	3.449018739599479192e-03
2.121212121212121549e-01	6.772298264245904531e-02	3.479036168046758387e-03
2.323232323232324870e-01	6.556334609041054862e-02	3.658550537620767346e-03
2.525252525252525970e-01	6.331160858273424119e-02	3.893254953449434494e-03
2.727272727272729291e-01	6.099876984359383497e-02	3.987078687689777322e-03
2.929292929292930392e-01	5.876543190768410835e-02	4.214969754956923199e-03
3.131313131313131493e-01	5.645995485485075932e-02	4.537139617500320771e-03
3.333333333333334814e-01	5.410016993960515413e-02	4.686951022135709029e-03
3.535353535353535914e-01	5.183050457307955550e-02	5.017861603877563602e-03
3.737373737373739235e-01	4.949951754315811553e-02	5.436560102056379844e-03
3.939393939393940336e-01	4.711742084398799074e-02	5.620431324976568610e-03
4.141414141414143657e-01	4.485053476133372269e-02	6.156225210718670356e-03
4.343434343434344758e-01	4.253353409414759728e-02	6.713899389177211893e-03
4.545454545454545858e-01	4.017308981301220133e-02	6.916467440556138373e-03
4.747474747474749179e-01	3.794709855890938954e-02	7.774561014175332060e-03
4.949494949494950280e-01	3.569368661295290596e-02	8.541175481731545088e-03
5.151515151515153601e-01	3.343404883572852898e-02	8.824923562768947904e-03
5.353535353535354702e-01	3.127712599622056722e-02	9.956026853178265648e-03
5.555555555555555802e-01	2.911440724135853919e-02	1.084803504189329505e-02
5.757575757575759123e-01	2.704788285384855662e-02	1.163313482754636634e-02
5.959595959595960224e-01	2.501580579320246411e-02	1.288267216826988713e-02
6.161616161616163545e-01	2.299149756227091349e-02	1.349472307102636028e-02
6.363636363636364646e-01	2.111932627259475309e-02	1.508600177514009440e-02
6.565656565656567967e-01	1.926190740838297152e-02	1.643410935804980044e-02
6.767676767676769067e-01	1.753512775533384860e-02	1.773193632593268385e-02
6.969696969696970168e-01	1.586511137656108905e-02	1.962556251121246736e-02
7.171717171717173489e-01	1.427229496918896307e-02	2.071654561214083395e-02
7.373737373737374590e-01	1.279594245767531890e-02	2.311666009006539332e-02
7.575757575757577911e-01	1.137305351564190173e-02	2.445195017925021197e-02
7.777777777777779011e-01	1.009131600284224155e-02	2.730012148623671420e-02
7.979797979797982332e-01	8.859342517732992847e-03	2.894112873030984731e-02
8.181818181818183433e-01	7.756613962308670993e-03	3.228294916425209632e-02
8.383838383838384534e-01	6.716112328611144149e-03	3.430401778186963069e-02
8.585858585858587855e-01	5.746538177241492136e-03	3.776733519195779598e-02
8.787878787878788955e-01	4.896884339822725300e-03	4.011724528095682307e-02
8.989898989898992276e-01	4.094370452451609119e-03	4.233153936423684344e-02
9.191919191919193377e-01	3.331711185337646059e-03	4.547478146128144244e-02
9.393939393939394478e-01	2.652712668744598538e-03	4.786045973552276178e-02
9.595959595959597799e-01	1.999978208032516906e-03	4.764343684804750456e-02
9.797979797979798899e-01	1.391428923646302347e-03	4.243483444859894732e-02
1.000000000000000000e+00	5.975412132304817100e-04	3.804414178743832642e-02


==> dat/1dbte_with_E_old/Ewt_10K_Nx100_Nr127_l2_dt_5e-4_rel_error_08.csv <==
x	ne	Te
-1.000000000000000000e+00	1.774492890639284889e-03	3.336523443391242738e-01
-9.797979797979797789e-01	7.321759731562640060e-03	1.976935283483522154e-01
-9.595959595959595578e-01	1.093151574642661425e-02	1.602567162263873468e-01
-9.393939393939394478e-01	1.439839102243617615e-02	1.267141855239123649e-01
-9.191919191919192267e-01	1.801279717315113632e-02	9.582453812747095123e-02
-8.989898989898990056e-01	2.237679479485377501e-02	6.599993319671318415e-02
-8.787878787878787845e-01	2.794616955093479072e-02	3.995605986622700195e-02
-8.585858585858585634e-01	3.466942136574120703e-02	2.223523477999705261e-02
-8.383838383838383423e-01	4.194099783676913384e-02	1.424112458712565622e-02
-8.181818181818181213e-01	4.890304410826454978e-02	1.408262812754302977e-02
-7.979797979797980112e-01	5.491406502821456065e-02	1.896278523974935168e-02
-7.777777777777777901e-01	5.991551701465087226e-02	2.220112223242196731e-02
-7.575757575757575690e-01	6.424145568714097199e-02	2.420025400324078008e-02
-7.373737373737373479e-01	6.849226953210463265e-02	2.224558590007337522e-02
-7.171717171717171269e-01	7.309337173254604192e-02	1.951436845749537907e-02
-6.969696969696970168e-01	7.825499766201496343e-02	1.518934611227453803e-02
-6.767676767676766847e-01	8.383147184623906956e-02	1.184807136188837512e-02
-6.565656565656565746e-01	8.953308787991849649e-02	9.224312460656957161e-03
-6.363636363636363535e-01	9.505154548926535163e-02	7.429772881010081147e-03
-6.161616161616161325e-01	1.001754075560442048e-01	7.047913812395484486e-03
-5.959595959595959114e-01	1.049035096220468505e-01	6.188543930159766393e-03
-5.757575757575756903e-01	1.093012775903549338e-01	6.279739122124496607e-03
-5.555555555555555802e-01	1.135435714322456519e-01	6.025027095548771659e-03
-5.353535353535352481e-01	1.177700860023254276e-01	5.568062425521478655e-03
-5.151515151515151381e-01	1.220424301144211465e-01	5.519225976104296348e-03
-4.949494949494949170e-01	1.263964105459666476e-01	4.618777639673606744e-03
-4.747474747474746959e-01	1.307641313551199114e-01	4.217807218979990024e-03
-4.545454545454544748e-01	1.350811331681026350e-01	4.114490364231453319e-03
-4.343434343434342537e-01	1.393041234889925706e-01	3.357036633794360618e-03
-4.141414141414141437e-01	1.433479350897540749e-01	3.218288343379492513e-03
-3.939393939393939226e-01	1.471862681701574527e-01	3.200080818648050936e-03
-3.737373737373737015e-01	1.508166087726649229e-01	2.737117906548194434e-03
-3.535353535353534804e-01	1.541981541849495874e-01	2.771638257821189191e-03
-3.333333333333332593e-01	1.573328631092950070e-01	2.770239669882961463e-03
-3.131313131313130382e-01	1.602258511314510470e-01	2.442796471707430611e-03
-2.929292929292928171e-01	1.628405613546690389e-01	2.526013535816403095e-03
-2.727272727272727071e-01	1.651751524261851622e-01	2.536858103105572599e-03
-2.525252525252524860e-01	1.672322728484275378e-01	2.260497101461899413e-03
-2.323232323232322649e-01	1.689779159750894322e-01	2.353196001478553498e-03
-2.121212121212120438e-01	1.704143040321984548e-01	2.416658062934221116e-03
-1.919191919191918227e-01	1.715562003171293703e-01	2.156522109212866307e-03
-1.717171717171716017e-01	1.723791378220712600e-01	2.238221540601167004e-03
-1.515151515151514916e-01	1.728937563918438725e-01	2.371599031816133338e-03
-1.313131313131312705e-01	1.731293758929934590e-01	2.102227239224727182e-03
-1.111111111111110494e-01	1.730672301395709267e-01	2.154076390744340524e-03
-9.090909090909082835e-02	1.727218333743673062e-01	2.347574356917503206e-03
-7.070707070707060726e-02	1.721319928111813835e-01	2.059790566197944577e-03
-5.050505050505038618e-02	1.712809851774677039e-01	2.072205148124566139e-03
-3.030303030303027612e-02	1.701835344611071499e-01	2.298705462065556236e-03
-1.010101010101005503e-02	1.688822634863180738e-01	2.004343539422627669e-03
1.010101010101016605e-02	1.673626125091040029e-01	1.975100372597625963e-03
3.030303030303049816e-02	1.656371620213613893e-01	2.199938825574840936e-03
5.050505050505060822e-02	1.637471486840610391e-01	1.923395375394457108e-03
7.070707070707071829e-02	1.616825717261768380e-01	1.851693097811699454e-03
9.090909090909105039e-02	1.594517786702661921e-01	2.045024116018922655e-03
1.111111111111111605e-01	1.570910145271494918e-01	1.807912999732130474e-03
1.313131313131314926e-01	1.545972287922550981e-01	1.693019515131707507e-03
1.515151515151516026e-01	1.519728683328532004e-01	1.839259360991107872e-03
1.717171717171717127e-01	1.492480160463003358e-01	1.647852255453930142e-03
1.919191919191920448e-01	1.464271792120860893e-01	1.492042215591473774e-03
2.121212121212121549e-01	1.435063136915500914e-01	1.591388745757998328e-03
2.323232323232324870e-01	1.405102875657874284e-01	1.433577882339814391e-03
2.525252525252525970e-01	1.374494062108966852e-01	1.244416985856733847e-03
2.727272727272729291e-01	1.343137959120696556e-01	1.308712005265293479e-03
2.929292929292930392e-01	1.311254032090277966e-01	1.158180400205932603e-03
3.131313131313131493e-01	1.278966754012398621e-01	9.468637423171535374e-04
3.333333333333334814e-01	1.246136740255706921e-01	9.945369554066837460e-04
3.535353535353535914e-01	1.212991285935995506e-01	8.160963249936995824e-04
3.737373737373739235e-01	1.179623028206780444e-01	5.947632367229787817e-04
3.939393939393940336e-01	1.145873882663349663e-01	6.475235134353690908e-04
4.141414141414143657e-01	1.112033330484307053e-01	4.047087646481846565e-04
4.343434343434344758e-01	1.078088324189033081e-01	1.852791657274428089e-04
4.545454545454545858e-01	1.043886355826577489e-01	2.546181721055514567e-04
4.747474747474749179e-01	1.009840658547428577e-01	6.814769830575955378e-05
4.949494949494950280e-01	9.757575095083832750e-02	2.661889756821409761e-04
5.151515151515153601e-01	9.415356844019938387e-02	2.314572596160338743e-04
5.353535353535354702e-01	9.076790999293027351e-02	5.894050142308469549e-04
5.555555555555555802e-01	8.738240634338133306e-02	7.007703743414873607e-04
5.757575757575759123e-01	8.400898562670633396e-02	8.646506542974918483e-04
5.959595959595960224e-01	8.067334676706176821e-02	1.175975794650928287e-03
6.161616161616163545e-01	7.733943904498673250e-02	1.157365792646922317e-03
6.363636363636364646e-01	7.406187734798408417e-02	1.542069922093498423e-03
6.565656565656567967e-01	7.080489195802225355e-02	1.686801535167542151e-03
6.767676767676769067e-01	6.758211736237738909e-02	1.916236562112223502e-03
6.969696969696970168e-01	6.441252065383230863e-02	2.220842139898348763e-03
7.171717171717173489e-01	6.126053888045022294e-02	2.290661455581906661e-03
7.373737373737374590e-01	5.818374287609117540e-02	2.684833275859229741e-03
7.575757575757577911e-01	5.511648710451870492e-02	2.703142744188812528e-03
7.777777777777779011e-01	5.212528093168206089e-02	3.114919437997622827e-03
7.979797979797982332e-01	4.912781102710570003e-02	3.099642164560217125e-03
8.181818181818183433e-01	4.618362889983280983e-02	3.439441472684674934e-03
8.383838383838384534e-01	4.319045006909782297e-02	3.367981458357508558e-03
8.585858585858587855e-01	4.016227665385282974e-02	3.367777730595443702e-03
8.787878787878788955e-01	3.700099552831422056e-02	3.306124381931689529e-03
8.989898989898992276e-01	3.359750229278632427e-02	2.926582973600884430e-03
9.191919191919193377e-01	2.985657207280719566e-02	2.735026983076825017e-03
9.393939393939394478e-01	2.565641977941525778e-02	3.453339856788760747e-03
9.595959595959597799e-01	2.086117029087844812e-02	5.661163082204451018e-03
9.797979797979798899e-01	1.545090211499582263e-02	1.004852989633499456e-02
1.000000000000000000e+00	6.927597623309147100e-03	1.384517431670520028e-02


==> dat/1dbte_with_E_old/Ewt_10K_Nx100_Nr127_l2_dt_5e-4_rel_error_10.csv <==
x	ne	Te
-1.000000000000000000e+00	8.236065424250082860e-04	1.931655650420651127e-01
-9.797979797979797789e-01	2.687676115915598688e-03	1.464607129546683373e-01
-9.595959595959595578e-01	4.090985155415430632e-03	1.309114315317083388e-01
-9.393939393939394478e-01	5.763071773207297487e-03	1.119640275787617684e-01
-9.191919191919192267e-01	7.706180546849608973e-03	9.661085878629672996e-02
-8.989898989898990056e-01	9.947570084059218984e-03	8.167800481691335490e-02
-8.787878787878787845e-01	1.247095636133152899e-02	7.488809622272075972e-02
-8.585858585858585634e-01	1.525006773853995572e-02	7.150576406232515836e-02
-8.383838383838383423e-01	1.829140829037347732e-02	7.166727430912649133e-02
-8.181818181818181213e-01	2.155646805157741819e-02	7.208218833406189463e-02
-7.979797979797980112e-01	2.503880394721592559e-02	7.135507388849132715e-02
-7.777777777777777901e-01	2.880123587769818638e-02	6.648511481960403535e-02
-7.575757575757575690e-01	3.285327962036513338e-02	6.020619690245625211e-02
-7.373737373737373479e-01	3.728097068053840002e-02	5.172807186666061874e-02
-7.171717171717171269e-01	4.205329642019208641e-02	4.442319793428665259e-02
-6.969696969696970168e-01	4.716228698225448379e-02	3.780795062932213596e-02
-6.767676767676766847e-01	5.250437351827971777e-02	3.383548028943358932e-02
-6.565656565656565746e-01	5.796826496520759986e-02	3.175348606030792276e-02
-6.363636363636363535e-01	6.349376582314418538e-02	3.080836687730254680e-02
-6.161616161616161325e-01	6.898433358856988218e-02	3.046808062910030812e-02
-5.959595959595959114e-01	7.451003051314854242e-02	2.861024422504743897e-02
-5.757575757575756903e-01	8.006152612969584526e-02	2.670220684506958292e-02
-5.555555555555555802e-01	8.571825257177911883e-02	2.447889093202798572e-02
-5.353535353535352481e-01	9.154335060599719243e-02	2.219490175086523756e-02
-5.151515151515151381e-01	9.748162971568206936e-02	1.986287353687908597e-02
-4.949494949494949170e-01	1.035267771232158546e-01	1.682204906436866529e-02
-4.747474747474746959e-01	1.095505116210351154e-01	1.521898134179646908e-02
-4.545454545454544748e-01	1.154540563590216867e-01	1.463516880338592945e-02
-4.343434343434342537e-01	1.212376415951803704e-01	1.318165491969788827e-02
-4.141414141414141437e-01	1.268080860835696100e-01	1.229077424981030002e-02
-3.939393939393939226e-01	1.321864872831586823e-01	1.219306798994748177e-02
-3.737373737373737015e-01	1.374765320325365692e-01	1.130024917912234549e-02
-3.535353535353534804e-01	1.426536370170800594e-01	1.019479564624078440e-02
-3.333333333333332593e-01	1.477564619002611490e-01	9.656439597878811731e-03
-3.131313131313130382e-01	1.528492711992035513e-01	8.760247554911582482e-03
-2.929292929292928171e-01	1.578524310614413395e-01	7.617951514004316950e-03
-2.727272727272727071e-01	1.627417145291076284e-01	7.130987162796325989e-03
-2.525252525252524860e-01	1.675388071306899429e-01	6.522677790987129257e-03
-2.323232323232322649e-01	1.721510870403302751e-01	5.709839726538234496e-03
-2.121212121212120438e-01	1.765628910021478370e-01	5.588233895154454643e-03
-1.919191919191918227e-01	1.808317991179439477e-01	5.176514310655034798e-03
-1.717171717171716017e-01	1.848904104520204261e-01	4.563172827448298136e-03
-1.515151515151514916e-01	1.887402680766076812e-01	4.665596873877481815e-03
-1.313131313131312705e-01	1.924604657097299110e-01	4.182481131351086304e-03
-1.111111111111110494e-01	1.959707329593754488e-01	3.652683617906472835e-03
-9.090909090909082835e-02	1.992557671841181655e-01	3.881119215101556073e-03
-7.070707070707060726e-02	2.023897485830229437e-01	3.282052536601465231e-03
-5.050505050505038618e-02	2.052724491416806074e-01	2.913462836877842542e-03
-3.030303030303027612e-02	2.078791149670608795e-01	3.231151987949534062e-03
-1.010101010101005503e-02	2.102845721213290886e-01	2.593579853671134153e-03
1.010101010101016605e-02	2.123946820833351179e-01	2.441793991107004454e-03
3.030303030303049816e-02	2.141908343702836892e-01	2.751215422955124480e-03
5.050505050505060822e-02	2.157472258528445874e-01	2.149160760505551548e-03
7.070707070707071829e-02	2.169933026334691095e-01	2.168548442083928669e-03
9.090909090909105039e-02	2.179131090547964389e-01	2.371555986091684453e-03
1.111111111111111605e-01	2.185692697167619658e-01	1.867197764391676168e-03
1.313131313131314926e-01	2.189224154148738111e-01	1.974011249597136270e-03
1.515151515151516026e-01	2.189509955589558354e-01	2.047319567711278297e-03
1.717171717171717127e-01	2.187030987207095045e-01	1.675048536979134714e-03
1.919191919191920448e-01	2.181734645613601642e-01	1.801693697364368553e-03
2.121212121212121549e-01	2.173315415869710721e-01	1.783073357295938098e-03
2.323232323232324870e-01	2.162163847800561978e-01	1.525334218028431181e-03
2.525252525252525970e-01	2.148518164041249012e-01	1.637133445554304640e-03
2.727272727272729291e-01	2.131986511953047614e-01	1.581714756527484878e-03
2.929292929292930392e-01	2.112950174934140057e-01	1.377225890955533893e-03
3.131313131313131493e-01	2.091800247136597624e-01	1.467505861753415613e-03
3.333333333333334814e-01	2.068081081663481757e-01	1.430851489710477809e-03
3.535353535353535914e-01	2.042271089496900949e-01	1.202406801153206540e-03
3.737373737373739235e-01	2.014705645335833073e-01	1.268691205049751877e-03
3.939393939393940336e-01	1.984896136332799932e-01	1.314318074130691686e-03
4.141414141414143657e-01	1.953594037037914843e-01	1.004698612718681180e-03
4.343434343434344758e-01	1.920802352426942972e-01	1.008503940046024750e-03
4.545454545454545858e-01	1.886021528746809894e-01	1.190619966297320120e-03
4.747474747474749179e-01	1.850508610313169322e-01	8.384802827744531131e-04
4.949494949494950280e-01	1.813667879398433158e-01	7.030330695485312569e-04
5.151515151515153601e-01	1.775053931588307099e-01	9.246304259683278464e-04
5.353535353535354702e-01	1.736346923741511616e-01	7.227218251168913239e-04
5.555555555555555802e-01	1.696381106810204153e-01	5.544883942612276228e-04
5.757575757575759123e-01	1.655302790496299414e-01	4.559984771009049464e-04
5.959595959595960224e-01	1.614014690577370570e-01	3.846580966594242415e-04
6.161616161616163545e-01	1.571232320245694314e-01	5.258583343210141564e-04
6.363636363636364646e-01	1.528595116524396891e-01	2.727540351893370648e-04
6.565656565656567967e-01	1.484865921060536942e-01	1.489995950978810762e-04
6.767676767676769067e-01	1.440111287934255080e-01	1.876592823268259940e-05
6.969696969696970168e-01	1.394867828965135337e-01	1.071989539239890071e-04
7.171717171717173489e-01	1.347508045627240081e-01	2.118527537773486142e-05
7.373737373737374590e-01	1.299658308770833548e-01	1.567563997238631145e-04
7.575757575757577911e-01	1.248625585301636337e-01	2.771330228460310745e-05
7.777777777777779011e-01	1.196156476212062447e-01	1.890795654438693631e-04
7.979797979797982332e-01	1.139007412208909997e-01	8.711139247915778902e-05
8.181818181818183433e-01	1.078820879094364443e-01	3.053954037249841883e-04
8.383838383838384534e-01	1.011958409492674099e-01	3.350086418980213103e-04
8.585858585858587855e-01	9.393440356620294529e-02	5.502422440492983971e-04
8.787878787878788955e-01	8.586520806888991997e-02	9.589761978922416033e-04
8.989898989898992276e-01	7.691395261722323851e-02	1.733406621286175987e-03
9.191919191919193377e-01	6.712317052139547824e-02	2.844625460269374628e-03
9.393939393939394478e-01	5.653867696835434414e-02	4.599565034805319121e-03
9.595959595959597799e-01	4.517929488843139274e-02	6.202837338664217437e-03
9.797979797979798899e-01	3.348763424394265303e-02	7.231217143367068070e-03
1.000000000000000000e+00	1.402385685155218241e-02	4.476037844540117078e-03


==> dat/1dbte_with_E_old/Ewt_10K_Nx200_Nr255_l4_dt_2e-4_00.csv <==
x	ne	Te
-1.000000000000000000e+00	1.249999999999999755e-04	3.999999999999998668e+00
-9.797979797979797789e-01	1.262497449369986871e-04	3.999999999999984457e+00
-9.595959595959595578e-01	1.298974802633198831e-04	3.999999999999988010e+00
-9.393939393939394478e-01	1.357932990477458957e-04	4.000000000000004441e+00
-9.191919191919192267e-01	1.437904174201189817e-04	3.999999999999999556e+00
-8.989898989898990056e-01	1.537451745713562306e-04	3.999999999999999112e+00
-8.787878787878787845e-01	1.655170327534473960e-04	4.000000000000000000e+00
-8.585858585858585634e-01	1.789685772794332927e-04	4.000000000000014211e+00
-8.383838383838383423e-01	1.939655165234332004e-04	3.999999999999992450e+00
-8.181818181818181213e-01	2.103766819206344548e-04	4.000000000000000000e+00
-7.979797979797980112e-01	2.280740279672857260e-04	4.000000000000022204e+00
-7.777777777777777901e-01	2.469326322206991868e-04	4.000000000000005329e+00
-7.575757575757575690e-01	2.668306952992652845e-04	3.999999999999999556e+00
-7.373737373737373479e-01	2.876495408824365058e-04	4.000000000000007994e+00
-7.171717171717171269e-01	3.092736157107303305e-04	4.000000000000011546e+00
-6.969696969696970168e-01	3.315904895857333789e-04	4.000000000000013323e+00
-6.767676767676766847e-01	3.544908553700949067e-04	4.000000000000000000e+00
-6.565656565656565746e-01	3.778685289875399777e-04	4.000000000000000000e+00
-6.363636363636363535e-01	4.016204494228553697e-04	4.000000000000005329e+00
-6.161616161616161325e-01	4.256466787218907664e-04	4.000000000000000000e+00
-5.959595959595959114e-01	4.498504019915750213e-04	4.000000000000013323e+00
-5.757575757575756903e-01	4.741379273998874797e-04	4.000000000000005329e+00
-5.555555555555555802e-01	4.984186861758842712e-04	3.999999999999985789e+00
-5.353535353535352481e-01	5.226052326096988516e-04	3.999999999999993783e+00
-5.151515151515151381e-01	5.466132440525127293e-04	3.999999999999994227e+00
-4.949494949494949170e-01	5.703615209165825706e-04	3.999999999999992450e+00
-4.747474747474746959e-01	5.937719866752296828e-04	3.999999999999991562e+00
-4.545454545454544748e-01	6.167696878628483627e-04	3.999999999999984013e+00
-4.343434343434342537e-01	6.392827940748959216e-04	3.999999999999979572e+00
-4.141414141414141437e-01	6.612425979678983236e-04	3.999999999999981348e+00
-3.939393939393939226e-01	6.825835152594486675e-04	4.000000000000000000e+00
-3.737373737373737015e-01	7.032430847282018739e-04	4.000000000000013323e+00
-3.535353535353534804e-01	7.231619682138818415e-04	4.000000000000007994e+00
-3.333333333333332593e-01	7.422839506172867596e-04	4.000000000000006217e+00
-3.131313131313130382e-01	7.605559399002727360e-04	3.999999999999999112e+00
-2.929292929292928171e-01	7.779279670857694104e-04	4.000000000000012434e+00
-2.727272727272727071e-01	7.943531862577713886e-04	4.000000000000008882e+00
-2.525252525252524860e-01	8.097878745613385680e-04	4.000000000000014211e+00
-2.323232323232322649e-01	8.241914322025937524e-04	3.999999999999976907e+00
-2.121212121212120438e-01	8.375263824487456368e-04	3.999999999999991562e+00
-1.919191919191918227e-01	8.497583716280465238e-04	3.999999999999989786e+00
-1.717171717171716017e-01	8.608561691298296202e-04	3.999999999999993339e+00
-1.515151515151514916e-01	8.707916674044903884e-04	4.000000000000007994e+00
-1.313131313131312705e-01	8.795398819634895823e-04	3.999999999999993783e+00
-1.111111111111110494e-01	8.870789513793654992e-04	4.000000000000007994e+00
-9.090909090909082835e-02	8.933901372857076329e-04	4.000000000000010658e+00
-7.070707070707060726e-02	8.984578243771790089e-04	3.999999999999990674e+00
-5.050505050505038618e-02	9.022695204095214968e-04	3.999999999999999556e+00
-3.030303030303027612e-02	9.048158561995294641e-04	4.000000000000001776e+00
-1.010101010101005503e-02	9.060905856250650635e-04	4.000000000000007994e+00
1.010101010101016605e-02	9.060905856250648467e-04	3.999999999999999112e+00
3.030303030303049816e-02	9.048158561995232841e-04	3.999999999999983125e+00
5.050505050505060822e-02	9.022695204095204126e-04	3.999999999999997780e+00
7.070707070707071829e-02	8.984578243771785752e-04	3.999999999999996447e+00
9.090909090909105039e-02	8.933901372857013445e-04	3.999999999999985345e+00
1.111111111111111605e-01	8.870789513793651739e-04	4.000000000000014211e+00
1.313131313131314926e-01	8.795398819634921844e-04	4.000000000000001776e+00
1.515151515151516026e-01	8.707916674044887621e-04	3.999999999999998224e+00
1.717171717171717127e-01	8.608561691298259339e-04	3.999999999999985789e+00
1.919191919191920448e-01	8.497583716280452228e-04	3.999999999999984901e+00
2.121212121212121549e-01	8.375263824487455284e-04	3.999999999999992450e+00
2.323232323232324870e-01	8.241914322025975471e-04	3.999999999999999112e+00
2.525252525252525970e-01	8.097878745613353154e-04	3.999999999999992895e+00
2.727272727272729291e-01	7.943531862577674855e-04	3.999999999999989786e+00
2.929292929292930392e-01	7.779279670857675672e-04	3.999999999999991562e+00
3.131313131313131493e-01	7.605559399002707844e-04	3.999999999999999112e+00
3.333333333333334814e-01	7.422839506172840491e-04	4.000000000000001776e+00
3.535353535353535914e-01	7.231619682138810826e-04	4.000000000000006217e+00
3.737373737373739235e-01	7.032430847281968865e-04	3.999999999999988898e+00
3.939393939393940336e-01	6.825835152594493180e-04	4.000000000000007994e+00
4.141414141414143657e-01	6.612425979679026605e-04	4.000000000000006217e+00
4.343434343434344758e-01	6.392827940748987406e-04	4.000000000000008882e+00
4.545454545454545858e-01	6.167696878628495553e-04	3.999999999999991562e+00
4.747474747474749179e-01	5.937719866752328270e-04	4.000000000000015987e+00
4.949494949494950280e-01	5.703615209165832211e-04	3.999999999999998224e+00
5.151515151515153601e-01	5.466132440525116451e-04	3.999999999999987566e+00
5.353535353535354702e-01	5.226052326097021042e-04	4.000000000000009770e+00
5.555555555555555802e-01	4.984186861758842712e-04	3.999999999999980016e+00
5.757575757575759123e-01	4.741379273998864497e-04	4.000000000000007105e+00
5.959595959595960224e-01	4.498504019915693292e-04	3.999999999999991562e+00
6.161616161616163545e-01	4.256466787218856165e-04	3.999999999999980904e+00
6.363636363636364646e-01	4.016204494228553155e-04	4.000000000000002665e+00
6.565656565656567967e-01	3.778685289875435556e-04	4.000000000000013323e+00
6.767676767676769067e-01	3.544908553700940935e-04	3.999999999999986233e+00
6.969696969696970168e-01	3.315904895857264400e-04	3.999999999999972466e+00
7.171717171717173489e-01	3.092736157107320652e-04	4.000000000000016875e+00
7.373737373737374590e-01	2.876495408824376984e-04	4.000000000000010658e+00
7.575757575757577911e-01	2.668306952992601346e-04	3.999999999999969802e+00
7.777777777777779011e-01	2.469326322207003252e-04	4.000000000000009770e+00
7.979797979797982332e-01	2.280740279672836119e-04	4.000000000000001776e+00
8.181818181818183433e-01	2.103766819206328014e-04	4.000000000000000000e+00
8.383838383838384534e-01	1.939655165234324143e-04	3.999999999999982681e+00
8.585858585858587855e-01	1.789685772794316122e-04	4.000000000000001776e+00
8.787878787878788955e-01	1.655170327534498083e-04	4.000000000000024869e+00
8.989898989898992276e-01	1.537451745713553362e-04	3.999999999999978240e+00
9.191919191919193377e-01	1.437904174201175723e-04	3.999999999999990674e+00
9.393939393939394478e-01	1.357932990477442694e-04	3.999999999999996891e+00
9.595959595959597799e-01	1.298974802633238404e-04	4.000000000000014211e+00
9.797979797979798899e-01	1.262497449369995816e-04	3.999999999999997780e+00
1.000000000000000000e+00	1.250000000000000297e-04	3.999999999999998224e+00


==> dat/1dbte_with_E_old/Ewt_10K_Nx200_Nr255_l4_dt_2e-4_02.csv <==
x	ne	Te
-1.000000000000000000e+00	5.277801881585706388e-05	8.186940169108551046e+00
-9.797979797979797789e-01	1.385475564821600080e-04	7.416189441110065061e+00
-9.595959595959595578e-01	2.003160775275427601e-04	6.987838896814317913e+00
-9.393939393939394478e-01	2.511522548576327566e-04	6.694127354789154438e+00
-9.191919191919192267e-01	2.936618106972324008e-04	6.489401658689964769e+00
-8.989898989898990056e-01	3.298951757762236801e-04	6.352838102596403580e+00
-8.787878787878787845e-01	3.617958331373412762e-04	6.264267128015175601e+00
-8.585858585858585634e-01	3.909539919702768982e-04	6.207975754305862459e+00
-8.383838383838383423e-01	4.186428999255431506e-04	6.170601488724561712e+00
-8.181818181818181213e-01	4.456726524546029164e-04	6.143853922105811272e+00
-7.979797979797980112e-01	4.725113910968547744e-04	6.123030182792351894e+00
-7.777777777777777901e-01	4.994047366076205530e-04	6.105425591211461445e+00
-7.575757575757575690e-01	5.264554915496007194e-04	6.089527113149282300e+00
-7.373737373737373479e-01	5.536784956878131091e-04	6.074533228397024587e+00
-7.171717171717171269e-01	5.810368061171107242e-04	6.060041557921601374e+00
-6.969696969696970168e-01	6.084646914979718055e-04	6.045847564616298797e+00
-6.767676767676766847e-01	6.358817215427489764e-04	6.031829841630349520e+00
-6.565656565656565746e-01	6.632000639291826599e-04	6.017926209954079120e+00
-6.363636363636363535e-01	6.903265157764206005e-04	6.004184856470574871e+00
-6.161616161616161325e-01	7.171633435772856993e-04	5.990778598250341425e+00
-5.959595959595959114e-01	7.436138479947359105e-04	5.977838235189633309e+00
-5.757575757575756903e-01	7.695914957133637201e-04	5.965220479842265000e+00
-5.555555555555555802e-01	7.950196852068030801e-04	5.952638815786824189e+00
-5.353535353535352481e-01	8.198172808143373066e-04	5.940165915729032520e+00
-5.151515151515151381e-01	8.438937087336121278e-04	5.928223649347836854e+00
-4.949494949494949170e-01	8.671701401490481895e-04	5.916780463291167358e+00
-4.747474747474746959e-01	8.895890560989618305e-04	5.905292533385789078e+00
-4.545454545454544748e-01	9.110854945879303529e-04	5.893851689579602926e+00
-4.343434343434342537e-01	9.315796976575061806e-04	5.883053824389063102e+00
-4.141414141414141437e-01	9.510149513802275542e-04	5.872537065733387074e+00
-3.939393939393939226e-01	9.693514116328314683e-04	5.861760259913567417e+00
-3.737373737373737015e-01	9.865250553895720843e-04	5.851402415402659152e+00
-3.535353535353534804e-01	1.002478721346806295e-03	5.841575889304081670e+00
-3.333333333333332593e-01	1.017187244152321967e-03	5.831411341282955796e+00
-3.131313131313130382e-01	1.030604892239471177e-03	5.821443474285664443e+00
-2.929292929292928171e-01	1.042680526266784313e-03	5.812100420914329213e+00
-2.727272727272727071e-01	1.053400477278599581e-03	5.802369105914749525e+00
-2.525252525252524860e-01	1.062733229730292465e-03	5.792738403000042169e+00
-2.323232323232322649e-01	1.070638190552887113e-03	5.783735043105896700e+00
-2.121212121212120438e-01	1.077113996774099226e-03	5.774237708536293923e+00
-1.919191919191918227e-01	1.082138819896955083e-03	5.764883664596977653e+00
-1.717171717171716017e-01	1.085685895508813883e-03	5.756077595513710676e+00
-1.515151515151514916e-01	1.087766665803084317e-03	5.746637617676830345e+00
-1.313131313131312705e-01	1.088365783327566649e-03	5.737504702859271610e+00
-1.111111111111110494e-01	1.087473746916093036e-03	5.728719825412372124e+00
-9.090909090909082835e-02	1.085113038789970764e-03	5.719210695774906483e+00
-7.070707070707060726e-02	1.081274060884706472e-03	5.710230355382600820e+00
-5.050505050505038618e-02	1.075967539995002862e-03	5.701258959735991283e+00
-3.030303030303027612e-02	1.069223172660582017e-03	5.691618254305145008e+00
-1.010101010101005503e-02	1.061039580634154421e-03	5.682670632820574497e+00
1.010101010101016605e-02	1.051448353367272041e-03	5.673312599542477130e+00
3.030303030303049816e-02	1.040482623836885487e-03	5.663519616609481666e+00
5.050505050505060822e-02	1.028153899923240494e-03	5.654414891313222391e+00
7.070707070707071829e-02	1.014511978255697860e-03	5.644524837148528817e+00
9.090909090909105039e-02	9.995921512353325190e-04	5.634544234513554350e+00
1.111111111111111605e-01	9.834229884842641319e-04	5.625052269232007518e+00
1.313131313131314926e-01	9.660678606759858086e-04	5.614550224361662956e+00
1.515151515151516026e-01	9.475660443895255304e-04	5.604283063135111043e+00
1.717171717171717127e-01	9.279644746513684289e-04	5.594193174533754309e+00
1.919191919191920448e-01	9.073360258452842610e-04	5.583027179890325264e+00
2.121212121212121549e-01	8.857271354024584499e-04	5.572306440294774177e+00
2.323232323232324870e-01	8.632011134935518686e-04	5.561471553744953056e+00
2.525252525252525970e-01	8.398383063779407904e-04	5.549567936844606919e+00
2.727272727272729291e-01	8.156944382492515048e-04	5.538187346615223383e+00
2.929292929292930392e-01	7.908449112800560463e-04	5.526531063164718205e+00
3.131313131313131493e-01	7.653769686825466229e-04	5.513776386372712501e+00
3.333333333333334814e-01	7.393555412068278593e-04	5.501503523434774223e+00
3.535353535353535914e-01	7.128623382860112701e-04	5.488995818123676429e+00
3.737373737373739235e-01	6.859904484559351846e-04	5.475266006366078742e+00
3.939393939393940336e-01	6.588122834840570230e-04	5.461787709791781076e+00
4.141414141414143657e-01	6.314085534237121001e-04	5.448338007019183138e+00
4.343434343434344758e-01	6.038736059838809098e-04	5.433546660201896472e+00
4.545454545454545858e-01	5.762846252732625697e-04	5.418352339630430947e+00
4.747474747474749179e-01	5.487128633090192437e-04	5.403421245099875314e+00
4.949494949494950280e-01	5.212409113739881758e-04	5.387399259774281468e+00
5.151515151515153601e-01	4.939430328806131056e-04	5.369894016055168251e+00
5.353535353535354702e-01	4.668746799917041011e-04	5.351961036575932695e+00
5.555555555555555802e-01	4.400869930886511499e-04	5.333567972921948730e+00
5.757575757575759123e-01	4.136301389085955183e-04	5.313568968947080862e+00
5.959595959595960224e-01	3.875420272698953776e-04	5.291640630194400785e+00
6.161616161616163545e-01	3.618467539321229272e-04	5.268476912203939655e+00
6.363636363636364646e-01	3.365655117018216897e-04	5.244531682521194504e+00
6.565656565656567967e-01	3.117266636267514417e-04	5.219508682767505015e+00
6.767676767676769067e-01	2.873707700430790058e-04	5.192776921760563269e+00
6.969696969696970168e-01	2.635540728441007510e-04	5.163587546553575436e+00
7.171717171717173489e-01	2.403501853325382034e-04	5.130646205798300663e+00
7.373737373737374590e-01	2.178449973380183746e-04	5.091392460686253507e+00
7.575757575757577911e-01	1.961210582124014805e-04	5.041409663207922165e+00
7.777777777777779011e-01	1.752329581522347373e-04	4.974211125957601176e+00
7.979797979797982332e-01	1.551816431085628264e-04	4.881609311451676980e+00
8.181818181818183433e-01	1.359008132646680623e-04	4.754778326052499615e+00
8.383838383838384534e-01	1.172697206343614203e-04	4.585696672075908253e+00
8.585858585858587855e-01	9.915896698465984050e-05	4.368390623797660410e+00
8.787878787878788955e-01	8.149819640926864845e-05	4.101229991161325472e+00
8.989898989898992276e-01	6.435666019116369175e-05	3.788757806580738130e+00
9.191919191919193377e-01	4.804456635769166397e-05	3.427862969269960036e+00
9.393939393939394478e-01	3.308240724662365052e-05	3.030550802832536750e+00
9.595959595959597799e-01	2.022128055017973850e-05	2.600415419754920521e+00
9.797979797979798899e-01	1.028105438258502239e-05	2.156740518268985163e+00
1.000000000000000000e+00	1.869032424870273314e-06	2.096631616136747311e+00


==> dat/1dbte_with_E_old/Ewt_10K_Nx200_Nr255_l4_dt_2e-4_04.csv <==
x	ne	Te
-1.000000000000000000e+00	4.212783980862087191e-04	8.115467047362908914e+00
-9.797979797979797789e-01	1.093457153472047290e-03	7.318900331093696643e+00
-9.595959595959595578e-01	1.551815459349789768e-03	6.880305009382635895e+00
-9.393939393939394478e-01	1.893845610772200080e-03	6.596418883208428952e+00
-9.191919191919192267e-01	2.142461522509306240e-03	6.413663749679398229e+00
-8.989898989898990056e-01	2.322076724622218740e-03	6.302419641502224223e+00
-8.787878787878787845e-01	2.455591152358654362e-03	6.230836865262661561e+00
-8.585858585858585634e-01	2.559338242103998285e-03	6.188482571259054765e+00
-8.383838383838383423e-01	2.644623662352780721e-03	6.161297708567143872e+00
-8.181818181818181213e-01	2.718239554203952593e-03	6.142129157702914455e+00
-7.979797979797980112e-01	2.784163810578038807e-03	6.128084858484029063e+00
-7.777777777777777901e-01	2.844651906599137900e-03	6.117193112651152731e+00
-7.575757575757575690e-01	2.900875183057845166e-03	6.108112921742246293e+00
-7.373737373737373479e-01	2.953363263350007682e-03	6.100108123036242169e+00
-7.171717171717171269e-01	3.002299959419608370e-03	6.092782996099503023e+00
-6.969696969696970168e-01	3.047703578757586691e-03	6.085727461755452872e+00
-6.767676767676766847e-01	3.089525975548964611e-03	6.078293639533337789e+00
-6.565656565656565746e-01	3.127693638293292753e-03	6.069870372178418627e+00
-6.363636363636363535e-01	3.162108126001672917e-03	6.060755619777333791e+00
-6.161616161616161325e-01	3.192640008663150120e-03	6.052594298502306458e+00
-5.959595959595959114e-01	3.219163269285920531e-03	6.046735875057930976e+00
-5.757575757575756903e-01	3.241621581223274890e-03	6.041558869925139241e+00
-5.555555555555555802e-01	3.260024766816483829e-03	6.033689571126684470e+00
-5.353535353535352481e-01	3.274334115060021245e-03	6.023805588833025304e+00
-5.151515151515151381e-01	3.284419555558559019e-03	6.016900886071714361e+00
-4.949494949494949170e-01	3.290221890084178962e-03	6.012816802218508450e+00
-4.747474747474746959e-01	3.291831700477886469e-03	6.005052171748759271e+00
-4.545454545454544748e-01	3.289268835364500369e-03	5.994714823846478247e+00
-4.343434343434342537e-01	3.282417483434020393e-03	5.989429041159366918e+00
-4.141414141414141437e-01	3.271316716342828612e-03	5.984918778833584696e+00
-3.939393939393939226e-01	3.256123869931325850e-03	5.974335651548896564e+00
-3.737373737373737015e-01	3.236795130176235019e-03	5.966572748473268462e+00
-3.535353535353534804e-01	3.213311803776972442e-03	5.963432058759165599e+00
-3.333333333333332593e-01	3.185885064276311983e-03	5.953586079314371560e+00
-3.131313131313130382e-01	3.154558925117209849e-03	5.944247373806761381e+00
-2.929292929292928171e-01	3.119306992652014048e-03	5.941503697391643080e+00
-2.727272727272727071e-01	3.080369295542270246e-03	5.931779204011824902e+00
-2.525252525252524860e-01	3.037843205217395735e-03	5.921847294381156424e+00
-2.323232323232322649e-01	2.991726260216356816e-03	5.919301508801801504e+00
-2.121212121212120438e-01	2.942292440849712636e-03	5.908709213220912915e+00
-1.919191919191918227e-01	2.889655041243343898e-03	5.899093796143253243e+00
-1.717171717171716017e-01	2.833855453653923162e-03	5.896494034198478396e+00
-1.515151515151514916e-01	2.775203255238882939e-03	5.884242333936152924e+00
-1.313131313131312705e-01	2.713799276511077736e-03	5.875925493939010202e+00
-1.111111111111110494e-01	2.649748364589910726e-03	5.872457489704046019e+00
-9.090909090909082835e-02	2.583379344263797388e-03	5.858391524869204225e+00
-7.070707070707060726e-02	2.514768652923500547e-03	5.852164807586894391e+00
-5.050505050505038618e-02	2.444099829288541841e-03	5.846459653361443465e+00
-3.030303030303027612e-02	2.371687633910646124e-03	5.831336280757599688e+00
-1.010101010101005503e-02	2.297593302586838949e-03	5.827220513058075646e+00
1.010101010101016605e-02	2.222076642110272851e-03	5.817932778117919312e+00
3.030303030303049816e-02	2.145403255332845299e-03	5.803158967962898096e+00
5.050505050505060822e-02	2.067643524210053489e-03	5.800090685583252359e+00
7.070707070707071829e-02	1.989108272653530678e-03	5.786654994433871657e+00
9.090909090909105039e-02	1.909997463961905437e-03	5.773480523425644328e+00
1.111111111111111605e-01	1.830415081269838899e-03	5.769729713398800364e+00
1.313131313131314926e-01	1.750687524074082861e-03	5.752581822275920409e+00
1.515151515151516026e-01	1.670958815305039575e-03	5.741297816474618898e+00
1.717171717171717127e-01	1.591374959029337281e-03	5.735307786636161254e+00
1.919191919191920448e-01	1.512247082416213377e-03	5.715240035198346114e+00
2.121212121212121549e-01	1.433681258052725473e-03	5.704902803323921745e+00
2.323232323232324870e-01	1.355846405763671539e-03	5.695843909047670017e+00
2.525252525252525970e-01	1.279015546461348494e-03	5.673118849905555372e+00
2.727272727272729291e-01	1.203266350430981903e-03	5.661955651886302121e+00
2.929292929292930392e-01	1.128761819266509061e-03	5.650073422967471615e+00
3.131313131313131493e-01	1.055742703659038944e-03	5.624530705465256908e+00
3.333333333333334814e-01	9.842870626490297665e-04	5.610733611326697456e+00
3.535353535353535914e-01	9.145563241946709629e-04	5.597672096281205434e+00
3.737373737373739235e-01	8.468017703107514910e-04	5.569677544215132059e+00
3.939393939393940336e-01	7.811428708735045729e-04	5.550620739818294069e+00
4.141414141414143657e-01	7.177264485166428990e-04	5.537281708849886463e+00
4.343434343434344758e-01	6.567835792057026903e-04	5.507679306455545820e+00
4.545454545454545858e-01	5.984283736972571908e-04	5.477358569405362587e+00
4.747474747474749179e-01	5.426995178879804411e-04	5.458148358770157138e+00
4.949494949494950280e-01	4.896912712469786520e-04	5.429499366094823642e+00
5.151515151515153601e-01	4.394747074052266010e-04	5.387145695988607486e+00
5.353535353535354702e-01	3.920500796723111361e-04	5.351504355946380187e+00
5.555555555555555802e-01	3.474548690906545021e-04	5.325686456571080640e+00
5.757575757575759123e-01	3.058142435150277595e-04	5.293903245943205604e+00
5.959595959595960224e-01	2.672706649087252541e-04	5.252451547221282269e+00
6.161616161616163545e-01	2.319206315067079719e-04	5.212404777526420396e+00
6.363636363636364646e-01	1.997998526585281905e-04	5.178650396806961709e+00
6.565656565656567967e-01	1.708675634206897171e-04	5.142585550907605274e+00
6.767676767676769067e-01	1.449842167471770841e-04	5.092637589435224044e+00
6.969696969696970168e-01	1.219209760258412284e-04	5.024278995395949465e+00
7.171717171717173489e-01	1.014148137585360756e-04	4.941320953846282116e+00
7.373737373737374590e-01	8.324146376408144332e-05	4.852729898458541413e+00
7.575757575757577911e-01	6.726502978865953606e-05	4.769492225886515335e+00
7.777777777777779011e-01	5.343733311406017705e-05	4.701849013598152105e+00
7.979797979797982332e-01	4.174704302509388255e-05	4.655426098571494364e+00
8.181818181818183433e-01	3.214445235758859150e-05	4.625096944726463377e+00
8.383838383838384534e-01	2.447996177318149244e-05	4.586266236253375261e+00
8.585858585858587855e-01	1.848216803456177653e-05	4.490430977538236945e+00
8.787878787878788955e-01	1.377877291372515126e-05	4.306086342525713206e+00
8.989898989898992276e-01	1.002300112549289457e-05	4.080606286153008355e+00
9.191919191919193377e-01	7.010609400374863386e-06	3.708341251733282551e+00
9.393939393939394478e-01	4.559245923516168478e-06	3.329281337206573710e+00
9.595959595959597799e-01	2.652146052423287947e-06	2.866475636454922427e+00
9.797979797979798899e-01	1.265368902967825188e-06	2.385737881630410229e+00
1.000000000000000000e+00	2.360726718748874901e-07	2.288406059684576999e+00


==> dat/1dbte_with_E_old/Ewt_10K_Nx200_Nr255_l4_dt_2e-4_06.csv <==
x	ne	Te
-1.000000000000000000e+00	3.002063508606921897e-04	3.330003097940839485e+00
-9.797979797979797789e-01	8.428032714937085243e-04	3.655666919619537047e+00
-9.595959595959595578e-01	1.262723500019341570e-03	3.956130195233134028e+00
-9.393939393939394478e-01	1.674475150863582833e-03	4.161293318281706455e+00
-9.191919191919192267e-01	2.067738427962845238e-03	4.311762290663720520e+00
-8.989898989898990056e-01	2.434320699201526338e-03	4.426528648835691193e+00
-8.787878787878787845e-01	2.770537180926542845e-03	4.512162196685005178e+00
-8.585858585858585634e-01	3.073255818980458100e-03	4.577788130856632165e+00
-8.383838383838383423e-01	3.342725343719470804e-03	4.626850693152631422e+00
-8.181818181818181213e-01	3.579582490815207477e-03	4.663426986630063276e+00
-7.979797979797980112e-01	3.785232547679658922e-03	4.690986683528111101e+00
-7.777777777777777901e-01	3.961749904769108245e-03	4.711975548740515940e+00
-7.575757575757575690e-01	4.111543820295080615e-03	4.728155510741956391e+00
-7.373737373737373479e-01	4.237146920743979986e-03	4.740818842536556055e+00
-7.171717171717171269e-01	4.341084898854897026e-03	4.750897606777338744e+00
-6.969696969696970168e-01	4.425789520921759139e-03	4.759040970231939838e+00
-6.767676767676766847e-01	4.493538751020183589e-03	4.765690203135223513e+00
-6.565656565656565746e-01	4.546396690691472189e-03	4.771162673976611757e+00
-6.363636363636363535e-01	4.586136013194172523e-03	4.775726571804544740e+00
-6.161616161616161325e-01	4.614192051200912033e-03	4.779616480364701658e+00
-5.959595959595959114e-01	4.631748171516601037e-03	4.782983692782326379e+00
-5.757575757575756903e-01	4.639921331153360785e-03	4.785881022641357063e+00
-5.555555555555555802e-01	4.639780092141694047e-03	4.788346965838365499e+00
-5.353535353535352481e-01	4.632078888851642005e-03	4.790459383108995439e+00
-5.151515151515151381e-01	4.617170178927757461e-03	4.792276484036245066e+00
-4.949494949494949170e-01	4.595440702437652430e-03	4.793854861135820045e+00
-4.747474747474746959e-01	4.567541781584073986e-03	4.795313737283764866e+00
-4.545454545454544748e-01	4.533853251090949263e-03	4.796654626420320255e+00
-4.343434343434342537e-01	4.494330763557758193e-03	4.797747154139078596e+00
-4.141414141414141437e-01	4.449255131873524303e-03	4.798754333608894029e+00
-3.939393939393939226e-01	4.399156986450552739e-03	4.799885655644031246e+00
-3.737373737373737015e-01	4.344018256996142954e-03	4.800827116419325691e+00
-3.535353535353534804e-01	4.283847006329982027e-03	4.801562324515423974e+00
-3.333333333333332593e-01	4.219200768096330670e-03	4.802570615622352435e+00
-3.131313131313130382e-01	4.150191638974812421e-03	4.803486798900200583e+00
-2.929292929292928171e-01	4.076731824542984342e-03	4.804065727636861460e+00
-2.727272727272727071e-01	3.999381401693343288e-03	4.805017191164734136e+00
-2.525252525252524860e-01	3.918322324849392302e-03	4.805915860843835929e+00
-2.323232323232322649e-01	3.833469599994753473e-03	4.806382519431494416e+00
-2.121212121212120438e-01	3.745412795681456533e-03	4.807345322509150698e+00
-1.919191919191918227e-01	3.654320208396808021e-03	4.808177344062475989e+00
-1.717171717171716017e-01	3.560167366977743265e-03	4.808557352487460079e+00
-1.515151515151514916e-01	3.463583385152978634e-03	4.809586608949262043e+00
-1.313131313131312705e-01	3.364658266569397170e-03	4.810265738667669488e+00
-1.111111111111110494e-01	3.263482672637905285e-03	4.810615519484582769e+00
-9.090909090909082835e-02	3.160689777952828405e-03	4.811717487656235193e+00
-7.070707070707060726e-02	3.056269426632533034e-03	4.812150188664880091e+00
-5.050505050505038618e-02	2.950472940624948581e-03	4.812568111802431048e+00
-3.030303030303027612e-02	2.843863673235252996e-03	4.813664453553461620e+00
-1.010101010101005503e-02	2.736366518510836322e-03	4.813803639255166189e+00
1.010101010101016605e-02	2.628398854735902387e-03	4.814386955891217568e+00
3.030303030303049816e-02	2.520380748594850621e-03	4.815321484430070242e+00
5.050505050505060822e-02	2.412247038101362952e-03	4.815203735686346853e+00
7.070707070707071829e-02	2.304529570881162694e-03	4.815975801468409756e+00
9.090909090909105039e-02	2.197475268963492052e-03	4.816574941496427620e+00
1.111111111111111605e-01	2.091096170040347875e-03	4.816288489946591866e+00
1.313131313131314926e-01	1.985952591287381067e-03	4.817156873906429659e+00
1.515151515151516026e-01	1.882143464165257412e-03	4.817293971738706659e+00
1.717171717171717127e-01	1.779777652814357658e-03	4.816886649788086672e+00
1.919191919191920448e-01	1.679369875170321196e-03	4.817672871046969618e+00
2.121212121212121549e-01	1.580925351837328754e-03	4.817284757471058221e+00
2.323232323232324870e-01	1.484619089659479666e-03	4.816687909246490484e+00
2.525252525252525970e-01	1.390888500058949824e-03	4.817206750914684754e+00
2.727272727272729291e-01	1.299693167463506372e-03	4.816274361995486863e+00
2.929292929292930392e-01	1.211215656162531939e-03	4.815287890361227063e+00
3.131313131313131493e-01	1.125820754004665377e-03	4.815397444384101888e+00
3.333333333333334814e-01	1.043448992776363710e-03	4.813933599776432537e+00
3.535353535353535914e-01	9.642237652095662307e-04	4.812227256829374689e+00
3.737373737373739235e-01	8.884503029948136394e-04	4.811748989197815796e+00
3.939393939393940336e-01	8.160716572224005526e-04	4.809822730713542605e+00
4.141414141414143657e-01	7.470937571634831678e-04	4.806968279120807708e+00
4.343434343434344758e-01	6.817501615501133034e-04	4.805418267027642187e+00
4.545454545454545858e-01	6.200305315005354622e-04	4.803168930611711573e+00
4.747474747474749179e-01	5.618141879644089013e-04	4.799024797394607411e+00
4.949494949494950280e-01	5.071911051035886365e-04	4.795371830629069798e+00
5.151515151515153601e-01	4.562232646435651585e-04	4.792449925067864491e+00
5.353535353535354702e-01	4.087724122878936129e-04	4.787919224990964118e+00
5.555555555555555802e-01	3.647191567487879970e-04	4.781785425069370099e+00
5.757575757575759123e-01	3.240592578380343657e-04	4.776051358966582505e+00
5.959595959595960224e-01	2.867503251783424818e-04	4.770911589028122179e+00
6.161616161616163545e-01	2.526403498299924417e-04	4.764740751174516120e+00
6.363636363636364646e-01	2.215524695469259404e-04	4.756717029749736980e+00
6.565656565656567967e-01	1.933493041539379787e-04	4.747526617308658992e+00
6.767676767676769067e-01	1.679114897343210206e-04	4.738049578179007959e+00
6.969696969696970168e-01	1.450998572110520201e-04	4.728413350546395222e+00
7.171717171717173489e-01	1.247495923704507409e-04	4.718189062037831505e+00
7.373737373737374590e-01	1.066845430679662447e-04	4.706937486136868465e+00
7.575757575757577911e-01	9.072893170619742570e-05	4.694452781551484932e+00
7.777777777777779011e-01	7.671073017408315932e-05	4.680698543665682720e+00
7.979797979797982332e-01	6.446176264179108678e-05	4.665663388820521007e+00
8.181818181818183433e-01	5.382024491903894417e-05	4.649340495356431013e+00
8.383838383838384534e-01	4.463671015371226131e-05	4.632228745447835472e+00
8.585858585858587855e-01	3.676349745439803424e-05	4.616776570085354692e+00
8.787878787878788955e-01	2.999286533441726394e-05	4.606239224412659539e+00
8.989898989898992276e-01	2.413272543306428517e-05	4.596597233788322967e+00
9.191919191919193377e-01	1.915122904291478861e-05	4.601007946185460717e+00
9.393939393939394478e-01	1.473673973333579849e-05	4.619270966192701167e+00
9.595959595959597799e-01	1.079313114797926460e-05	4.663340545876963894e+00
9.797979797979798899e-01	7.081143643914602332e-06	4.716711402122684582e+00
1.000000000000000000e+00	2.845875111830443135e-06	4.646125948955821094e+00


==> dat/1dbte_with_E_old/Ewt_10K_Nx200_Nr255_l4_dt_2e-4_08.csv <==
x	ne	Te
-1.000000000000000000e+00	8.820844779269377035e-06	2.256684027093805778e+00
-9.797979797979797789e-01	5.790016075687874034e-05	2.347302182316050256e+00
-9.595959595959595578e-01	1.278019620870736689e-04	2.911133976243258203e+00
-9.393939393939394478e-01	2.233373242517631822e-04	3.466750056884770448e+00
-9.191919191919192267e-01	3.393213183073975968e-04	3.973908434801309841e+00
-8.989898989898990056e-01	4.715950856477931657e-04	4.415409495737679713e+00
-8.787878787878787845e-01	6.196088675165694389e-04	4.765223540988704265e+00
-8.585858585858585634e-01	7.872107837900421939e-04	5.014145749421304643e+00
-8.383838383838383423e-01	9.815324827212818046e-04	5.163984763672574196e+00
-8.181818181818181213e-01	1.209544665034059403e-03	5.241598440988395780e+00
-7.979797979797980112e-01	1.474857947320339134e-03	5.284241238824556319e+00
-7.777777777777777901e-01	1.776378340389878508e-03	5.321964066624817136e+00
-7.575757575757575690e-01	2.109080046881601188e-03	5.370525574395925261e+00
-7.373737373737373479e-01	2.466049756558153037e-03	5.433097642025485285e+00
-7.171717171717171269e-01	2.840597276698274797e-03	5.505357803728466060e+00
-6.969696969696970168e-01	3.227558499416240730e-03	5.580316309407331588e+00
-6.767676767676766847e-01	3.623513855444948466e-03	5.651633769135733232e+00
-6.565656565656565746e-01	4.026175730320932962e-03	5.715381886300257896e+00
-6.363636363636363535e-01	4.433467883831586874e-03	5.770500940335105966e+00
-6.161616161616161325e-01	4.842794653189017723e-03	5.818178480743279479e+00
-5.959595959595959114e-01	5.250762277503823704e-03	5.860437746372133994e+00
-5.757575757575756903e-01	5.653339887497653773e-03	5.898776272834179935e+00
-5.555555555555555802e-01	6.046262535657704988e-03	5.934015903222110921e+00
-5.353535353535352481e-01	6.425466413977636362e-03	5.967199179183420021e+00
-5.151515151515151381e-01	6.787435330123668502e-03	5.999510608445453919e+00
-4.949494949494949170e-01	7.129391426172295050e-03	6.030825808007974409e+00
-4.747474747474746959e-01	7.449278270227024067e-03	6.059950669674238455e+00
-4.545454545454544748e-01	7.745610628956991518e-03	6.086959535305891400e+00
-4.343434343434342537e-01	8.017368765032480485e-03	6.112850957817712150e+00
-4.141414141414141437e-01	8.263941473306543606e-03	6.136990296494188257e+00
-3.939393939393939226e-01	8.484999137301137487e-03	6.158607492188541421e+00
-3.737373737373737015e-01	8.680414103780027119e-03	6.178994029704830027e+00
-3.535353535353534804e-01	8.850325789833258724e-03	6.198463619819749582e+00
-3.333333333333332593e-01	8.995113118364345128e-03	6.215857681898262044e+00
-3.131313131313130382e-01	9.115290308689629264e-03	6.232154290621008563e+00
-2.929292929292928171e-01	9.211567143409499919e-03	6.248074003224431294e+00
-2.727272727272727071e-01	9.284834434458663979e-03	6.262315753839945209e+00
-2.525252525252524860e-01	9.336017186806572221e-03	6.275677724649742828e+00
-2.323232323232322649e-01	9.366130718891788401e-03	6.288925752684363601e+00
-2.121212121212120438e-01	9.376275585419183503e-03	6.300721220114176013e+00
-1.919191919191918227e-01	9.367488603774423023e-03	6.311969733954082784e+00
-1.717171717171716017e-01	9.340833969383977378e-03	6.323221163310761561e+00
-1.515151515151514916e-01	9.297393517978697411e-03	6.333184616745892725e+00
-1.313131313131312705e-01	9.238137102999241512e-03	6.343026803834892924e+00
-1.111111111111110494e-01	9.164055881435236375e-03	6.352844900357720093e+00
-9.090909090909082835e-02	9.076114815477629577e-03	6.361575800587721652e+00
-7.070707070707060726e-02	8.975162512153481154e-03	6.370598565003814606e+00
-5.050505050505038618e-02	8.862088484445923217e-03	6.379428339781164858e+00
-3.030303030303027612e-02	8.737718444836686804e-03	6.387475551560487297e+00
-1.010101010101005503e-02	8.602791172902276087e-03	6.396091616795835932e+00
1.010101010101016605e-02	8.458102692550865942e-03	6.404286994982240522e+00
3.030303030303049816e-02	8.304354326374920048e-03	6.412106004884118526e+00
5.050505050505060822e-02	8.142211980840214497e-03	6.420563445210982323e+00
7.070707070707071829e-02	7.972395304630742682e-03	6.428436979952039998e+00
9.090909090909105039e-02	7.795514185239276091e-03	6.436356682552378139e+00
1.111111111111111605e-01	7.612197841224961452e-03	6.444804844837277003e+00
1.313131313131314926e-01	7.423105376580824838e-03	6.452643119809853722e+00
1.515151515151516026e-01	7.228790850063531413e-03	6.460861061952111406e+00
1.717171717171717127e-01	7.029867812345730153e-03	6.469423952055623595e+00
1.919191919191920448e-01	6.826947854495890589e-03	6.477466644535066820e+00
2.121212121212121549e-01	6.620555023541242930e-03	6.486083852480839518e+00
2.323232323232324870e-01	6.411291685000604368e-03	6.494899509540466020e+00
2.525252525252525970e-01	6.199732515974775392e-03	6.503319353564982919e+00
2.727272727272729291e-01	5.986381621320892125e-03	6.512388854787049652e+00
2.929292929292930392e-01	5.771823564566660493e-03	6.521611560201223234e+00
3.131313131313131493e-01	5.556603633088985118e-03	6.530523747722242867e+00
3.333333333333334814e-01	5.341201739385075149e-03	6.540077707595682632e+00
3.535353535353535914e-01	5.126170694684546204e-03	6.549863641754439136e+00
3.737373737373739235e-01	4.912030169551056744e-03	6.559366905924525426e+00
3.939393939393940336e-01	4.699224966567296796e-03	6.569412211130116752e+00
4.141414141414143657e-01	4.488254404360757233e-03	6.579887451047676805e+00
4.343434343434344758e-01	4.279610791998372799e-03	6.590131815269655746e+00
4.545454545454545858e-01	4.073699494116549830e-03	6.600662074200265295e+00
4.747474747474749179e-01	3.870937756430459144e-03	6.611826637417516750e+00
4.949494949494950280e-01	3.671770254451754353e-03	6.623039374340303986e+00
5.151515151515153601e-01	3.476574574067115529e-03	6.634204225982302638e+00
5.353535353535354702e-01	3.285676313986176864e-03	6.645856231546132697e+00
5.555555555555555802e-01	3.099418542188378013e-03	6.658030367987696430e+00
5.757575757575759123e-01	2.918138339764438614e-03	6.670309782377421115e+00
5.959595959595960224e-01	2.742113850445928973e-03	6.682626369873789329e+00
6.161616161616163545e-01	2.571574893977653271e-03	6.695281022261875492e+00
6.363636363636364646e-01	2.406738115468042092e-03	6.708439610297706857e+00
6.565656565656567967e-01	2.247808638472448533e-03	6.721993206511493568e+00
6.767676767676769067e-01	2.094959742862377919e-03	6.735787783184830069e+00
6.969696969696970168e-01	1.948322589656982908e-03	6.749790351287476398e+00
7.171717171717173489e-01	1.807990018644992439e-03	6.764063184702086673e+00
7.373737373737374590e-01	1.674021598812862072e-03	6.778684551729489804e+00
7.575757575757577911e-01	1.546441803338304477e-03	6.793724603763989123e+00
7.777777777777779011e-01	1.425229847468163866e-03	6.809285157698957036e+00
7.979797979797982332e-01	1.310298864934617306e-03	6.825587653905853536e+00
8.181818181818183433e-01	1.201457142639047668e-03	6.843115063137345189e+00
8.383838383838384534e-01	1.098340203303753773e-03	6.862832307535542853e+00
8.585858585858587855e-01	1.000291231987562130e-03	6.886626506655823654e+00
8.787878787878788955e-01	9.061011399614467060e-04	6.918662492362437355e+00
8.989898989898992276e-01	8.135180801169279025e-04	6.967720972312175576e+00
9.191919191919193377e-01	7.188442696023928779e-04	7.048298134008561533e+00
9.393939393939394478e-01	6.156105350145670962e-04	7.192633628095373766e+00
9.595959595959597799e-01	4.948388060606103431e-04	7.452995721737979196e+00
9.797979797979798899e-01	3.457639436689616198e-04	7.923530612095020409e+00
1.000000000000000000e+00	1.325786612110453654e-04	9.003758192334942123e+00


==> dat/1dbte_with_E_old/Ewt_10K_Nx200_Nr255_l4_dt_2e-4_10.csv <==
x	ne	Te
-1.000000000000000000e+00	1.020934830295499313e-05	2.228920816886635681e+00
-9.797979797979797789e-01	3.097185755914799336e-05	2.418938136859137167e+00
-9.595959595959595578e-01	5.177058710238366390e-05	2.727376869986547270e+00
-9.393939393939394478e-01	7.855034733286778788e-05	2.991795216090352039e+00
-9.191919191919192267e-01	1.125678714370228925e-04	3.213094187705297422e+00
-8.989898989898990056e-01	1.553972819230502970e-04	3.397171550891376679e+00
-8.787878787878787845e-01	2.093764201633607509e-04	3.533848322398522868e+00
-8.585858585858585634e-01	2.769173265306532159e-04	3.641338688353067177e+00
-8.383838383838383423e-01	3.608673281943597768e-04	3.725437043850372998e+00
-8.181818181818181213e-01	4.640352826751547796e-04	3.798120539012305841e+00
-7.979797979797980112e-01	5.888689693528322564e-04	3.869420315629245266e+00
-7.777777777777777901e-01	7.374718103167489901e-04	3.943350280002386743e+00
-7.575757575757575690e-01	9.117366833770405160e-04	4.019346670763638052e+00
-7.373737373737373479e-01	1.113602069165870075e-03	4.094399919484093431e+00
-7.171717171717171269e-01	1.345287050422842899e-03	4.164973072580811397e+00
-6.969696969696970168e-01	1.609366504532335927e-03	4.228381990092433540e+00
-6.767676767676766847e-01	1.908607490131411684e-03	4.283538856615311197e+00
-6.565656565656565746e-01	2.245597821477164722e-03	4.331154194629626808e+00
-6.363636363636363535e-01	2.622303826449082654e-03	4.373510369426006683e+00
-6.161616161616161325e-01	3.039748060220286759e-03	4.413645154915952773e+00
-5.959595959595959114e-01	3.497940691611914170e-03	4.453808951183881426e+00
-5.757575757575756903e-01	3.996030534012969503e-03	4.494163029383002161e+00
-5.555555555555555802e-01	4.532516572716957515e-03	4.533531425618141597e+00
-5.353535353535352481e-01	5.105462326383827798e-03	4.571707665881018734e+00
-5.151515151515151381e-01	5.712792015139586156e-03	4.609517983582637868e+00
-4.949494949494949170e-01	6.352507389177357300e-03	4.646057872751285345e+00
-4.747474747474746959e-01	7.022441499913707579e-03	4.679015041977288014e+00
-4.545454545454544748e-01	7.719781549572040866e-03	4.708842530687692651e+00
-4.343434343434342537e-01	8.441078564070499807e-03	4.737860673467507056e+00
-4.141414141414141437e-01	9.182443033953624836e-03	4.765317471069714372e+00
-3.939393939393939226e-01	9.939219615520465331e-03	4.790078012639987115e+00
-3.737373737373737015e-01	1.070601036316745809e-02	4.814611865772509880e+00
-3.535353535353534804e-01	1.147747843291353070e-02	4.839382904549847986e+00
-3.333333333333332593e-01	1.224838836757007748e-02	4.862030553094740526e+00
-3.131313131313130382e-01	1.301328174331935032e-02	4.884034422587369306e+00
-2.929292929292928171e-01	1.376721796903035942e-02	4.906383164292462240e+00
-2.727272727272727071e-01	1.450579347352132752e-02	4.926454227695279187e+00
-2.525252525252524860e-01	1.522440382374659791e-02	4.945496690367219728e+00
-2.323232323232322649e-01	1.591893289134161185e-02	4.964749222195552925e+00
-2.121212121212120438e-01	1.658578285015308365e-02	4.981738033227817830e+00
-1.919191919191918227e-01	1.722106600103072774e-02	4.998040098932359676e+00
-1.717171717171716017e-01	1.782152338945868983e-02	5.014587371943623140e+00
-1.515151515151514916e-01	1.838446313659150913e-02	5.029054281789407277e+00
-1.313131313131312705e-01	1.890701656908332431e-02	5.043449113400443551e+00
-1.111111111111110494e-01	1.938725349717204324e-02	5.057865249347919701e+00
-9.090909090909082835e-02	1.982372097725742383e-02	5.070372924413957705e+00
-7.070707070707060726e-02	2.021488779007716424e-02	5.083301593154608611e+00
-5.050505050505038618e-02	2.056030193123880787e-02	5.095730924965341302e+00
-3.030303030303027612e-02	2.085962560743179206e-02	5.106591247171197168e+00
-1.010101010101005503e-02	2.111254540706498234e-02	5.118157204319293108e+00
1.010101010101016605e-02	2.131975822517400906e-02	5.128692270339695547e+00
3.030303030303049816e-02	2.148166208712586761e-02	5.138256714264381131e+00
5.050505050505060822e-02	2.159890473884419626e-02	5.148547215860989290e+00
7.070707070707071829e-02	2.167291461407019545e-02	5.157486156779874875e+00
9.090909090909105039e-02	2.170455345824025273e-02	5.166132496868502955e+00
1.111111111111111605e-01	2.169520761051683608e-02	5.175275074739023040e+00
1.313131313131314926e-01	2.164668904861868221e-02	5.183019858079527253e+00
1.515151515151516026e-01	2.156016348197220198e-02	5.191005368568305300e+00
1.717171717171717127e-01	2.143751039759754159e-02	5.199159588781834707e+00
1.919191919191920448e-01	2.128065685858137462e-02	5.206074501328132875e+00
2.121212121212121549e-01	2.109094129809468282e-02	5.213531194752619946e+00
2.323232323232324870e-01	2.087047951625277398e-02	5.220910742400072913e+00
2.525252525252525970e-01	2.062115692365373842e-02	5.227271673785408801e+00
2.727272727272729291e-01	2.034436409594897119e-02	5.234282660938280429e+00
2.929292929292930392e-01	2.004225237495409206e-02	5.241147835452181880e+00
3.131313131313131493e-01	1.971662884501456520e-02	5.247152837041102025e+00
3.333333333333334814e-01	1.936883471513679150e-02	5.253785794363531991e+00
3.535353535353535914e-01	1.900092348667591774e-02	5.260400379365444579e+00
3.737373737373739235e-01	1.861467417176045774e-02	5.266219251199180995e+00
3.939393939393940336e-01	1.821131890010447077e-02	5.272503507861930672e+00
4.141414141414143657e-01	1.779269028885610213e-02	5.279068028038428118e+00
4.343434343434344758e-01	1.736061691611934937e-02	5.284930455547750761e+00
4.545454545454545858e-01	1.691627619249918765e-02	5.290868575789617445e+00
4.747474747474749179e-01	1.646112387413846412e-02	5.297378702158323627e+00
4.949494949494950280e-01	1.599698777179989206e-02	5.303600991212652715e+00
5.151515151515153601e-01	1.552522648205103585e-02	5.309412157644593400e+00
5.353535353535354702e-01	1.504692755999701564e-02	5.315573812120807595e+00
5.555555555555555802e-01	1.456354081199704407e-02	5.322116642698453859e+00
5.757575757575759123e-01	1.407663727352078363e-02	5.328457937982411075e+00
5.959595959595960224e-01	1.358743711605743358e-02	5.334520461246381018e+00
6.161616161616163545e-01	1.309693189886289647e-02	5.340722453152837446e+00
6.363636363636364646e-01	1.260619994130494394e-02	5.347285453901147179e+00
6.565656565656567967e-01	1.211638536110423020e-02	5.354076819588025948e+00
6.767676767676769067e-01	1.162846437373744012e-02	5.360939406951954034e+00
6.969696969696970168e-01	1.114308780775486590e-02	5.367915800141618732e+00
7.171717171717173489e-01	1.066051597377212952e-02	5.375224079333073668e+00
7.373737373737374590e-01	1.018051033718105070e-02	5.383183656758832925e+00
7.575757575757577911e-01	9.702102228113811469e-03	5.392227648345631508e+00
7.777777777777779011e-01	9.223236565322935274e-03	5.402996521749416026e+00
7.979797979797982332e-01	8.740309982387740526e-03	5.416466550685520076e+00
8.181818181818183433e-01	8.247629111404324379e-03	5.434078526044069157e+00
8.383838383838384534e-01	7.736859319296468182e-03	5.457834102085724837e+00
8.585858585858587855e-01	7.196566585678879253e-03	5.490408113666386036e+00
8.787878787878788955e-01	6.611598511232277646e-03	5.535712735347980029e+00
8.989898989898992276e-01	5.962477574947320537e-03	5.599267626531435837e+00
9.191919191919193377e-01	5.229571861778118183e-03	5.684889720219020504e+00
9.393939393939394478e-01	4.391495633910710850e-03	5.797866939395096786e+00
9.595959595959597799e-01	3.431285044456966818e-03	5.938376997164879434e+00
9.797979797979798899e-01	2.331709045608853451e-03	6.102242064410578593e+00
1.000000000000000000e+00	9.075465198335856427e-04	6.138510113033762927e+00


==> dat/1dbte_with_E_old/Ewt_10K_Nx200_Nr255_l4_dt_2e-4_rel_error_00.csv <==
x	ne	Te
-1.000000000000000000e+00	2.991428753609577932e-17	2.220446049250297797e-16
-9.797979797979797789e-01	2.991428753609577932e-17	2.220446049250297797e-16
-9.595959595959595578e-01	5.982857507219155864e-17	4.440892098500595593e-16
-9.393939393939394478e-01	2.991428753609577932e-17	2.220446049250297797e-16
-9.191919191919192267e-01	2.991428753609577932e-17	5.551115123125744245e-16
-8.989898989898990056e-01	5.982857507219155864e-17	0.000000000000000000e+00
-8.787878787878787845e-01	5.982857507219155864e-17	0.000000000000000000e+00
-8.585858585858585634e-01	8.974286260828733795e-17	2.220446049250297797e-16
-8.383838383838383423e-01	1.495714376804788966e-16	4.440892098500595593e-16
-8.181818181818181213e-01	8.974286260828733795e-17	4.440892098500595593e-16
-7.979797979797980112e-01	5.982857507219155864e-17	0.000000000000000000e+00
-7.777777777777777901e-01	5.982857507219155864e-17	0.000000000000000000e+00
-7.575757575757575690e-01	1.196571501443831173e-16	2.220446049250297797e-16
-7.373737373737373479e-01	0.000000000000000000e+00	4.440892098500595593e-16
-7.171717171717171269e-01	5.982857507219155864e-17	0.000000000000000000e+00
-6.969696969696970168e-01	5.982857507219155864e-17	0.000000000000000000e+00
-6.767676767676766847e-01	1.196571501443831173e-16	0.000000000000000000e+00
-6.565656565656565746e-01	1.794857252165746759e-16	4.440892098500595593e-16
-6.363636363636363535e-01	5.982857507219155864e-17	2.220446049250297797e-16
-6.161616161616161325e-01	5.982857507219155864e-17	4.440892098500595593e-16
-5.959595959595959114e-01	1.196571501443831173e-16	2.220446049250297797e-16
-5.757575757575756903e-01	1.794857252165746759e-16	4.440892098500595593e-16
-5.555555555555555802e-01	1.196571501443831173e-16	2.220446049250297797e-16
-5.353535353535352481e-01	2.393143002887662345e-16	2.220446049250297797e-16
-5.151515151515151381e-01	1.196571501443831173e-16	6.661338147750893883e-16
-4.949494949494949170e-01	1.196571501443831173e-16	4.440892098500595593e-16
-4.747474747474746959e-01	0.000000000000000000e+00	4.440892098500595593e-16
-4.545454545454544748e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.343434343434342537e-01	0.000000000000000000e+00	4.440892098500595593e-16
-4.141414141414141437e-01	2.393143002887662345e-16	2.220446049250297797e-16
-3.939393939393939226e-01	2.393143002887662345e-16	6.661338147750893883e-16
-3.737373737373737015e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.535353535353534804e-01	1.196571501443831173e-16	0.000000000000000000e+00
-3.333333333333332593e-01	2.393143002887662345e-16	2.220446049250297797e-16
-3.131313131313130382e-01	1.196571501443831173e-16	4.440892098500595593e-16
-2.929292929292928171e-01	1.196571501443831173e-16	4.440892098500595593e-16
-2.727272727272727071e-01	3.589714504331493518e-16	2.220446049250297797e-16
-2.525252525252524860e-01	1.196571501443831173e-16	4.440892098500595593e-16
-2.323232323232322649e-01	2.393143002887662345e-16	2.220446049250297797e-16
-2.121212121212120438e-01	3.589714504331493518e-16	2.220446049250297797e-16
-1.919191919191918227e-01	1.196571501443831173e-16	0.000000000000000000e+00
-1.717171717171716017e-01	4.786286005775324691e-16	2.220446049250297797e-16
-1.515151515151514916e-01	3.589714504331493518e-16	0.000000000000000000e+00
-1.313131313131312705e-01	5.982857507219155864e-16	2.220446049250297797e-16
-1.111111111111110494e-01	0.000000000000000000e+00	2.220446049250297797e-16
-9.090909090909082835e-02	3.589714504331493518e-16	2.220446049250297797e-16
-7.070707070707060726e-02	2.393143002887662345e-16	0.000000000000000000e+00
-5.050505050505038618e-02	3.589714504331493518e-16	0.000000000000000000e+00
-3.030303030303027612e-02	4.786286005775324691e-16	2.220446049250297797e-16
-1.010101010101005503e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.010101010101016605e-02	2.393143002887662345e-16	2.220446049250297797e-16
3.030303030303049816e-02	1.196571501443831173e-16	2.220446049250297797e-16
5.050505050505060822e-02	3.589714504331493518e-16	2.220446049250297797e-16
7.070707070707071829e-02	2.393143002887662345e-16	2.220446049250297797e-16
9.090909090909105039e-02	2.393143002887662345e-16	2.220446049250297797e-16
1.111111111111111605e-01	1.196571501443831173e-16	0.000000000000000000e+00
1.313131313131314926e-01	3.589714504331493518e-16	0.000000000000000000e+00
1.515151515151516026e-01	3.589714504331493518e-16	2.220446049250297797e-16
1.717171717171717127e-01	4.786286005775324691e-16	0.000000000000000000e+00
1.919191919191920448e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.121212121212121549e-01	4.786286005775324691e-16	0.000000000000000000e+00
2.323232323232324870e-01	3.589714504331493518e-16	0.000000000000000000e+00
2.525252525252525970e-01	1.196571501443831173e-16	2.220446049250297797e-16
2.727272727272729291e-01	1.196571501443831173e-16	2.220446049250297797e-16
2.929292929292930392e-01	0.000000000000000000e+00	1.110223024625148898e-16
3.131313131313131493e-01	2.393143002887662345e-16	4.440892098500595593e-16
3.333333333333334814e-01	2.393143002887662345e-16	0.000000000000000000e+00
3.535353535353535914e-01	1.196571501443831173e-16	4.440892098500595593e-16
3.737373737373739235e-01	4.786286005775324691e-16	2.220446049250297797e-16
3.939393939393940336e-01	0.000000000000000000e+00	4.440892098500595593e-16
4.141414141414143657e-01	1.196571501443831173e-16	6.661338147750893883e-16
4.343434343434344758e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.545454545454545858e-01	0.000000000000000000e+00	6.661338147750893883e-16
4.747474747474749179e-01	2.393143002887662345e-16	2.220446049250297797e-16
4.949494949494950280e-01	1.196571501443831173e-16	4.440892098500595593e-16
5.151515151515153601e-01	1.196571501443831173e-16	6.661338147750893883e-16
5.353535353535354702e-01	1.196571501443831173e-16	2.220446049250297797e-16
5.555555555555555802e-01	1.196571501443831173e-16	4.440892098500595593e-16
5.757575757575759123e-01	5.982857507219155864e-17	2.220446049250297797e-16
5.959595959595960224e-01	1.196571501443831173e-16	2.220446049250297797e-16
6.161616161616163545e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.363636363636364646e-01	5.982857507219155864e-17	2.220446049250297797e-16
6.565656565656567967e-01	5.982857507219155864e-17	4.440892098500595593e-16
6.767676767676769067e-01	0.000000000000000000e+00	2.220446049250297797e-16
6.969696969696970168e-01	5.982857507219155864e-17	2.220446049250297797e-16
7.171717171717173489e-01	0.000000000000000000e+00	4.440892098500595593e-16
7.373737373737374590e-01	0.000000000000000000e+00	6.661338147750893883e-16
7.575757575757577911e-01	5.982857507219155864e-17	0.000000000000000000e+00
7.777777777777779011e-01	0.000000000000000000e+00	6.661338147750893883e-16
7.979797979797982332e-01	8.974286260828733795e-17	2.220446049250297797e-16
8.181818181818183433e-01	5.982857507219155864e-17	2.220446049250297797e-16
8.383838383838384534e-01	2.991428753609577932e-17	2.220446049250297797e-16
8.585858585858587855e-01	0.000000000000000000e+00	2.220446049250297797e-16
8.787878787878788955e-01	5.982857507219155864e-17	6.661338147750893883e-16
8.989898989898992276e-01	5.982857507219155864e-17	1.110223024625148898e-16
9.191919191919193377e-01	2.991428753609577932e-17	2.220446049250297797e-16
9.393939393939394478e-01	2.991428753609577932e-17	0.000000000000000000e+00
9.595959595959597799e-01	5.982857507219155864e-17	2.220446049250297797e-16
9.797979797979798899e-01	2.991428753609577932e-17	1.110223024625148898e-16
1.000000000000000000e+00	2.991428753609577932e-17	2.220446049250297797e-16


==> dat/1dbte_with_E_old/Ewt_10K_Nx200_Nr255_l4_dt_2e-4_rel_error_02.csv <==
x	ne	Te
-1.000000000000000000e+00	2.332720010856359472e-04	6.723894126355369101e-03
-9.797979797979797789e-01	1.013612775527730899e-04	2.743606003040074265e-03
-9.595959595959595578e-01	6.479300492471334015e-04	1.987880644073884533e-03
-9.393939393939394478e-01	8.347920946907476467e-04	9.315107903451093222e-04
-9.191919191919192267e-01	8.396083144076379881e-04	3.086311239309270915e-05
-8.989898989898990056e-01	6.552902367975530244e-04	4.258603375037606892e-04
-8.787878787878787845e-01	3.814791774864581455e-04	5.629194973915806633e-04
-8.585858585858585634e-01	8.366604712212932706e-05	4.757004379231780425e-04
-8.383838383838383423e-01	1.481679106565644724e-04	3.434403574683980134e-04
-8.181818181818181213e-01	3.057534914409605425e-04	2.379765924376754823e-04
-7.979797979797980112e-01	4.031135326832005830e-04	1.621424810795468253e-04
-7.777777777777777901e-01	4.544190847627961887e-04	1.097876633349443979e-04
-7.575757575757575690e-01	4.727081259174342634e-04	7.514679387627426379e-05
-7.373737373737373479e-01	4.692870430294149189e-04	5.235342130467844570e-05
-7.171717171717171269e-01	4.529821256736320852e-04	3.671441351275919843e-05
-6.969696969696970168e-01	4.296798949493358072e-04	2.712306072484755537e-05
-6.767676767676766847e-01	4.021204054733879441e-04	2.720679934329419230e-05
-6.565656565656565746e-01	3.706671691555869243e-04	4.125187138386748940e-05
-6.363636363636363535e-01	3.360072608740752548e-04	6.408148781500288161e-05
-6.161616161616161325e-01	3.022230547810738927e-04	7.648611524959364049e-05
-5.959595959595959114e-01	2.752637656116859572e-04	6.383013299136565876e-05
-5.757575757575756903e-01	2.555402011885315561e-04	4.499686475989874687e-05
-5.555555555555555802e-01	2.352450762952026334e-04	5.711022762877964961e-05
-5.353535353535352481e-01	2.100849732276828812e-04	9.092803825032221520e-05
-5.151515151515151381e-01	1.889682257375874198e-04	9.047393339681669222e-05
-4.949494949494949170e-01	1.787615939439104573e-04	5.931969131625757511e-05
-4.747474747474746959e-01	1.687973871845743496e-04	7.034615420169651706e-05
-4.545454545454544748e-01	1.522342538555741820e-04	1.090096753580089910e-04
-4.343434343434342537e-01	1.426278875507122482e-04	9.009031498759540043e-05
-4.141414141414141437e-01	1.424636581094919320e-04	6.360922854680132359e-05
-3.939393939393939226e-01	1.356356970990487039e-04	1.051163368064653955e-04
-3.737373737373737015e-01	1.281612896417761208e-04	1.131564101926884084e-04
-3.535353535353534804e-01	1.329796038106148450e-04	6.964472438739738259e-05
-3.333333333333332593e-01	1.343564001314796524e-04	1.018527283263442353e-04
-3.131313131313130382e-01	1.309684696095941012e-04	1.263381932546562105e-04
-2.929292929292928171e-01	1.398575348096328717e-04	7.638994775348956993e-05
-2.727272727272727071e-01	1.468475584712066156e-04	1.053617095199857565e-04
-2.525252525252524860e-01	1.479327706961409180e-04	1.344711210946549678e-04
-2.323232323232322649e-01	1.611962699565692579e-04	7.987772286821166723e-05
-2.121212121212120438e-01	1.717557036055304719e-04	1.159983900869857807e-04
-1.919191919191918227e-01	1.773261470695536410e-04	1.386359347352534633e-04
-1.717171717171716017e-01	1.951084490088108615e-04	8.165497578449759739e-05
-1.515151515151514916e-01	2.077306639783628971e-04	1.330204446513996816e-04
-1.313131313131312705e-01	2.181570533161018236e-04	1.372420456888229082e-04
-1.111111111111110494e-01	2.399552680228985823e-04	8.632224456112943612e-05
-9.090909090909082835e-02	2.538029480684776944e-04	1.536656885679222033e-04
-7.070707070707060726e-02	2.697599455541136349e-04	1.295968428901656205e-04
-5.050505050505038618e-02	2.943919763517731597e-04	9.915434355483038339e-05
-3.030303030303027612e-02	3.095914969736076228e-04	1.726281396156998348e-04
-1.010101010101005503e-02	3.314967378925280303e-04	1.188570502222950631e-04
1.010101010101016605e-02	3.575691632290366965e-04	1.225760775703123968e-04
3.030303030303049816e-02	3.751555967533824493e-04	1.846656169758910122e-04
5.050505050505060822e-02	4.026593307349430489e-04	1.116675031802851447e-04
7.070707070707071829e-02	4.292938757053842624e-04	1.539810332525333783e-04
9.090909090909105039e-02	4.505756945867411931e-04	1.887215431534357052e-04
1.111111111111111605e-01	4.826026498872820628e-04	1.140931214529160228e-04
1.313131313131314926e-01	5.098056166655548851e-04	1.876787063225318630e-04
1.515151515151516026e-01	5.355209783216527972e-04	1.893432361636467910e-04
1.717171717171717127e-01	5.707720404923707306e-04	1.275351121209740088e-04
1.919191919191920448e-01	5.990741159612219657e-04	2.194691365573739382e-04
2.121212121212121549e-01	6.288582704995765568e-04	1.940113593114300386e-04
2.323232323232324870e-01	6.661606007270381600e-04	1.484474337079945232e-04
2.525252525252525970e-01	6.958008536433167319e-04	2.491452315735004884e-04
2.727272727272729291e-01	7.280514156175429442e-04	2.097802498200505112e-04
2.929292929292930392e-01	7.661664171210435257e-04	1.713138008003719007e-04
3.131313131313131493e-01	7.964880668135100551e-04	2.780141446164609352e-04
3.333333333333334814e-01	8.284411926824230415e-04	2.426830333490678586e-04
3.535353535353535914e-01	8.655051606865614162e-04	1.922256170902039653e-04
3.737373737373739235e-01	8.949991242059274991e-04	3.011426053686520822e-04
3.939393939393940336e-01	9.229115099070174348e-04	2.971897324161505184e-04
4.141414141414143657e-01	9.554104332298732696e-04	2.156877591386447107e-04
4.343434343434344758e-01	9.816424930354031037e-04	2.985815651943633906e-04
4.545454545454545858e-01	1.000939067895074714e-03	3.631887134543025468e-04
4.747474747474749179e-01	1.021520404518515193e-03	2.741067720744176173e-04
4.949494949494950280e-01	1.038595300523607315e-03	2.634241502125157157e-04
5.151515151515153601e-01	1.044658540491238746e-03	3.826418606419029842e-04
5.353535353535354702e-01	1.043689092445225508e-03	4.140448189835651237e-04
5.555555555555555802e-01	1.040622155082051529e-03	3.410577909336762171e-04
5.757575757575759123e-01	1.033107303980146515e-03	3.559142442861816503e-04
5.959595959595960224e-01	1.019848162437936648e-03	5.032010353945769133e-04
6.161616161616163545e-01	1.007048245301478103e-03	6.441990750153046537e-04
6.363636363636364646e-01	1.004085220170352916e-03	6.870480318613797445e-04
6.565656565656567967e-01	1.017584614499825353e-03	6.694889513907450324e-04
6.767676767676769067e-01	1.049792643643152144e-03	6.553783029402172628e-04
6.969696969696970168e-01	1.098522469215946259e-03	6.501144791171408486e-04
7.171717171717173489e-01	1.156224097051622348e-03	6.185070670206169402e-04
7.373737373737374590e-01	1.209651675470062001e-03	5.460481061714113305e-04
7.575757575757577911e-01	1.242796357434151726e-03	4.822456856601935139e-04
7.777777777777779011e-01	1.243701891333654505e-03	5.488551601330289098e-04
7.979797979797982332e-01	1.212550800959873902e-03	9.117999886677538145e-04
8.181818181818183433e-01	1.165679203790899064e-03	1.725000446041035675e-03
8.383838383838384534e-01	1.130826434029007970e-03	3.100405161779816628e-03
8.585858585858587855e-01	1.135222326378688366e-03	5.143613622488999587e-03
8.787878787878788955e-01	1.194380409182931339e-03	7.684731367572807462e-03
8.989898989898992276e-01	1.293033162938467696e-03	9.897588173821520244e-03
9.191919191919193377e-01	1.374832974230774923e-03	1.280750534477540122e-02
9.393939393939394478e-01	1.379973587191702213e-03	1.475952508989923639e-02
9.595959595959597799e-01	1.224141352015839426e-03	1.617154029788556505e-02
9.797979797979798899e-01	1.000937279115285926e-03	1.566941603001244243e-02
1.000000000000000000e+00	1.134155273597303314e-04	2.634466671427643236e-02


==> dat/1dbte_with_E_old/Ewt_10K_Nx200_Nr255_l4_dt_2e-4_rel_error_04.csv <==
x	ne	Te
-1.000000000000000000e+00	6.359956673967530273e-05	6.386861755773896344e-03
-9.797979797979797789e-01	1.629144019902217582e-03	2.321139561565207371e-03
-9.595959595959595578e-01	3.404628312326117914e-03	1.422336198609417497e-03
-9.393939393939394478e-01	3.818800905004602741e-03	3.834724652030826976e-04
-9.191919191919192267e-01	3.387352757361310543e-03	7.934875550368936711e-04
-8.989898989898990056e-01	2.342956412103567622e-03	4.582100644184893337e-04
-8.787878787878787845e-01	1.210697234329586713e-03	1.202813281014153846e-03
-8.585858585858585634e-01	1.654177373918435008e-04	5.731861727858305082e-04
-8.383838383838383423e-01	6.353739611996003312e-04	9.678188866647961732e-05
-8.181818181818181213e-01	1.210876713240275704e-03	1.495434540041969227e-04
-7.979797979797980112e-01	1.606435596885433031e-03	3.037903335373282531e-04
-7.777777777777777901e-01	1.864624810840428927e-03	3.735557671348946405e-04
-7.575757575757575690e-01	2.028735068013974487e-03	3.330641605520679458e-04
-7.373737373737373479e-01	2.136738010349653431e-03	1.718936351937101054e-04
-7.171717171717171269e-01	2.216149713232162290e-03	1.062192232609393658e-04
-6.969696969696970168e-01	2.282973649464199208e-03	4.043853092235454223e-04
-6.767676767676766847e-01	2.342695595404632822e-03	4.777826643448521886e-04
-6.565656565656565746e-01	2.393778432326448130e-03	7.548128307420646805e-05
-6.363636363636363535e-01	2.435782850113297950e-03	6.651774451003959710e-04
-6.161616161616161325e-01	2.477983752595094326e-03	1.017102956189236277e-03
-5.959595959595959114e-01	2.535266381094492764e-03	3.803406884870217958e-04
-5.757575757575756903e-01	2.608019963711220249e-03	5.362874285820367053e-04
-5.555555555555555802e-01	2.674724369102615944e-03	2.455407791734642311e-04
-5.353535353535352481e-01	2.723462372029382406e-03	9.523141833706922233e-04
-5.151515151515151381e-01	2.778082476008954336e-03	8.420438565867628938e-04
-4.949494949494949170e-01	2.857165094497064305e-03	5.110691205582287193e-04
-4.747474747474746959e-01	2.932050507432634821e-03	2.224040174450316054e-04
-4.545454545454544748e-01	2.984181693966353379e-03	1.213413552546642763e-03
-4.343434343434342537e-01	3.050045266521675749e-03	3.979682731069095463e-04
-4.141414141414141437e-01	3.136624398722495741e-03	7.665733548397322440e-04
-3.939393939393939226e-01	3.200614794779870886e-03	7.726390995794282400e-04
-3.737373737373737015e-01	3.257988274525075272e-03	1.040424275490925941e-03
-3.535353535353534804e-01	3.343788277161059610e-03	7.721225232864321756e-04
-3.333333333333332593e-01	3.415918542937968014e-03	3.995249503894809863e-04
-3.131313131313130382e-01	3.470472850307951707e-03	1.322222539291718121e-03
-2.929292929292928171e-01	3.553348110856579135e-03	7.347964774753627587e-04
-2.727272727272727071e-01	3.626744981658169137e-03	3.121705095042652902e-04
-2.525252525252524860e-01	3.679439650292912027e-03	1.419840649672719389e-03
-2.323232323232322649e-01	3.759988360837672808e-03	8.237155810805055819e-04
-2.121212121212120438e-01	3.828732809562559840e-03	5.101097602861694343e-04
-1.919191919191918227e-01	3.878943114135643792e-03	1.361091274970240191e-03
-1.717171717171716017e-01	3.956772529316840252e-03	9.891919105726465229e-04
-1.515151515151514916e-01	4.015852437098605884e-03	9.532771477913913084e-04
-1.313131313131312705e-01	4.063370751208821886e-03	1.067940937595001716e-03
-1.111111111111110494e-01	4.135781066807908864e-03	1.060341129685272738e-03
-9.090909090909082835e-02	4.181305529874921462e-03	1.520685101139872221e-03
-7.070707070707060726e-02	4.225936285244982597e-03	4.963929677811633814e-04
-5.050505050505038618e-02	4.287402961736306098e-03	8.395336364232627770e-04
-3.030303030303027612e-02	4.316829745699440023e-03	1.987299311970564496e-03
-1.010101010101005503e-02	4.356412382332798712e-03	2.444269835193877381e-04
1.010101010101016605e-02	4.399728110780744272e-03	2.411039675040486366e-04
3.030303030303049816e-02	4.412429317146197155e-03	2.129320010959779609e-03
5.050505050505060822e-02	4.443386710573832103e-03	9.033784512532289394e-04
7.070707070707071829e-02	4.464843004879865199e-03	6.193695471802584994e-04
9.090909090909105039e-02	4.464680585957793088e-03	1.884572011670383350e-03
1.111111111111111605e-01	4.486384729232655542e-03	1.259291032076358553e-03
1.313131313131314926e-01	4.489408989683152558e-03	1.485259170440947438e-03
1.515151515151516026e-01	4.481660771072827273e-03	1.393428441579975651e-03
1.717171717171717127e-01	4.492010663329042142e-03	1.298658867608006766e-03
1.919191919191920448e-01	4.475581344370106393e-03	2.141622322185925218e-03
2.121212121212121549e-01	4.452296629823047566e-03	9.188073054183658371e-04
2.323232323232324870e-01	4.437678317094366845e-03	1.173138800678457131e-03
2.525252525252525970e-01	4.392021153962976342e-03	2.599034520662104643e-03
2.727272727272729291e-01	4.344291354922430112e-03	8.016288404367171577e-04
2.929292929292930392e-01	4.308560011548770094e-03	1.021754132366196497e-03
3.131313131313131493e-01	4.254921549484078080e-03	2.979194916320503962e-03
3.333333333333334814e-01	4.212938637544119333e-03	1.304351964785207922e-03
3.535353535353535914e-01	4.194696423200827175e-03	1.076509493167239267e-03
3.737373737373739235e-01	4.164132157182535293e-03	2.893688784135542251e-03
3.939393939393940336e-01	4.127827825896370970e-03	2.342520635342566163e-03
4.141414141414143657e-01	4.090613322890822474e-03	1.386010431039553245e-03
4.343434343434344758e-01	4.014094276546253080e-03	1.509127268559743969e-03
4.545454545454545858e-01	3.892506332904195534e-03	3.838816302225607924e-03
4.747474747474749179e-01	3.755076609995761355e-03	1.292570050230218740e-04
4.949494949494950280e-01	3.609160008104699349e-03	3.526563707795367050e-04
5.151515151515153601e-01	3.460187447868720827e-03	4.427528544081528981e-03
5.353535353535354702e-01	3.338510367310894636e-03	5.475087519353646036e-03
5.555555555555555802e-01	3.261746385799135957e-03	1.703129373582861102e-03
5.757575757575759123e-01	3.206305809423345195e-03	5.261383024578950972e-04
5.959595959595960224e-01	3.130266946733057006e-03	3.664976779624928762e-03
6.161616161616163545e-01	3.001868416515898145e-03	5.748615959020102369e-03
6.363636363636364646e-01	2.806714173774410310e-03	3.699199647869821830e-03
6.565656565656567967e-01	2.549471403057097449e-03	1.289866963992988380e-04
6.767676767676769067e-01	2.257496559307204612e-03	1.070494982577452087e-03
6.969696969696970168e-01	1.975200230715765375e-03	1.306207893780463687e-03
7.171717171717173489e-01	1.744454200025140431e-03	5.806607847281273875e-03
7.373737373737374590e-01	1.582329485773483445e-03	1.013030042850332144e-02
7.575757575757577911e-01	1.471930722040661402e-03	1.234769313274821680e-02
7.777777777777779011e-01	1.372805873046612597e-03	1.118901067382412247e-02
7.979797979797982332e-01	1.243804626529502154e-03	6.130030695602886777e-03
8.181818181818183433e-01	1.064364697465878607e-03	1.882073083477196242e-03
8.383838383838384534e-01	8.436533069462917155e-04	8.276791965447399466e-03
8.585858585858587855e-01	6.168601625275020898e-04	3.136388737739748134e-03
8.787878787878788955e-01	4.334687656225257773e-04	1.345491069204314723e-02
8.989898989898992276e-01	3.128173730684169354e-04	1.063546073347933739e-02
9.191919191919193377e-01	2.303458085733555327e-04	3.443470825809522712e-02
9.393939393939394478e-01	1.802742359078244325e-04	2.678818420219674853e-02
9.595959595959597799e-01	1.328343350517252651e-04	2.974388848986372208e-02
9.797979797979798899e-01	8.888824527200816833e-05	2.290623315189975820e-02
1.000000000000000000e+00	1.862113468499453816e-05	1.622100995667893550e-02


==> dat/1dbte_with_E_old/Ewt_10K_Nx200_Nr255_l4_dt_2e-4_rel_error_06.csv <==
x	ne	Te
-1.000000000000000000e+00	1.493210136647987653e-03	1.571435986126028597e-02
-9.797979797979797789e-01	2.157728647555047161e-03	1.769192696613755339e-03
-9.595959595959595578e-01	3.193510608892749037e-04	1.452214241162607528e-03
-9.393939393939394478e-01	7.196222477262935284e-04	4.329586683564921640e-04
-9.191919191919192267e-01	1.608095233094699065e-03	2.755004780141688580e-04
-8.989898989898990056e-01	2.173788720594020934e-03	9.786828765785868765e-04
-8.787878787878787845e-01	2.580037201707692952e-03	1.216603683083443454e-03
-8.585858585858585634e-01	2.623855697137594638e-03	1.471188967213262833e-03
-8.383838383838383423e-01	2.482603595277146913e-03	1.535282933511387775e-03
-8.181818181818181213e-01	2.194609491019443130e-03	1.432798049938220110e-03
-7.979797979797980112e-01	1.778560528980174544e-03	1.265733063311087932e-03
-7.777777777777777901e-01	1.274801869146118894e-03	1.084050312663942294e-03
-7.575757575757575690e-01	7.237617786917021137e-04	9.094157708820463544e-04
-7.373737373737373479e-01	1.570904235132109666e-04	7.543614856705621943e-04
-7.171717171717171269e-01	4.015639541351043846e-04	6.245539154544033859e-04
-6.969696969696970168e-01	9.330795513646353333e-04	5.154597241278029802e-04
-6.767676767676766847e-01	1.420184064554381271e-03	4.116465078977824205e-04
-6.565656565656565746e-01	1.849638943790513860e-03	2.983212234288385193e-04
-6.363636363636363535e-01	2.220882631898471460e-03	1.845712209862147520e-04
-6.161616161616161325e-01	2.551267064259483876e-03	1.102666727062795064e-04
-5.959595959595959114e-01	2.860822231085144354e-03	1.023652381109245999e-04
-5.757575757575756903e-01	3.143842280408060044e-03	1.163807242137812235e-04
-5.555555555555555802e-01	3.372861294996980838e-03	7.454760993829978057e-05
-5.353535353535352481e-01	3.549353119126553990e-03	5.098098670929595780e-06
-5.151515151515151381e-01	3.718482930090856713e-03	1.630295783088945674e-05
-4.949494949494949170e-01	3.895894190172430761e-03	3.266695895591500336e-05
-4.747474747474746959e-01	4.038052531209864598e-03	9.262293995629617964e-06
-4.545454545454544748e-01	4.141086200544570085e-03	6.156175753261232473e-05
-4.343434343434342537e-01	4.262457129388966433e-03	3.425524079737435969e-05
-4.141414141414141437e-01	4.392950152060542610e-03	8.127142617260422382e-06
-3.939393939393939226e-01	4.480986415542652541e-03	5.827792302497644976e-05
-3.737373737373737015e-01	4.569155490138138501e-03	7.329855752723927543e-05
-3.535353535353534804e-01	4.687850083102824451e-03	7.439729027842621228e-06
-3.333333333333332593e-01	4.774329515489341216e-03	5.439085166733067969e-05
-3.131313131313130382e-01	4.847897247996310437e-03	9.205769138552319017e-05
-2.929292929292928171e-01	4.956992454166723669e-03	2.137679995700419598e-05
-2.727272727272727071e-01	5.039527603483196817e-03	6.123424499702356729e-05
-2.525252525252524860e-01	5.105587251379111943e-03	1.038236497535398431e-04
-2.323232323232322649e-01	5.206680989724624294e-03	3.141995715619087283e-05
-2.121212121212120438e-01	5.279351815633469454e-03	7.965479655487916523e-05
-1.919191919191918227e-01	5.339534833091792547e-03	1.129445370270032380e-04
-1.717171717171716017e-01	5.431292934076986656e-03	4.176360380827166515e-05
-1.515151515151514916e-01	5.488456848449275310e-03	1.085003509773392681e-04
-1.313131313131312705e-01	5.543027008143876916e-03	1.188846262857360628e-04
-1.111111111111110494e-01	5.621089217375007004e-03	5.913365363209244571e-05
-9.090909090909082835e-02	5.659405633943980808e-03	1.445209646542371378e-04
-7.070707070707060726e-02	5.708101166175594265e-03	1.225102063569975884e-04
-5.050505050505038618e-02	5.766639155213703488e-03	9.075240455663987108e-05
-3.030303030303027612e-02	5.786355225234828155e-03	1.831134377374930833e-04
-1.010101010101005503e-02	5.827537778617024843e-03	1.301043959185614986e-04
1.010101010101016605e-02	5.861642775110641711e-03	1.408410945094222631e-04
3.030303030303049816e-02	5.865389748149127218e-03	2.211584156271562259e-04
5.050505050505060822e-02	5.894744740033507069e-03	1.512593625870584644e-04
7.070707070707071829e-02	5.901510750589646428e-03	2.073318520397465889e-04
9.090909090909105039e-02	5.890610796317891952e-03	2.596094782646373670e-04
1.111111111111111605e-01	5.901266595096879390e-03	1.931492025495585771e-04
1.313131313131314926e-01	5.879523920420712951e-03	2.853653941291052639e-04
1.515151515151516026e-01	5.852134657126496602e-03	3.071056616195938635e-04
1.717171717171717127e-01	5.837928161127174144e-03	2.619135175906698795e-04
1.919191919191920448e-01	5.788461030695745378e-03	3.795183576936666994e-04
2.121212121212121549e-01	5.741443795557594348e-03	3.841503723381985082e-04
2.323232323232324870e-01	5.699926376337454380e-03	3.691577718877600924e-04
2.525252525252525970e-01	5.624292179510331433e-03	5.078918814098975490e-04
2.727272727272729291e-01	5.553523625939864490e-03	5.155488633992733050e-04
2.929292929292930392e-01	5.483469088701040800e-03	5.249572237200198811e-04
3.131313131313131493e-01	5.380314833135061564e-03	6.835709872728984058e-04
3.333333333333334814e-01	5.278635921990958678e-03	7.132726807485830845e-04
3.535353535353535914e-01	5.177033365295890914e-03	7.293015277455832529e-04
3.737373737373739235e-01	5.043717703953134145e-03	9.055157484337239245e-04
3.939393939393940336e-01	4.904674564015064180e-03	9.892156914408363304e-04
4.141414141414143657e-01	4.770126566415160835e-03	1.007514985123019336e-03
4.343434343434344758e-01	4.611110855924607094e-03	1.192153723844074789e-03
4.545454545454545858e-01	4.436955753157258153e-03	1.384745179351179901e-03
4.747474747474749179e-01	4.270174973925381159e-03	1.455509749887685814e-03
4.949494949494950280e-01	4.095477379089725034e-03	1.611285247471653474e-03
5.151515151515153601e-01	3.900356268562117212e-03	1.905987090997117222e-03
5.353535353535354702e-01	3.701451230412284438e-03	2.142909403531149167e-03
5.555555555555555802e-01	3.508500779899235804e-03	2.292574830784024822e-03
5.757575757575759123e-01	3.310253959597199858e-03	2.517775261041194611e-03
5.959595959595960224e-01	3.099648633439318346e-03	2.864548039115174388e-03
6.161616161616163545e-01	2.884709681946920432e-03	3.220166123602659358e-03
6.363636363636364646e-01	2.674991075651394698e-03	3.510539189695132019e-03
6.565656565656567967e-01	2.471917610031060079e-03	3.780574408418483148e-03
6.767676767676769067e-01	2.272583007092778083e-03	4.109809766766364669e-03
6.969696969696970168e-01	2.075832760598657085e-03	4.532050247225500629e-03
7.171717171717173489e-01	1.883328067391146134e-03	5.034160223196381713e-03
7.373737373737374590e-01	1.697599605506827560e-03	5.589234565735437879e-03
7.575757575757577911e-01	1.520571702885796734e-03	6.175932749537005675e-03
7.777777777777779011e-01	1.353349701003565310e-03	6.777485438867351941e-03
7.979797979797982332e-01	1.196436996482714643e-03	7.374600829657174811e-03
8.181818181818183433e-01	1.049488491047275004e-03	7.950647794700426915e-03
8.383838383838384534e-01	9.105368673667931737e-04	8.536264437443307276e-03
8.585858585858587855e-01	7.780106002175290938e-04	9.262334132298943173e-03
8.787878787878788955e-01	6.598103273633881740e-04	1.004194164501883563e-02
8.989898989898992276e-01	5.570293409727815944e-04	1.022678953814402068e-02
9.191919191919193377e-01	4.499533986429867915e-04	1.091171067289593150e-02
9.393939393939394478e-01	3.561884070226583742e-04	1.082916328753138514e-02
9.595959595959597799e-01	2.643621235795096634e-04	1.108096827624325403e-02
9.797979797979798899e-01	1.866803321638462008e-04	9.078011933929496652e-03
1.000000000000000000e+00	6.898239764859655720e-05	9.088436329752770312e-03


==> dat/1dbte_with_E_old/Ewt_10K_Nx200_Nr255_l4_dt_2e-4_rel_error_08.csv <==
x	ne	Te
-1.000000000000000000e+00	2.861048697107470206e-04	6.472834511911113031e-02
-9.797979797979797789e-01	1.242789012715423119e-03	4.431566359886850853e-02
-9.595959595959595578e-01	1.693514194197110346e-03	3.900617461874791858e-02
-9.393939393939394478e-01	1.906056777194190888e-03	3.212096694616264902e-02
-9.191919191919192267e-01	1.992691705229432571e-03	2.437427829771769694e-02
-8.989898989898990056e-01	2.208421736517524395e-03	1.577574415676760711e-02
-8.787878787878787845e-01	2.787089790599567123e-03	7.486583386613133648e-03
-8.585858585858585634e-01	3.783124600770910138e-03	8.860402283121369309e-04
-8.383838383838383423e-01	4.965328516332146933e-03	1.938915738401429016e-03
-8.181818181818181213e-01	5.946502701771401618e-03	1.011220397611252691e-03
-7.979797979797980112e-01	6.432441144386884073e-03	1.736367691023683315e-03
-7.777777777777777901e-01	6.373626372903269319e-03	4.273614177507831582e-03
-7.575757575757575690e-01	5.947576919895433689e-03	5.557876195277191775e-03
-7.373737373737373479e-01	5.430639665699070646e-03	5.493714888798085713e-03
-7.171717171717171269e-01	5.054499833857480084e-03	4.498386341820288271e-03
-6.969696969696970168e-01	4.914952534982353766e-03	3.140645527254903001e-03
-6.767676767676766847e-01	4.961503435694932310e-03	1.911376622004609931e-03
-6.565656565656565746e-01	5.056227170643322333e-03	1.093631516566967660e-03
-6.363636363636363535e-01	5.058891890321715913e-03	7.284912396964982745e-04
-6.161616161616161325e-01	4.891631472225804918e-03	6.779782442173223423e-04
-5.959595959595959114e-01	4.558763458765139123e-03	7.550303785710723442e-04
-5.757575757575756903e-01	4.126788137870218004e-03	8.411211472455095263e-04
-5.555555555555555802e-01	3.685992631402783271e-03	8.968935160561994618e-04
-5.353535353535352481e-01	3.314599862221946289e-03	8.844806505053188703e-04
-5.151515151515151381e-01	3.056934123154342493e-03	7.594841684630950851e-04
-4.949494949494949170e-01	2.920078714253997523e-03	5.671750073374433191e-04
-4.747474747474746959e-01	2.886742556757799887e-03	4.190900166311194966e-04
-4.545454545454544748e-01	2.932088559900713261e-03	3.218970083880311260e-04
-4.343434343434342537e-01	3.032303970440836278e-03	2.064983658510301625e-04
-4.141414141414141437e-01	3.168961515617804616e-03	1.181720343568487660e-04
-3.939393939393939226e-01	3.334686691261524918e-03	1.113315945618443875e-04
-3.737373737373737015e-01	3.529861494926725060e-03	9.363488749387358968e-05
-3.535353535353534804e-01	3.752839338502281328e-03	4.566116400729768759e-05
-3.333333333333332593e-01	4.001574498399477001e-03	5.553990908093130581e-05
-3.131313131313130382e-01	4.275792671710556582e-03	6.072172284776964084e-05
-2.929292929292928171e-01	4.568804741023908128e-03	1.767376271920855990e-05
-2.727272727272727071e-01	4.871504684072187376e-03	2.551622235997961231e-05
-2.525252525252524860e-01	5.179644225929731262e-03	3.497172162912105001e-05
-2.323232323232322649e-01	5.485233161064953858e-03	1.555835187755184134e-06
-2.121212121212120438e-01	5.780304459212433701e-03	1.458021118801202882e-05
-1.919191919191918227e-01	6.064080086965105594e-03	2.544087980705537217e-05
-1.717171717171716017e-01	6.331798783759364294e-03	2.624641930207859439e-06
-1.515151515151514916e-01	6.579781384682644937e-03	2.328174257339891225e-05
-1.313131313131312705e-01	6.810833243785783739e-03	2.730367654117272307e-05
-1.111111111111110494e-01	7.021720923062492285e-03	6.428716745668333594e-06
-9.090909090909082835e-02	7.212018198581262272e-03	3.630516018630906063e-05
-7.070707070707060726e-02	7.385724610266874122e-03	2.731747496105523660e-05
-5.050505050505038618e-02	7.539581893928769610e-03	1.492290372075467569e-05
-3.030303030303027612e-02	7.675818685379870096e-03	4.142935047784771814e-05
-1.010101010101005503e-02	7.797801454574439760e-03	1.976654720854889653e-05
1.010101010101016605e-02	7.902239100559021318e-03	1.744401761980157760e-05
3.030303030303049816e-02	7.993499437606447003e-03	3.388118561253730606e-05
5.050505050505060822e-02	8.073050153929617334e-03	4.761940722043048129e-06
7.070707070707071829e-02	8.138242273369808086e-03	1.093095847759653319e-05
9.090909090909105039e-02	8.194545594234901864e-03	1.360357149282586814e-05
1.111111111111111605e-01	8.241068979605194536e-03	1.682999445213562311e-05
1.313131313131314926e-01	8.276442188800808494e-03	6.813968445108944629e-06
1.515151515151516026e-01	8.306033535368276613e-03	1.740405027341263832e-05
1.717171717171717127e-01	8.326993805226298381e-03	4.562459894116175160e-05
1.919191919191920448e-01	8.339346010702930814e-03	3.670959104574190730e-05
2.121212121212121549e-01	8.347572826676094918e-03	5.710995779539356610e-05
2.323232323232324870e-01	8.347662401503242596e-03	8.331979689260957816e-05
2.525252525252525970e-01	8.340579988050253468e-03	7.844436781410973241e-05
2.727272727272729291e-01	8.329884265020882916e-03	1.044842204984858822e-04
2.929292929292930392e-01	8.311113046649085817e-03	1.315572953200509938e-04
3.131313131313131493e-01	8.285403738379118477e-03	1.315779779098951146e-04
3.333333333333334814e-01	8.255955847620318269e-03	1.594445468601464813e-04
3.535353535353535914e-01	8.218368987722466518e-03	1.912935369533382782e-04
3.737373737373739235e-01	8.172966601682775042e-03	1.971214805155989890e-04
3.939393939393940336e-01	8.123263404355979614e-03	2.228369034876991170e-04
4.141414141414143657e-01	8.065706123721169338e-03	2.620359116109269716e-04
4.343434343434344758e-01	7.998711674410951059e-03	2.779048230255706971e-04
4.545454545454545858e-01	7.925945864384015965e-03	2.978457290425508622e-04
4.747474747474749179e-01	7.846343486406493622e-03	3.402754095976017845e-04
4.949494949494950280e-01	7.756355536425599620e-03	3.740605657463823112e-04
5.151515151515153601e-01	7.657522769977163565e-03	3.936551110687486785e-04
5.353535353535354702e-01	7.552150051460045956e-03	4.259420238365502556e-04
5.555555555555555802e-01	7.438261017998257230e-03	4.725100416968881171e-04
5.757575757575759123e-01	7.313598315382877947e-03	5.125769166060976023e-04
5.959595959595960224e-01	7.179238080855436174e-03	5.424790984445666342e-04
6.161616161616163545e-01	7.037090704747517474e-03	5.761369087246137740e-04
6.363636363636364646e-01	6.887105134154237335e-03	6.209857541197346537e-04
6.565656565656567967e-01	6.728053594463671329e-03	6.718124370646112124e-04
6.767676767676769067e-01	6.559382246061904245e-03	7.214610621105725001e-04
6.969696969696970168e-01	6.381575179732030915e-03	7.680506006223920389e-04
7.171717171717173489e-01	6.195417310035910945e-03	8.134710526229409081e-04
7.373737373737374590e-01	6.001378493741544966e-03	8.594844342044760709e-04
7.575757575757577911e-01	5.799438252495355862e-03	9.058470605412472431e-04
7.777777777777779011e-01	5.589035742149739243e-03	9.501465240746272481e-04
7.979797979797982332e-01	5.368883965992036870e-03	9.878156084178507830e-04
8.181818181818183433e-01	5.136582366021686698e-03	1.011719042841751530e-03
8.383838383838384534e-01	4.887778725378836599e-03	1.011416345589053476e-03
8.585858585858587855e-01	4.614295841086014233e-03	9.751748412016202809e-04
8.787878787878788955e-01	4.304292433377879951e-03	9.075249626043181347e-04
8.989898989898992276e-01	3.950648396602237343e-03	8.355073676576287153e-04
9.191919191919193377e-01	3.532399563395486816e-03	7.766079894778502545e-04
9.393939393939394478e-01	3.053617670864367754e-03	1.013692611737582747e-03
9.595959595959597799e-01	2.501796952355900445e-03	1.792829964428277164e-03
9.797979797979798899e-01	1.860468868784915424e-03	2.504383518716938976e-03
1.000000000000000000e+00	8.035928663348830634e-04	7.897991311795832248e-03


==> dat/1dbte_with_E_old/Ewt_10K_Nx200_Nr255_l4_dt_2e-4_rel_error_10.csv <==
x	ne	Te
-1.000000000000000000e+00	5.890620579791031053e-05	3.788663155411276656e-02
-9.797979797979797789e-01	2.360040013527071163e-04	2.881979454166409479e-02
-9.595959595959595578e-01	3.559742401851739456e-04	2.551015992960272219e-02
-9.393939393939394478e-01	5.262861450925578099e-04	1.956119448019124490e-02
-9.191919191919192267e-01	7.403802961962248916e-04	1.493888650825801918e-02
-8.989898989898990056e-01	1.007134648247133947e-03	9.288896735788965825e-03
-8.787878787878787845e-01	1.317637455387402675e-03	8.566112077679381015e-03
-8.585858585858585634e-01	1.665311722894595144e-03	8.605241551827085347e-03
-8.383838383838383423e-01	2.029958089207372501e-03	1.094569247183170904e-02
-8.181818181818181213e-01	2.390735098362507978e-03	1.396725760554743193e-02
-7.979797979797980112e-01	2.743292991783631823e-03	1.573437994836093465e-02
-7.777777777777777901e-01	3.101875005831096488e-03	1.557094827992749030e-02
-7.575757575757575690e-01	3.493825806194573221e-03	1.373275627856208533e-02
-7.373737373737373479e-01	3.947317311345541029e-03	1.093099598610181890e-02
-7.171717171717171269e-01	4.475026822468464865e-03	8.010694258826982911e-03
-6.969696969696970168e-01	5.062004150905765471e-03	5.726432868893871833e-03
-6.767676767676766847e-01	5.665361949654028860e-03	4.561395487472950233e-03
-6.565656565656565746e-01	6.228027781633145056e-03	4.570734685792460054e-03
-6.363636363636363535e-01	6.700649739817272042e-03	5.305028168449330700e-03
-6.161616161616161325e-01	7.060279089223266830e-03	5.984583135624334596e-03
-5.959595959595959114e-01	7.316266918858469435e-03	6.029826806674393365e-03
-5.757575757575756903e-01	7.502772540701417234e-03	5.555246524841749717e-03
-5.555555555555555802e-01	7.664507345740306267e-03	5.071709119518768780e-03
-5.353535353535352481e-01	7.839197338882246055e-03	4.587343897877269733e-03
-5.151515151515151381e-01	8.037171476416313590e-03	3.646134609532275875e-03
-4.949494949494949170e-01	8.231426737504680610e-03	2.518041926736941903e-03
-4.747474747474746959e-01	8.375993931689513713e-03	2.098984999963612267e-03
-4.545454545454544748e-01	8.434833595509196730e-03	2.210191311061711784e-03
-4.343434343434342537e-01	8.386251303438816557e-03	1.955797316510464977e-03
-4.141414141414141437e-01	8.221371317528630013e-03	1.721486260873278645e-03
-3.939393939393939226e-01	7.963394099007996621e-03	2.057115050131157023e-03
-3.737373737373737015e-01	7.660659415113380520e-03	2.035575978879940184e-03
-3.535353535353534804e-01	7.346932515080682562e-03	1.523273149290617747e-03
-3.333333333333332593e-01	7.045205359451114403e-03	1.509414824360791590e-03
-3.131313131313130382e-01	6.781595564718211067e-03	1.407212671018049418e-03
-2.929292929292928171e-01	6.552854075141796748e-03	8.140514859577754198e-04
-2.727272727272727071e-01	6.339658294831807157e-03	7.807454713181942235e-04
-2.525252525252524860e-01	6.143830437912294398e-03	7.996727557375212523e-04
-2.323232323232322649e-01	5.956059495629548346e-03	3.728265838662944351e-04
-2.121212121212120438e-01	5.765839232620805464e-03	5.020384580549727563e-04
-1.919191919191918227e-01	5.594992226376701260e-03	5.724818470689378973e-04
-1.717171717171716017e-01	5.449620328260931096e-03	2.312048367631767509e-04
-1.515151515151514916e-01	5.332107198077693129e-03	4.287727442855711162e-04
-1.313131313131312705e-01	5.267770037869924822e-03	3.872546241576531496e-04
-1.111111111111110494e-01	5.250946361099837791e-03	8.684679072842326516e-05
-9.090909090909082835e-02	5.277024541685069146e-03	3.083740479628123096e-04
-7.070707070707060726e-02	5.358117629485638876e-03	1.422457486224644116e-04
-5.050505050505038618e-02	5.472519539123973237e-03	3.965739683233407268e-05
-3.030303030303027612e-02	5.616793832645409351e-03	1.933447824900570136e-04
-1.010101010101005503e-02	5.796419024102652737e-03	4.421181627345110180e-05
1.010101010101016605e-02	5.987533960208023948e-03	6.372516018150092051e-05
3.030303030303049816e-02	6.197717060136673575e-03	1.220674675715575306e-04
5.050505050505060822e-02	6.427370201346202690e-03	1.383213634534758991e-04
7.070707070707071829e-02	6.656518874292562116e-03	2.670885742698401652e-05
9.090909090909105039e-02	6.900175146291764872e-03	5.879176771101344705e-05
1.111111111111111605e-01	7.149973932921930252e-03	1.765479998424027619e-04
1.313131313131314926e-01	7.391476233203294471e-03	7.458188292405034533e-06
1.515151515151516026e-01	7.641388339240521785e-03	7.197766425041645652e-06
1.717171717171717127e-01	7.883886218233888965e-03	1.846591251088296225e-04
1.919191919191920448e-01	8.111866187485694199e-03	2.114648224786985580e-05
2.121212121212121549e-01	8.341389761460489549e-03	5.709358728012670049e-05
2.323232323232324870e-01	8.553618601574169630e-03	1.785194780297561358e-04
2.525252525252525970e-01	8.748089135744329531e-03	1.977743223875144782e-05
2.727272727272729291e-01	8.939982723757440228e-03	8.035633401520293501e-05
2.929292929292930392e-01	9.110517343435153848e-03	1.760356184636892014e-04
3.131313131313131493e-01	9.262127824562928560e-03	5.447839310852518587e-06
3.333333333333334814e-01	9.410240336490178006e-03	7.939525117531426605e-05
3.535353535353535914e-01	9.537815742473476632e-03	1.880968431085984624e-04
3.737373737373739235e-01	9.645056418819398375e-03	3.045551960399940327e-05
3.939393939393940336e-01	9.749151512406836750e-03	5.918937827576630688e-05
4.141414141414143657e-01	9.837840547457631785e-03	2.035365573028960625e-04
4.343434343434344758e-01	9.904026391538112498e-03	1.066872645698381414e-04
4.545454545454545858e-01	9.964737559109657430e-03	4.111675708323589635e-05
4.747474747474749179e-01	1.001891145683974672e-02	1.788967031584842954e-04
4.949494949494950280e-01	1.005230070324062558e-02	2.154380810226597521e-04
5.151515151515153601e-01	1.007140139935839424e-02	1.046472165696443008e-04
5.353535353535354702e-01	1.008820725621409342e-02	1.058455172860814288e-04
5.555555555555555802e-01	1.009643460863180776e-02	2.264457897132615043e-04
5.757575757575759123e-01	1.008627733342586270e-02	2.667507933245366028e-04
5.959595959595960224e-01	1.006146738926011475e-02	1.980294586811803695e-04
6.161616161616163545e-01	1.003016133982915711e-02	1.539236674122404741e-04
6.363636363636364646e-01	9.991977758293840023e-03	1.991508899294461505e-04
6.565656565656567967e-01	9.939886180430347953e-03	2.795556512343047801e-04
6.767676767676769067e-01	9.867945300891649632e-03	3.279901308311836236e-04
6.969696969696970168e-01	9.773299571729034824e-03	3.299567109527183108e-04
7.171717171717173489e-01	9.653135778593955121e-03	3.063253313992123582e-04
7.373737373737374590e-01	9.501896623228148903e-03	2.780159457401220669e-04
7.575757575757577911e-01	9.310784283949307544e-03	2.535553041239693153e-04
7.777777777777779011e-01	9.068725572489392400e-03	2.350412575458890358e-04
7.979797979797982332e-01	8.763811295951804553e-03	2.266799622324321096e-04
8.181818181818183433e-01	8.384663718432537952e-03	2.354114724738311226e-04
8.383838383838384534e-01	7.920359224461057460e-03	2.570143371560251744e-04
8.585858585858587855e-01	7.357546336034226885e-03	2.688527667673939700e-04
8.787878787878788955e-01	6.691619742014601885e-03	3.364218366451108264e-04
8.989898989898992276e-01	5.969081340522778591e-03	6.479678056795248843e-04
9.191919191919193377e-01	5.172827965870493462e-03	9.531985175048202910e-04
9.393939393939394478e-01	4.355911776710184521e-03	1.456816168847529592e-03
9.595959595959597799e-01	3.506773688774961033e-03	1.829703877245358835e-03
9.797979797979798899e-01	2.818123426347321232e-03	1.838634029415197072e-03
1.000000000000000000e+00	1.102058505334636059e-03	3.119654523321507573e-03


==> dat/1dbte_with_E_old/Ewt_10K_Nx200_Nr511_l8_dt_1e-4_00.csv <==
x	ne	Te
-1.000000000000000000e+00	1.250000000000000026e-04	3.999999999999999556e+00
-9.797979797979797789e-01	1.262497449369987142e-04	3.999999999999985345e+00
-9.595959595959595578e-01	1.298974802633199373e-04	3.999999999999989786e+00
-9.393939393939394478e-01	1.357932990477458686e-04	4.000000000000005329e+00
-9.191919191919192267e-01	1.437904174201189546e-04	4.000000000000001776e+00
-8.989898989898990056e-01	1.537451745713562848e-04	3.999999999999999112e+00
-8.787878787878787845e-01	1.655170327534474502e-04	4.000000000000000000e+00
-8.585858585858585634e-01	1.789685772794333740e-04	4.000000000000015099e+00
-8.383838383838383423e-01	1.939655165234333359e-04	3.999999999999994227e+00
-8.181818181818181213e-01	2.103766819206345361e-04	4.000000000000001776e+00
-7.979797979797980112e-01	2.280740279672857803e-04	4.000000000000022204e+00
-7.777777777777777901e-01	2.469326322206992410e-04	4.000000000000005329e+00
-7.575757575757575690e-01	2.668306952992653930e-04	3.999999999999998668e+00
-7.373737373737373479e-01	2.876495408824365058e-04	4.000000000000009770e+00
-7.171717171717171269e-01	3.092736157107303847e-04	4.000000000000011546e+00
-6.969696969696970168e-01	3.315904895857334331e-04	4.000000000000013323e+00
-6.767676767676766847e-01	3.544908553700950151e-04	4.000000000000000000e+00
-6.565656565656565746e-01	3.778685289875401403e-04	4.000000000000001776e+00
-6.363636363636363535e-01	4.016204494228554239e-04	4.000000000000006217e+00
-6.161616161616161325e-01	4.256466787218907122e-04	3.999999999999998224e+00
-5.959595959595959114e-01	4.498504019915751297e-04	4.000000000000014211e+00
-5.757575757575756903e-01	4.741379273998876424e-04	4.000000000000003553e+00
-5.555555555555555802e-01	4.984186861758843796e-04	3.999999999999986677e+00
-5.353535353535352481e-01	5.226052326096990684e-04	3.999999999999992895e+00
-5.151515151515151381e-01	5.466132440525128377e-04	3.999999999999996891e+00
-4.949494949494949170e-01	5.703615209165826790e-04	3.999999999999994227e+00
-4.747474747474746959e-01	5.937719866752296828e-04	3.999999999999993339e+00
-4.545454545454544748e-01	6.167696878628483627e-04	3.999999999999984013e+00
-4.343434343434342537e-01	6.392827940748959216e-04	3.999999999999981348e+00
-4.141414141414141437e-01	6.612425979678985405e-04	3.999999999999982236e+00
-3.939393939393939226e-01	6.825835152594488843e-04	4.000000000000002665e+00
-3.737373737373737015e-01	7.032430847282018739e-04	4.000000000000013323e+00
-3.535353535353534804e-01	7.231619682138819500e-04	4.000000000000007994e+00
-3.333333333333332593e-01	7.422839506172869764e-04	4.000000000000007105e+00
-3.131313131313130382e-01	7.605559399002728444e-04	4.000000000000000888e+00
-2.929292929292928171e-01	7.779279670857693020e-04	4.000000000000014211e+00
-2.727272727272727071e-01	7.943531862577717139e-04	4.000000000000007994e+00
-2.525252525252524860e-01	8.097878745613384596e-04	4.000000000000015987e+00
-2.323232323232322649e-01	8.241914322025939692e-04	3.999999999999977796e+00
-2.121212121212120438e-01	8.375263824487459621e-04	3.999999999999992450e+00
-1.919191919191918227e-01	8.497583716280466323e-04	3.999999999999989786e+00
-1.717171717171716017e-01	8.608561691298300539e-04	3.999999999999994227e+00
-1.515151515151514916e-01	8.707916674044907136e-04	4.000000000000007994e+00
-1.313131313131312705e-01	8.795398819634901244e-04	3.999999999999994671e+00
-1.111111111111110494e-01	8.870789513793654992e-04	4.000000000000007105e+00
-9.090909090909082835e-02	8.933901372857079581e-04	4.000000000000011546e+00
-7.070707070707060726e-02	8.984578243771792257e-04	3.999999999999990674e+00
-5.050505050505038618e-02	9.022695204095218221e-04	3.999999999999999556e+00
-3.030303030303027612e-02	9.048158561995298978e-04	4.000000000000002665e+00
-1.010101010101005503e-02	9.060905856250650635e-04	4.000000000000007994e+00
1.010101010101016605e-02	9.060905856250650635e-04	4.000000000000000000e+00
3.030303030303049816e-02	9.048158561995233926e-04	3.999999999999984013e+00
5.050505050505060822e-02	9.022695204095200873e-04	3.999999999999998668e+00
7.070707070707071829e-02	8.984578243771787921e-04	3.999999999999997335e+00
9.090909090909105039e-02	8.933901372857015613e-04	3.999999999999986233e+00
1.111111111111111605e-01	8.870789513793650655e-04	4.000000000000014211e+00
1.313131313131314926e-01	8.795398819634925097e-04	4.000000000000001776e+00
1.515151515151516026e-01	8.707916674044890873e-04	3.999999999999999112e+00
1.717171717171717127e-01	8.608561691298263676e-04	3.999999999999985789e+00
1.919191919191920448e-01	8.497583716280452228e-04	3.999999999999984901e+00
2.121212121212121549e-01	8.375263824487459621e-04	3.999999999999992450e+00
2.323232323232324870e-01	8.241914322025972219e-04	3.999999999999999112e+00
2.525252525252525970e-01	8.097878745613354239e-04	3.999999999999993783e+00
2.727272727272729291e-01	7.943531862577675939e-04	3.999999999999990674e+00
2.929292929292930392e-01	7.779279670857675672e-04	3.999999999999992006e+00
3.131313131313131493e-01	7.605559399002705676e-04	4.000000000000000888e+00
3.333333333333334814e-01	7.422839506172842659e-04	4.000000000000001776e+00
3.535353535353535914e-01	7.231619682138809742e-04	4.000000000000007994e+00
3.737373737373739235e-01	7.032430847281973202e-04	3.999999999999988010e+00
3.939393939393940336e-01	6.825835152594493180e-04	4.000000000000009770e+00
4.141414141414143657e-01	6.612425979679027689e-04	4.000000000000008882e+00
4.343434343434344758e-01	6.392827940748987406e-04	4.000000000000008882e+00
4.545454545454545858e-01	6.167696878628495553e-04	3.999999999999994227e+00
4.747474747474749179e-01	5.937719866752330438e-04	4.000000000000016875e+00
4.949494949494950280e-01	5.703615209165833295e-04	4.000000000000000000e+00
5.151515151515153601e-01	5.466132440525117535e-04	3.999999999999990230e+00
5.353535353535354702e-01	5.226052326097022126e-04	4.000000000000010658e+00
5.555555555555555802e-01	4.984186861758843796e-04	3.999999999999981792e+00
5.757575757575759123e-01	4.741379273998865039e-04	4.000000000000006217e+00
5.959595959595960224e-01	4.498504019915694377e-04	3.999999999999992450e+00
6.161616161616163545e-01	4.256466787218856165e-04	3.999999999999980904e+00
6.363636363636364646e-01	4.016204494228552612e-04	4.000000000000003553e+00
6.565656565656567967e-01	3.778685289875436098e-04	4.000000000000015099e+00
6.767676767676769067e-01	3.544908553700940935e-04	3.999999999999987121e+00
6.969696969696970168e-01	3.315904895857264942e-04	3.999999999999973355e+00
7.171717171717173489e-01	3.092736157107320652e-04	4.000000000000015099e+00
7.373737373737374590e-01	2.876495408824376984e-04	4.000000000000013323e+00
7.575757575757577911e-01	2.668306952992601888e-04	3.999999999999969802e+00
7.777777777777779011e-01	2.469326322207003252e-04	4.000000000000012434e+00
7.979797979797982332e-01	2.280740279672836932e-04	4.000000000000002665e+00
8.181818181818183433e-01	2.103766819206328556e-04	4.000000000000000888e+00
8.383838383838384534e-01	1.939655165234324414e-04	3.999999999999983569e+00
8.585858585858587855e-01	1.789685772794316122e-04	4.000000000000002665e+00
8.787878787878788955e-01	1.655170327534498625e-04	4.000000000000027534e+00
8.989898989898992276e-01	1.537451745713553904e-04	3.999999999999978684e+00
9.191919191919193377e-01	1.437904174201175994e-04	3.999999999999991562e+00
9.393939393939394478e-01	1.357932990477442965e-04	3.999999999999996891e+00
9.595959595959597799e-01	1.298974802633238947e-04	4.000000000000015099e+00
9.797979797979798899e-01	1.262497449369996087e-04	3.999999999999998224e+00
1.000000000000000000e+00	1.250000000000000568e-04	3.999999999999999112e+00


==> dat/1dbte_with_E_old/Ewt_10K_Nx200_Nr511_l8_dt_1e-4_02.csv <==
x	ne	Te
-1.000000000000000000e+00	5.252418892644782381e-05	8.242360931362238574e+00
-9.797979797979797789e-01	1.386578505669702744e-04	7.438803232040573477e+00
-9.595959595959595578e-01	2.010211086156284122e-04	7.004223726571243702e+00
-9.393939393939394478e-01	2.520606158443303071e-04	6.701805202934637329e+00
-9.191919191919192267e-01	2.945754123493866689e-04	6.489656043601773838e+00
-8.989898989898990056e-01	3.306082156934155242e-04	6.349328007988345846e+00
-8.787878787878787845e-01	3.622109314645415826e-04	6.259627342342373169e+00
-8.585858585858585634e-01	3.910450313723032138e-04	6.204054859601292549e+00
-8.383838383838383423e-01	4.184816742139235756e-04	6.167770729339911107e+00
-8.181818181818181213e-01	4.453399533970316777e-04	6.141892433137724261e+00
-7.979797979797980112e-01	4.720727518133396405e-04	6.121693745940987696e+00
-7.777777777777777901e-01	4.989102702957872500e-04	6.104520681664443948e+00
-7.575757575757575690e-01	5.259411244126702004e-04	6.088907726151319366e+00
-7.373737373737373479e-01	5.531678511283333105e-04	6.074101712602639758e+00
-7.171717171717171269e-01	5.805439034012726141e-04	6.059738944474045930e+00
-6.969696969696970168e-01	6.079971446011784566e-04	6.045624006560241348e+00
-6.767676767676766847e-01	6.354441629091560914e-04	6.031605593370374940e+00
-6.565656565656565746e-01	6.627967304553129910e-04	6.017586197141039150e+00
-6.363636363636363535e-01	6.899608967331087627e-04	6.003656673718984926e+00
-6.161616161616161325e-01	7.168344860881100452e-04	5.990148172082216504e+00
-5.959595959595959114e-01	7.433143256737611984e-04	5.977312124195221621e+00
-5.757575757575756903e-01	7.693134351629957917e-04	5.964849599442134220e+00
-5.555555555555555802e-01	7.947637083582221023e-04	5.952168092677835531e+00
-5.353535353535352481e-01	8.195886813884621473e-04	5.939416454018992653e+00
-5.151515151515151381e-01	8.436880870404059058e-04	5.927477930533900263e+00
-4.949494949494949170e-01	8.669756245817695226e-04	5.916291528985001769e+00
-4.747474747474746959e-01	8.894053828680458743e-04	5.904712714992725431e+00
-4.545454545454544748e-01	9.109198441727899909e-04	5.892953192490291592e+00
-4.343434343434342537e-01	9.314245002023671888e-04	5.882311267496515228e+00
-4.141414141414141437e-01	9.508599326278077430e-04	5.872012775513138827e+00
-3.939393939393939226e-01	9.692038225787042317e-04	5.860893853125825892e+00
-3.737373737373737015e-01	9.863855994504755823e-04	5.850469739428153737e+00
-3.535353535353534804e-01	1.002334022463220427e-03	5.841001852348715495e+00
-3.333333333333332593e-01	1.017041047137557741e-03	5.830571834334246084e+00
-3.131313131313130382e-01	1.030462381728126540e-03	5.820402149297443373e+00
-2.929292929292928171e-01	1.042528343311142133e-03	5.811470787393417048e+00
-2.727272727272727071e-01	1.053240688279691480e-03	5.801500676676540458e+00
-2.525252525252524860e-01	1.062572259881141906e-03	5.791630043485135104e+00
-2.323232323232322649e-01	1.070462788313502039e-03	5.783076662083641573e+00
-2.121212121212120438e-01	1.076927104515068134e-03	5.773281607937740034e+00
-1.919191919191918227e-01	1.081945866280187730e-03	5.763740977184832914e+00
-1.717171717171716017e-01	1.085473592464281187e-03	5.755404565731453204e+00
-1.515151515151514916e-01	1.087540628167966766e-03	5.745541215160763215e+00
-1.313131313131312705e-01	1.088128400442096638e-03	5.736373504383745825e+00
-1.111111111111110494e-01	1.087212644774121625e-03	5.728008326316293974e+00
-9.090909090909082835e-02	1.084836868594061523e-03	5.717944127706963364e+00
-7.070707070707060726e-02	1.080980527426647327e-03	5.709162171427935029e+00
-5.050505050505038618e-02	1.075647203724672219e-03	5.700441693848500080e+00
-3.030303030303027612e-02	1.068886297360189652e-03	5.690195390871522818e+00
-1.010101010101005503e-02	1.060678869618999652e-03	5.681690970113405292e+00
1.010101010101016605e-02	1.051059272205640211e-03	5.672302283269591960e+00
3.030303030303049816e-02	1.040074406377473329e-03	5.661997535942753679e+00
5.050505050505060822e-02	1.027715754869764795e-03	5.653494487447706440e+00
7.070707070707071829e-02	1.014044851397406972e-03	5.643255669895877347e+00
9.090909090909105039e-02	9.991018670255037617e-04	5.632988723439360079e+00
1.111111111111111605e-01	9.828978548347931665e-04	5.624111872545206836e+00
1.313131313131314926e-01	9.655131267057871216e-04	5.613003308725021512e+00
1.515151515151516026e-01	9.469833288039812037e-04	5.602722427842738107e+00
1.717171717171717127e-01	9.273434013839303939e-04	5.593141984108231490e+00
1.919191919191920448e-01	9.066841562857371134e-04	5.581218236053524961e+00
2.121212121212121549e-01	8.850428568584749623e-04	5.570707328646545164e+00
2.323232323232324870e-01	8.624762452246452103e-04	5.560247996416997296e+00
2.525252525252525970e-01	8.390811857080396428e-04	5.547514391921650301e+00
2.727272727272729291e-01	8.149022248269359838e-04	5.536458262079935189e+00
2.929292929292930392e-01	7.900112238421216730e-04	5.525119032985998047e+00
3.131313131313131493e-01	7.645102873964336205e-04	5.511484893448759692e+00
3.333333333333334814e-01	7.384540908169739916e-04	5.499503242281993387e+00
3.535353535353535914e-01	7.119205575399390222e-04	5.487411425207365134e+00
3.737373737373739235e-01	6.850165744905159114e-04	5.472783880320819527e+00
3.939393939393940336e-01	6.578080372590322999e-04	5.459338164752112199e+00
4.141414141414143657e-01	6.303689441972359876e-04	5.446560230659885704e+00
4.343434343434344758e-01	6.028054529081283046e-04	5.431085643174113464e+00
4.545454545454545858e-01	5.751954750463738990e-04	5.415358807167943489e+00
4.747474747474749179e-01	5.476013179452315482e-04	5.401161958150707321e+00
4.949494949494950280e-01	5.201107863309227444e-04	5.385228022850192531e+00
5.151515151515153601e-01	4.928063102539401987e-04	5.366740143732309676e+00
5.353535353535354702e-01	4.657390122489828144e-04	5.348548329736109608e+00
5.555555555555555802e-01	4.389546625675771097e-04	5.330756851510620287e+00
5.757575757575759123e-01	4.125059855104305545e-04	5.310635395285061122e+00
5.959595959595960224e-01	3.864323015202079741e-04	5.287493065639643497e+00
6.161616161616163545e-01	3.607509561357950096e-04	5.263167190916013816e+00
6.363636363636364646e-01	3.354729380572901731e-04	5.238868784665410949e+00
6.565656565656567967e-01	3.106194009078612592e-04	5.213990513190583265e+00
6.767676767676769067e-01	2.862284608529557027e-04	5.187375057241146337e+00
6.969696969696970168e-01	2.623587393468231012e-04	5.158229068369987402e+00
7.171717171717173489e-01	2.390920650552608140e-04	5.125548247313318484e+00
7.373737373737374590e-01	2.165287409952970340e-04	5.086891735109301926e+00
7.575757575757577911e-01	1.947687361999113928e-04	5.037434820209118591e+00
7.777777777777779011e-01	1.738796508025910374e-04	4.969687263628744134e+00
7.979797979797982332e-01	1.538622321450595757e-04	4.874093926847865355e+00
8.181818181818183433e-01	1.346324046172184545e-04	4.740560249769468548e+00
8.383838383838384534e-01	1.160392362755237957e-04	4.560142013699060470e+00
8.585858585858587855e-01	9.792369933051124251e-05	4.325995103829634481e+00
8.787878787878788955e-01	8.019855716510504841e-05	4.037889661569229460e+00
8.989898989898992276e-01	6.294967408385687192e-05	3.707178312502118711e+00
9.191919191919193377e-01	4.654857155256688050e-05	3.322298887587970206e+00
9.393939393939394478e-01	3.158081879454040138e-05	2.908897469866090546e+00
9.595959595959597799e-01	1.888925757889571764e-05	2.467123747803678491e+00
9.797979797979798899e-01	9.191906102118441822e-06	2.027587535765949411e+00
1.000000000000000000e+00	1.745621768499033105e-06	1.879489364461236045e+00


==> dat/1dbte_with_E_old/Ewt_10K_Nx200_Nr511_l8_dt_1e-4_04.csv <==
x	ne	Te
-1.000000000000000000e+00	4.210696510730642123e-04	8.167632587571683089e+00
-9.797979797979797789e-01	1.098804343171134838e-03	7.337858546217038480e+00
-9.595959595959595578e-01	1.562990157975872397e-03	6.891922128868881003e+00
-9.393939393939394478e-01	1.906379710036998311e-03	6.599550945411658098e+00
-9.191919191919192267e-01	2.153579519168941862e-03	6.407182834867046317e+00
-8.989898989898990056e-01	2.329766795137263365e-03	6.298677150048126450e+00
-8.787878787878787845e-01	2.459564912628485825e-03	6.221012728311886342e+00
-8.585858585858585634e-01	2.559881177541640639e-03	6.183800997195463722e+00
-8.383838383838383423e-01	2.642538232790452111e-03	6.160507229659384798e+00
-8.181818181818181213e-01	2.714265204846986589e-03	6.140907741714731749e+00
-7.979797979797980112e-01	2.778891154648927692e-03	6.125603610656040310e+00
-7.777777777777777901e-01	2.838531819940508759e-03	6.114142046394226426e+00
-7.575757575757575690e-01	2.894216452383737478e-03	6.105392576050769016e+00
-7.373737373737373479e-01	2.946350044543682468e-03	6.098704158979837864e+00
-7.171717171717171269e-01	2.995026094878803623e-03	6.093650555688835624e+00
-6.969696969696970168e-01	3.040210384151970438e-03	6.089030332385002353e+00
-6.767676767676766847e-01	3.081836761088601988e-03	6.082195992792417627e+00
-6.565656565656565746e-01	3.119836759331786214e-03	6.070486875565807239e+00
-6.363636363636363535e-01	3.154113379799847443e-03	6.055322694800214123e+00
-6.161616161616161325e-01	3.184506750317348325e-03	6.044286975252419758e+00
-5.959595959595959114e-01	3.210841997432837148e-03	6.043629392056264926e+00
-5.757575757575756903e-01	3.233061516971982765e-03	6.045939068603130906e+00
-5.555555555555555802e-01	3.251245764825473616e-03	6.035695057996239399e+00
-5.353535353535352481e-01	3.265395144801000113e-03	6.016027436475320123e+00
-5.151515151515151381e-01	3.275301310751803190e-03	6.010023381228491779e+00
-4.949494949494949170e-01	3.280844079666408661e-03	6.016991027022081440e+00
-4.747474747474746959e-01	3.282208100551165918e-03	6.006868686049250172e+00
-4.545454545454544748e-01	3.279474130035047504e-03	5.984804107772497161e+00
-4.343434343434342537e-01	3.272406600153195209e-03	5.986178582523119296e+00
-4.141414141414141437e-01	3.261021662332955207e-03	5.991179868347337845e+00
-3.939393939393939226e-01	3.245618786125155451e-03	5.968025019260739583e+00
-3.737373737373737015e-01	3.226101734670088102e-03	5.958074945255868116e+00
-3.535353535353534804e-01	3.202336794807146385e-03	5.969738471841957939e+00
-3.333333333333332593e-01	3.174673308763858049e-03	5.950322906310022475e+00
-3.131313131313130382e-01	3.143168111015186197e-03	5.933447945906820564e+00
-2.929292929292928171e-01	3.107644164698482401e-03	5.947505245046303735e+00
-2.727272727272727071e-01	3.068465563784838514e-03	5.929229509985519009e+00
-2.525252525252524860e-01	3.025766518591715189e-03	5.910250557621730572e+00
-2.323232323232322649e-01	2.979385195960437306e-03	5.926029315024725186e+00
-2.121212121212120438e-01	2.929725743007320377e-03	5.904542824119561217e+00
-1.919191919191918227e-01	2.876923542732550722e-03	5.887976902691146819e+00
-1.717171717171716017e-01	2.820868502806161103e-03	5.904573390282633838e+00
-1.515151515151514916e-01	2.762022391839219753e-03	5.876456316438864569e+00
-1.313131313131312705e-01	2.700462448115917465e-03	5.867202944735507408e+00
-1.111111111111110494e-01	2.636173870470327665e-03	5.881117966468806024e+00
-9.090909090909082835e-02	2.569655429382762535e-03	5.845971127681699464e+00
-7.070707070707060726e-02	2.500898250615656362e-03	5.848110452207003540e+00
-5.050505050505038618e-02	2.430027680557203876e-03	5.853316655648656663e+00
-3.030303030303027612e-02	2.357518900350611193e-03	5.815104750135890121e+00
-1.010101010101005503e-02	2.283294650576204836e-03	5.829216902853950444e+00
1.010101010101016605e-02	2.207635818864845615e-03	5.819902026739898204e+00
3.030303030303049816e-02	2.130920744084998601e-03	5.785767464452014508e+00
5.050505050505060822e-02	2.053059404354726659e-03	5.807469148860618269e+00
7.070707070707071829e-02	1.974453728775224775e-03	5.781596211536572660e+00
9.090909090909105039e-02	1.895343453176301244e-03	5.758088031649499783e+00
1.111111111111111605e-01	1.815689832969362427e-03	5.780015139869624008e+00
1.313131313131314926e-01	1.735952349521457591e-03	5.740450771074437242e+00
1.515151515151516026e-01	1.656249072018301958e-03	5.729916804926721063e+00
1.717171717171717127e-01	1.576631245242396482e-03	5.745914755123375350e+00
1.919191919191920448e-01	1.497557293073046138e-03	5.697748050929389407e+00
2.121212121212121549e-01	1.419067893988263610e-03	5.697398322834487772e+00
2.323232323232324870e-01	1.341281022043664143e-03	5.705425675745836145e+00
2.525252525252525970e-01	1.264600019052019133e-03	5.651890890858371819e+00
2.727272727272729291e-01	1.189007482154701102e-03	5.655408242046013889e+00
2.929292929292930392e-01	1.114620228694892861e-03	5.658418735315471793e+00
3.131313131313131493e-01	1.041777165682112585e-03	5.600197735981989666e+00
3.333333333333334814e-01	9.704593213257574650e-04	5.600080143713454639e+00
3.535353535353535914e-01	9.007884576150882068e-04	5.606464630298428453e+00
3.737373737373739235e-01	8.331342220126813740e-04	5.546042957403535922e+00
3.939393939393940336e-01	7.675944809456669961e-04	5.531487891940011004e+00
4.141414141414143657e-01	7.043002043320281203e-04	5.548602132813159393e+00
4.343434343434344758e-01	6.436084864548465055e-04	5.495353309398064212e+00
4.545454545454545858e-01	5.856523578799523264e-04	5.446004528277603285e+00
4.747474747474749179e-01	5.303745750204621415e-04	5.457092635043759188e+00
4.949494949494950280e-01	4.778452570321920965e-04	5.432379733761017349e+00
5.151515151515153601e-01	4.281176521344064200e-04	5.350983269569563383e+00
5.353535353535354702e-01	3.810923939009492689e-04	5.306785852703500339e+00
5.555555555555555802e-01	3.367491386812410895e-04	5.311775921598554717e+00
5.757575757575759123e-01	2.952904806144941935e-04	5.289605941598480854e+00
5.959595959595960224e-01	2.569964773792704493e-04	5.222517363443324179e+00
6.161616161616163545e-01	2.220678746732307896e-04	5.165452194486093163e+00
6.363636363636364646e-01	1.905876326614340478e-04	5.148436693215086457e+00
6.565656565656567967e-01	1.624996677294521653e-04	5.141532034962731146e+00
6.767676767676769067e-01	1.375746432532525920e-04	5.101380999139755623e+00
6.969696969696970168e-01	1.154379578283754108e-04	5.013610369236564779e+00
7.171717171717173489e-01	9.568915205217305600e-05	4.893894714369578125e+00
7.373737373737374590e-01	7.804792910813475489e-05	4.769989326556806297e+00
7.575757575757577911e-01	6.243384684932755033e-05	4.668640805074145916e+00
7.777777777777779011e-01	4.893149855706237000e-05	4.610461285395938802e+00
7.979797979797982332e-01	3.766461740439573316e-05	4.605358260099273515e+00
8.181818181818183433e-01	2.865098592562539351e-05	4.640469026175263245e+00
8.383838383838384534e-01	2.171091605506559450e-05	4.653868032030914925e+00
8.585858585858587855e-01	1.645750461220670037e-05	4.516047848399892928e+00
8.787878787878788955e-01	1.235603821986298235e-05	4.196191575494514936e+00
8.989898989898992276e-01	8.996269409614600379e-06	3.993739750482403483e+00
9.191919191919193377e-01	6.254566521547387639e-06	3.427091206420940228e+00
9.393939393939394478e-01	3.967548366098835222e-06	3.110485290954838611e+00
9.595959595959597799e-01	2.216156121885187571e-06	2.623538483544013200e+00
9.797979797979798899e-01	9.736191842922611055e-07	2.198648185280438927e+00
1.000000000000000000e+00	1.749542327703441333e-07	2.155918810159081378e+00


==> dat/1dbte_with_E_old/Ewt_10K_Nx200_Nr511_l8_dt_1e-4_06.csv <==
x	ne	Te
-1.000000000000000000e+00	3.071130149629982056e-04	3.254325173912817171e+00
-9.797979797979797789e-01	8.328229568502251278e-04	3.647146761517816582e+00
-9.595959595959595578e-01	1.261246380052001527e-03	3.949136556294901013e+00
-9.393939393939394478e-01	1.677803677119605458e-03	4.159208256370153123e+00
-9.191919191919192267e-01	2.075176479277201450e-03	4.313089058309931723e+00
-8.989898989898990056e-01	2.444375297783496579e-03	4.431241834039234107e+00
-8.787878787878787845e-01	2.782470833053798248e-03	4.518021171655253632e+00
-8.585858585858585634e-01	3.085392148294249445e-03	4.584873149137656867e+00
-8.383838383838383423e-01	3.354208328405234880e-03	4.634244378051640467e+00
-8.181818181818181213e-01	3.589733393369505705e-03	4.670327120197580228e+00
-7.979797979797980112e-01	3.793459065741518026e-03	4.697082257986804343e+00
-7.777777777777777901e-01	3.967646347668263122e-03	4.717196167202142298e+00
-7.575757575757575690e-01	4.114891493454286842e-03	4.732535116289132482e+00
-7.373737373737373479e-01	4.237873523626096983e-03	4.744451730653302057e+00
-7.171717171717171269e-01	4.339227513026381981e-03	4.753905361734108048e+00
-6.969696969696970168e-01	4.421473673551158841e-03	4.761523344454399620e+00
-6.767676767676766847e-01	4.486969860241459170e-03	4.767672628981782346e+00
-6.565656565656565746e-01	4.537841407960816094e-03	4.772599342799390243e+00
-6.363636363636363535e-01	4.575863587383026225e-03	4.776615438227540977e+00
-6.161616161616161325e-01	4.602391471888162174e-03	4.780147507587799716e+00
-5.959595959595959114e-01	4.618515781967686036e-03	4.783476667919797087e+00
-5.757575757575756903e-01	4.625379866366529508e-03	4.786441494189872969e+00
-5.555555555555555802e-01	4.624179327415768072e-03	4.788705975585576979e+00
-5.353535353535352481e-01	4.615661782395808800e-03	4.790434831455137932e+00
-5.151515151515151381e-01	4.599970782849487592e-03	4.792197971515528288e+00
-4.949494949494949170e-01	4.577420711888934533e-03	4.794012180152306790e+00
-4.747474747474746959e-01	4.548864254706885477e-03	4.795358343057561257e+00
-4.545454545454544748e-01	4.514699154354062140e-03	4.796358154527687212e+00
-4.343434343434342537e-01	4.474615280170231996e-03	4.797582186203158017e+00
-4.141414141414141437e-01	4.428936068686231686e-03	4.798793472669408366e+00
-3.939393939393939226e-01	4.378430722102639831e-03	4.799604998189948901e+00
-3.737373737373737015e-01	4.322884177185759916e-03	4.800474121915134340e+00
-3.535353535353534804e-01	4.262163918939053560e-03	4.801526495932323613e+00
-3.333333333333332593e-01	4.197117680479986804e-03	4.802308677702090911e+00
-3.131313131313130382e-01	4.127768272649716581e-03	4.803043463311835737e+00
-2.929292929292928171e-01	4.053803851447750767e-03	4.803962780278051348e+00
-2.727272727272727071e-01	3.976071672180193743e-03	4.804722296521763525e+00
-2.525252525252524860e-01	3.894707044370885728e-03	4.805415862221701140e+00
-2.323232323232322649e-01	3.809386722574287839e-03	4.806231205782601101e+00
-2.121212121212120438e-01	3.720993788085959902e-03	4.806961717341942553e+00
-1.919191919191918227e-01	3.629622831484062475e-03	4.807633420659424672e+00
-1.717171717171716017e-01	3.535045573992124778e-03	4.808356225437803388e+00
-1.515151515151514916e-01	3.438197187348739862e-03	4.809064088058129904e+00
-1.313131313131312705e-01	3.339019661047202582e-03	4.809693208714455714e+00
-1.111111111111110494e-01	3.237482999744808933e-03	4.810330740964389840e+00
-9.090909090909082835e-02	3.134512877077982613e-03	4.811021497066728436e+00
-7.070707070707060726e-02	3.029867290423321133e-03	4.811560198479393868e+00
-5.050505050505038618e-02	2.923800043979822225e-03	4.812131062273335758e+00
-3.030303030303027612e-02	2.817099582276807058e-03	4.812782607588881767e+00
-1.010101010101005503e-02	2.709411942599130804e-03	4.813177076628564421e+00
1.010101010101016605e-02	2.601286530260072793e-03	4.813708686986571728e+00
3.030303030303049816e-02	2.493251092945368997e-03	4.814256419742500626e+00
5.050505050505060822e-02	2.384981604463441967e-03	4.814475294015705842e+00
7.070707070707071829e-02	2.277232841874239719e-03	4.814977323370301932e+00
9.090909090909105039e-02	2.170228956385601964e-03	4.815324702444597094e+00
1.111111111111111605e-01	2.063800570345325405e-03	4.815358313292520620e+00
1.313131313131314926e-01	1.958757559722046696e-03	4.815782598351599830e+00
1.515151515151516026e-01	1.855075118346918720e-03	4.815814998421701354e+00
1.717171717171717127e-01	1.752775017436585848e-03	4.815625314839597770e+00
1.919191919191920448e-01	1.652596044061693846e-03	4.815845169397372949e+00
2.121212121212121549e-01	1.554368993301481630e-03	4.815434748756111105e+00
2.323232323232324870e-01	1.458254764958596874e-03	4.814910102573999318e+00
2.525252525252525970e-01	1.364874012249280011e-03	4.814760822251020755e+00
2.727272727272729291e-01	1.274006011096693279e-03	4.813791558492097167e+00
2.929292929292930392e-01	1.185852528641810925e-03	4.812759777651234749e+00
3.131313131313131493e-01	1.100934754100769269e-03	4.812105472347103508e+00
3.333333333333334814e-01	1.019033296460907607e-03	4.810498588982386359e+00
3.535353535353535914e-01	9.402780193142188563e-04	4.808715053589946997e+00
3.737373737373739235e-01	8.651211926753123909e-04	4.807388165554907999e+00
3.939393939393940336e-01	7.933856742429252389e-04	4.805058821104425171e+00
4.141414141414143657e-01	7.250301097831663788e-04	4.802116242946607549e+00
4.343434343434344758e-01	6.604220222355354887e-04	4.799677039275488610e+00
4.545454545454545858e-01	5.995079256919227375e-04	4.796500212228886895e+00
4.747474747474749179e-01	5.420630066141522230e-04	4.792015287796600020e+00
4.949494949494950280e-01	4.882479664911874590e-04	4.787612130353512185e+00
5.151515151515153601e-01	4.381826352873014569e-04	4.783270986342752273e+00
5.353535353535354702e-01	3.916517942904070146e-04	4.777599305091512427e+00
5.555555555555555802e-01	3.484910078803108054e-04	4.770744739645056853e+00
5.757575757575759123e-01	3.087480758207533952e-04	4.763926143138069058e+00
5.959595959595960224e-01	2.724132727964217321e-04	4.757116369191442651e+00
6.161616161616163545e-01	2.392974717468025606e-04	4.749232929703507189e+00
6.363636363636364646e-01	2.091796196828978342e-04	4.739810816551063510e+00
6.565656565656567967e-01	1.819157462091834426e-04	4.729319956306329509e+00
6.767676767676769067e-01	1.573999300486673817e-04	4.718257370666584016e+00
6.969696969696970168e-01	1.354983421542349401e-04	4.706587698255828123e+00
7.171717171717173489e-01	1.160384846457767466e-04	4.693945325844978811e+00
7.373737373737374590e-01	9.883250003150320119e-05	4.680020597852842634e+00
7.575757575757577911e-01	8.369570996630279285e-05	4.664710445653104109e+00
7.777777777777779011e-01	7.045097371490810609e-05	4.648059223154252351e+00
7.979797979797982332e-01	5.892778704688389664e-05	4.630148453038782641e+00
8.181818181818183433e-01	4.896596198256548813e-05	4.611051406580743084e+00
8.383838383838384534e-01	4.042513125980944528e-05	4.591119417592075536e+00
8.585858585858587855e-01	3.316490288833213621e-05	4.572170602996978417e+00
8.787878787878788955e-01	2.694099193060993933e-05	4.557878788250125268e+00
8.989898989898992276e-01	2.155625313435336458e-05	4.547346598792608496e+00
9.191919191919193377e-01	1.707002365202832465e-05	4.548458837051533088e+00
9.393939393939394478e-01	1.308923304686002791e-05	4.567119392485827767e+00
9.595959595959597799e-01	9.570355904144700347e-06	4.609976318331572287e+00
9.797979797979798899e-01	6.217676194077332022e-06	4.672993102202938509e+00
1.000000000000000000e+00	2.526805318612934761e-06	4.602357446759805626e+00


==> dat/1dbte_with_E_old/Ewt_10K_Nx200_Nr511_l8_dt_1e-4_08.csv <==
x	ne	Te
-1.000000000000000000e+00	6.153663792681265210e-06	1.669246079646164782e+00
-9.797979797979797789e-01	4.631439771689132570e-05	1.945118217680543715e+00
-9.595959595959595578e-01	1.120143634214297384e-04	2.557135938541901243e+00
-9.393939393939394478e-01	2.055683208767787010e-04	3.175238280117343326e+00
-9.191919191919192267e-01	3.207446704031059444e-04	3.752701234348700954e+00
-8.989898989898990056e-01	4.510073184002013464e-04	4.272237740769167402e+00
-8.787878787878787845e-01	5.936265313720764242e-04	4.697279533306525146e+00
-8.585858585858585634e-01	7.519430233521607341e-04	5.006104548118877950e+00
-8.383838383838383423e-01	9.352437571070900107e-04	5.181581269184101224e+00
-8.181818181818181213e-01	1.154109051656019257e-03	5.250775706894033057e+00
-7.979797979797980112e-01	1.414892226586536052e-03	5.268482945134946860e+00
-7.777777777777777901e-01	1.716960913854598562e-03	5.283179155068703281e+00
-7.575757575757575690e-01	2.053634419223976208e-03	5.320085425210684171e+00
-7.373737373737373479e-01	2.415423219246824998e-03	5.383239784664858085e+00
-7.171717171717171269e-01	2.793477261344439518e-03	5.464532986801620140e+00
-6.969696969696970168e-01	3.181739398313413337e-03	5.551813582220405330e+00
-6.767676767676766847e-01	3.577260788721701307e-03	5.634287193109980940e+00
-6.565656565656565746e-01	3.979039612061064345e-03	5.705456703566573751e+00
-6.363636363636363535e-01	4.386306924017402929e-03	5.763889564780958708e+00
-6.161616161616161325e-01	4.797192960112954020e-03	5.812025532642037362e+00
-5.959595959595959114e-01	5.208263709646995983e-03	5.853585516564122848e+00
-5.757575757575756903e-01	5.614868361766082658e-03	5.891142731772942120e+00
-5.555555555555555802e-01	6.011900277255319974e-03	5.925876203602390646e+00
-5.353535353535352481e-01	6.394566423566414547e-03	5.959172131729419952e+00
-5.151515151515151381e-01	6.758937400050780281e-03	5.992617958552737711e+00
-4.949494949494949170e-01	7.102169315504018067e-03	6.025678447581243269e+00
-4.747474747474746959e-01	7.422366932197918370e-03	6.056147245089343656e+00
-4.545454545454544748e-01	7.718276557831721396e-03	6.084038179637844657e+00
-4.343434343434342537e-01	7.989100446832611557e-03	6.110976895133680920e+00
-4.141414141414141437e-01	8.234399180264728377e-03	6.135917833770468732e+00
-3.939393939393939226e-01	8.453911889649067674e-03	6.157597109437752181e+00
-3.737373737373737015e-01	8.647507360619463568e-03	6.178144252284788251e+00
-3.535353535353534804e-01	8.815340360401411474e-03	6.198049224852395511e+00
-3.333333333333332593e-01	8.957808882930193631e-03	6.215353633013157797e+00
-3.131313131313130382e-01	9.075429704680655282e-03	6.231603214517185130e+00
-2.929292929292928171e-01	9.168974966810015600e-03	6.247913606123650432e+00
-2.727272727272727071e-01	9.239420371137866891e-03	6.262084182999346993e+00
-2.525252525252524860e-01	9.287730526706526601e-03	6.275360341031565703e+00
-2.323232323232322649e-01	9.314995239761404699e-03	6.288939872566890799e+00
-2.121212121212120438e-01	9.322389336765364229e-03	6.300588898342039279e+00
-1.919191919191918227e-01	9.310956888234408341e-03	6.311738846879994647e+00
-1.717171717171716017e-01	9.281806475919715180e-03	6.323244983080376080e+00
-1.515151515151514916e-01	9.236054234159884677e-03	6.332973324783381486e+00
-1.313131313131312705e-01	9.174643863792885864e-03	6.342779011068437889e+00
-1.111111111111110494e-01	9.098596665176336348e-03	6.352786556950935193e+00
-9.090909090909082835e-02	9.008881573926617869e-03	6.361246315433383813e+00
-7.070707070707060726e-02	8.906309911802443718e-03	6.370350647010684320e+00
-5.050505050505038618e-02	8.791801566594292447e-03	6.379292907924911660e+00
-3.030303030303027612e-02	8.666161474573157164e-03	6.387099562145587051e+00
-1.010101010101005503e-02	8.530097031771937885e-03	6.395912226763556419e+00
1.010101010101016605e-02	8.384434943023244199e-03	6.404128682918384108e+00
3.030303030303049816e-02	8.229835812454337762e-03	6.411798518355663390e+00
5.050505050505060822e-02	8.066951864170049044e-03	6.420520228523169948e+00
7.070707070707071829e-02	7.896527441641466860e-03	6.428337776738982434e+00
9.090909090909105039e-02	7.719121440771943045e-03	6.436233224211198589e+00
1.111111111111111605e-01	7.535371387645942165e-03	6.444957584373230297e+00
1.313131313131314926e-01	7.345949160173593194e-03	6.452704959543744678e+00
1.515151515151516026e-01	7.151358771602598675e-03	6.461019011294877323e+00
1.717171717171717127e-01	6.952240334088577271e-03	6.469838015179063540e+00
1.919191919191920448e-01	6.749205224170116806e-03	6.477799800075747960e+00
2.121212121212121549e-01	6.542735699633965389e-03	6.486602150242421594e+00
2.323232323232324870e-01	6.333471526041913394e-03	6.495655673016888620e+00
2.525252525252525970e-01	6.121978382031737116e-03	6.504031270397288012e+00
2.727272727272729291e-01	5.908727197072171852e-03	6.513337094633400604e+00
2.929292929292930392e-01	5.694344132923927562e-03	6.522805500002903045e+00
3.131313131313131493e-01	5.479363873627523737e-03	6.531717875227441183e+00
3.333333333333334814e-01	5.264236504626413835e-03	6.541524736361316705e+00
3.535353535353535914e-01	5.049555859267799117e-03	6.551599713988343510e+00
3.737373737373739235e-01	4.835838592853789787e-03	6.561155869286694475e+00
3.939393939393940336e-01	4.623496742426792296e-03	6.571434553165271808e+00
4.141414141414143657e-01	4.413062751599495896e-03	6.582265541168643708e+00
4.343434343434344758e-01	4.205043687576983519e-03	6.592653922679068579e+00
4.545454545454545858e-01	3.999810740906636734e-03	6.603365154024148254e+00
4.747474747474749179e-01	3.797791087580184872e-03	6.614914785087800730e+00
4.949494949494950280e-01	3.599462488306819346e-03	6.626434137029799665e+00
5.151515151515153601e-01	3.405188165450242447e-03	6.637776817711984023e+00
5.353535353535354702e-01	3.215272230876793733e-03	6.649721841083249707e+00
5.555555555555555802e-01	3.030076176990113574e-03	6.662318602586187133e+00
5.757575757575759123e-01	2.849958128815728142e-03	6.674961641331115025e+00
5.959595959595960224e-01	2.675186197914862420e-03	6.687549604162215999e+00
6.161616161616163545e-01	2.505972394629864351e-03	6.700509715850244241e+00
6.363636363636364646e-01	2.342533840004220637e-03	6.714075326707929392e+00
6.565656565656567967e-01	2.185087103386234523e-03	6.728090197225110813e+00
6.767676767676769067e-01	2.033810627755922376e-03	6.742335356812886538e+00
6.969696969696970168e-01	1.888831061249682513e-03	6.756760745286199743e+00
7.171717171717173489e-01	1.750233926377102109e-03	6.771445789101774970e+00
7.373737373737374590e-01	1.618074411936912911e-03	6.786484747624552227e+00
7.575757575757577911e-01	1.492377182014012612e-03	6.801945560702817417e+00
7.777777777777779011e-01	1.373126680262746644e-03	6.817908151579764819e+00
7.979797979797982332e-01	1.260248038299722605e-03	6.834552511147266252e+00
8.181818181818183433e-01	1.153571921962630092e-03	6.852296854465811826e+00
8.383838383838384534e-01	1.052774427033813503e-03	6.872011351754493624e+00
8.585858585858587855e-01	9.572749696419411043e-04	6.895476643424559349e+00
8.787878787878788955e-01	8.659748500782049174e-04	6.926898676993896053e+00
8.989898989898992276e-01	7.766885976311340214e-04	6.975303565876571632e+00
9.191919191919193377e-01	6.859138655794001652e-04	7.055346190041367649e+00
9.393939393939394478e-01	5.871435222011428274e-04	7.201833330421861135e+00
9.595959595959597799e-01	4.715160808292156113e-04	7.469266435170994534e+00
9.797979797979798899e-01	3.284199285252172051e-04	7.946258984203863562e+00
1.000000000000000000e+00	1.250872556428243366e-04	9.075435906273449760e+00


==> dat/1dbte_with_E_old/Ewt_10K_Nx200_Nr511_l8_dt_1e-4_10.csv <==
x	ne	Te
-1.000000000000000000e+00	8.939577054204252588e-06	1.995625545293635783e+00
-9.797979797979797789e-01	2.588459907001900627e-05	2.241473909530061981e+00
-9.595959595959595578e-01	4.409727239198248615e-05	2.570292446140176601e+00
-9.393939393939394478e-01	6.720582078252430804e-05	2.871342856201305249e+00
-9.191919191919192267e-01	9.660837106660735284e-05	3.121104706395425588e+00
-8.989898989898990056e-01	1.336876742061284353e-04	3.339973125011787669e+00
-8.787878787878787845e-01	1.809736715146375056e-04	3.481100602116133480e+00
-8.585858585858585634e-01	2.410201758434478414e-04	3.588350019722299500e+00
-8.383838383838383423e-01	3.171099280540853925e-04	3.658036533611234820e+00
-8.181818181818181213e-01	4.125010402271769632e-04	3.712114076499492210e+00
-7.979797979797980112e-01	5.297350543317797802e-04	3.772532408395860237e+00
-7.777777777777777901e-01	6.706083678954992758e-04	3.847468739234165547e+00
-7.575757575757575690e-01	8.364244221855952942e-04	3.934784201778985580e+00
-7.373737373737373479e-01	1.028514429183794527e-03	4.027089906090126625e+00
-7.171717171717171269e-01	1.248824202076218980e-03	4.115645459750088442e+00
-6.969696969696970168e-01	1.500250881741620320e-03	4.193120219472906030e+00
-6.767676767676766847e-01	1.786485998516137378e-03	4.255451060064351587e+00
-6.565656565656565746e-01	2.111347609527184331e-03	4.303008889909715862e+00
-6.363636363636363535e-01	2.477865863210395626e-03	4.340843490988972597e+00
-6.161616161616161325e-01	2.887557993414629435e-03	4.376793767217306730e+00
-5.959595959595959114e-01	3.340232598620424768e-03	4.416678965623865416e+00
-5.757575757575756903e-01	3.834302160422199766e-03	4.459955376350349887e+00
-5.555555555555555802e-01	4.367301873660493425e-03	4.502301260571959673e+00
-5.353535353535352481e-01	4.936482042229299767e-03	4.543460086282467891e+00
-5.151515151515151381e-01	5.539544237188234743e-03	4.587066107311174257e+00
-4.949494949494949170e-01	6.175072280840226274e-03	4.630552475436097382e+00
-4.747474747474746959e-01	6.841890127946930605e-03	4.666090079911533017e+00
-4.545454545454544748e-01	7.537961840723056417e-03	4.695232791287921259e+00
-4.343434343434342537e-01	8.260306086100397890e-03	4.725817421074259173e+00
-4.141414141414141437e-01	9.005224678384844000e-03	4.754717040566927899e+00
-3.939393939393939226e-01	9.767562169035423278e-03	4.777410874004742070e+00
-3.737373737373737015e-01	1.054087860939003675e-02	4.802077358708647381e+00
-3.535353535353534804e-01	1.131910931801643171e-02	4.830003014902849223e+00
-3.333333333333332593e-01	1.209652322728815149e-02	4.852735999133330758e+00
-3.131313131313130382e-01	1.286709892688950307e-02	4.875369200877031517e+00
-2.929292929292928171e-01	1.362596586173253459e-02	4.901370463117485698e+00
-2.727272727272727071e-01	1.436913697492933802e-02	4.921646615635177469e+00
-2.525252525252524860e-01	1.509196855412450571e-02	4.940572529387934786e+00
-2.323232323232322649e-01	1.579054517733156221e-02	4.962453460456588417e+00
-2.121212121212120438e-01	1.646149548885844985e-02	4.978646620937580813e+00
-1.919191919191918227e-01	1.710046138612122263e-02	4.994514915971629776e+00
-1.717171717171716017e-01	1.770405238422754352e-02	5.013163677279471209e+00
-1.515151515151514916e-01	1.826952522260323272e-02	5.026414019255460275e+00
-1.313131313131312705e-01	1.879346549498995406e-02	5.041064507828172836e+00
-1.111111111111110494e-01	1.927406507113538572e-02	5.057330471121435522e+00
-9.090909090909082835e-02	1.970997041479594786e-02	5.068474043349037395e+00
-7.070707070707060726e-02	2.009938920005277171e-02	5.082425683653115200e+00
-5.050505050505038618e-02	2.044233731486467393e-02	5.095975124113831356e+00
-3.030303030303027612e-02	2.073855104114039755e-02	5.105400684123181598e+00
-1.010101010101005503e-02	2.098759887345581082e-02	5.118429448307793450e+00
1.010101010101016605e-02	2.119069205344205689e-02	5.129084672037656389e+00
3.030303030303049816e-02	2.134806524746771586e-02	5.137505056969139616e+00
5.050505050505060822e-02	2.146035753866047321e-02	5.149398960097156142e+00
7.070707070707071829e-02	2.152942792758523460e-02	5.157650622447361499e+00
9.090909090909105039e-02	2.155581456233912618e-02	5.165770473620382219e+00
1.111111111111111605e-01	2.154108409829321238e-02	5.176362207901378909e+00
1.313131313131314926e-01	2.148735975759381508e-02	5.182973932643776038e+00
1.515151515151516026e-01	2.139544713193271275e-02	5.191049690399096583e+00
1.717171717171717127e-01	2.126756680824671078e-02	5.200296667983052679e+00
1.919191919191920448e-01	2.110579897528942414e-02	5.205944287209936405e+00
2.121212121212121549e-01	2.091113584720444632e-02	5.213882761081015005e+00
2.323232323232324870e-01	2.068609929984026666e-02	5.222010015373235170e+00
2.525252525252525970e-01	2.043258473646882012e-02	5.227149889893933477e+00
2.727272727272729291e-01	2.015165548616514035e-02	5.234777472749183147e+00
2.929292929292930392e-01	1.984586775253202942e-02	5.242231813513437366e+00
3.131313131313131493e-01	1.951697613517560520e-02	5.247119290771626865e+00
3.333333333333334814e-01	1.916598931945636547e-02	5.254274688095340373e+00
3.535353535353535914e-01	1.879532809920140060e-02	5.261558627071792671e+00
3.737373737373739235e-01	1.840676712415308808e-02	5.266406787763559194e+00
3.939393939393940336e-01	1.800116799796288095e-02	5.272867979484606948e+00
4.141414141414143657e-01	1.758062762232124460e-02	5.280321349182781177e+00
4.343434343434344758e-01	1.714712755980284109e-02	5.285587405858252374e+00
4.545454545454545858e-01	1.670147815751264406e-02	5.291121761270017210e+00
4.747474747474749179e-01	1.624515807665833159e-02	5.298480297978232834e+00
4.949494949494950280e-01	1.578030224191596595e-02	5.304927598608506045e+00
5.151515151515153601e-01	1.530812922110358354e-02	5.310056545910575743e+00
5.353535353535354702e-01	1.482946803511562064e-02	5.316225579187164207e+00
5.555555555555555802e-01	1.434590393983259382e-02	5.323511032483061456e+00
5.757575757575759123e-01	1.385921934969713137e-02	5.330100514696770375e+00
5.959595959595960224e-01	1.337055399078952017e-02	5.335739871219010944e+00
6.161616161616163545e-01	1.288072360099119622e-02	5.341670272009265474e+00
6.363636363636364646e-01	1.239081472163614493e-02	5.348511769333484267e+00
6.565656565656567967e-01	1.190212301782811628e-02	5.355798245032959315e+00
6.767676767676769067e-01	1.141575277472011395e-02	5.362959078364093024e+00
6.969696969696970168e-01	1.093241637452448643e-02	5.369947581203645903e+00
7.171717171717173489e-01	1.045243476898367711e-02	5.377110344974887823e+00
7.373737373737374590e-01	9.975689215580228406e-03	5.384895601128339315e+00
7.575757575757577911e-01	9.501400688659058721e-03	5.393788970931276516e+00
7.777777777777779011e-01	9.027752798565611206e-03	5.404443840018827494e+00
7.979797979797982332e-01	8.551398891232870475e-03	5.417862382438949354e+00
8.181818181818183433e-01	8.066890855122219733e-03	5.435528123993373484e+00
8.383838383838384534e-01	7.566129524586873503e-03	5.459416724428502121e+00
8.585858585858587855e-01	7.037968681225507776e-03	5.492063633744805884e+00
8.787878787878788955e-01	6.467355196951723312e-03	5.537784326844253258e+00
8.989898989898992276e-01	5.833809164463492868e-03	5.603257630894679764e+00
9.191919191919193377e-01	5.118067341382931922e-03	5.690759249863156732e+00
9.393939393939394478e-01	4.297600407402036964e-03	5.806837605559675985e+00
9.595959595959597799e-01	3.355693681109643816e-03	5.949643801456177883e+00
9.797979797979798899e-01	2.270962099616726827e-03	6.113563858079142044e+00
1.000000000000000000e+00	8.837907510557436053e-04	6.157720072310694626e+00


==> dat/1dbte_with_E_old/Ewt_10K_Nx200_Nr511_l8_dt_1e-4_rel_error_00.csv <==
x	ne	Te
-1.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
-9.797979797979797789e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.595959595959595578e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.393939393939394478e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.191919191919192267e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.989898989898990056e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.787878787878787845e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.585858585858585634e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.383838383838383423e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.181818181818181213e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.979797979797980112e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.777777777777777901e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.575757575757575690e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.373737373737373479e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.171717171717171269e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.969696969696970168e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.767676767676766847e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.565656565656565746e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.363636363636363535e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.161616161616161325e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.959595959595959114e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.757575757575756903e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.555555555555555802e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.353535353535352481e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.151515151515151381e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.949494949494949170e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.747474747474746959e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.545454545454544748e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.343434343434342537e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.141414141414141437e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.939393939393939226e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.737373737373737015e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.535353535353534804e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.333333333333332593e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.131313131313130382e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.929292929292928171e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.727272727272727071e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.525252525252524860e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.323232323232322649e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.121212121212120438e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.919191919191918227e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.717171717171716017e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.515151515151514916e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.313131313131312705e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.111111111111110494e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.090909090909082835e-02	0.000000000000000000e+00	0.000000000000000000e+00
-7.070707070707060726e-02	0.000000000000000000e+00	0.000000000000000000e+00
-5.050505050505038618e-02	0.000000000000000000e+00	0.000000000000000000e+00
-3.030303030303027612e-02	0.000000000000000000e+00	0.000000000000000000e+00
-1.010101010101005503e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.010101010101016605e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.030303030303049816e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.050505050505060822e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.070707070707071829e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.090909090909105039e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.111111111111111605e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.313131313131314926e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.515151515151516026e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.717171717171717127e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.919191919191920448e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.121212121212121549e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.323232323232324870e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.525252525252525970e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.727272727272729291e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.929292929292930392e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.131313131313131493e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.333333333333334814e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.535353535353535914e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.737373737373739235e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.939393939393940336e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.141414141414143657e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.343434343434344758e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.545454545454545858e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.747474747474749179e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.949494949494950280e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.151515151515153601e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.353535353535354702e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.555555555555555802e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.757575757575759123e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.959595959595960224e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.161616161616163545e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.363636363636364646e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.565656565656567967e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.767676767676769067e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.969696969696970168e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.171717171717173489e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.373737373737374590e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.575757575757577911e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.777777777777779011e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.979797979797982332e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.181818181818183433e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.383838383838384534e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.585858585858587855e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.787878787878788955e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.989898989898992276e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.191919191919193377e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.393939393939394478e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.595959595959597799e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.797979797979798899e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00


==> dat/1dbte_with_E_old/Ewt_10K_Nx200_Nr511_l8_dt_1e-4_rel_error_02.csv <==
x	ne	Te
-1.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
-9.797979797979797789e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.595959595959595578e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.393939393939394478e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.191919191919192267e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.989898989898990056e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.787878787878787845e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.585858585858585634e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.383838383838383423e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.181818181818181213e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.979797979797980112e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.777777777777777901e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.575757575757575690e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.373737373737373479e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.171717171717171269e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.969696969696970168e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.767676767676766847e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.565656565656565746e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.363636363636363535e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.161616161616161325e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.959595959595959114e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.757575757575756903e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.555555555555555802e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.353535353535352481e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.151515151515151381e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.949494949494949170e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.747474747474746959e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.545454545454544748e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.343434343434342537e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.141414141414141437e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.939393939393939226e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.737373737373737015e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.535353535353534804e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.333333333333332593e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.131313131313130382e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.929292929292928171e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.727272727272727071e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.525252525252524860e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.323232323232322649e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.121212121212120438e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.919191919191918227e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.717171717171716017e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.515151515151514916e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.313131313131312705e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.111111111111110494e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.090909090909082835e-02	0.000000000000000000e+00	0.000000000000000000e+00
-7.070707070707060726e-02	0.000000000000000000e+00	0.000000000000000000e+00
-5.050505050505038618e-02	0.000000000000000000e+00	0.000000000000000000e+00
-3.030303030303027612e-02	0.000000000000000000e+00	0.000000000000000000e+00
-1.010101010101005503e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.010101010101016605e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.030303030303049816e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.050505050505060822e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.070707070707071829e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.090909090909105039e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.111111111111111605e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.313131313131314926e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.515151515151516026e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.717171717171717127e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.919191919191920448e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.121212121212121549e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.323232323232324870e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.525252525252525970e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.727272727272729291e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.929292929292930392e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.131313131313131493e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.333333333333334814e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.535353535353535914e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.737373737373739235e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.939393939393940336e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.141414141414143657e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.343434343434344758e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.545454545454545858e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.747474747474749179e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.949494949494950280e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.151515151515153601e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.353535353535354702e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.555555555555555802e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.757575757575759123e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.959595959595960224e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.161616161616163545e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.363636363636364646e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.565656565656567967e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.767676767676769067e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.969696969696970168e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.171717171717173489e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.373737373737374590e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.575757575757577911e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.777777777777779011e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.979797979797982332e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.181818181818183433e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.383838383838384534e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.585858585858587855e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.787878787878788955e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.989898989898992276e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.191919191919193377e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.393939393939394478e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.595959595959597799e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.797979797979798899e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00


==> dat/1dbte_with_E_old/Ewt_10K_Nx200_Nr511_l8_dt_1e-4_rel_error_04.csv <==
x	ne	Te
-1.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
-9.797979797979797789e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.595959595959595578e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.393939393939394478e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.191919191919192267e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.989898989898990056e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.787878787878787845e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.585858585858585634e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.383838383838383423e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.181818181818181213e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.979797979797980112e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.777777777777777901e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.575757575757575690e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.373737373737373479e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.171717171717171269e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.969696969696970168e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.767676767676766847e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.565656565656565746e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.363636363636363535e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.161616161616161325e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.959595959595959114e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.757575757575756903e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.555555555555555802e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.353535353535352481e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.151515151515151381e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.949494949494949170e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.747474747474746959e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.545454545454544748e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.343434343434342537e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.141414141414141437e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.939393939393939226e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.737373737373737015e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.535353535353534804e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.333333333333332593e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.131313131313130382e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.929292929292928171e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.727272727272727071e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.525252525252524860e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.323232323232322649e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.121212121212120438e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.919191919191918227e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.717171717171716017e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.515151515151514916e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.313131313131312705e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.111111111111110494e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.090909090909082835e-02	0.000000000000000000e+00	0.000000000000000000e+00
-7.070707070707060726e-02	0.000000000000000000e+00	0.000000000000000000e+00
-5.050505050505038618e-02	0.000000000000000000e+00	0.000000000000000000e+00
-3.030303030303027612e-02	0.000000000000000000e+00	0.000000000000000000e+00
-1.010101010101005503e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.010101010101016605e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.030303030303049816e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.050505050505060822e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.070707070707071829e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.090909090909105039e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.111111111111111605e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.313131313131314926e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.515151515151516026e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.717171717171717127e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.919191919191920448e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.121212121212121549e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.323232323232324870e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.525252525252525970e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.727272727272729291e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.929292929292930392e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.131313131313131493e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.333333333333334814e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.535353535353535914e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.737373737373739235e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.939393939393940336e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.141414141414143657e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.343434343434344758e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.545454545454545858e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.747474747474749179e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.949494949494950280e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.151515151515153601e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.353535353535354702e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.555555555555555802e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.757575757575759123e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.959595959595960224e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.161616161616163545e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.363636363636364646e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.565656565656567967e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.767676767676769067e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.969696969696970168e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.171717171717173489e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.373737373737374590e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.575757575757577911e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.777777777777779011e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.979797979797982332e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.181818181818183433e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.383838383838384534e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.585858585858587855e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.787878787878788955e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.989898989898992276e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.191919191919193377e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.393939393939394478e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.595959595959597799e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.797979797979798899e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00


==> dat/1dbte_with_E_old/Ewt_10K_Nx200_Nr511_l8_dt_1e-4_rel_error_06.csv <==
x	ne	Te
-1.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
-9.797979797979797789e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.595959595959595578e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.393939393939394478e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.191919191919192267e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.989898989898990056e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.787878787878787845e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.585858585858585634e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.383838383838383423e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.181818181818181213e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.979797979797980112e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.777777777777777901e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.575757575757575690e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.373737373737373479e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.171717171717171269e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.969696969696970168e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.767676767676766847e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.565656565656565746e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.363636363636363535e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.161616161616161325e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.959595959595959114e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.757575757575756903e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.555555555555555802e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.353535353535352481e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.151515151515151381e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.949494949494949170e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.747474747474746959e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.545454545454544748e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.343434343434342537e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.141414141414141437e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.939393939393939226e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.737373737373737015e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.535353535353534804e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.333333333333332593e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.131313131313130382e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.929292929292928171e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.727272727272727071e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.525252525252524860e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.323232323232322649e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.121212121212120438e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.919191919191918227e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.717171717171716017e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.515151515151514916e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.313131313131312705e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.111111111111110494e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.090909090909082835e-02	0.000000000000000000e+00	0.000000000000000000e+00
-7.070707070707060726e-02	0.000000000000000000e+00	0.000000000000000000e+00
-5.050505050505038618e-02	0.000000000000000000e+00	0.000000000000000000e+00
-3.030303030303027612e-02	0.000000000000000000e+00	0.000000000000000000e+00
-1.010101010101005503e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.010101010101016605e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.030303030303049816e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.050505050505060822e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.070707070707071829e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.090909090909105039e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.111111111111111605e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.313131313131314926e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.515151515151516026e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.717171717171717127e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.919191919191920448e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.121212121212121549e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.323232323232324870e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.525252525252525970e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.727272727272729291e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.929292929292930392e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.131313131313131493e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.333333333333334814e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.535353535353535914e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.737373737373739235e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.939393939393940336e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.141414141414143657e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.343434343434344758e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.545454545454545858e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.747474747474749179e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.949494949494950280e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.151515151515153601e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.353535353535354702e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.555555555555555802e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.757575757575759123e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.959595959595960224e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.161616161616163545e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.363636363636364646e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.565656565656567967e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.767676767676769067e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.969696969696970168e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.171717171717173489e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.373737373737374590e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.575757575757577911e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.777777777777779011e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.979797979797982332e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.181818181818183433e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.383838383838384534e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.585858585858587855e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.787878787878788955e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.989898989898992276e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.191919191919193377e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.393939393939394478e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.595959595959597799e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.797979797979798899e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00


==> dat/1dbte_with_E_old/Ewt_10K_Nx200_Nr511_l8_dt_1e-4_rel_error_08.csv <==
x	ne	Te
-1.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
-9.797979797979797789e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.595959595959595578e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.393939393939394478e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.191919191919192267e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.989898989898990056e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.787878787878787845e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.585858585858585634e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.383838383838383423e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.181818181818181213e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.979797979797980112e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.777777777777777901e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.575757575757575690e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.373737373737373479e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.171717171717171269e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.969696969696970168e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.767676767676766847e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.565656565656565746e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.363636363636363535e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.161616161616161325e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.959595959595959114e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.757575757575756903e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.555555555555555802e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.353535353535352481e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.151515151515151381e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.949494949494949170e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.747474747474746959e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.545454545454544748e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.343434343434342537e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.141414141414141437e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.939393939393939226e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.737373737373737015e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.535353535353534804e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.333333333333332593e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.131313131313130382e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.929292929292928171e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.727272727272727071e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.525252525252524860e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.323232323232322649e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.121212121212120438e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.919191919191918227e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.717171717171716017e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.515151515151514916e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.313131313131312705e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.111111111111110494e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.090909090909082835e-02	0.000000000000000000e+00	0.000000000000000000e+00
-7.070707070707060726e-02	0.000000000000000000e+00	0.000000000000000000e+00
-5.050505050505038618e-02	0.000000000000000000e+00	0.000000000000000000e+00
-3.030303030303027612e-02	0.000000000000000000e+00	0.000000000000000000e+00
-1.010101010101005503e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.010101010101016605e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.030303030303049816e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.050505050505060822e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.070707070707071829e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.090909090909105039e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.111111111111111605e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.313131313131314926e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.515151515151516026e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.717171717171717127e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.919191919191920448e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.121212121212121549e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.323232323232324870e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.525252525252525970e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.727272727272729291e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.929292929292930392e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.131313131313131493e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.333333333333334814e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.535353535353535914e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.737373737373739235e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.939393939393940336e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.141414141414143657e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.343434343434344758e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.545454545454545858e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.747474747474749179e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.949494949494950280e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.151515151515153601e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.353535353535354702e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.555555555555555802e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.757575757575759123e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.959595959595960224e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.161616161616163545e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.363636363636364646e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.565656565656567967e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.767676767676769067e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.969696969696970168e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.171717171717173489e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.373737373737374590e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.575757575757577911e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.777777777777779011e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.979797979797982332e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.181818181818183433e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.383838383838384534e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.585858585858587855e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.787878787878788955e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.989898989898992276e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.191919191919193377e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.393939393939394478e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.595959595959597799e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.797979797979798899e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00


==> dat/1dbte_with_E_old/Ewt_10K_Nx200_Nr511_l8_dt_1e-4_rel_error_10.csv <==
x	ne	Te
-1.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
-9.797979797979797789e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.595959595959595578e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.393939393939394478e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.191919191919192267e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.989898989898990056e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.787878787878787845e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.585858585858585634e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.383838383838383423e-01	0.000000000000000000e+00	0.000000000000000000e+00
-8.181818181818181213e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.979797979797980112e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.777777777777777901e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.575757575757575690e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.373737373737373479e-01	0.000000000000000000e+00	0.000000000000000000e+00
-7.171717171717171269e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.969696969696970168e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.767676767676766847e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.565656565656565746e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.363636363636363535e-01	0.000000000000000000e+00	0.000000000000000000e+00
-6.161616161616161325e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.959595959595959114e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.757575757575756903e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.555555555555555802e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.353535353535352481e-01	0.000000000000000000e+00	0.000000000000000000e+00
-5.151515151515151381e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.949494949494949170e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.747474747474746959e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.545454545454544748e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.343434343434342537e-01	0.000000000000000000e+00	0.000000000000000000e+00
-4.141414141414141437e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.939393939393939226e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.737373737373737015e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.535353535353534804e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.333333333333332593e-01	0.000000000000000000e+00	0.000000000000000000e+00
-3.131313131313130382e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.929292929292928171e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.727272727272727071e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.525252525252524860e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.323232323232322649e-01	0.000000000000000000e+00	0.000000000000000000e+00
-2.121212121212120438e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.919191919191918227e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.717171717171716017e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.515151515151514916e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.313131313131312705e-01	0.000000000000000000e+00	0.000000000000000000e+00
-1.111111111111110494e-01	0.000000000000000000e+00	0.000000000000000000e+00
-9.090909090909082835e-02	0.000000000000000000e+00	0.000000000000000000e+00
-7.070707070707060726e-02	0.000000000000000000e+00	0.000000000000000000e+00
-5.050505050505038618e-02	0.000000000000000000e+00	0.000000000000000000e+00
-3.030303030303027612e-02	0.000000000000000000e+00	0.000000000000000000e+00
-1.010101010101005503e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.010101010101016605e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.030303030303049816e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.050505050505060822e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.070707070707071829e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.090909090909105039e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.111111111111111605e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.313131313131314926e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.515151515151516026e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.717171717171717127e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.919191919191920448e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.121212121212121549e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.323232323232324870e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.525252525252525970e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.727272727272729291e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.929292929292930392e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.131313131313131493e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.333333333333334814e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.535353535353535914e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.737373737373739235e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.939393939393940336e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.141414141414143657e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.343434343434344758e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.545454545454545858e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.747474747474749179e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.949494949494950280e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.151515151515153601e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.353535353535354702e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.555555555555555802e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.757575757575759123e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.959595959595960224e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.161616161616163545e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.363636363636364646e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.565656565656567967e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.767676767676769067e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.969696969696970168e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.171717171717173489e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.373737373737374590e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.575757575757577911e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.777777777777779011e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.979797979797982332e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.181818181818183433e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.383838383838384534e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.585858585858587855e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.787878787878788955e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.989898989898992276e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.191919191919193377e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.393939393939394478e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.595959595959597799e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.797979797979798899e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00


==> dat/1dbte_with_E_pic_vs_pde/Ewt10K_pic_pde_idx_0000.csv <==
x	ne_pde	Te_pde	elastic_pde	ionization_pde	ne_pic	Te_pic	elastic_pic	ionization_pic
-1.000000000000000000e+00	1.000000000000000195e+13	4.999999999999999445e-01	6.695361065539804700e-15	7.683598218468787375e-28	2.933847920139854980e+12	2.589241470571110870e+00	7.447869835812676715e-14	0.000000000000000000e+00
-9.933110367892976633e-01	1.001111086254460547e+13	5.000000000000015543e-01	6.695361065539828365e-15	7.683598218468816971e-28	7.075052739822920898e+12	2.560690307236288543e+00	7.574139231829746411e-14	0.000000000000000000e+00
-9.866220735785953266e-01	1.004414567245597656e+13	5.000000000000015543e-01	6.695361065539819688e-15	7.683598218468803518e-28	8.459185325309974609e+12	2.517032716992457342e+00	7.418962885057614567e-14	0.000000000000000000e+00
-9.799331103678929900e-01	1.009866001525077539e+13	4.999999999999986677e-01	6.695361065539764468e-15	7.683598218468741637e-28	9.365060083216847656e+12	2.445852076644144280e+00	7.265163476926851049e-14	5.931239611582540604e-17
-9.732441471571906533e-01	1.017421247924693164e+13	5.000000000000028866e-01	6.695361065539828365e-15	7.683598218468816074e-28	9.950001401005619141e+12	2.362768011296882964e+00	6.698351837596419683e-14	0.000000000000000000e+00
-9.665551839464883166e-01	1.027036465556208008e+13	4.999999999999978351e-01	6.695361065539780245e-15	7.683598218468753296e-28	1.096378022459519727e+13	2.293914726445543728e+00	6.733392378170233570e-14	8.873956351795104811e-17
-9.598662207357859799e-01	1.038668113811503320e+13	4.999999999999984457e-01	6.695361065539772356e-15	7.683598218468749709e-28	1.163353855285682617e+13	2.248750992130323922e+00	6.137295963461052608e-14	0.000000000000000000e+00
-9.531772575250836432e-01	1.052272952362474414e+13	4.999999999999993339e-01	6.695361065539797600e-15	7.683598218468780201e-28	1.218586193887735547e+13	2.208879774645546856e+00	5.784070256450565406e-14	0.000000000000000000e+00
-9.464882943143813065e-01	1.067808041161126172e+13	5.000000000000017764e-01	6.695361065539821266e-15	7.683598218468806209e-28	1.291940182798486133e+13	2.184993169041904881e+00	5.787365676830024453e-14	0.000000000000000000e+00
-9.397993311036789699e-01	1.085230740439429297e+13	5.000000000000009992e-01	6.695361065539827576e-15	7.683598218468811590e-28	1.345370224852202930e+13	2.153398564462276621e+00	5.886102274602984135e-14	0.000000000000000000e+00
-9.331103678929766332e-01	1.104498710709499414e+13	5.000000000000017764e-01	6.695361065539820477e-15	7.683598218468807106e-28	1.404329214098209961e+13	2.139431250312926025e+00	5.929205100199354198e-14	6.163799968147795120e-17
-9.264214046822742965e-01	1.125569912763464258e+13	5.000000000000006661e-01	6.695361065539805488e-15	7.683598218468794550e-28	1.420955010211171289e+13	2.142809096099203003e+00	6.159742033965439501e-14	0.000000000000000000e+00
-9.197324414715719598e-01	1.148402607673507031e+13	5.000000000000001110e-01	6.695361065539807066e-15	7.683598218468791860e-28	1.463327157880515820e+13	2.096848435665592980e+00	5.758018252962476364e-14	0.000000000000000000e+00
-9.130434782608696231e-01	1.172955356791894922e+13	5.000000000000000000e-01	6.695361065539799966e-15	7.683598218468782891e-28	1.522706856118990820e+13	2.065443605234718927e+00	5.722450404345105638e-14	0.000000000000000000e+00
-9.063545150501672865e-01	1.199187021750939062e+13	5.000000000000012212e-01	6.695361065539818899e-15	7.683598218468806209e-28	1.555036524318053516e+13	2.057305313684048897e+00	5.472571048130743901e-14	5.976010441983976816e-17
-8.996655518394648388e-01	1.227056764462982617e+13	5.000000000000003331e-01	6.695361065539805488e-15	7.683598218468789169e-28	1.566902076089395703e+13	2.083211878355254676e+00	5.679536384170779874e-14	0.000000000000000000e+00
-8.929765886287625021e-01	1.256524047120471094e+13	5.000000000000000000e-01	6.695361065539801544e-15	7.683598218468785582e-28	1.673814099578705078e+13	2.069676292280020924e+00	5.525944666023161395e-14	2.251967980868235270e-17
-8.862876254180601654e-01	1.287548632195877539e+13	5.000000000000006661e-01	6.695361065539806277e-15	7.683598218468787375e-28	1.743714119599970117e+13	2.052971805039202291e+00	5.493321088243723480e-14	2.339544513457555888e-17
-8.795986622073578287e-01	1.320090582441708984e+13	4.999999999999995004e-01	6.695361065539792078e-15	7.683598218468781098e-28	1.771577000964549609e+13	2.039418934074224143e+00	5.248416240788221220e-14	0.000000000000000000e+00
-8.729096989966554920e-01	1.354110260890564258e+13	4.999999999999998335e-01	6.695361065539803122e-15	7.683598218468789169e-28	1.789163675640744531e+13	2.062382351401439884e+00	5.764107424151884449e-14	0.000000000000000000e+00
-8.662207357859531554e-01	1.389568330855081250e+13	5.000000000000013323e-01	6.695361065539814955e-15	7.683598218468799034e-28	1.852966012239194141e+13	2.067270818458024628e+00	5.946104377146822758e-14	2.352614594538324510e-17
-8.595317725752508187e-01	1.426425755927965039e+13	5.000000000000017764e-01	6.695361065539829154e-15	7.683598218468810693e-28	1.885235950149175781e+13	2.057161426628154377e+00	5.575122311938199036e-14	0.000000000000000000e+00
-8.528428093645484820e-01	1.464643799981977734e+13	5.000000000000013323e-01	6.695361065539821266e-15	7.683598218468805312e-28	1.861304879986571875e+13	2.062402509393650440e+00	5.579895421448904460e-14	2.406388642413486611e-17
-8.461538461538461453e-01	1.504184027169919531e+13	5.000000000000005551e-01	6.695361065539801544e-15	7.683598218468782891e-28	1.942764009426605859e+13	2.073340571260118725e+00	6.043020793379659806e-14	2.491822558712189343e-17
-8.394648829431438086e-01	1.545008301924656055e+13	4.999999999999992784e-01	6.695361065539788922e-15	7.683598218468765851e-28	2.033257994330124219e+13	2.074331326485891136e+00	5.747693875425379885e-14	0.000000000000000000e+00
-8.327759197324414719e-01	1.587078788959122852e+13	4.999999999999979461e-01	6.695361065539773145e-15	7.683598218468749709e-28	2.085231136724505859e+13	2.049261514621661728e+00	5.497061168792338377e-14	2.251967980868235270e-17
-8.260869565217391353e-01	1.630357953266309961e+13	4.999999999999989453e-01	6.695361065539785767e-15	7.683598218468764955e-28	2.116999859600150781e+13	2.069108747644912150e+00	5.510859036942544215e-14	0.000000000000000000e+00
-8.193979933110367986e-01	1.674808560119246875e+13	5.000000000000001110e-01	6.695361065539808644e-15	7.683598218468788272e-28	2.153128893577566406e+13	2.070246350202232133e+00	5.629085140873737028e-14	2.034386533441351915e-17
-8.127090301003344619e-01	1.720393675071025391e+13	5.000000000000023315e-01	6.695361065539828365e-15	7.683598218468808899e-28	2.208124907992477734e+13	2.077330789815679424e+00	5.672366010821540967e-14	0.000000000000000000e+00
-8.060200668896321252e-01	1.767076663954791797e+13	5.000000000000044409e-01	6.695361065539863864e-15	7.683598218468850154e-28	2.250175031494664062e+13	2.065744366817709121e+00	5.659225517513639758e-14	0.000000000000000000e+00
-7.993311036789297885e-01	1.814821192883720703e+13	5.000000000000028866e-01	6.695361065539846509e-15	7.683598218468834907e-28	2.342094752428473828e+13	2.063385507861434043e+00	5.636298546782264258e-14	0.000000000000000000e+00
-7.926421404682274519e-01	1.863591228251078125e+13	4.999999999999995004e-01	6.695361065539792078e-15	7.683598218468766748e-28	2.396350630652796094e+13	2.079612298814986548e+00	5.781620405491088029e-14	0.000000000000000000e+00
-7.859531772575251152e-01	1.913351036730222656e+13	4.999999999999977240e-01	6.695361065539765256e-15	7.683598218468739843e-28	2.380753234299393359e+13	2.065809506486911751e+00	5.582403603583720756e-14	0.000000000000000000e+00
-7.792642140468227785e-01	1.964065185274539062e+13	5.000000000000008882e-01	6.695361065539807855e-15	7.683598218468791860e-28	2.450912951229669141e+13	2.060210259342540429e+00	5.368364094107510599e-14	1.718849030295346347e-17
-7.725752508361204418e-01	2.015698541117427734e+13	5.000000000000023315e-01	6.695361065539836254e-15	7.683598218468820558e-28	2.546211328949342969e+13	2.074465894868451787e+00	5.590422406894228141e-14	0.000000000000000000e+00
-7.658862876254181051e-01	2.068216271772346875e+13	5.000000000000007772e-01	6.695361065539810222e-15	7.683598218468797241e-28	2.612260043810485547e+13	2.090717654562824990e+00	5.663798053862480687e-14	0.000000000000000000e+00
-7.591973244147156574e-01	2.121583845032866016e+13	4.999999999999996669e-01	6.695361065539785767e-15	7.683598218468764955e-28	2.663469677292427344e+13	2.082932341566902767e+00	5.598474374273414728e-14	0.000000000000000000e+00
-7.525083612040133207e-01	2.175767028972601172e+13	5.000000000000002220e-01	6.695361065539792867e-15	7.683598218468773923e-28	2.720561445762825781e+13	2.068654937835572305e+00	5.598302380053290708e-14	0.000000000000000000e+00
-7.458193979933109841e-01	2.230731891945190625e+13	5.000000000000013323e-01	6.695361065539813377e-15	7.683598218468799931e-28	2.862379330788201562e+13	2.059981432379720534e+00	5.580114360090639045e-14	0.000000000000000000e+00
-7.391304347826086474e-01	2.286444802584331641e+13	5.000000000000006661e-01	6.695361065539822843e-15	7.683598218468808003e-28	2.898658988972841797e+13	2.054866992788158875e+00	5.512923435212933267e-14	4.137045785303484590e-17
-7.324414715719063107e-01	2.342872429803800391e+13	5.000000000000015543e-01	6.695361065539821266e-15	7.683598218468805312e-28	2.907776947447158594e+13	2.048454538516934598e+00	5.499608802105070573e-14	2.966539309395895872e-17
-7.257525083612039740e-01	2.399981742797428906e+13	5.000000000000023315e-01	6.695361065539830732e-15	7.683598218468815177e-28	2.968649902912319531e+13	2.060437549831710680e+00	5.461759712099526675e-14	1.691236997680159937e-17
-7.190635451505016373e-01	2.457740011039085156e+13	5.000000000000017764e-01	6.695361065539825210e-15	7.683598218468813384e-28	3.047065384579125781e+13	2.072047966193545143e+00	5.512344393175551795e-14	1.427518686177491504e-17
-7.123745819397993007e-01	2.516114804282708203e+13	5.000000000000008882e-01	6.695361065539814166e-15	7.683598218468799931e-28	3.137574951297169141e+13	2.046118708635573658e+00	5.561593226758077428e-14	0.000000000000000000e+00
-7.056856187290969640e-01	2.575073992562292969e+13	5.000000000000014433e-01	6.695361065539818899e-15	7.683598218468799931e-28	3.213567460803206641e+13	2.042880861714567065e+00	5.611075266031511562e-14	1.619684663162922241e-17
-6.989966555183946273e-01	2.634585746191878516e+13	5.000000000000024425e-01	6.695361065539831521e-15	7.683598218468817868e-28	3.280686126929335938e+13	2.023158838756605515e+00	5.506809105034463167e-14	2.970933346316761376e-17
-6.923076923076922906e-01	2.694618535765564844e+13	5.000000000000014433e-01	6.695361065539826788e-15	7.683598218468809796e-28	3.283392168720875781e+13	2.028490130387165635e+00	5.349648242303044848e-14	0.000000000000000000e+00
-6.856187290969899539e-01	2.755141132157520312e+13	5.000000000000008882e-01	6.695361065539815744e-15	7.683598218468802622e-28	3.407275385212082422e+13	2.023142064951863883e+00	5.315667869048879797e-14	0.000000000000000000e+00
-6.789297658862876172e-01	2.816122606521961719e+13	5.000000000000006661e-01	6.695361065539804700e-15	7.683598218468787375e-28	3.470337585619919922e+13	2.028673038552213814e+00	5.527045896949943796e-14	0.000000000000000000e+00
-6.722408026755852806e-01	2.877532330293153516e+13	5.000000000000005551e-01	6.695361065539803122e-15	7.683598218468783788e-28	3.491882041188991016e+13	2.047161110325087741e+00	5.450318774178071630e-14	1.234950183056775010e-17
-6.655518394648829439e-01	2.939339975185434766e+13	5.000000000000003331e-01	6.695361065539802333e-15	7.683598218468787375e-28	3.640368942837039844e+13	2.010542579469726476e+00	5.367095428056939840e-14	0.000000000000000000e+00
-6.588628762541806072e-01	3.001515513193187109e+13	5.000000000000000000e-01	6.695361065539800755e-15	7.683598218468786479e-28	3.633289605098207812e+13	2.024110728119481006e+00	5.242969467202837924e-14	0.000000000000000000e+00
-6.521739130434782705e-01	3.064029216590858984e+13	5.000000000000005551e-01	6.695361065539811010e-15	7.683598218468790963e-28	3.665437485460981250e+13	1.995605297807224732e+00	5.414746294346726530e-14	0.000000000000000000e+00
-6.454849498327759338e-01	3.126851657932929688e+13	5.000000000000008882e-01	6.695361065539815744e-15	7.683598218468800828e-28	3.655236590876191406e+13	2.001021288428596279e+00	5.207054205287096882e-14	0.000000000000000000e+00
-6.387959866220735972e-01	3.189953710053953906e+13	5.000000000000013323e-01	6.695361065539824421e-15	7.683598218468809796e-28	3.747706869257069531e+13	1.992109345448971780e+00	5.388113597566851038e-14	0.000000000000000000e+00
-6.321070234113712605e-01	3.253306546068537891e+13	5.000000000000004441e-01	6.695361065539810222e-15	7.683598218468787375e-28	3.835302636656333594e+13	1.999393814229858624e+00	5.331690081022675147e-14	0.000000000000000000e+00
-6.254180602006689238e-01	3.316881639371358984e+13	5.000000000000003331e-01	6.695361065539800755e-15	7.683598218468782891e-28	3.935161292097718750e+13	1.996881810863996076e+00	5.369827513356716654e-14	2.376414126133823003e-17
-6.187290969899665871e-01	3.380650763637130078e+13	5.000000000000002220e-01	6.695361065539798389e-15	7.683598218468781994e-28	3.916691647930974219e+13	2.008170378695698588e+00	5.331501734608314428e-14	1.268427748260121262e-17
-6.120401337792642504e-01	3.444585992820633984e+13	4.999999999999990008e-01	6.695361065539791289e-15	7.683598218468770336e-28	3.948159122392196875e+13	2.011398325862913339e+00	5.360116682575245085e-14	0.000000000000000000e+00
-6.053511705685619138e-01	3.508659701156704297e+13	4.999999999999990008e-01	6.695361065539789711e-15	7.683598218468774820e-28	4.034290199224824219e+13	1.976394117358987845e+00	5.210543797830475296e-14	1.189598905147910562e-17
-5.986622073578595771e-01	3.572844563160243750e+13	5.000000000000002220e-01	6.695361065539805488e-15	7.683598218468786479e-28	4.099263768882757812e+13	1.994707069966748181e+00	5.403792289237523116e-14	0.000000000000000000e+00
-5.919732441471572404e-01	3.637113553626186719e+13	5.000000000000025535e-01	6.695361065539831521e-15	7.683598218468819661e-28	4.179021883568994531e+13	1.993074175397250292e+00	5.284713126561981264e-14	0.000000000000000000e+00
-5.852842809364549037e-01	3.701439947629519531e+13	5.000000000000035527e-01	6.695361065539848876e-15	7.683598218468834907e-28	4.198886100136951562e+13	2.012331748387719887e+00	5.352872653703913269e-14	0.000000000000000000e+00
-5.785953177257525670e-01	3.765797320525291406e+13	5.000000000000022204e-01	6.695361065539830732e-15	7.683598218468816074e-28	4.286383182710842188e+13	1.989898604171343788e+00	5.435553932301465703e-14	9.955508567904506157e-18
-5.719063545150502303e-01	3.830159547948621875e+13	4.999999999999996114e-01	6.695361065539792078e-15	7.683598218468771232e-28	4.332224881084163281e+13	1.994050211233592274e+00	5.339749080600053882e-14	3.295711163907045049e-17
-5.652173913043478937e-01	3.894500805814707031e+13	4.999999999999977796e-01	6.695361065539772356e-15	7.683598218468747018e-28	4.428673716110591406e+13	2.015229867404364050e+00	5.486552987964625659e-14	0.000000000000000000e+00
-5.585284280936455570e-01	3.958795570318779688e+13	4.999999999999980571e-01	6.695361065539772356e-15	7.683598218468750605e-28	4.422459169078678125e+13	1.993731505258246495e+00	5.290733522860624729e-14	1.213596577586052770e-17
-5.518394648829432203e-01	4.023018617936121094e+13	4.999999999999998335e-01	6.695361065539796811e-15	7.683598218468778407e-28	4.490427044097175000e+13	1.979187084408196462e+00	5.202268579139148718e-14	0.000000000000000000e+00
-5.451505016722408836e-01	4.087145025422052344e+13	5.000000000000004441e-01	6.695361065539805488e-15	7.683598218468781994e-28	4.570696761694102344e+13	1.972825091154104982e+00	5.207915998686305871e-14	1.060750661013502406e-17
-5.384615384615385469e-01	4.151150169811966406e+13	4.999999999999997224e-01	6.695361065539799177e-15	7.683598218468783788e-28	4.593103411000994531e+13	1.969360175948077885e+00	5.184472498735574412e-14	0.000000000000000000e+00
-5.317725752508362103e-01	4.215009728421321875e+13	4.999999999999986677e-01	6.695361065539785767e-15	7.683598218468765851e-28	4.623207476690076562e+13	1.961464886448774925e+00	5.010439910887868864e-14	0.000000000000000000e+00
-5.250836120401337626e-01	4.278699678845628125e+13	4.999999999999987788e-01	6.695361065539779456e-15	7.683598218468758677e-28	4.670290526288314062e+13	1.954989473693400592e+00	5.203878764626976127e-14	2.036992433019197333e-17
-5.183946488294314259e-01	4.342196298960443750e+13	4.999999999999991118e-01	6.695361065539781823e-15	7.683598218468762264e-28	4.822966339078210938e+13	1.971426676816711243e+00	5.140160773209057593e-14	9.979099820435086092e-18
-5.117056856187290892e-01	4.405476166921398438e+13	4.999999999999996669e-01	6.695361065539796811e-15	7.683598218468781098e-28	4.790680819353689062e+13	1.969056387246524098e+00	5.154531101120360178e-14	1.074280643934593200e-17
-5.050167224080267525e-01	4.468516161164157031e+13	5.000000000000001110e-01	6.695361065539804700e-15	7.683598218468789169e-28	4.958522931628075000e+13	1.963836920182860935e+00	5.211262074199497540e-14	0.000000000000000000e+00
-4.983277591973244158e-01	4.531293460404446875e+13	4.999999999999999445e-01	6.695361065539797600e-15	7.683598218468777510e-28	4.920796761660434375e+13	1.950807785170545650e+00	5.194203984371959539e-14	0.000000000000000000e+00
-4.916387959866220791e-01	4.593785543638059375e+13	4.999999999999995004e-01	6.695361065539788133e-15	7.683598218468768542e-28	5.094087315085198438e+13	1.938170541098195754e+00	5.036315330494296115e-14	0.000000000000000000e+00
-4.849498327759197425e-01	4.655970190140842969e+13	4.999999999999992228e-01	6.695361065539789711e-15	7.683598218468769439e-28	5.158931036288682031e+13	1.933217762783568494e+00	5.134302826917472952e-14	0.000000000000000000e+00
-4.782608695652174058e-01	4.717825479468694531e+13	4.999999999999993894e-01	6.695361065539799177e-15	7.683598218468781098e-28	5.282720761892644531e+13	1.928827967147107580e+00	5.108938084044240360e-14	1.941883468975531035e-17
-4.715719063545150691e-01	4.779329791457574219e+13	4.999999999999991673e-01	6.695361065539796811e-15	7.683598218468775717e-28	5.310721282618975000e+13	1.934097895064225359e+00	5.129559122395146889e-14	1.735445166208778269e-17
-4.648829431438127324e-01	4.840461806223496094e+13	4.999999999999983902e-01	6.695361065539784189e-15	7.683598218468764955e-28	5.299372527696511719e+13	1.937306515470083035e+00	5.177218496306046572e-14	9.862248534481513847e-18
-4.581939799331103957e-01	4.901200504162537500e+13	4.999999999999982792e-01	6.695361065539780245e-15	7.683598218468758677e-28	5.389965197425378125e+13	1.926942377953079655e+00	5.265012785178936596e-14	0.000000000000000000e+00
-4.515050167224080591e-01	4.961525165950812500e+13	4.999999999999986122e-01	6.695361065539781823e-15	7.683598218468761367e-28	5.465396761608071094e+13	1.946720445502436947e+00	5.163317168721391851e-14	1.769411222889054544e-17
-4.448160535117057224e-01	5.021415372544507031e+13	4.999999999999978351e-01	6.695361065539777089e-15	7.683598218468755986e-28	5.458509599581864844e+13	1.957541639629394981e+00	5.156518590936085739e-14	9.839205897718705675e-18
-4.381270903010033857e-01	5.080851005179857031e+13	4.999999999999979461e-01	6.695361065539773145e-15	7.683598218468749709e-28	5.601057232921504688e+13	1.938000185485845517e+00	4.991601243139672269e-14	8.177048784900210417e-18
-4.314381270903010490e-01	5.139812245373144531e+13	4.999999999999973910e-01	6.695361065539762890e-15	7.683598218468740740e-28	5.708540589610546875e+13	1.926520824142843313e+00	5.220717846581000388e-14	9.154739400486103801e-18
-4.247491638795987123e-01	5.198279574920736719e+13	4.999999999999974465e-01	6.695361065539762101e-15	7.683598218468738050e-28	5.683092889499513281e+13	1.946117959831671129e+00	5.193137354597048563e-14	1.724923898578103803e-17
-4.180602006688963757e-01	5.256233775899039844e+13	4.999999999999978351e-01	6.695361065539771567e-15	7.683598218468748812e-28	5.724763855514605469e+13	1.946535906365888913e+00	5.178291946182383638e-14	8.884346253636304352e-18
-4.113712374581940390e-01	5.313655930664510938e+13	4.999999999999986122e-01	6.695361065539784189e-15	7.683598218468763161e-28	5.758817911189267969e+13	1.942040429751679786e+00	5.198247669277416226e-14	1.692390261152263981e-17
-4.046822742474917023e-01	5.370527421853668750e+13	4.999999999999987232e-01	6.695361065539784978e-15	7.683598218468765851e-28	5.804233706631860156e+13	1.940838070735505960e+00	5.220449750624988840e-14	0.000000000000000000e+00
-3.979933110367892546e-01	5.426829932383083594e+13	4.999999999999994449e-01	6.695361065539792078e-15	7.683598218468773923e-28	5.919617043292085156e+13	1.938526282285076840e+00	5.125973987583295606e-14	8.791607774997093832e-18
-3.913043478260869179e-01	5.482545445449394531e+13	5.000000000000007772e-01	6.695361065539811799e-15	7.683598218468795447e-28	5.894299191635577344e+13	1.963675906968632257e+00	5.281326358562746901e-14	8.541947513638149244e-18
-3.846153846153845812e-01	5.537656244529266406e+13	5.000000000000015543e-01	6.695361065539823632e-15	7.683598218468807106e-28	5.911823539053596875e+13	1.968875342094422720e+00	5.200403877089043728e-14	0.000000000000000000e+00
-3.779264214046822445e-01	5.592144913379465625e+13	5.000000000000021094e-01	6.695361065539826788e-15	7.683598218468811590e-28	6.053324593850048438e+13	1.953622076523367612e+00	5.185411449194510734e-14	8.847017067696653419e-18
-3.712374581939799079e-01	5.645994336036778125e+13	5.000000000000023315e-01	6.695361065539825210e-15	7.683598218468806209e-28	6.076925848938240625e+13	1.942425672772264855e+00	5.068800150656515270e-14	0.000000000000000000e+00
-3.645484949832775712e-01	5.699187696818067188e+13	5.000000000000021094e-01	6.695361065539820477e-15	7.683598218468804415e-28	6.164433319388460156e+13	1.928653577682478470e+00	5.031251909823798125e-14	2.496909650879194730e-17
-3.578595317725752345e-01	5.751708480320228125e+13	5.000000000000013323e-01	6.695361065539814955e-15	7.683598218468797241e-28	6.184154702656488281e+13	1.915252280895282100e+00	5.041932973855968399e-14	0.000000000000000000e+00
-3.511705685618728978e-01	5.803540471420242188e+13	5.000000000000009992e-01	6.695361065539811799e-15	7.683598218468793653e-28	6.251107162760871875e+13	1.903090886939564630e+00	5.041602347662384977e-14	0.000000000000000000e+00
-3.444816053511705611e-01	5.854667755275139062e+13	5.000000000000008882e-01	6.695361065539813377e-15	7.683598218468798137e-28	6.292409359165208594e+13	1.928091729571108193e+00	5.127113021323652798e-14	0.000000000000000000e+00
-3.377926421404682245e-01	5.905074717321992969e+13	5.000000000000011102e-01	6.695361065539815744e-15	7.683598218468798137e-28	6.337495339533396094e+13	1.944157893040913132e+00	5.207161547091132396e-14	7.842048648461096081e-18
-3.311036789297658878e-01	5.954746043277947656e+13	5.000000000000016653e-01	6.695361065539819688e-15	7.683598218468804415e-28	6.344192922815994531e+13	1.932743842966469616e+00	4.969657727858641483e-14	8.006045863542983404e-18
-3.244147157190635511e-01	6.003666719140181250e+13	5.000000000000017764e-01	6.695361065539817321e-15	7.683598218468801725e-28	6.427472527588043750e+13	1.940656617556046681e+00	5.128055169203585150e-14	1.516236653837219171e-17
-3.177257525083612144e-01	6.051822031185928906e+13	5.000000000000006661e-01	6.695361065539805488e-15	7.683598218468787375e-28	6.425740349205120312e+13	1.932609536885790735e+00	5.156947062795199449e-14	1.627583675725159873e-17
-3.110367892976588777e-01	6.099197565972510156e+13	4.999999999999993894e-01	6.695361065539796022e-15	7.683598218468774820e-28	6.517680845891646875e+13	1.923179329472080701e+00	5.118805975533921710e-14	7.298405761219427365e-18
-3.043478260869565410e-01	6.145779210337297656e+13	4.999999999999993894e-01	6.695361065539796811e-15	7.683598218468778407e-28	6.446786186708954688e+13	1.918697014416353763e+00	4.998142496538141448e-14	8.322490364078276322e-18
-2.976588628762542044e-01	6.191553151397714062e+13	5.000000000000006661e-01	6.695361065539816532e-15	7.683598218468800828e-28	6.578185031746017969e+13	1.914839781985377742e+00	5.002244877747293967e-14	7.812950137706140069e-18
-2.909698996655518677e-01	6.236505876551214844e+13	5.000000000000017764e-01	6.695361065539829943e-15	7.683598218468817868e-28	6.509038132760742188e+13	1.916580154236392719e+00	5.037908187102827569e-14	0.000000000000000000e+00
-2.842809364548495310e-01	6.280624173475330469e+13	5.000000000000022204e-01	6.695361065539833098e-15	7.683598218468818764e-28	6.633401788533558594e+13	1.912617797442926149e+00	5.048565736049289973e-14	1.530378741885772658e-17
-2.775919732441471943e-01	6.323895130127642188e+13	5.000000000000017764e-01	6.695361065539819688e-15	7.683598218468805312e-28	6.628768795677376562e+13	1.912096930620848401e+00	5.065635299300040159e-14	8.241056994566747676e-18
-2.709030100334448576e-01	6.366306134745792969e+13	5.000000000000012212e-01	6.695361065539811010e-15	7.683598218468792756e-28	6.640849895883150000e+13	1.912915581242751406e+00	5.058942969152475038e-14	8.490282508515337730e-18
-2.642140468227425210e-01	6.407844875847496875e+13	5.000000000000014433e-01	6.695361065539813377e-15	7.683598218468798137e-28	6.627397595997933594e+13	1.920005014604748039e+00	5.061889823939151620e-14	1.489754671262348468e-17
-2.575250836120401843e-01	6.448499342230493750e+13	5.000000000000021094e-01	6.695361065539827576e-15	7.683598218468813384e-28	6.607507409739096094e+13	1.929233316479804117e+00	5.037925996839026436e-14	7.113479939566907250e-18
-2.508361204013378476e-01	6.488257822972589062e+13	5.000000000000022204e-01	6.695361065539835465e-15	7.683598218468823249e-28	6.789180979385787500e+13	1.910340001048073555e+00	5.017871238624863232e-14	7.741139934234575400e-18
-2.441471571906355109e-01	6.527108907431633594e+13	5.000000000000006661e-01	6.695361065539811799e-15	7.683598218468800828e-28	6.816950369863139062e+13	1.910728740811086679e+00	5.030115740153004065e-14	0.000000000000000000e+00
-2.374581939799331742e-01	6.565041485245573438e+13	4.999999999999990008e-01	6.695361065539784189e-15	7.683598218468767645e-28	6.778510033395798438e+13	1.911437539765443949e+00	5.006654313513773498e-14	0.000000000000000000e+00
-2.307692307692308376e-01	6.602044746332382812e+13	4.999999999999971134e-01	6.695361065539758157e-15	7.683598218468733566e-28	6.797592562267703125e+13	1.902254327187945737e+00	4.929647746299519320e-14	1.573034798318726161e-17
-2.240802675585283898e-01	6.638108180890116406e+13	4.999999999999968914e-01	6.695361065539756579e-15	7.683598218468729978e-28	6.888325468327483594e+13	1.902675106939573091e+00	5.159382930802485418e-14	7.886105101542338108e-18
-2.173913043478260532e-01	6.673221579396853906e+13	4.999999999999978906e-01	6.695361065539772356e-15	7.683598218468748812e-28	6.871528272254587500e+13	1.896089182574480558e+00	5.028883363624095914e-14	0.000000000000000000e+00
-2.107023411371237165e-01	6.707375032610739062e+13	4.999999999999993894e-01	6.695361065539793655e-15	7.683598218468773923e-28	6.908472754526192188e+13	1.897003612458927790e+00	5.024737038538319686e-14	0.000000000000000000e+00
-2.040133779264213798e-01	6.740558931569956250e+13	4.999999999999993339e-01	6.695361065539796022e-15	7.683598218468778407e-28	6.995891928027391406e+13	1.904075025046762404e+00	4.952078644305538809e-14	0.000000000000000000e+00
-1.973244147157190431e-01	6.772763967592782031e+13	4.999999999999992784e-01	6.695361065539792078e-15	7.683598218468772129e-28	6.985348233522736719e+13	1.903512854060558590e+00	5.016341498780062094e-14	0.000000000000000000e+00
-1.906354515050167064e-01	6.803981132277509375e+13	4.999999999999983347e-01	6.695361065539775512e-15	7.683598218468755089e-28	6.951494144467999219e+13	1.909830126653110360e+00	5.058039531633535822e-14	0.000000000000000000e+00
-1.839464882943143698e-01	6.834201717502544531e+13	4.999999999999981126e-01	6.695361065539777089e-15	7.683598218468754193e-28	6.917390746380615625e+13	1.907343704693199804e+00	5.038591130472238140e-14	0.000000000000000000e+00
-1.772575250836120331e-01	6.863417315426302344e+13	4.999999999999987232e-01	6.695361065539785767e-15	7.683598218468766748e-28	6.947525975698760156e+13	1.897479333633462106e+00	4.984782825287452236e-14	0.000000000000000000e+00
-1.705685618729096964e-01	6.891619818487254688e+13	4.999999999999990563e-01	6.695361065539792078e-15	7.683598218468774820e-28	7.006643380059200781e+13	1.899892840820220696e+00	4.962381814653989489e-14	1.488216752191909703e-17
-1.638795986622073597e-01	6.918801419403960938e+13	5.000000000000003331e-01	6.695361065539799966e-15	7.683598218468782891e-28	7.003176426324289844e+13	1.888503560668463921e+00	4.925881684688170835e-14	8.129691359505037077e-18
-1.571906354515050230e-01	6.944954611174998438e+13	5.000000000000006661e-01	6.695361065539806277e-15	7.683598218468788272e-28	7.115565457623965625e+13	1.889027444588225579e+00	4.906577619741094215e-14	7.336550739065522429e-18
-1.505016722408026864e-01	6.970072187079029688e+13	5.000000000000011102e-01	6.695361065539808644e-15	7.683598218468792756e-28	7.116941851241590625e+13	1.894037738594132270e+00	5.031623668368361709e-14	0.000000000000000000e+00
-1.438127090301003497e-01	6.994147240674755469e+13	5.000000000000006661e-01	6.695361065539805488e-15	7.683598218468787375e-28	7.047792355287220312e+13	1.883678904515776686e+00	4.916790275065886371e-14	1.476486551780644703e-17
-1.371237458193980130e-01	7.017173165800939844e+13	5.000000000000000000e-01	6.695361065539802333e-15	7.683598218468781994e-28	7.128503557629431250e+13	1.882605050221677123e+00	4.905200188065781767e-14	0.000000000000000000e+00
-1.304347826086956763e-01	7.039143656576409375e+13	4.999999999999993339e-01	6.695361065539796022e-15	7.683598218468776613e-28	7.095786941035995312e+13	1.875872379404058599e+00	4.858361322587399953e-14	7.574064971625196086e-18
-1.237458193979933396e-01	7.060052707400051562e+13	4.999999999999997780e-01	6.695361065539806277e-15	7.683598218468787375e-28	7.130025381516035938e+13	1.870867530769496856e+00	4.881023842122510769e-14	7.755396177207382593e-18
-1.170568561872910029e-01	7.079894612950793750e+13	5.000000000000005551e-01	6.695361065539815744e-15	7.683598218468797241e-28	7.136982661707646875e+13	1.866703347558402282e+00	4.899041503711341508e-14	0.000000000000000000e+00
-1.103678929765886663e-01	7.098663968187621875e+13	5.000000000000016653e-01	6.695361065539828365e-15	7.683598218468813384e-28	7.100149849106895312e+13	1.889954956108744977e+00	4.959168963034492182e-14	7.533417037967101617e-18
-1.036789297658863296e-01	7.116355668349581250e+13	5.000000000000027756e-01	6.695361065539838621e-15	7.683598218468826836e-28	7.144516469037184375e+13	1.892387750052486384e+00	4.834080619409967284e-14	0.000000000000000000e+00
-9.698996655518399290e-02	7.132964908955751562e+13	5.000000000000026645e-01	6.695361065539837043e-15	7.683598218468822352e-28	7.096106368234040625e+13	1.889408348685710060e+00	4.897610453373885594e-14	7.349354492536839881e-18
-9.030100334448165622e-02	7.148487185805306250e+13	5.000000000000017764e-01	6.695361065539827576e-15	7.683598218468812487e-28	7.132695065740362500e+13	1.894294970962234315e+00	4.923088079382031101e-14	1.473088937778806663e-17
-8.361204013377931954e-02	7.162918294977450000e+13	5.000000000000002220e-01	6.695361065539804700e-15	7.683598218468788272e-28	7.213954228560543750e+13	1.879670948356407356e+00	4.793050431444734195e-14	1.574470973000101880e-17
-7.692307692307698286e-02	7.176254332831475000e+13	4.999999999999992228e-01	6.695361065539789711e-15	7.683598218468769439e-28	7.151569837085128125e+13	1.877530707099920537e+00	4.854813000798032624e-14	0.000000000000000000e+00
-7.023411371237464618e-02	7.188491696006709375e+13	4.999999999999994449e-01	6.695361065539787345e-15	7.683598218468766748e-28	7.073912670392490625e+13	1.883758121081448911e+00	4.904822369111193989e-14	7.842048648461096081e-18
-6.354515050167230950e-02	7.199627081422528125e+13	4.999999999999998335e-01	6.695361065539794444e-15	7.683598218468775717e-28	7.032672801246363281e+13	1.890830569537367500e+00	4.879912386872929588e-14	0.000000000000000000e+00
-5.685618729096986179e-02	7.209657486278364062e+13	4.999999999999997224e-01	6.695361065539798389e-15	7.683598218468780201e-28	7.126722036833832812e+13	1.881067802194472005e+00	4.876648634488010340e-14	7.248158561486420418e-18
-5.016722408026752511e-02	7.218580208053720312e+13	5.000000000000001110e-01	6.695361065539807066e-15	7.683598218468790066e-28	7.154748527251053125e+13	1.883754480260588116e+00	4.802797536677327643e-14	2.377657049781876574e-17
-4.347826086956518843e-02	7.226392844508137500e+13	5.000000000000001110e-01	6.695361065539804700e-15	7.683598218468786479e-28	7.222464496267801562e+13	1.876126757030309733e+00	4.841370493166436958e-14	1.524152186433619605e-17
-3.678929765886285175e-02	7.233093293681225000e+13	5.000000000000002220e-01	6.695361065539802333e-15	7.683598218468784685e-28	7.201514746620357812e+13	1.861719999678150161e+00	4.763611195060346651e-14	1.544427027472983240e-17
-3.010033444816051507e-02	7.238679753892643750e+13	5.000000000000004441e-01	6.695361065539806277e-15	7.683598218468789169e-28	7.206311348529187500e+13	1.858558743075076514e+00	4.845339592646079483e-14	7.642795143781504874e-18
-2.341137123745817838e-02	7.243150723742120312e+13	5.000000000000011102e-01	6.695361065539817321e-15	7.683598218468801725e-28	7.239155216608046875e+13	1.870370017174601607e+00	4.808110599909845659e-14	7.519964507542160105e-18
-1.672240802675584170e-02	7.246505002109406250e+13	5.000000000000005551e-01	6.695361065539812588e-15	7.683598218468794550e-28	7.237763241175906250e+13	1.856964470617928686e+00	4.795574261301466001e-14	0.000000000000000000e+00
-1.003344481605350502e-02	7.248741688154375000e+13	5.000000000000009992e-01	6.695361065539813377e-15	7.683598218468796344e-28	7.113770951982903125e+13	1.873400899161439925e+00	4.769197552797835695e-14	1.488054158861614519e-17
-3.344481605351168341e-03	7.249860181316876562e+13	5.000000000000001110e-01	6.695361065539800755e-15	7.683598218468781098e-28	7.182497141975684375e+13	1.849550238470696328e+00	4.804130128561234346e-14	0.000000000000000000e+00
3.344481605351168341e-03	7.249860181316879688e+13	5.000000000000000000e-01	6.695361065539801544e-15	7.683598218468777510e-28	7.254812343250473438e+13	1.838438709560733963e+00	4.809230734769962755e-14	0.000000000000000000e+00
1.003344481605350502e-02	7.248741688154364062e+13	4.999999999999997780e-01	6.695361065539798389e-15	7.683598218468768542e-28	7.268791827860918750e+13	1.839455233923291244e+00	4.667663311122097837e-14	7.684635263181767167e-18
1.672240802675584170e-02	7.246505002109404688e+13	4.999999999999993339e-01	6.695361065539803122e-15	7.683598218468776613e-28	7.234233960182846875e+13	1.839109063255991439e+00	4.725275120409387009e-14	0.000000000000000000e+00
2.341137123745817838e-02	7.243150723742081250e+13	4.999999999999985567e-01	6.695361065539780245e-15	7.683598218468761367e-28	7.115539487933075000e+13	1.854538134200466093e+00	4.803780898209254790e-14	8.067394873991586852e-18
3.010033444816051507e-02	7.238679753892600000e+13	4.999999999999982236e-01	6.695361065539770778e-15	7.683598218468753296e-28	7.057281680341396875e+13	1.854495015210915199e+00	4.871522250142509768e-14	0.000000000000000000e+00
3.678929765886285175e-02	7.233093293681182812e+13	4.999999999999986677e-01	6.695361065539782611e-15	7.683598218468759574e-28	7.045031777144756250e+13	1.850814780727106701e+00	4.822000877282363473e-14	7.440247569299662342e-18
4.347826086956518843e-02	7.226392844508110938e+13	4.999999999999995559e-01	6.695361065539799177e-15	7.683598218468773923e-28	7.009484464243432812e+13	1.848694166446168685e+00	4.662666379108832073e-14	8.129691359505037077e-18
5.016722408026752511e-02	7.218580208053707812e+13	5.000000000000012212e-01	6.695361065539811010e-15	7.683598218468788272e-28	6.950629353761096094e+13	1.860384364098685905e+00	4.855008486750820706e-14	7.574064971625196086e-18
5.685618729096986179e-02	7.209657486278375000e+13	5.000000000000012212e-01	6.695361065539819688e-15	7.683598218468805312e-28	6.961702829959991406e+13	1.861102056172463604e+00	4.811251052158942103e-14	0.000000000000000000e+00
6.354515050167219847e-02	7.199627081422528125e+13	5.000000000000004441e-01	6.695361065539801544e-15	7.683598218468788272e-28	6.974092969487509375e+13	1.857111060780679335e+00	4.843366698393939558e-14	0.000000000000000000e+00
7.023411371237453515e-02	7.188491696006706250e+13	5.000000000000001110e-01	6.695361065539791289e-15	7.683598218468778407e-28	6.988550296410499219e+13	1.842957970615795471e+00	4.659704614720014493e-14	0.000000000000000000e+00
7.692307692307687184e-02	7.176254332831453125e+13	4.999999999999985012e-01	6.695361065539783400e-15	7.683598218468762264e-28	6.970381900658225781e+13	1.861035941684615613e+00	4.857542581563831204e-14	8.810000259882023959e-18
8.361204013377920852e-02	7.162918294977412500e+13	4.999999999999981681e-01	6.695361065539776301e-15	7.683598218468747915e-28	6.949639908537853125e+13	1.857069235740182123e+00	4.808717139951788423e-14	0.000000000000000000e+00
9.030100334448154520e-02	7.148487185805253125e+13	4.999999999999980016e-01	6.695361065539782611e-15	7.683598218468755089e-28	6.817386660670213281e+13	1.844766678127735204e+00	4.823249255009867789e-14	0.000000000000000000e+00
9.698996655518388188e-02	7.132964908955704688e+13	4.999999999999993339e-01	6.695361065539793655e-15	7.683598218468774820e-28	6.844748327000465625e+13	1.842808891699577067e+00	4.671544168955886954e-14	7.945622875893601182e-18
1.036789297658862186e-01	7.116355668349545312e+13	5.000000000000007772e-01	6.695361065539810222e-15	7.683598218468799931e-28	6.871169890520152344e+13	1.829840201449969284e+00	4.588475980139975221e-14	0.000000000000000000e+00
1.103678929765885552e-01	7.098663968187603125e+13	5.000000000000008882e-01	6.695361065539823632e-15	7.683598218468807106e-28	6.792149315055450781e+13	1.855865739426149519e+00	4.848739645853920199e-14	0.000000000000000000e+00
1.170568561872908919e-01	7.079894612950795312e+13	5.000000000000019984e-01	6.695361065539833098e-15	7.683598218468819661e-28	6.709422864699598438e+13	1.858700090979953812e+00	4.819649272921679153e-14	0.000000000000000000e+00
1.237458193979932286e-01	7.060052707400065625e+13	5.000000000000012212e-01	6.695361065539822054e-15	7.683598218468800828e-28	6.753579130133615625e+13	1.834674221173891340e+00	4.708332198725773932e-14	0.000000000000000000e+00
1.304347826086955653e-01	7.039143656576426562e+13	5.000000000000008882e-01	6.695361065539811799e-15	7.683598218468798137e-28	6.828551030787274219e+13	1.811704998424754631e+00	4.760856151112774963e-14	0.000000000000000000e+00
1.371237458193979020e-01	7.017173165800961719e+13	5.000000000000002220e-01	6.695361065539807066e-15	7.683598218468784685e-28	6.750099191553225781e+13	1.807906000335960162e+00	4.650374525957954507e-14	0.000000000000000000e+00
1.438127090301002386e-01	6.994147240674757031e+13	5.000000000000004441e-01	6.695361065539805488e-15	7.683598218468784685e-28	6.690046878320507812e+13	1.831009830614533040e+00	4.900542267888293644e-14	8.192957440123751107e-18
1.505016722408025753e-01	6.970072187079020312e+13	5.000000000000003331e-01	6.695361065539796811e-15	7.683598218468781994e-28	6.614397168734335938e+13	1.853580707253796200e+00	4.796099180015529480e-14	0.000000000000000000e+00
1.571906354515049120e-01	6.944954611174975000e+13	4.999999999999999445e-01	6.695361065539793655e-15	7.683598218468770336e-28	6.612813017589552344e+13	1.848364235908912745e+00	4.726945522955830930e-14	0.000000000000000000e+00
1.638795986622072487e-01	6.918801419403923438e+13	4.999999999999990563e-01	6.695361065539785767e-15	7.683598218468764955e-28	6.600035929667657812e+13	1.828809516228206089e+00	4.755765258134446307e-14	8.289724653983480353e-18
1.705685618729095854e-01	6.891619818487220312e+13	4.999999999999989453e-01	6.695361065539781823e-15	7.683598218468767645e-28	6.594766679384478906e+13	1.817379309023344769e+00	4.692830206763343598e-14	1.837901773298549286e-17
1.772575250836119221e-01	6.863417315426266406e+13	4.999999999999980016e-01	6.695361065539778667e-15	7.683598218468753296e-28	6.570900533449110938e+13	1.827058545361609943e+00	4.690199511118027138e-14	0.000000000000000000e+00
1.839464882943142587e-01	6.834201717502526562e+13	4.999999999999985567e-01	6.695361065539777878e-15	7.683598218468757780e-28	6.571614699948812500e+13	1.828720134927594776e+00	4.690562935203653458e-14	0.000000000000000000e+00
1.906354515050165954e-01	6.803981132277502344e+13	4.999999999999986122e-01	6.695361065539783400e-15	7.683598218468764058e-28	6.464583215881423438e+13	1.831573049784687157e+00	4.781358822396391985e-14	0.000000000000000000e+00
1.973244147157189321e-01	6.772763967592767969e+13	4.999999999999990563e-01	6.695361065539787345e-15	7.683598218468767645e-28	6.327725541817496094e+13	1.831495820473446612e+00	4.637606993788354087e-14	9.296203364732024264e-18
2.040133779264214908e-01	6.740558931569953906e+13	4.999999999999991118e-01	6.695361065539791289e-15	7.683598218468777510e-28	6.305303310696114844e+13	1.825586000981640922e+00	4.710743727753287995e-14	0.000000000000000000e+00
2.107023411371238275e-01	6.707375032610742969e+13	4.999999999999997780e-01	6.695361065539798389e-15	7.683598218468782891e-28	6.353045990443162500e+13	1.821335876800796560e+00	4.655272357924415116e-14	1.763862484269374571e-17
2.173913043478261642e-01	6.673221579396871094e+13	4.999999999999996669e-01	6.695361065539793655e-15	7.683598218468777510e-28	6.154157112700114062e+13	1.818022637788333951e+00	4.695491008216279547e-14	9.442107901846651277e-18
2.240802675585285009e-01	6.638108180890145312e+13	4.999999999999997780e-01	6.695361065539790500e-15	7.683598218468773026e-28	6.176405346892482812e+13	1.833806746330695292e+00	4.686178916893332745e-14	0.000000000000000000e+00
2.307692307692308376e-01	6.602044746332412500e+13	5.000000000000001110e-01	6.695361065539792867e-15	7.683598218468782891e-28	6.155068648850614062e+13	1.846493240472052211e+00	4.778227958168406888e-14	1.899068986123654765e-17
2.374581939799331742e-01	6.565041485245580469e+13	4.999999999999993339e-01	6.695361065539793655e-15	7.683598218468777510e-28	6.123492101687610938e+13	1.823683639764718478e+00	4.649778903746839818e-14	0.000000000000000000e+00
2.441471571906355109e-01	6.527108907431625781e+13	4.999999999999990008e-01	6.695361065539787345e-15	7.683598218468768542e-28	6.101269837186114844e+13	1.819703230407311967e+00	4.662021619698429832e-14	9.862248534481513847e-18
2.508361204013378476e-01	6.488257822972551562e+13	4.999999999999987788e-01	6.695361065539791289e-15	7.683598218468770336e-28	6.071233292693388281e+13	1.829072065299638838e+00	4.669132518106092231e-14	0.000000000000000000e+00
2.575250836120401843e-01	6.448499342230456250e+13	4.999999999999991673e-01	6.695361065539790500e-15	7.683598218468772129e-28	6.059541737851050000e+13	1.820309104165066305e+00	4.717104475791344136e-14	0.000000000000000000e+00
2.642140468227425210e-01	6.407844875847467188e+13	4.999999999999995004e-01	6.695361065539792078e-15	7.683598218468767645e-28	6.007332271269546875e+13	1.806234694720635137e+00	4.647556244114305803e-14	1.037236483798917737e-17
2.709030100334448576e-01	6.366306134745777344e+13	4.999999999999995559e-01	6.695361065539787345e-15	7.683598218468773026e-28	5.914921723177724219e+13	1.814775730110276042e+00	4.626884691171402022e-14	2.793175589588619111e-17
2.775919732441471943e-01	6.323895130127616406e+13	4.999999999999988898e-01	6.695361065539788133e-15	7.683598218468767645e-28	5.911488530040998438e+13	1.820727516282791836e+00	4.672613536029742746e-14	1.007459359862106809e-17
2.842809364548495310e-01	6.280624173475308594e+13	4.999999999999993339e-01	6.695361065539793655e-15	7.683598218468779304e-28	5.839204492395251562e+13	1.812949138031356489e+00	4.665155416245114207e-14	1.088160238817468984e-17
2.909698996655518677e-01	6.236505876551196094e+13	4.999999999999991118e-01	6.695361065539794444e-15	7.683598218468773923e-28	5.823261699152905469e+13	1.800289368008880064e+00	4.656342573687864559e-14	0.000000000000000000e+00
2.976588628762542044e-01	6.191553151397696094e+13	4.999999999999991118e-01	6.695361065539792867e-15	7.683598218468771232e-28	5.765905039835340625e+13	1.795119204406663282e+00	4.587541129629882109e-14	0.000000000000000000e+00
3.043478260869565410e-01	6.145779210337298438e+13	4.999999999999991673e-01	6.695361065539792867e-15	7.683598218468777510e-28	5.626725675405208594e+13	1.796345328671651753e+00	4.567246076615317313e-14	0.000000000000000000e+00
3.110367892976588777e-01	6.099197565972500781e+13	4.999999999999996669e-01	6.695361065539795233e-15	7.683598218468770336e-28	5.578396080643830469e+13	1.798692286499889770e+00	4.660447583286258246e-14	2.157242343577748496e-17
3.177257525083612144e-01	6.051822031185903906e+13	5.000000000000001110e-01	6.695361065539798389e-15	7.683598218468776613e-28	5.585605266837125000e+13	1.798213808324127916e+00	4.567024220905178442e-14	0.000000000000000000e+00
3.244147157190635511e-01	6.003666719140153125e+13	5.000000000000006661e-01	6.695361065539803911e-15	7.683598218468787375e-28	5.576611962879136719e+13	1.793115077192984685e+00	4.478605223894111682e-14	0.000000000000000000e+00
3.311036789297658878e-01	5.954746043277930469e+13	5.000000000000005551e-01	6.695361065539812588e-15	7.683598218468796344e-28	5.433178763079882812e+13	1.797664766673114256e+00	4.680952829809020985e-14	0.000000000000000000e+00
3.377926421404682245e-01	5.905074717321985156e+13	5.000000000000006661e-01	6.695361065539814166e-15	7.683598218468798137e-28	5.261986560679634375e+13	1.795853839278182873e+00	4.494011134420017100e-14	1.213596577586052770e-17
3.444816053511705611e-01	5.854667755275132031e+13	5.000000000000002220e-01	6.695361065539807066e-15	7.683598218468790066e-28	5.357139508130260938e+13	1.802596519032732880e+00	4.702151029813243874e-14	0.000000000000000000e+00
3.511705685618728978e-01	5.803540471420231250e+13	5.000000000000008882e-01	6.695361065539810222e-15	7.683598218468792756e-28	5.264749735791171094e+13	1.799352097006138518e+00	4.573053691924635616e-14	0.000000000000000000e+00
3.578595317725752345e-01	5.751708480320210156e+13	5.000000000000006661e-01	6.695361065539796811e-15	7.683598218468778407e-28	5.214381520294296875e+13	1.778172394515115329e+00	4.529045921298227256e-14	0.000000000000000000e+00
3.645484949832775712e-01	5.699187696818029688e+13	4.999999999999994449e-01	6.695361065539784978e-15	7.683598218468762264e-28	5.211285933139310156e+13	1.797925150114150883e+00	4.638801462252737717e-14	1.108205295848317074e-17
3.712374581939799079e-01	5.645994336036737500e+13	4.999999999999985012e-01	6.695361065539777878e-15	7.683598218468752399e-28	5.216360410740779688e+13	1.793455841214143476e+00	4.659029425712175029e-14	0.000000000000000000e+00
3.779264214046822445e-01	5.592144913379434375e+13	4.999999999999995004e-01	6.695361065539789711e-15	7.683598218468771232e-28	4.969534080568914844e+13	1.775187555972515430e+00	4.540922075853542035e-14	1.422695987913378677e-17
3.846153846153845812e-01	5.537656244529254688e+13	5.000000000000004441e-01	6.695361065539803911e-15	7.683598218468784685e-28	4.872056845782890625e+13	1.782154166809939211e+00	4.505469158350568422e-14	0.000000000000000000e+00
3.913043478260869179e-01	5.482545445449391406e+13	5.000000000000009992e-01	6.695361065539814955e-15	7.683598218468799931e-28	4.897979791237366406e+13	1.757335946405127913e+00	4.427871497387666237e-14	0.000000000000000000e+00
3.979933110367892546e-01	5.426829932383094531e+13	5.000000000000009992e-01	6.695361065539815744e-15	7.683598218468796344e-28	4.874739514852694531e+13	1.764439568526347202e+00	4.438298536317208055e-14	0.000000000000000000e+00
4.046822742474915913e-01	5.370527421853695312e+13	5.000000000000007772e-01	6.695361065539811799e-15	7.683598218468801725e-28	4.873246257626029688e+13	1.747753793623051832e+00	4.422673626779791092e-14	0.000000000000000000e+00
4.113712374581939279e-01	5.313655930664537500e+13	5.000000000000005551e-01	6.695361065539804700e-15	7.683598218468790963e-28	4.725411195219514844e+13	1.758825196590893647e+00	4.451795328886032016e-14	0.000000000000000000e+00
4.180602006688962646e-01	5.256233775899073438e+13	5.000000000000007772e-01	6.695361065539807855e-15	7.683598218468789169e-28	4.702485152094666406e+13	1.771210450462852526e+00	4.438459107601209619e-14	0.000000000000000000e+00
4.247491638795986013e-01	5.198279574920769531e+13	5.000000000000013323e-01	6.695361065539814955e-15	7.683598218468797241e-28	4.643102856887057031e+13	1.766635551773456658e+00	4.506767149948261162e-14	0.000000000000000000e+00
4.314381270903009380e-01	5.139812245373166406e+13	5.000000000000012212e-01	6.695361065539811799e-15	7.683598218468794550e-28	4.608524213456295312e+13	1.758179639625738089e+00	4.434829131250031201e-14	0.000000000000000000e+00
4.381270903010032747e-01	5.080851005179863281e+13	5.000000000000006661e-01	6.695361065539818899e-15	7.683598218468802622e-28	4.548316082078137500e+13	1.761508979170882228e+00	4.497185814842323565e-14	0.000000000000000000e+00
4.448160535117056114e-01	5.021415372544517188e+13	5.000000000000001110e-01	6.695361065539811799e-15	7.683598218468799034e-28	4.522878769843462500e+13	1.759373883360382695e+00	4.446288645060587991e-14	0.000000000000000000e+00
4.515050167224079480e-01	4.961525165950824219e+13	4.999999999999995004e-01	6.695361065539791289e-15	7.683598218468783788e-28	4.459510127082994531e+13	1.753341054577804980e+00	4.361085842866952130e-14	0.000000000000000000e+00
4.581939799331102847e-01	4.901200504162549219e+13	4.999999999999993894e-01	6.695361065539792078e-15	7.683598218468773026e-28	4.335486674260963281e+13	1.769899409348263397e+00	4.632007173513185869e-14	0.000000000000000000e+00
4.648829431438126214e-01	4.840461806223513281e+13	4.999999999999998335e-01	6.695361065539801544e-15	7.683598218468784685e-28	4.290005954591125781e+13	1.755856433381909332e+00	4.518897815987025649e-14	1.482809902895633918e-17
4.715719063545149581e-01	4.779329791457601562e+13	5.000000000000012212e-01	6.695361065539826788e-15	7.683598218468816074e-28	4.142544855733532812e+13	1.768195113417517561e+00	4.474851033818066450e-14	0.000000000000000000e+00
4.782608695652172948e-01	4.717825479468719531e+13	5.000000000000021094e-01	6.695361065539835465e-15	7.683598218468823249e-28	4.114570304698116406e+13	1.749909364669404832e+00	4.466412346178619080e-14	0.000000000000000000e+00
4.849498327759196314e-01	4.655970190140857031e+13	5.000000000000016653e-01	6.695361065539818899e-15	7.683598218468803518e-28	4.138748086924249219e+13	1.722982852980017299e+00	4.392608266139712666e-14	1.536927052636350044e-17
4.916387959866219681e-01	4.593785543638067188e+13	5.000000000000005551e-01	6.695361065539799966e-15	7.683598218468789169e-28	4.096194151418613281e+13	1.714487257546054799e+00	4.239466017232599273e-14	1.625938271901003101e-17
4.983277591973243048e-01	4.531293460404438281e+13	4.999999999999992784e-01	6.695361065539788922e-15	7.683598218468767645e-28	4.006692208707409375e+13	1.721059564872634562e+00	4.333305700536236273e-14	0.000000000000000000e+00
5.050167224080266415e-01	4.468516161164140625e+13	4.999999999999980571e-01	6.695361065539779456e-15	7.683598218468752399e-28	3.824782314873500000e+13	1.737246912182470293e+00	4.308317419344882647e-14	0.000000000000000000e+00
5.117056856187289782e-01	4.405476166921388281e+13	4.999999999999983347e-01	6.695361065539781034e-15	7.683598218468755089e-28	3.830963101307268750e+13	1.736936233259998019e+00	4.416961133286856492e-14	0.000000000000000000e+00
5.183946488294313149e-01	4.342196298960451562e+13	4.999999999999995004e-01	6.695361065539791289e-15	7.683598218468772129e-28	3.779540516359917969e+13	1.722360047522075277e+00	4.341699393726803700e-14	1.691236997680159937e-17
5.250836120401336515e-01	4.278699678845655469e+13	5.000000000000019984e-01	6.695361065539816532e-15	7.683598218468803518e-28	3.750641444328562500e+13	1.740262933052023842e+00	4.423255993620456403e-14	0.000000000000000000e+00
5.317725752508359882e-01	4.215009728421357031e+13	5.000000000000022204e-01	6.695361065539831521e-15	7.683598218468814280e-28	3.620478756578183594e+13	1.744870620934793948e+00	4.504577486261592095e-14	1.740157076125453673e-17
5.384615384615383249e-01	4.151150169811987500e+13	5.000000000000002220e-01	6.695361065539807066e-15	7.683598218468791860e-28	3.531262480466838281e+13	1.753308626095848366e+00	4.369219455984290039e-14	0.000000000000000000e+00
5.451505016722408836e-01	4.087145025422051562e+13	4.999999999999988343e-01	6.695361065539786556e-15	7.683598218468767645e-28	3.470428479538065234e+13	1.758864421762088126e+00	4.486722212481391067e-14	1.922913298732236400e-17
5.518394648829432203e-01	4.023018617936106250e+13	4.999999999999971689e-01	6.695361065539768412e-15	7.683598218468739843e-28	3.447499839444153125e+13	1.737087340643354016e+00	4.383530632174629056e-14	0.000000000000000000e+00
5.585284280936455570e-01	3.958795570318782031e+13	4.999999999999979461e-01	6.695361065539766045e-15	7.683598218468739843e-28	3.407849315380927734e+13	1.735814550562846392e+00	4.345188422377584681e-14	0.000000000000000000e+00
5.652173913043478937e-01	3.894500805814718750e+13	4.999999999999988343e-01	6.695361065539788133e-15	7.683598218468764955e-28	3.357733005885796094e+13	1.732436393234594751e+00	4.469713723023692421e-14	1.940636001946358948e-17
5.719063545150502303e-01	3.830159547948628906e+13	5.000000000000000000e-01	6.695361065539807855e-15	7.683598218468790963e-28	3.306292242154824219e+13	1.729130922801373593e+00	4.224710528704356898e-14	0.000000000000000000e+00
5.785953177257525670e-01	3.765797320525276562e+13	5.000000000000014433e-01	6.695361065539817321e-15	7.683598218468802622e-28	3.210092716161041406e+13	1.732941171743816122e+00	4.403324549145783762e-14	0.000000000000000000e+00
5.852842809364549037e-01	3.701439947629483594e+13	5.000000000000012212e-01	6.695361065539814955e-15	7.683598218468796344e-28	3.153837171737537109e+13	1.711427596314084143e+00	4.381546674832327319e-14	0.000000000000000000e+00
5.919732441471572404e-01	3.637113553626148438e+13	4.999999999999993339e-01	6.695361065539791289e-15	7.683598218468776613e-28	3.067955403937585938e+13	1.718782740320240476e+00	4.429660244659237564e-14	2.084742635754257262e-17
5.986622073578595771e-01	3.572844563160204688e+13	4.999999999999982236e-01	6.695361065539776301e-15	7.683598218468751502e-28	3.016841858311926172e+13	1.718800350225365703e+00	4.387429942987456236e-14	2.193322981366458048e-17
6.053511705685619138e-01	3.508659701156660547e+13	4.999999999999972800e-01	6.695361065539759734e-15	7.683598218468734462e-28	2.924433907189228125e+13	1.713633215706716229e+00	4.202109633670078359e-14	0.000000000000000000e+00
6.120401337792642504e-01	3.444585992820591797e+13	4.999999999999977796e-01	6.695361065539769990e-15	7.683598218468745224e-28	2.869022377719964453e+13	1.701521305305184528e+00	4.308774431957032159e-14	0.000000000000000000e+00
6.187290969899665871e-01	3.380650763637096875e+13	4.999999999999984457e-01	6.695361065539776301e-15	7.683598218468748812e-28	2.830086020156470312e+13	1.699182616052808958e+00	4.042873417811775437e-14	0.000000000000000000e+00
6.254180602006689238e-01	3.316881639371338672e+13	4.999999999999995004e-01	6.695361065539792867e-15	7.683598218468775717e-28	2.809312864407055859e+13	1.676821672387588391e+00	4.030240325118871606e-14	0.000000000000000000e+00
6.321070234113712605e-01	3.253306546068534375e+13	5.000000000000005551e-01	6.695361065539807066e-15	7.683598218468789169e-28	2.760510621271335156e+13	1.690872044568396015e+00	4.166509152879730826e-14	0.000000000000000000e+00
6.387959866220735972e-01	3.189953710053961328e+13	5.000000000000015543e-01	6.695361065539829943e-15	7.683598218468810693e-28	2.696173309040402344e+13	1.704900323077255253e+00	4.217983113821437105e-14	2.276313580661406129e-17
6.454849498327759338e-01	3.126851657932949219e+13	5.000000000000022204e-01	6.695361065539834676e-15	7.683598218468823249e-28	2.609779938329696875e+13	1.684881769729662526e+00	3.980395945989152386e-14	0.000000000000000000e+00
6.521739130434782705e-01	3.064029216590887500e+13	5.000000000000027756e-01	6.695361065539839409e-15	7.683598218468825042e-28	2.560975098224909375e+13	1.685250983180117013e+00	4.238194213925054326e-14	0.000000000000000000e+00
6.588628762541806072e-01	3.001515513193221484e+13	5.000000000000022204e-01	6.695361065539833098e-15	7.683598218468814280e-28	2.514393263660988281e+13	1.678827991438064160e+00	4.187787944959009733e-14	0.000000000000000000e+00
6.655518394648829439e-01	2.939339975185458594e+13	5.000000000000005551e-01	6.695361065539805488e-15	7.683598218468790066e-28	2.494812116723839453e+13	1.670931934847309508e+00	4.202778145752039923e-14	0.000000000000000000e+00
6.722408026755852806e-01	2.877532330293166797e+13	5.000000000000000000e-01	6.695361065539796022e-15	7.683598218468779304e-28	2.444739955703206641e+13	1.687439750985702203e+00	4.351138909674161453e-14	0.000000000000000000e+00
6.789297658862876172e-01	2.816122606521950391e+13	4.999999999999991118e-01	6.695361065539784189e-15	7.683598218468765851e-28	2.341596134363200781e+13	1.696486883368716336e+00	4.268986498354112219e-14	0.000000000000000000e+00
6.856187290969899539e-01	2.755141132157485547e+13	4.999999999999972800e-01	6.695361065539764468e-15	7.683598218468740740e-28	2.304929527784210938e+13	1.690248681219790550e+00	4.299607655134011784e-14	0.000000000000000000e+00
6.923076923076922906e-01	2.694618535765508984e+13	4.999999999999952260e-01	6.695361065539738435e-15	7.683598218468712938e-28	2.219021790293316016e+13	1.687210462336835581e+00	4.210123394700957233e-14	0.000000000000000000e+00
6.989966555183946273e-01	2.634585746191834766e+13	4.999999999999975575e-01	6.695361065539762101e-15	7.683598218468736256e-28	2.165918966344874609e+13	1.701249896601302769e+00	4.309294000352434345e-14	0.000000000000000000e+00
7.056856187290969640e-01	2.575073992562287500e+13	5.000000000000011102e-01	6.695361065539808644e-15	7.683598218468794550e-28	2.094471152746041016e+13	1.729102026324362607e+00	4.345081069732568223e-14	0.000000000000000000e+00
7.123745819397993007e-01	2.516114804282723047e+13	5.000000000000021094e-01	6.695361065539829154e-15	7.683598218468816971e-28	2.025074944728128516e+13	1.704697257130747268e+00	4.152781446567255974e-14	0.000000000000000000e+00
7.190635451505016373e-01	2.457740011039098828e+13	5.000000000000015543e-01	6.695361065539830732e-15	7.683598218468815177e-28	1.983624721085702734e+13	1.678849849317166187e+00	4.109326269493625866e-14	0.000000000000000000e+00
7.257525083612039740e-01	2.399981742797441406e+13	5.000000000000021094e-01	6.695361065539823632e-15	7.683598218468808003e-28	1.932731917832742578e+13	1.681777268705855644e+00	4.050674936448899155e-14	0.000000000000000000e+00
7.324414715719063107e-01	2.342872429803814844e+13	5.000000000000016653e-01	6.695361065539825999e-15	7.683598218468806209e-28	1.917960357649876172e+13	1.683667964326101663e+00	4.319942966461869227e-14	0.000000000000000000e+00
7.391304347826086474e-01	2.286444802584337500e+13	5.000000000000021094e-01	6.695361065539838621e-15	7.683598218468819661e-28	1.856201835725102734e+13	1.652544529390106876e+00	3.854776741622587968e-14	0.000000000000000000e+00
7.458193979933109841e-01	2.230731891945176172e+13	5.000000000000006661e-01	6.695361065539810222e-15	7.683598218468789169e-28	1.771714640326310547e+13	1.637869741646836630e+00	4.074376002674942451e-14	0.000000000000000000e+00
7.525083612040133207e-01	2.175767028972572656e+13	4.999999999999986122e-01	6.695361065539762890e-15	7.683598218468740740e-28	1.768663201645778516e+13	1.636088313961767460e+00	3.871525093523773937e-14	0.000000000000000000e+00
7.591973244147156574e-01	2.121583845032834766e+13	4.999999999999973355e-01	6.695361065539754212e-15	7.683598218468728185e-28	1.739091514620115234e+13	1.625514513278690787e+00	3.813164303032983847e-14	0.000000000000000000e+00
7.658862876254179941e-01	2.068216271772324609e+13	4.999999999999985567e-01	6.695361065539787345e-15	7.683598218468772129e-28	1.669427818785948047e+13	1.598760470621006569e+00	3.787087010820289596e-14	0.000000000000000000e+00
7.725752508361203308e-01	2.015698541117426953e+13	5.000000000000015543e-01	6.695361065539822843e-15	7.683598218468812487e-28	1.590570852373906641e+13	1.623072756352641699e+00	3.966221674676284775e-14	0.000000000000000000e+00
7.792642140468226675e-01	1.964065185274554688e+13	5.000000000000007772e-01	6.695361065539811010e-15	7.683598218468790963e-28	1.509607744030020312e+13	1.670657051690665584e+00	4.145209340258539816e-14	0.000000000000000000e+00
7.859531772575250042e-01	1.913351036730242578e+13	4.999999999999996669e-01	6.695361065539799177e-15	7.683598218468778407e-28	1.525911515975837109e+13	1.638752381197936758e+00	4.044739154130996983e-14	0.000000000000000000e+00
7.926421404682273408e-01	1.863591228251086719e+13	5.000000000000007772e-01	6.695361065539813377e-15	7.683598218468800828e-28	1.504920214822906836e+13	1.609363659455950168e+00	3.696716770553888385e-14	0.000000000000000000e+00
7.993311036789296775e-01	1.814821192883704297e+13	5.000000000000003331e-01	6.695361065539807066e-15	7.683598218468792756e-28	1.488416476257162109e+13	1.599879652553484410e+00	3.751360494140626163e-14	0.000000000000000000e+00
8.060200668896320142e-01	1.767076663954760938e+13	4.999999999999986122e-01	6.695361065539784189e-15	7.683598218468768542e-28	1.465056739294303516e+13	1.566021169628923904e+00	3.720682987196393351e-14	0.000000000000000000e+00
8.127090301003343509e-01	1.720393675071005469e+13	4.999999999999994449e-01	6.695361065539795233e-15	7.683598218468776613e-28	1.441478856927961133e+13	1.549373791199831096e+00	3.706095087919508527e-14	0.000000000000000000e+00
8.193979933110366876e-01	1.674808560119237891e+13	5.000000000000006661e-01	6.695361065539809433e-15	7.683598218468794550e-28	1.382875652447280664e+13	1.538212985652622100e+00	3.624297177393885053e-14	0.000000000000000000e+00
8.260869565217390242e-01	1.630357953266318750e+13	5.000000000000007772e-01	6.695361065539812588e-15	7.683598218468798137e-28	1.310721463256001367e+13	1.518726896734070131e+00	3.449095475327490244e-14	0.000000000000000000e+00
8.327759197324413609e-01	1.587078788959138281e+13	4.999999999999999445e-01	6.695361065539799966e-15	7.683598218468780201e-28	1.252577922304229688e+13	1.528065301182131686e+00	3.737855830581565773e-14	0.000000000000000000e+00
8.394648829431436976e-01	1.545008301924646484e+13	4.999999999999976130e-01	6.695361065539769990e-15	7.683598218468746121e-28	1.229140276268730664e+13	1.494579157406189518e+00	3.229976646019541633e-14	0.000000000000000000e+00
8.461538461538460343e-01	1.504184027169894141e+13	4.999999999999973910e-01	6.695361065539754212e-15	7.683598218468729978e-28	1.156100520617823633e+13	1.464413444032210521e+00	3.347051283698016227e-14	0.000000000000000000e+00
8.528428093645483710e-01	1.464643799981960938e+13	4.999999999999991673e-01	6.695361065539788922e-15	7.683598218468769439e-28	1.126741785057554297e+13	1.439146005593133770e+00	3.125032721397480072e-14	0.000000000000000000e+00
8.595317725752507076e-01	1.426425755927952930e+13	5.000000000000004441e-01	6.695361065539812588e-15	7.683598218468797241e-28	1.055171913911509570e+13	1.410818818687466614e+00	3.112264524958955196e-14	0.000000000000000000e+00
8.662207357859530443e-01	1.389568330855062109e+13	4.999999999999992784e-01	6.695361065539789711e-15	7.683598218468772129e-28	1.035460918519876367e+13	1.363934787891005529e+00	2.926861559759369765e-14	0.000000000000000000e+00
8.729096989966553810e-01	1.354110260890558594e+13	4.999999999999996669e-01	6.695361065539799966e-15	7.683598218468779304e-28	9.710353093398453125e+12	1.359981174488095634e+00	2.844253453853530410e-14	0.000000000000000000e+00
8.795986622073577177e-01	1.320090582441731836e+13	5.000000000000033307e-01	6.695361065539841776e-15	7.683598218468832217e-28	9.442267974257376953e+12	1.304123056596404151e+00	2.516878833852482892e-14	0.000000000000000000e+00
8.862876254180602764e-01	1.287548632195890820e+13	5.000000000000016653e-01	6.695361065539826788e-15	7.683598218468813384e-28	9.026025768542384766e+12	1.253982523804076710e+00	2.499181853298696361e-14	0.000000000000000000e+00
8.929765886287626131e-01	1.256524047120466211e+13	4.999999999999978351e-01	6.695361065539772356e-15	7.683598218468749709e-28	8.551403697688613281e+12	1.180412391778549175e+00	2.081950775018219706e-14	0.000000000000000000e+00
8.996655518394649498e-01	1.227056764462975391e+13	4.999999999999967804e-01	6.695361065539759734e-15	7.683598218468738947e-28	8.299134120304222656e+12	1.152138389572451072e+00	1.841286083146008513e-14	0.000000000000000000e+00
9.063545150501672865e-01	1.199187021750932227e+13	4.999999999999990008e-01	6.695361065539787345e-15	7.683598218468768542e-28	7.845859135368968750e+12	1.116222937765757095e+00	2.031202556674839152e-14	0.000000000000000000e+00
9.130434782608696231e-01	1.172955356791892773e+13	5.000000000000000000e-01	6.695361065539803122e-15	7.683598218468789169e-28	7.423617931057158203e+12	1.091537515831637162e+00	1.931275066962642109e-14	0.000000000000000000e+00
9.197324414715719598e-01	1.148402607673492969e+13	4.999999999999988898e-01	6.695361065539784978e-15	7.683598218468767645e-28	7.257489818382328125e+12	1.053530639633348587e+00	1.832434202287985537e-14	0.000000000000000000e+00
9.264214046822742965e-01	1.125569912763434766e+13	4.999999999999987788e-01	6.695361065539782611e-15	7.683598218468760470e-28	6.674963681846788086e+12	9.732523303488868072e-01	1.558297777543513513e-14	0.000000000000000000e+00
9.331103678929766332e-01	1.104498710709482031e+13	4.999999999999999445e-01	6.695361065539800755e-15	7.683598218468782891e-28	6.144221108962371094e+12	8.926669148102699403e-01	1.262842815247050205e-14	0.000000000000000000e+00
9.397993311036789699e-01	1.085230740439414844e+13	4.999999999999996114e-01	6.695361065539798389e-15	7.683598218468781098e-28	5.750962079692698242e+12	8.406466535940236851e-01	1.346522916064289388e-14	0.000000000000000000e+00
9.464882943143813065e-01	1.067808041161093945e+13	4.999999999999990563e-01	6.695361065539784978e-15	7.683598218468760470e-28	5.429561185137872070e+12	8.153314144082632886e-01	1.872949462876275738e-14	0.000000000000000000e+00
9.531772575250836432e-01	1.052272952362478906e+13	4.999999999999990563e-01	6.695361065539791289e-15	7.683598218468772129e-28	4.857033379598682617e+12	7.480280210317489242e-01	1.252439404576379094e-14	0.000000000000000000e+00
9.598662207357859799e-01	1.038668113811535156e+13	5.000000000000019984e-01	6.695361065539815744e-15	7.683598218468798137e-28	4.592272380892562500e+12	7.130779572240638631e-01	1.396397708611007944e-14	0.000000000000000000e+00
9.665551839464883166e-01	1.027036465556218555e+13	4.999999999999991673e-01	6.695361065539802333e-15	7.683598218468782891e-28	4.271858334591791016e+12	nan	nan	nan
9.732441471571906533e-01	1.017421247924710938e+13	5.000000000000000000e-01	6.695361065539793655e-15	7.683598218468773026e-28	4.012031577156388184e+12	nan	nan	nan
9.799331103678929900e-01	1.009866001525083398e+13	4.999999999999998335e-01	6.695361065539787345e-15	7.683598218468769439e-28	3.348038520273565918e+12	nan	nan	nan
9.866220735785953266e-01	1.004414567245598633e+13	5.000000000000004441e-01	6.695361065539807066e-15	7.683598218468789169e-28	3.146799385504233398e+12	nan	nan	nan
9.933110367892976633e-01	1.001111086254460352e+13	5.000000000000000000e-01	6.695361065539806277e-15	7.683598218468790963e-28	2.461277454867227051e+12	nan	nan	nan
1.000000000000000000e+00	1.000000000000000391e+13	4.999999999999998890e-01	6.695361065539803911e-15	7.683598218468786479e-28	9.563858067042426758e+11	nan	nan	nan


==> dat/1dbte_with_E_pic_vs_pde/Ewt10K_pic_pde_idx_0001.csv <==
x	ne_pde	Te_pde	elastic_pde	ionization_pde	ne_pic	Te_pic	elastic_pic	ionization_pic
-1.000000000000000000e+00	5.418305431070238281e+12	2.513428058339282511e+00	7.344524570480378389e-14	3.848988388123609605e-17	2.933847920139854980e+12	2.589241470571110870e+00	7.447869835812676715e-14	0.000000000000000000e+00
-9.933110367892976633e-01	7.340063200592075195e+12	2.496664011839484498e+00	7.333500035183928187e-14	3.254277393788666954e-17	7.075052739822920898e+12	2.560690307236288543e+00	7.574139231829746411e-14	0.000000000000000000e+00
-9.866220735785953266e-01	8.548694343583971680e+12	2.431684689219578033e+00	7.090129650454445376e-14	2.786756611850969783e-17	8.459185325309974609e+12	2.517032716992457342e+00	7.418962885057614567e-14	0.000000000000000000e+00
-9.799331103678929900e-01	9.601746771320281250e+12	2.369054841126566391e+00	6.841887291036815475e-14	2.430604430261987766e-17	9.365060083216847656e+12	2.445852076644144280e+00	7.265163476926851049e-14	5.931239611582540604e-17
-9.732441471571906533e-01	1.046601491865940820e+13	2.317645939825214274e+00	6.632842265170887924e-14	2.168798390849011873e-17	9.950001401005619141e+12	2.362768011296882964e+00	6.698351837596419683e-14	0.000000000000000000e+00
-9.665551839464883166e-01	1.119349585808301172e+13	2.275849041368018799e+00	6.461217047393717086e-14	1.977759572013155866e-17	1.096378022459519727e+13	2.293914726445543728e+00	6.733392378170233570e-14	8.873956351795104811e-17
-9.598662207357859799e-01	1.184602851187458398e+13	2.239584431664134012e+00	6.313721382490118293e-14	1.832641951166714523e-17	1.163353855285682617e+13	2.248750992130323922e+00	6.137295963461052608e-14	0.000000000000000000e+00
-9.531772575250836432e-01	1.244907057073367578e+13	2.208069169843565493e+00	6.187412385863320519e-14	1.721121177560447266e-17	1.218586193887735547e+13	2.208879774645546856e+00	5.784070256450565406e-14	0.000000000000000000e+00
-9.464882943143813065e-01	1.297167678113666016e+13	2.182816741719474596e+00	6.086572455971369722e-14	1.638402600590225541e-17	1.291940182798486133e+13	2.184993169041904881e+00	5.787365676830024453e-14	0.000000000000000000e+00
-9.397993311036789699e-01	1.345834736902643359e+13	2.161718368500643805e+00	6.003020350772649702e-14	1.571527409560955831e-17	1.345370224852202930e+13	2.153398564462276621e+00	5.886102274602984135e-14	0.000000000000000000e+00
-9.331103678929766332e-01	1.394838295939035938e+13	2.143343646931752389e+00	5.931589953131538276e-14	1.516616055470725135e-17	1.404329214098209961e+13	2.139431250312926025e+00	5.929205100199354198e-14	6.163799968147795120e-17
-9.264214046822742965e-01	1.437799807173423438e+13	2.129750087933378833e+00	5.878427263741697013e-14	1.475326031553867769e-17	1.420955010211171289e+13	2.142809096099203003e+00	6.159742033965439501e-14	0.000000000000000000e+00
-9.197324414715719598e-01	1.483400741761527148e+13	2.117164053793526790e+00	5.830303148706047393e-14	1.436817770369941772e-17	1.463327157880515820e+13	2.096848435665592980e+00	5.758018252962476364e-14	0.000000000000000000e+00
-9.130434782608696231e-01	1.524701544505365039e+13	2.108963290364854970e+00	5.798316469504135684e-14	1.409572437394938815e-17	1.522706856118990820e+13	2.065443605234718927e+00	5.722450404345105638e-14	0.000000000000000000e+00
-9.063545150501672865e-01	1.568186315149509766e+13	2.101330897838679768e+00	5.769069284656262830e-14	1.383090465865382038e-17	1.555036524318053516e+13	2.057305313684048897e+00	5.472571048130743901e-14	5.976010441983976816e-17
-8.996655518394648388e-01	1.609012489682312500e+13	2.096942829072294678e+00	5.751515231547204507e-14	1.364667639494996925e-17	1.566902076089395703e+13	2.083211878355254676e+00	5.679536384170779874e-14	0.000000000000000000e+00
-8.929765886287625021e-01	1.652607077895837891e+13	2.092100941214421361e+00	5.732803082911701524e-14	1.344616069383906512e-17	1.673814099578705078e+13	2.069676292280020924e+00	5.525944666023161395e-14	2.251967980868235270e-17
-8.862876254180601654e-01	1.693702687395280664e+13	2.089941795798407664e+00	5.723463154942338709e-14	1.331065140358438571e-17	1.743714119599970117e+13	2.052971805039202291e+00	5.493321088243723480e-14	2.339544513457555888e-17
-8.795986622073578287e-01	1.738775214726172656e+13	2.086353511943062511e+00	5.709517923372774281e-14	1.314428708961019426e-17	1.771577000964549609e+13	2.039418934074224143e+00	5.248416240788221220e-14	0.000000000000000000e+00
-8.729096989966554920e-01	1.781002676630356641e+13	2.085087473792721635e+00	5.703436176893892509e-14	1.302793066434056470e-17	1.789163675640744531e+13	2.062382351401439884e+00	5.764107424151884449e-14	0.000000000000000000e+00
-8.662207357859531554e-01	1.827581257057049219e+13	2.082260352116123592e+00	5.692311684158052314e-14	1.288466081579220358e-17	1.852966012239194141e+13	2.067270818458024628e+00	5.946104377146822758e-14	2.352614594538324510e-17
-8.595317725752508187e-01	1.872347936982120312e+13	2.080600722486968923e+00	5.684996647011716176e-14	1.276373860639735710e-17	1.885235950149175781e+13	2.057161426628154377e+00	5.575122311938199036e-14	0.000000000000000000e+00
-8.528428093645484820e-01	1.919363610023191016e+13	2.078809236136082816e+00	5.677438088423759751e-14	1.264891368907090857e-17	1.861304879986571875e+13	2.062402509393650440e+00	5.579895421448904460e-14	2.406388642413486611e-17
-8.461538461538461453e-01	1.967865313261591016e+13	2.076028557466006230e+00	5.666470277753971071e-14	1.251396554557925730e-17	1.942764009426605859e+13	2.073340571260118725e+00	6.043020793379659806e-14	2.491822558712189343e-17
-8.394648829431438086e-01	2.015077999218440625e+13	2.074962439229546263e+00	5.661312985565725702e-14	1.241839104847671661e-17	2.033257994330124219e+13	2.074331326485891136e+00	5.747693875425379885e-14	0.000000000000000000e+00
-8.327759197324414719e-01	2.066218951960257422e+13	2.071964847121818387e+00	5.649765161164293598e-14	1.228903520241926746e-17	2.085231136724505859e+13	2.049261514621661728e+00	5.497061168792338377e-14	2.251967980868235270e-17
-8.260869565217391353e-01	2.115844471114995312e+13	2.070000327924202743e+00	5.641580333786633554e-14	1.217984873429343827e-17	2.116999859600150781e+13	2.069108747644912150e+00	5.510859036942544215e-14	0.000000000000000000e+00
-8.193979933110367986e-01	2.166883475783059375e+13	2.068289350119385084e+00	5.634393130841802172e-14	1.208144108905314510e-17	2.153128893577566406e+13	2.070246350202232133e+00	5.629085140873737028e-14	2.034386533441351915e-17
-8.127090301003344619e-01	2.220331022629616016e+13	2.064981858002584048e+00	5.621831524134277344e-14	1.195356338268412773e-17	2.208124907992477734e+13	2.077330789815679424e+00	5.672366010821540967e-14	0.000000000000000000e+00
-8.060200668896321252e-01	2.271909251139685938e+13	2.063447841885389877e+00	5.615188408884641959e-14	1.186083065518857590e-17	2.250175031494664062e+13	2.065744366817709121e+00	5.659225517513639758e-14	0.000000000000000000e+00
-7.993311036789297885e-01	2.326144713883530859e+13	2.061079940869852578e+00	5.605888122075694603e-14	1.175707769911416533e-17	2.342094752428473828e+13	2.063385507861434043e+00	5.636298546782264258e-14	0.000000000000000000e+00
-7.926421404682274519e-01	2.381368569714655859e+13	2.057858421902616808e+00	5.593666763806587069e-14	1.163768073336685921e-17	2.396350630652796094e+13	2.079612298814986548e+00	5.781620405491088029e-14	0.000000000000000000e+00
-7.859531772575251152e-01	2.435154272773446875e+13	2.056414988397923693e+00	5.587424104143192092e-14	1.155320557815287118e-17	2.380753234299393359e+13	2.065809506486911751e+00	5.582403603583720756e-14	0.000000000000000000e+00
-7.792642140468227785e-01	2.491764650740976172e+13	2.053727166267990345e+00	5.577123819709434420e-14	1.144951451204490807e-17	2.450912951229669141e+13	2.060210259342540429e+00	5.368364094107510599e-14	1.718849030295346347e-17
-7.725752508361204418e-01	2.548752567141948828e+13	2.050569413788923878e+00	5.565186538001834265e-14	1.133745824863996135e-17	2.546211328949342969e+13	2.074465894868451787e+00	5.590422406894228141e-14	0.000000000000000000e+00
-7.658862876254181051e-01	2.604522981965637891e+13	2.049116382701453354e+00	5.558991887724274977e-14	1.125804730742681378e-17	2.612260043810485547e+13	2.090717654562824990e+00	5.663798053862480687e-14	0.000000000000000000e+00
-7.591973244147156574e-01	2.662897050061088281e+13	2.046413311788384704e+00	5.548708062608520108e-14	1.115925097013628651e-17	2.663469677292427344e+13	2.082932341566902767e+00	5.598474374273414728e-14	0.000000000000000000e+00
-7.525083612040133207e-01	2.721663109352244141e+13	2.043189545295157394e+00	5.536627325825510325e-14	1.105149595220441123e-17	2.720561445762825781e+13	2.068654937835572305e+00	5.598302380053290708e-14	0.000000000000000000e+00
-7.458193979933109841e-01	2.779107929118430469e+13	2.041688998909080066e+00	5.530338709398546655e-14	1.097554700419268020e-17	2.862379330788201562e+13	2.059981432379720534e+00	5.580114360090639045e-14	0.000000000000000000e+00
-7.391304347826086474e-01	2.838726375737087500e+13	2.039229954961203184e+00	5.520934978392281528e-14	1.088546209375864659e-17	2.898658988972841797e+13	2.054866992788158875e+00	5.512923435212933267e-14	4.137045785303484590e-17
-7.324414715719063107e-01	2.899182047051060547e+13	2.035861887589996755e+00	5.508451878541536702e-14	1.078011227041599210e-17	2.907776947447158594e+13	2.048454538516934598e+00	5.499608802105070573e-14	2.966539309395895872e-17
-7.257525083612039740e-01	2.958117037606112109e+13	2.034186900354455041e+00	5.501635225215482788e-14	1.070486343241316409e-17	2.968649902912319531e+13	2.060437549831710680e+00	5.461759712099526675e-14	1.691236997680159937e-17
-7.190635451505016373e-01	3.018477956788432812e+13	2.032189031431560267e+00	5.493828707757217298e-14	1.062638811470458996e-17	3.047065384579125781e+13	2.072047966193545143e+00	5.512344393175551795e-14	1.427518686177491504e-17
-7.123745819397993007e-01	3.080341132791139844e+13	2.028770555479920024e+00	5.481258654219100766e-14	1.052462363992449611e-17	3.137574951297169141e+13	2.046118708635573658e+00	5.561593226758077428e-14	0.000000000000000000e+00
-7.056856187290969640e-01	3.140772852818496094e+13	2.026666852662484697e+00	5.473062079813626813e-14	1.044555257297362444e-17	3.213567460803206641e+13	2.042880861714567065e+00	5.611075266031511562e-14	1.619684663162922241e-17
-6.989966555183946273e-01	3.201493933766840625e+13	2.025185479569761693e+00	5.467023713794749791e-14	1.037876915408319042e-17	3.280686126929335938e+13	2.023158838756605515e+00	5.506809105034463167e-14	2.970933346316761376e-17
-6.923076923076922906e-01	3.264186634890099609e+13	2.022068348571605778e+00	5.455538952614271480e-14	1.028594443751111904e-17	3.283392168720875781e+13	2.028490130387165635e+00	5.349648242303044848e-14	0.000000000000000000e+00
-6.856187290969899539e-01	3.326177270650743359e+13	2.019311233759324864e+00	5.445218916860785571e-14	1.019939844983924991e-17	3.407275385212082422e+13	2.023142064951863883e+00	5.315667869048879797e-14	0.000000000000000000e+00
-6.789297658862876172e-01	3.387231380313408203e+13	2.018039108100369017e+00	5.439908778211162031e-14	1.013857258993597305e-17	3.470337585619919922e+13	2.028673038552213814e+00	5.527045896949943796e-14	0.000000000000000000e+00
-6.722408026755852806e-01	3.449951029331992188e+13	2.015709586655848096e+00	5.431119992501624292e-14	1.006188649740362921e-17	3.491882041188991016e+13	2.047161110325087741e+00	5.450318774178071630e-14	1.234950183056775010e-17
-6.655518394648829439e-01	3.513246625754843750e+13	2.012459094548462168e+00	5.419223694130543085e-14	9.970647751797499038e-18	3.640368942837039844e+13	2.010542579469726476e+00	5.367095428056939840e-14	0.000000000000000000e+00
-6.588628762541806072e-01	3.575054575605328906e+13	2.010726263703563887e+00	5.412401533467758101e-14	9.904677453972798419e-18	3.633289605098207812e+13	2.024110728119481006e+00	5.242969467202837924e-14	0.000000000000000000e+00
-6.521739130434782705e-01	3.637222724809436719e+13	2.009328114095307427e+00	5.406763822812176738e-14	9.845481245923847102e-18	3.665437485460981250e+13	1.995605297807224732e+00	5.414746294346726530e-14	0.000000000000000000e+00
-6.454849498327759338e-01	3.700933336821050781e+13	2.006342903682218903e+00	5.395830209715535259e-14	9.761630242488871665e-18	3.655236590876191406e+13	2.001021288428596279e+00	5.207054205287096882e-14	0.000000000000000000e+00
-6.387959866220735972e-01	3.763918738233231250e+13	2.003658848167834794e+00	5.385873529925263403e-14	9.682938490724382417e-18	3.747706869257069531e+13	1.992109345448971780e+00	5.388113597566851038e-14	0.000000000000000000e+00
-6.321070234113712605e-01	3.825762513183339844e+13	2.002506329236914961e+00	5.381073330300731806e-14	9.629551930274429155e-18	3.835302636656333594e+13	1.999393814229858624e+00	5.331690081022675147e-14	0.000000000000000000e+00
-6.254180602006689238e-01	3.888712652838203906e+13	2.000625468715435673e+00	5.373887538071941325e-14	9.565726155785542215e-18	3.935161292097718750e+13	1.996881810863996076e+00	5.369827513356716654e-14	2.376414126133823003e-17
-6.187290969899665871e-01	3.952449623584785938e+13	1.997484839454874095e+00	5.362471997462327100e-14	9.482494557588670891e-18	3.916691647930974219e+13	2.008170378695698588e+00	5.331501734608314428e-14	1.268427748260121262e-17
-6.120401337792642504e-01	4.014843967995427344e+13	1.995459056070630455e+00	5.354773122411987132e-14	9.417233138466993933e-18	3.948159122392196875e+13	2.011398325862913339e+00	5.360116682575245085e-14	0.000000000000000000e+00
-6.053511705685619138e-01	4.076675165319083594e+13	1.994467225504996000e+00	5.350581225393206653e-14	9.369117707329877978e-18	4.034290199224824219e+13	1.976394117358987845e+00	5.210543797830475296e-14	1.189598905147910562e-17
-5.986622073578595771e-01	4.139760455375925781e+13	1.992185992395084426e+00	5.342104598251175099e-14	9.301701129564562590e-18	4.099263768882757812e+13	1.994707069966748181e+00	5.403792289237523116e-14	0.000000000000000000e+00
-5.919732441471572404e-01	4.202924686335493750e+13	1.989184404846980891e+00	5.331193243744746823e-14	9.223432171830544756e-18	4.179021883568994531e+13	1.993074175397250292e+00	5.284713126561981264e-14	0.000000000000000000e+00
-5.852842809364549037e-01	4.264581691951988281e+13	1.987647104233311035e+00	5.325185139658311669e-14	9.168357349018929530e-18	4.198886100136951562e+13	2.012331748387719887e+00	5.352872653703913269e-14	0.000000000000000000e+00
-5.785953177257525670e-01	4.326072066977796094e+13	1.986642017562391560e+00	5.321006284328618880e-14	9.122357951282343828e-18	4.286383182710842188e+13	1.989898604171343788e+00	5.435553932301465703e-14	9.955508567904506157e-18
-5.719063545150502303e-01	4.388682281948126562e+13	1.984150229345218897e+00	5.311865563074550118e-14	9.054105591638328892e-18	4.332224881084163281e+13	1.994050211233592274e+00	5.339749080600053882e-14	3.295711163907045049e-17
-5.652173913043478937e-01	4.450909585269685156e+13	1.981354743587985023e+00	5.301684113205167897e-14	8.981498254289428878e-18	4.428673716110591406e+13	2.015229867404364050e+00	5.486552987964625659e-14	0.000000000000000000e+00
-5.585284280936455570e-01	4.511623718125685156e+13	1.980118666349994561e+00	5.296735043539813046e-14	8.933241144441417418e-18	4.422459169078678125e+13	1.993731505258246495e+00	5.290733522860624729e-14	1.213596577586052770e-17
-5.518394648829432203e-01	4.572328931238765625e+13	1.979098277574710130e+00	5.292551935294155692e-14	8.889014277837165522e-18	4.490427044097175000e+13	1.979187084408196462e+00	5.202268579139148718e-14	0.000000000000000000e+00
-5.451505016722408836e-01	4.633965746027303906e+13	1.976551396652871162e+00	5.283263829015710053e-14	8.822102233574243760e-18	4.570696761694102344e+13	1.972825091154104982e+00	5.207915998686305871e-14	1.060750661013502406e-17
-5.384615384615385469e-01	4.694984328801397656e+13	1.973908017665452430e+00	5.273630604016550967e-14	8.754008073920445829e-18	4.593103411000994531e+13	1.969360175948077885e+00	5.184472498735574412e-14	0.000000000000000000e+00
-5.317725752508362103e-01	4.754487579651567969e+13	1.972832812526982504e+00	5.269263850843139162e-14	8.710067991953805002e-18	4.623207476690076562e+13	1.961464886448774925e+00	5.010439910887868864e-14	0.000000000000000000e+00
-5.250836120401337626e-01	4.813951499534194531e+13	1.971867718431813188e+00	5.265305455323561940e-14	8.668426512110824694e-18	4.670290526288314062e+13	1.954989473693400592e+00	5.203878764626976127e-14	2.036992433019197333e-17
-5.183946488294314259e-01	4.874196080687045312e+13	1.969376332976529476e+00	5.256238157976747150e-14	8.604304289767337556e-18	4.822966339078210938e+13	1.971426676816711243e+00	5.140160773209057593e-14	9.979099820435086092e-18
-5.117056856187290892e-01	4.933758150754786719e+13	1.966792013805391592e+00	5.246839139135300724e-14	8.539048391507009825e-18	4.790680819353689062e+13	1.969056387246524098e+00	5.154531101120360178e-14	1.074280643934593200e-17
-5.050167224080267525e-01	4.991764808136637500e+13	1.965766864994842322e+00	5.242676911959239073e-14	8.497488150180777773e-18	4.958522931628075000e+13	1.963836920182860935e+00	5.211262074199497540e-14	0.000000000000000000e+00
-4.983277591973244158e-01	5.049561481442274219e+13	1.964938818020916411e+00	5.239211462361697698e-14	8.459417838026993182e-18	4.920796761660434375e+13	1.950807785170545650e+00	5.194203984371959539e-14	0.000000000000000000e+00
-4.916387959866220791e-01	5.108030114972335156e+13	1.962599723675598984e+00	5.230687386423420577e-14	8.399299304833151871e-18	5.094087315085198438e+13	1.938170541098195754e+00	5.036315330494296115e-14	0.000000000000000000e+00
-4.849498327759197425e-01	5.165886053322756250e+13	1.959990238932155959e+00	5.221237620168772107e-14	8.335411589926014894e-18	5.158931036288682031e+13	1.933217762783568494e+00	5.134302826917472952e-14	0.000000000000000000e+00
-4.782608695652174058e-01	5.222130544823488281e+13	1.958901717129726938e+00	5.216894062274971503e-14	8.294348097065208570e-18	5.282720761892644531e+13	1.928827967147107580e+00	5.108938084044240360e-14	1.941883468975531035e-17
-4.715719063545150691e-01	5.277882279763047656e+13	1.958264943815866799e+00	5.214098414359957420e-14	8.260423982492716142e-18	5.310721282618975000e+13	1.934097895064225359e+00	5.129559122395146889e-14	1.735445166208778269e-17
-4.648829431438127324e-01	5.334197743427425781e+13	1.956188899498994216e+00	5.206486700509202344e-14	8.205706087931235474e-18	5.299372527696511719e+13	1.937306515470083035e+00	5.177218496306046572e-14	9.862248534481513847e-18
-4.581939799331103957e-01	5.390080004186244531e+13	1.953514822689596198e+00	5.196851626194659683e-14	8.142435069640006465e-18	5.389965197425378125e+13	1.926942377953079655e+00	5.265012785178936596e-14	0.000000000000000000e+00
-4.515050167224080591e-01	5.444334997854342188e+13	1.952229595506507653e+00	5.191875110249068198e-14	8.099774099682481796e-18	5.465396761608071094e+13	1.946720445502436947e+00	5.163317168721391851e-14	1.769411222889054544e-17
-4.448160535117057224e-01	5.497729629255533594e+13	1.951775495732686272e+00	5.189715761485303188e-14	8.069659802944113367e-18	5.458509599581864844e+13	1.957541639629394981e+00	5.156518590936085739e-14	9.839205897718705675e-18
-4.381270903010033857e-01	5.551514636515957031e+13	1.950091143715583675e+00	5.183445127729252699e-14	8.021974926689078411e-18	5.601057232921504688e+13	1.938000185485845517e+00	4.991601243139672269e-14	8.177048784900210417e-18
-4.314381270903010490e-01	5.605118548537782031e+13	1.947393877074488966e+00	5.173761722913498924e-14	7.959777378592463201e-18	5.708540589610546875e+13	1.926520824142843313e+00	5.220717846581000388e-14	9.154739400486103801e-18
-4.247491638795987123e-01	5.657188917113732812e+13	1.945772154477555027e+00	5.167680138930253064e-14	7.913406417309597442e-18	5.683092889499513281e+13	1.946117959831671129e+00	5.193137354597048563e-14	1.724923898578103803e-17
-4.180602006688963757e-01	5.707999559715205469e+13	1.945395429633036022e+00	5.165799421554414355e-14	7.885396970812964222e-18	5.724763855514605469e+13	1.946535906365888913e+00	5.178291946182383638e-14	8.884346253636304352e-18
-4.113712374581940390e-01	5.758896248263729688e+13	1.944216715127133455e+00	5.161248594604649674e-14	7.846138113831773630e-18	5.758817911189267969e+13	1.942040429751679786e+00	5.198247669277416226e-14	1.692390261152263981e-17
-4.046822742474917023e-01	5.809862987029818750e+13	1.941645766225239322e+00	5.152016780937660814e-14	7.787024636778128544e-18	5.804233706631860156e+13	1.940838070735505960e+00	5.220449750624988840e-14	0.000000000000000000e+00
-3.979933110367892546e-01	5.859552757864738281e+13	1.939594189412943814e+00	5.144515150154274992e-14	7.735563415658886228e-18	5.919617043292085156e+13	1.938526282285076840e+00	5.125973987583295606e-14	8.791607774997093832e-18
-3.913043478260869179e-01	5.907647293584960156e+13	1.939079878008930446e+00	5.142187956337997805e-14	7.706443342685569767e-18	5.894299191635577344e+13	1.963675906968632257e+00	5.281326358562746901e-14	8.541947513638149244e-18
-3.846153846153845812e-01	5.955362440814942188e+13	1.938435207708308905e+00	5.139447787963327834e-14	7.675763198681894349e-18	5.911823539053596875e+13	1.968875342094422720e+00	5.200403877089043728e-14	0.000000000000000000e+00
-3.779264214046822445e-01	6.003282812601679688e+13	1.936238350061836533e+00	5.131496930671590363e-14	7.623106180705243529e-18	6.053324593850048438e+13	1.953622076523367612e+00	5.185411449194510734e-14	8.847017067696653419e-18
-3.712374581939799079e-01	6.050341437128083594e+13	1.933793176022117644e+00	5.122696533832877006e-14	7.567059474626299097e-18	6.076925848938240625e+13	1.942425672772264855e+00	5.068800150656515270e-14	0.000000000000000000e+00
-3.645484949832775712e-01	6.095659787562015625e+13	1.932858240089702528e+00	5.118970438326225571e-14	7.532736050930759137e-18	6.164433319388460156e+13	1.928653577682478470e+00	5.031251909823798125e-14	2.496909650879194730e-17
-3.578595317725752345e-01	6.140020634873111719e+13	1.932605653664120293e+00	5.117559361052814466e-14	7.508385088002882483e-18	6.184154702656488281e+13	1.915252280895282100e+00	5.041932973855968399e-14	0.000000000000000000e+00
-3.511705685618728978e-01	6.184481022400717969e+13	1.931049264238843488e+00	5.111780188207798479e-14	7.465752094514227313e-18	6.251107162760871875e+13	1.903090886939564630e+00	5.041602347662384977e-14	0.000000000000000000e+00
-3.444816053511705611e-01	6.228554677560928125e+13	1.928447751803516574e+00	5.102477691865346311e-14	7.408456423235352854e-18	6.292409359165208594e+13	1.928091729571108193e+00	5.127113021323652798e-14	0.000000000000000000e+00
-3.377926421404682245e-01	6.271038345234568750e+13	1.926860497195679534e+00	5.096574432083450651e-14	7.365662196716431338e-18	6.337495339533396094e+13	1.944157893040913132e+00	5.207161547091132396e-14	7.842048648461096081e-18
-3.311036789297658878e-01	6.312022854228350781e+13	1.926648542640376549e+00	5.095307845330877878e-14	7.342507703399020106e-18	6.344192922815994531e+13	1.932743842966469616e+00	4.969657727858641483e-14	8.006045863542983404e-18
-3.244147157190635511e-01	6.352696951658128906e+13	1.925864436323764473e+00	5.092137735102111301e-14	7.311508260190772663e-18	6.427472527588043750e+13	1.940656617556046681e+00	5.128055169203585150e-14	1.516236653837219171e-17
-3.177257525083612144e-01	6.393328565140019531e+13	1.923532085741694653e+00	5.083761279173496708e-14	7.258871564462448332e-18	6.425740349205120312e+13	1.932609536885790735e+00	5.156947062795199449e-14	1.627583675725159873e-17
-3.110367892976588777e-01	6.432816496758251562e+13	1.921283623568805110e+00	5.075652589148342017e-14	7.207534523029162945e-18	6.517680845891646875e+13	1.923179329472080701e+00	5.118805975533921710e-14	7.298405761219427365e-18
-3.043478260869565410e-01	6.470513093369691406e+13	1.920632478479653349e+00	5.072916468015773519e-14	7.178770175210678482e-18	6.446786186708954688e+13	1.918697014416353763e+00	4.998142496538141448e-14	8.322490364078276322e-18
-2.976588628762542044e-01	6.507263763899314062e+13	1.920453516610073352e+00	5.071787688118967901e-14	7.156818774311286419e-18	6.578185031746017969e+13	1.914839781985377742e+00	5.002244877747293967e-14	7.812950137706140069e-18
-2.909698996655518677e-01	6.543978604760220312e+13	1.918846380323656842e+00	5.065866015963879346e-14	7.115057036518706481e-18	6.509038132760742188e+13	1.916580154236392719e+00	5.037908187102827569e-14	0.000000000000000000e+00
-2.842809364548495310e-01	6.580126885909514062e+13	1.916274586959569870e+00	5.056689071779855174e-14	7.059935136768426971e-18	6.633401788533558594e+13	1.912617797442926149e+00	5.048565736049289973e-14	1.530378741885772658e-17
-2.775919732441471943e-01	6.614606190286815625e+13	1.914805011916649979e+00	5.051210023524218866e-14	7.020298474888822009e-18	6.628768795677376562e+13	1.912096930620848401e+00	5.065635299300040159e-14	8.241056994566747676e-18
-2.709030100334448576e-01	6.647523185425035938e+13	1.914717979648872470e+00	5.050392823467662673e-14	7.000070507283323147e-18	6.640849895883150000e+13	1.912915581242751406e+00	5.058942969152475038e-14	8.490282508515337730e-18
-2.642140468227425210e-01	6.679987341756798438e+13	1.914044867305944475e+00	5.047621466536193785e-14	6.971857461339001509e-18	6.627397595997933594e+13	1.920005014604748039e+00	5.061889823939151620e-14	1.489754671262348468e-17
-2.575250836120401843e-01	6.712292549838386719e+13	1.911772543670832158e+00	5.039469297161730952e-14	6.921560233765532971e-18	6.607507409739096094e+13	1.929233316479804117e+00	5.037925996839026436e-14	7.113479939566907250e-18
-2.508361204013378476e-01	6.743441286303337500e+13	1.909491961238380497e+00	5.031275586673013987e-14	6.871238127994448350e-18	6.789180979385787500e+13	1.910340001048073555e+00	5.017871238624863232e-14	7.741139934234575400e-18
-2.441471571906355109e-01	6.772746036398832812e+13	1.908826736496364695e+00	5.028515741430048360e-14	6.843393025384700055e-18	6.816950369863139062e+13	1.910728740811086679e+00	5.030115740153004065e-14	0.000000000000000000e+00
-2.374581939799331742e-01	6.800909567314728125e+13	1.908809646648827796e+00	5.027952966901088126e-14	6.824651328125320356e-18	6.778510033395798438e+13	1.911437539765443949e+00	5.006654313513773498e-14	0.000000000000000000e+00
-2.307692307692308376e-01	6.828874038154785156e+13	1.907432079096344157e+00	5.022822764193368872e-14	6.787252146908405835e-18	6.797592562267703125e+13	1.902254327187945737e+00	4.929647746299519320e-14	1.573034798318726161e-17
-2.240802675585283898e-01	6.856308426381024219e+13	1.904866906179907060e+00	5.013687194977253489e-14	6.733563819176683914e-18	6.888325468327483594e+13	1.902675106939573091e+00	5.159382930802485418e-14	7.886105101542338108e-18
-2.173913043478260532e-01	6.882136270776859375e+13	1.903199240465085929e+00	5.007560791003068036e-14	6.692312440896261715e-18	6.871528272254587500e+13	1.896089182574480558e+00	5.028883363624095914e-14	0.000000000000000000e+00
-2.107023411371237165e-01	6.906233786507656250e+13	1.903101558176252928e+00	5.006724843526377841e-14	6.672758494557371935e-18	6.908472754526192188e+13	1.897003612458927790e+00	5.024737038538319686e-14	0.000000000000000000e+00
-2.040133779264213798e-01	6.929602542248890625e+13	1.902755359011734093e+00	5.005068576731009786e-14	6.649911678251272186e-18	6.995891928027391406e+13	1.904075025046762404e+00	4.952078644305538809e-14	0.000000000000000000e+00
-1.973244147157190431e-01	6.952770947891225000e+13	1.900731227155649572e+00	4.997766927246124954e-14	6.604142278590023222e-18	6.985348233522736719e+13	1.903512854060558590e+00	5.016341498780062094e-14	0.000000000000000000e+00
-1.906354515050167064e-01	6.974960133495859375e+13	1.898257923610616293e+00	4.988940481102211209e-14	6.552283020135063705e-18	6.951494144467999219e+13	1.909830126653110360e+00	5.058039531633535822e-14	0.000000000000000000e+00
-1.839464882943143698e-01	6.995307168265714844e+13	1.897290421699931340e+00	4.985176998449328575e-14	6.521097935488398197e-18	6.917390746380615625e+13	1.907343704693199804e+00	5.038591130472238140e-14	0.000000000000000000e+00
-1.772575250836120331e-01	7.014204341761756250e+13	1.897425744055711405e+00	4.985137870962360896e-14	6.505080820620139329e-18	6.947525975698760156e+13	1.897479333633462106e+00	4.984782825287452236e-14	0.000000000000000000e+00
-1.705685618729096964e-01	7.032666260567882812e+13	1.896524679965268856e+00	4.981622111731119101e-14	6.475014030847099074e-18	7.006643380059200781e+13	1.899892840820220696e+00	4.962381814653989489e-14	1.488216752191909703e-17
-1.638795986622073597e-01	7.050737195861992188e+13	1.894066073469945710e+00	4.972857670252171119e-14	6.423779353078750591e-18	7.003176426324289844e+13	1.888503560668463921e+00	4.925881684688170835e-14	8.129691359505037077e-18
-1.571906354515050230e-01	7.067423558471423438e+13	1.891974315932037243e+00	4.965315220731581620e-14	6.377588426389743509e-18	7.115565457623965625e+13	1.889027444588225579e+00	4.906577619741094215e-14	7.336550739065522429e-18
-1.505016722408026864e-01	7.082235593561075000e+13	1.891618978878648605e+00	4.963619455584816906e-14	6.355079304731889042e-18	7.116941851241590625e+13	1.894037738594132270e+00	5.031623668368361709e-14	0.000000000000000000e+00
-1.438127090301003497e-01	7.095933598150875000e+13	1.891668638726256013e+00	4.963301318984012085e-14	6.338156521466184393e-18	7.047792355287220312e+13	1.883678904515776686e+00	4.916790275065886371e-14	1.476486551780644703e-17
-1.371237458193980130e-01	7.109336720625068750e+13	1.890151195282049335e+00	4.957713104412008881e-14	6.300041048870182296e-18	7.128503557629431250e+13	1.882605050221677123e+00	4.905200188065781767e-14	0.000000000000000000e+00
-1.304347826086956763e-01	7.122053488432525000e+13	1.887523435542035832e+00	4.948375895786276700e-14	6.246919625430207402e-18	7.095786941035995312e+13	1.875872379404058599e+00	4.858361322587399953e-14	7.574064971625196086e-18
-1.237458193979933396e-01	7.133088443996212500e+13	1.885977336136045235e+00	4.942670500915880503e-14	6.208481267789711704e-18	7.130025381516035938e+13	1.870867530769496856e+00	4.881023842122510769e-14	7.755396177207382593e-18
-1.170568561872910029e-01	7.142371899672923438e+13	1.886045763966891720e+00	4.942407815488588750e-14	6.191937833267461568e-18	7.136982661707646875e+13	1.866703347558402282e+00	4.899041503711341508e-14	0.000000000000000000e+00
-1.103678929765886663e-01	7.150855599430035938e+13	1.885762104839797004e+00	4.940972665636434492e-14	6.170708079370015641e-18	7.100149849106895312e+13	1.889954956108744977e+00	4.959168963034492182e-14	7.533417037967101617e-18
-1.036789297658863296e-01	7.159042300914445312e+13	1.883688397801434933e+00	4.933509429600355883e-14	6.125371434990017306e-18	7.144516469037184375e+13	1.892387750052486384e+00	4.834080619409967284e-14	0.000000000000000000e+00
-9.698996655518399290e-02	7.166215215194200000e+13	1.881145721101920909e+00	4.924453778608613179e-14	6.073738908045702618e-18	7.096106368234040625e+13	1.889408348685710060e+00	4.897610453373885594e-14	7.349354492536839881e-18
-9.030100334448165622e-02	7.171538927231635938e+13	1.880194331216906933e+00	4.920751092715343426e-14	6.043567201399491571e-18	7.132695065740362500e+13	1.894294970962234315e+00	4.923088079382031101e-14	1.473088937778806663e-17
-8.361204013377931954e-02	7.175333843438389062e+13	1.880456979400102036e+00	4.921146958665910603e-14	6.029781518892680047e-18	7.213954228560543750e+13	1.879670948356407356e+00	4.793050431444734195e-14	1.574470973000101880e-17
-7.692307692307698286e-02	7.178578160279621875e+13	1.879678754627449155e+00	4.918047255462034900e-14	6.002062951585551064e-18	7.151569837085128125e+13	1.877530707099920537e+00	4.854813000798032624e-14	0.000000000000000000e+00
-7.023411371237464618e-02	7.181410616118867188e+13	1.877186254617671191e+00	4.909168009879345242e-14	5.951359521361037039e-18	7.073912670392490625e+13	1.883758121081448911e+00	4.904822369111193989e-14	7.842048648461096081e-18
-6.354515050167230950e-02	7.182922054635743750e+13	1.874939826087355765e+00	4.901104231562030038e-14	5.903969384141019399e-18	7.032672801246363281e+13	1.890830569537367500e+00	4.879912386872929588e-14	0.000000000000000000e+00
-5.685618729096986179e-02	7.182543981385542188e+13	1.874541030904023575e+00	4.899262447525489645e-14	5.881362600758447773e-18	7.126722036833832812e+13	1.881067802194472005e+00	4.876648634488010340e-14	7.248158561486420418e-18
-5.016722408026752511e-02	7.180911601729431250e+13	1.874764723214173090e+00	4.899529029868227903e-14	5.867136565172296870e-18	7.154748527251053125e+13	1.883754480260588116e+00	4.802797536677327643e-14	2.377657049781876574e-17
-4.347826086956518843e-02	7.178892671854935938e+13	1.873413313056635499e+00	4.894495485359360872e-14	5.831887599718775052e-18	7.222464496267801562e+13	1.876126757030309733e+00	4.841370493166436958e-14	1.524152186433619605e-17
-3.678929765886285175e-02	7.176268081759189062e+13	1.870683319214493823e+00	4.884807892058875544e-14	5.778232960434727395e-18	7.201514746620357812e+13	1.861719999678150161e+00	4.763611195060346651e-14	1.544427027472983240e-17
-3.010033444816051507e-02	7.172069699290962500e+13	1.868889039370692284e+00	4.878260731955749852e-14	5.737071267458139578e-18	7.206311348529187500e+13	1.858558743075076514e+00	4.845339592646079483e-14	7.642795143781504874e-18
-2.341137123745817838e-02	7.166054627636389062e+13	1.868932009991636001e+00	4.877905960177761319e-14	5.720435162795219600e-18	7.239155216608046875e+13	1.870370017174601607e+00	4.808110599909845659e-14	7.519964507542160105e-18
-1.672240802675584170e-02	7.159073544108010938e+13	1.868900744709917072e+00	4.877312480017945869e-14	5.702853206915598997e-18	7.237763241175906250e+13	1.856964470617928686e+00	4.795574261301466001e-14	0.000000000000000000e+00
-1.003344481605350502e-02	7.151778592886651562e+13	1.866971434256111451e+00	4.870324995024083009e-14	5.660033128884927462e-18	7.113770951982903125e+13	1.873400899161439925e+00	4.769197552797835695e-14	1.488054158861614519e-17
-3.344481605351168341e-03	7.143636856714862500e+13	1.864207309405223834e+00	4.860511933763440707e-14	5.606108087535440853e-18	7.182497141975684375e+13	1.849550238470696328e+00	4.804130128561234346e-14	0.000000000000000000e+00
3.344481605351168341e-03	7.133745014549896875e+13	1.862961762981931502e+00	4.855806565309112601e-14	5.572358192545617522e-18	7.254812343250473438e+13	1.838438709560733963e+00	4.809230734769962755e-14	0.000000000000000000e+00
1.003344481605350502e-02	7.122204646277381250e+13	1.863282780985265230e+00	4.856386042251471123e-14	5.559431792092974796e-18	7.268791827860918750e+13	1.839455233923291244e+00	4.667663311122097837e-14	7.684635263181767167e-18
1.672240802675584170e-02	7.109970459224609375e+13	1.862809867836249023e+00	4.854299900498528253e-14	5.536013681233695543e-18	7.234233960182846875e+13	1.839109063255991439e+00	4.725275120409387009e-14	0.000000000000000000e+00
2.341137123745817838e-02	7.097404386392414062e+13	1.860365666397454154e+00	4.845566932978010785e-14	5.486483589466443598e-18	7.115539487933075000e+13	1.854538134200466093e+00	4.803780898209254790e-14	8.067394873991586852e-18
3.010033444816051507e-02	7.083731723093264062e+13	1.857778643000517871e+00	4.836338556069185425e-14	5.435046699697378293e-18	7.057281680341396875e+13	1.854495015210915199e+00	4.871522250142509768e-14	0.000000000000000000e+00
3.678929765886285175e-02	7.068224220121171875e+13	1.857115029367010672e+00	4.833586614378876182e-14	5.409053190523592538e-18	7.045031777144756250e+13	1.850814780727106701e+00	4.822000877282363473e-14	7.440247569299662342e-18
4.347826086956518843e-02	7.051312528373603125e+13	1.857507334321578440e+00	4.834401832836500029e-14	5.397049360051716228e-18	7.009484464243432812e+13	1.848694166446168685e+00	4.662666379108832073e-14	8.129691359505037077e-18
5.016722408026752511e-02	7.033937633625678125e+13	1.856446477226561198e+00	4.830326140158916310e-14	5.365887040549613999e-18	6.950629353761096094e+13	1.860384364098685905e+00	4.855008486750820706e-14	7.574064971625196086e-18
5.685618729096986179e-02	7.016126510223548438e+13	1.853616788324506270e+00	4.820280367316569327e-14	5.311379408402117125e-18	6.961702829959991406e+13	1.861102056172463604e+00	4.811251052158942103e-14	0.000000000000000000e+00
6.354515050167219847e-02	6.996958104860898438e+13	1.851413143788336768e+00	4.812330786298795445e-14	5.265102435800796379e-18	6.974092969487509375e+13	1.857111060780679335e+00	4.843366698393939558e-14	0.000000000000000000e+00
7.023411371237453515e-02	6.975973286887214062e+13	1.851292607904318155e+00	4.811400947687278530e-14	5.246274536357285339e-18	6.988550296410499219e+13	1.842957970615795471e+00	4.659704614720014493e-14	0.000000000000000000e+00
7.692307692307687184e-02	6.953883278027695312e+13	1.851514463933991772e+00	4.811634795820045895e-14	5.231994476945845842e-18	6.970381900658225781e+13	1.861035941684615613e+00	4.857542581563831204e-14	8.810000259882023959e-18
8.361204013377920852e-02	6.931494807956669531e+13	1.849775945723977744e+00	4.805263086712189054e-14	5.191955837831959062e-18	6.949639908537853125e+13	1.857069235740182123e+00	4.808717139951788423e-14	0.000000000000000000e+00
9.030100334448154520e-02	6.908487680563743750e+13	1.846758343614635534e+00	4.794567544416316230e-14	5.135088546234268636e-18	6.817386660670213281e+13	1.844766678127735204e+00	4.823249255009867789e-14	0.000000000000000000e+00
9.698996655518388188e-02	6.883911830245627344e+13	1.845120963286407401e+00	4.788512612621059330e-14	5.096322377193765986e-18	6.844748327000465625e+13	1.842808891699577067e+00	4.671544168955886954e-14	7.945622875893601182e-18
1.036789297658862186e-01	6.857649771905142969e+13	1.845418285809949710e+00	4.788982152932588735e-14	5.082964161836099382e-18	6.871169890520152344e+13	1.829840201449969284e+00	4.588475980139975221e-14	0.000000000000000000e+00
1.103678929765885552e-01	6.830609078925353125e+13	1.845206227042447189e+00	4.787743510691406736e-14	5.062977275362683793e-18	6.792149315055450781e+13	1.855865739426149519e+00	4.848739645853920199e-14	0.000000000000000000e+00
1.170568561872908919e-01	6.803344191913923438e+13	1.842782253957547578e+00	4.779045377123294805e-14	5.014028020311333918e-18	6.709422864699598438e+13	1.858700090979953812e+00	4.819649272921679153e-14	0.000000000000000000e+00
1.237458193979932286e-01	6.775215480188192188e+13	1.839841494942414446e+00	4.768590319829629620e-14	4.958284767431905627e-18	6.753579130133615625e+13	1.834674221173891340e+00	4.708332198725773932e-14	0.000000000000000000e+00
1.304347826086955653e-01	6.745381083834698438e+13	1.838898783847265683e+00	4.764862741841185440e-14	4.928665627645558137e-18	6.828551030787274219e+13	1.811704998424754631e+00	4.760856151112774963e-14	0.000000000000000000e+00
1.371237458193979020e-01	6.714105235868458594e+13	1.839385954126661726e+00	4.765961905683733488e-14	4.917781925208399237e-18	6.750099191553225781e+13	1.807906000335960162e+00	4.650374525957954507e-14	0.000000000000000000e+00
1.438127090301002386e-01	6.682367837942745312e+13	1.838482786393848434e+00	4.762380019046896407e-14	4.888796473258389452e-18	6.690046878320507812e+13	1.831009830614533040e+00	4.900542267888293644e-14	8.192957440123751107e-18
1.505016722408025753e-01	6.650366900543252344e+13	1.835482229821954858e+00	4.751718535024112577e-14	4.832442233839156270e-18	6.614397168734335938e+13	1.853580707253796200e+00	4.796099180015529480e-14	0.000000000000000000e+00
1.571906354515049120e-01	6.617222636181731250e+13	1.832935496056008251e+00	4.742571920776617823e-14	4.781977163850224238e-18	6.612813017589552344e+13	1.848364235908912745e+00	4.726945522955830930e-14	0.000000000000000000e+00
1.638795986622072487e-01	6.582350889969444531e+13	1.832712385202468930e+00	4.741255900898244677e-14	4.761807606868997268e-18	6.600035929667657812e+13	1.828809516228206089e+00	4.755765258134446307e-14	8.289724653983480353e-18
1.705685618729095854e-01	6.546386890791053906e+13	1.833050649878597449e+00	4.741840777370866481e-14	4.749023460052337217e-18	6.594766679384478906e+13	1.817379309023344769e+00	4.692830206763343598e-14	1.837901773298549286e-17
1.772575250836119221e-01	6.510218461090105469e+13	1.831259293181658476e+00	4.735246871399547352e-14	4.708588562513891756e-18	6.570900533449110938e+13	1.827058545361609943e+00	4.690199511118027138e-14	0.000000000000000000e+00
1.839464882943142587e-01	6.473618808305421094e+13	1.827944269942868516e+00	4.723502393294231294e-14	4.648337420459245383e-18	6.571614699948812500e+13	1.828720134927594776e+00	4.690562935203653458e-14	0.000000000000000000e+00
1.906354515050165954e-01	6.435610865490245312e+13	1.826115906882318285e+00	4.716757493125913134e-14	4.607390556224517823e-18	6.464583215881423438e+13	1.831573049784687157e+00	4.781358822396391985e-14	0.000000000000000000e+00
1.973244147157189321e-01	6.396009900384532812e+13	1.826468420798312620e+00	4.717367771080882048e-14	4.594818650163683695e-18	6.327725541817496094e+13	1.831495820473446612e+00	4.637606993788354087e-14	9.296203364732024264e-18
2.040133779264214908e-01	6.355736054256673438e+13	1.826229736126863346e+00	4.715992287572973107e-14	4.574681993626301572e-18	6.305303310696114844e+13	1.825586000981640922e+00	4.710743727753287995e-14	0.000000000000000000e+00
2.107023411371238275e-01	6.315391933329138281e+13	1.823500675775749258e+00	4.706214762213405036e-14	4.522316974831702109e-18	6.353045990443162500e+13	1.821335876800796560e+00	4.655272357924415116e-14	1.763862484269374571e-17
2.173913043478261642e-01	6.274328337834300000e+13	1.820303042979142250e+00	4.694841207532515349e-14	4.463880220966325483e-18	6.154157112700114062e+13	1.818022637788333951e+00	4.695491008216279547e-14	9.442107901846651277e-18
2.240802675585285009e-01	6.231680643242421094e+13	1.819429431862874758e+00	4.691295911064062875e-14	4.435561702234715921e-18	6.176405346892482812e+13	1.833806746330695292e+00	4.686178916893332745e-14	0.000000000000000000e+00
2.307692307692308376e-01	6.187757500282318750e+13	1.819980961176274947e+00	4.692562284549383654e-14	4.425797286878899275e-18	6.155068648850614062e+13	1.846493240472052211e+00	4.778227958168406888e-14	1.899068986123654765e-17
2.374581939799331742e-01	6.143579568684200781e+13	1.818730716327790597e+00	4.687756945426000538e-14	4.392870976387623027e-18	6.123492101687610938e+13	1.823683639764718478e+00	4.649778903746839818e-14	0.000000000000000000e+00
2.441471571906355109e-01	6.099278889556806250e+13	1.815274953948223136e+00	4.675503005695541616e-14	4.331512234154358434e-18	6.101269837186114844e+13	1.819703230407311967e+00	4.662021619698429832e-14	9.862248534481513847e-18
2.508361204013378476e-01	6.053901270698627344e+13	1.812749959350296924e+00	4.666372326043571815e-14	4.282198461612434632e-18	6.071233292693388281e+13	1.829072065299638838e+00	4.669132518106092231e-14	0.000000000000000000e+00
2.575250836120401843e-01	6.006948331074107031e+13	1.812825849017772661e+00	4.666010636630436798e-14	4.266541210840667978e-18	6.059541737851050000e+13	1.820309104165066305e+00	4.717104475791344136e-14	0.000000000000000000e+00
2.642140468227425210e-01	5.959205524591334375e+13	1.812954201257566123e+00	4.665833494872693480e-14	4.251740689981585720e-18	6.007332271269546875e+13	1.806234694720635137e+00	4.647556244114305803e-14	1.037236483798917737e-17
2.709030100334448576e-01	5.911509873867212500e+13	1.810427103257469028e+00	4.656698765232961534e-14	4.202882410965154868e-18	5.914921723177724219e+13	1.814775730110276042e+00	4.626884691171402022e-14	2.793175589588619111e-17
2.775919732441471943e-01	5.863418947395960938e+13	1.806807483743232412e+00	4.643863711672379885e-14	4.140039145640577833e-18	5.911488530040998438e+13	1.820727516282791836e+00	4.672613536029742746e-14	1.007459359862106809e-17
2.842809364548495310e-01	5.813940258267306250e+13	1.805465178458457665e+00	4.638697930735751277e-14	4.106593805096084546e-18	5.839204492395251562e+13	1.812949138031356489e+00	4.665155416245114207e-14	1.088160238817468984e-17
2.909698996655518677e-01	5.763167312501957031e+13	1.806065220044156483e+00	4.640087176385782392e-14	4.098320581553813178e-18	5.823261699152905469e+13	1.800289368008880064e+00	4.656342573687864559e-14	0.000000000000000000e+00
2.976588628762542044e-01	5.712163514233256250e+13	1.805028310161259419e+00	4.635960696413975795e-14	4.069257434176910209e-18	5.765905039835340625e+13	1.795119204406663282e+00	4.587541129629882109e-14	0.000000000000000000e+00
3.043478260869565410e-01	5.661253354725121094e+13	1.801391436015241654e+00	4.623055338411748827e-14	4.006993127609736787e-18	5.626725675405208594e+13	1.796345328671651753e+00	4.567246076615317313e-14	0.000000000000000000e+00
3.110367892976588777e-01	5.609505608956259375e+13	1.798480510463383419e+00	4.612582182873571889e-14	3.954185769319627796e-18	5.578396080643830469e+13	1.798692286499889770e+00	4.660447583286258246e-14	2.157242343577748496e-17
3.177257525083612144e-01	5.556285102576420312e+13	1.798457824851868558e+00	4.611847240436597959e-14	3.938628424437503666e-18	5.585605266837125000e+13	1.798213808324127916e+00	4.567024220905178442e-14	0.000000000000000000e+00
3.244147157190635511e-01	5.502338096174403906e+13	1.798658471438461248e+00	4.611873125125632376e-14	3.926242994882988019e-18	5.576611962879136719e+13	1.793115077192984685e+00	4.478605223894111682e-14	0.000000000000000000e+00
3.311036789297658878e-01	5.448593887485246094e+13	1.795953848736644876e+00	4.602098055261811981e-14	3.876957989408522326e-18	5.433178763079882812e+13	1.797664766673114256e+00	4.680952829809020985e-14	0.000000000000000000e+00
3.377926421404682245e-01	5.394640734228560156e+13	1.792036837170907004e+00	4.588218009046521928e-14	3.812402360791962617e-18	5.261986560679634375e+13	1.795853839278182873e+00	4.494011134420017100e-14	1.213596577586052770e-17
3.444816053511705611e-01	5.339429323562321094e+13	1.790676700061540894e+00	4.582951578994325174e-14	3.780812877457731215e-18	5.357139508130260938e+13	1.802596519032732880e+00	4.702151029813243874e-14	0.000000000000000000e+00
3.511705685618728978e-01	5.283064855109256250e+13	1.791339571947509590e+00	4.584513760928576351e-14	3.775448715892700162e-18	5.264749735791171094e+13	1.799352097006138518e+00	4.573053691924635616e-14	0.000000000000000000e+00
3.578595317725752345e-01	5.226675300570989844e+13	1.789980907862779302e+00	4.579262110890924794e-14	3.744690347545365277e-18	5.214381520294296875e+13	1.778172394515115329e+00	4.529045921298227256e-14	0.000000000000000000e+00
3.645484949832775712e-01	5.170536661518603906e+13	1.785913351725249010e+00	4.564862528549725735e-14	3.679747020844758030e-18	5.211285933139310156e+13	1.797925150114150883e+00	4.638801462252737717e-14	1.108205295848317074e-17
3.712374581939799079e-01	5.113620302354517969e+13	1.783095372485444585e+00	4.554663066843486347e-14	3.631120780618928218e-18	5.216360410740779688e+13	1.793455841214143476e+00	4.659029425712175029e-14	0.000000000000000000e+00
3.779264214046822445e-01	5.055373640690485938e+13	1.783384023953193065e+00	4.554942500464579908e-14	3.622552042717998826e-18	4.969534080568914844e+13	1.775187555972515430e+00	4.540922075853542035e-14	1.422695987913378677e-17
3.846153846153845812e-01	4.996714787271909375e+13	1.783225224555933242e+00	4.553720931215661317e-14	3.608827945870520007e-18	4.872056845782890625e+13	1.782154166809939211e+00	4.505469158350568422e-14	0.000000000000000000e+00
3.913043478260869179e-01	4.938496344155227344e+13	1.779730708439670517e+00	4.541243615784763631e-14	3.553196494767810586e-18	4.897979791237366406e+13	1.757335946405127913e+00	4.427871497387666237e-14	0.000000000000000000e+00
3.979933110367892546e-01	4.880052027936125781e+13	1.775797986383732985e+00	4.527273198142857935e-14	3.492538981711239758e-18	4.874739514852694531e+13	1.764439568526347202e+00	4.438298536317208055e-14	0.000000000000000000e+00
4.046822742474915913e-01	4.820374936846321094e+13	1.775150963152661854e+00	4.524381053957421406e-14	3.474254718490992063e-18	4.873246257626029688e+13	1.747753793623051832e+00	4.422673626779791092e-14	0.000000000000000000e+00
4.113712374581939279e-01	4.759922080620963281e+13	1.775722920551625839e+00	4.525609701164170321e-14	3.472140606430349687e-18	4.725411195219514844e+13	1.758825196590893647e+00	4.451795328886032016e-14	0.000000000000000000e+00
4.180602006688962646e-01	4.699866598972857031e+13	1.773175845454875166e+00	4.516319844355369078e-14	3.431153866499906912e-18	4.702485152094666406e+13	1.771210450462852526e+00	4.438459107601209619e-14	0.000000000000000000e+00
4.247491638795986013e-01	4.640058101081986719e+13	1.768650026102004169e+00	4.500343349433691374e-14	3.365815383180978159e-18	4.643102856887057031e+13	1.766635551773456658e+00	4.506767149948261162e-14	0.000000000000000000e+00
4.314381270903009380e-01	4.579306505069781250e+13	1.766879054900722945e+00	4.493651814636834263e-14	3.336213333823228590e-18	4.608524213456295312e+13	1.758179639625738089e+00	4.434829131250031201e-14	0.000000000000000000e+00
4.381270903010032747e-01	4.517545829760187500e+13	1.767676769135235304e+00	4.495633414227239806e-14	3.340018429171900761e-18	4.548316082078137500e+13	1.761508979170882228e+00	4.497185814842323565e-14	0.000000000000000000e+00
4.448160535117056114e-01	4.456014500938657812e+13	1.766110643003031333e+00	4.489649265671618690e-14	3.314784447418548521e-18	4.522878769843462500e+13	1.759373883360382695e+00	4.446288645060587991e-14	0.000000000000000000e+00
4.515050167224079480e-01	4.395063401088813281e+13	1.761442791728708546e+00	4.473195300806973557e-14	3.251252476821705703e-18	4.459510127082994531e+13	1.753341054577804980e+00	4.361085842866952130e-14	0.000000000000000000e+00
4.581939799331102847e-01	4.333536378406986719e+13	1.758649417593255215e+00	4.463056715270495543e-14	3.212454069411850028e-18	4.335486674260963281e+13	1.769899409348263397e+00	4.632007173513185869e-14	0.000000000000000000e+00
4.648829431438126214e-01	4.270915725331596875e+13	1.759326138594679234e+00	4.464632046802137829e-14	3.218549909463693954e-18	4.290005954591125781e+13	1.755856433381909332e+00	4.518897815987025649e-14	1.482809902895633918e-17
4.715719063545149581e-01	4.208339417509399219e+13	1.758565374824220262e+00	4.461371098987891414e-14	3.207494303500696999e-18	4.142544855733532812e+13	1.768195113417517561e+00	4.474851033818066450e-14	0.000000000000000000e+00
4.782608695652172948e-01	4.146552367662085156e+13	1.754009277488361773e+00	4.445306529050998715e-14	3.149581933819904980e-18	4.114570304698116406e+13	1.749909364669404832e+00	4.466412346178619080e-14	0.000000000000000000e+00
4.849498327759196314e-01	4.084541325650246875e+13	1.750440084664002471e+00	4.432566372246013870e-14	3.105250127643049803e-18	4.138748086924249219e+13	1.722982852980017299e+00	4.392608266139712666e-14	1.536927052636350044e-17
4.916387959866219681e-01	4.021461463111270312e+13	1.750876688315051721e+00	4.433349450653839874e-14	3.112475124286016374e-18	4.096194151418613281e+13	1.714487257546054799e+00	4.239466017232599273e-14	1.625938271901003101e-17
4.983277591973243048e-01	3.958297445230058594e+13	1.750676677215913690e+00	4.432002764477485091e-14	3.112535257170086123e-18	4.006692208707409375e+13	1.721059564872634562e+00	4.333305700536236273e-14	0.000000000000000000e+00
5.050167224080266415e-01	3.896060774250577344e+13	1.746273016687121649e+00	4.416481847478891259e-14	3.060438025370286945e-18	3.824782314873500000e+13	1.737246912182470293e+00	4.308317419344882647e-14	0.000000000000000000e+00
5.117056856187289782e-01	3.833882231305652344e+13	1.742209552891813562e+00	4.402109982955095886e-14	3.013378423144836293e-18	3.830963101307268750e+13	1.736936233259998019e+00	4.416961133286856492e-14	0.000000000000000000e+00
5.183946488294313149e-01	3.770710483327534375e+13	1.742499083269293703e+00	4.402438292039290751e-14	3.021523211224979600e-18	3.779540516359917969e+13	1.722360047522075277e+00	4.341699393726803700e-14	1.691236997680159937e-17
5.250836120401336515e-01	3.707421070714234375e+13	1.742624291585523011e+00	4.402236616086180981e-14	3.027499700176436544e-18	3.750641444328562500e+13	1.740262933052023842e+00	4.423255993620456403e-14	0.000000000000000000e+00
5.317725752508359882e-01	3.645182425784540625e+13	1.738243444511331726e+00	4.386848808893565563e-14	2.976345735843926986e-18	3.620478756578183594e+13	1.744870620934793948e+00	4.504577486261592095e-14	1.740157076125453673e-17
5.384615384615383249e-01	3.583186441223976562e+13	1.733971284412362257e+00	4.371839153325101543e-14	2.925693260429031196e-18	3.531262480466838281e+13	1.753308626095848366e+00	4.369219455984290039e-14	0.000000000000000000e+00
5.451505016722408836e-01	3.520274837632257031e+13	1.734368600998746235e+00	4.372607812430605670e-14	2.931986610216897686e-18	3.470428479538065234e+13	1.758864421762088126e+00	4.486722212481391067e-14	1.922913298732236400e-17
5.518394648829432203e-01	3.457329093838319922e+13	1.734584793080690135e+00	4.372799342796948799e-14	2.933183753703304205e-18	3.447499839444153125e+13	1.737087340643354016e+00	4.383530632174629056e-14	0.000000000000000000e+00
5.585284280936455570e-01	3.395578715490719922e+13	1.729990639340768022e+00	4.356789229387139170e-14	2.870315567485823811e-18	3.407849315380927734e+13	1.735814550562846392e+00	4.345188422377584681e-14	0.000000000000000000e+00
5.652173913043478937e-01	3.334135325865758203e+13	1.725854401407074246e+00	4.342350770239682041e-14	2.808610546519522494e-18	3.357733005885796094e+13	1.732436393234594751e+00	4.469713723023692421e-14	1.940636001946358948e-17
5.719063545150502303e-01	3.271836567164210938e+13	1.726703870354511450e+00	4.344773724347149675e-14	2.803393669007296888e-18	3.306292242154824219e+13	1.729130922801373593e+00	4.224710528704356898e-14	0.000000000000000000e+00
5.785953177257525670e-01	3.209730097715764844e+13	1.726685882136646422e+00	4.344317325915414119e-14	2.779698065460524691e-18	3.210092716161041406e+13	1.732941171743816122e+00	4.403324549145783762e-14	0.000000000000000000e+00
5.852842809364549037e-01	3.148980315998987891e+13	1.721632970144364450e+00	4.326916672194071140e-14	2.684319365335244443e-18	3.153837171737537109e+13	1.711427596314084143e+00	4.381546674832327319e-14	0.000000000000000000e+00
5.919732441471572404e-01	3.088449023835766797e+13	1.718158561085720182e+00	4.314889581202821766e-14	2.599228656604249707e-18	3.067955403937585938e+13	1.718782740320240476e+00	4.429660244659237564e-14	2.084742635754257262e-17
5.986622073578595771e-01	3.027138106568619922e+13	1.719746298390704586e+00	4.320002167282697370e-14	2.566674382168902876e-18	3.016841858311926172e+13	1.718800350225365703e+00	4.387429942987456236e-14	2.193322981366458048e-17
6.053511705685619138e-01	2.966422061701793750e+13	1.718933048296036104e+00	4.317075795810885724e-14	2.492261997026616352e-18	2.924433907189228125e+13	1.713633215706716229e+00	4.202109633670078359e-14	0.000000000000000000e+00
6.120401337792642504e-01	2.907166888685678906e+13	1.713377553873812964e+00	4.298209485894678409e-14	2.346819927523812981e-18	2.869022377719964453e+13	1.701521305305184528e+00	4.308774431957032159e-14	0.000000000000000000e+00
6.187290969899665871e-01	2.847860096536781641e+13	1.711377906989105968e+00	4.291409902442817987e-14	2.234249793876869950e-18	2.830086020156470312e+13	1.699182616052808958e+00	4.042873417811775437e-14	0.000000000000000000e+00
6.254180602006689238e-01	2.787982241749825000e+13	1.713587225425804439e+00	4.298884372381482557e-14	2.162266679368785050e-18	2.809312864407055859e+13	1.676821672387588391e+00	4.030240325118871606e-14	0.000000000000000000e+00
6.321070234113712605e-01	2.729273962284452344e+13	1.711129636534862053e+00	4.290676715158371101e-14	2.020351702918859977e-18	2.760510621271335156e+13	1.690872044568396015e+00	4.166509152879730826e-14	0.000000000000000000e+00
6.387959866220735972e-01	2.671898570024451172e+13	1.705660912170362753e+00	4.272373466532806722e-14	1.830682269895642886e-18	2.696173309040402344e+13	1.704900323077255253e+00	4.217983113821437105e-14	2.276313580661406129e-17
6.454849498327759338e-01	2.614077851876987109e+13	1.706043019623785240e+00	4.273877096142491936e-14	1.704730509911601442e-18	2.609779938329696875e+13	1.684881769729662526e+00	3.980395945989152386e-14	0.000000000000000000e+00
6.521739130434782705e-01	2.556235707517027344e+13	1.707755414843365571e+00	4.279912497573360776e-14	1.586626173537693073e-18	2.560975098224909375e+13	1.685250983180117013e+00	4.238194213925054326e-14	0.000000000000000000e+00
6.588628762541806072e-01	2.500133043660785938e+13	1.702973944282529573e+00	4.264055654901046337e-14	1.381403560912386726e-18	2.514393263660988281e+13	1.678827991438064160e+00	4.187787944959009733e-14	0.000000000000000000e+00
6.655518394648829439e-01	2.444776717613969531e+13	1.699297982381506200e+00	4.251939400630408423e-14	1.187678142354317584e-18	2.494812116723839453e+13	1.670931934847309508e+00	4.202778145752039923e-14	0.000000000000000000e+00
6.722408026755852806e-01	2.388777411758466797e+13	1.701985130494078291e+00	4.261266972531872733e-14	1.073729388371461803e-18	2.444739955703206641e+13	1.687439750985702203e+00	4.351138909674161453e-14	0.000000000000000000e+00
6.789297658862876172e-01	2.333777748522076953e+13	1.700768272682272375e+00	4.257327501125802246e-14	9.151423224762209083e-19	2.341596134363200781e+13	1.696486883368716336e+00	4.268986498354112219e-14	0.000000000000000000e+00
6.856187290969899539e-01	2.280557205504730469e+13	1.694644424106530600e+00	4.236695551009667104e-14	7.052153011651580482e-19	2.304929527784210938e+13	1.690248681219790550e+00	4.299607655134011784e-14	0.000000000000000000e+00
6.923076923076922906e-01	2.227103326824359375e+13	1.694892834448329610e+00	4.237382088350617766e-14	5.885929151440234828e-19	2.219021790293316016e+13	1.687210462336835581e+00	4.210123394700957233e-14	0.000000000000000000e+00
6.989966555183946273e-01	2.173640076665844141e+13	1.696762140347769288e+00	4.243240870429533561e-14	5.077016278355978664e-19	2.165918966344874609e+13	1.701249896601302769e+00	4.309294000352434345e-14	0.000000000000000000e+00
7.056856187290969640e-01	2.122170127432307422e+13	1.690779791804903898e+00	4.222207908252463901e-14	3.479308371715709066e-19	2.094471152746041016e+13	1.729102026324362607e+00	4.345081069732568223e-14	0.000000000000000000e+00
7.123745819397993007e-01	2.071377726217020312e+13	1.687300535575609439e+00	4.209163886187240747e-14	2.414105801642140916e-19	2.025074944728128516e+13	1.704697257130747268e+00	4.152781446567255974e-14	0.000000000000000000e+00
7.190635451505016373e-01	2.019981162818975781e+13	1.689952663133015731e+00	4.216214082142042597e-14	2.319067357626723007e-19	1.983624721085702734e+13	1.678849849317166187e+00	4.109326269493625866e-14	0.000000000000000000e+00
7.257525083612039740e-01	1.970152318082351953e+13	1.685257995678002274e+00	4.197710830644835233e-14	1.503352773913706313e-19	1.932731917832742578e+13	1.681777268705855644e+00	4.050674936448899155e-14	0.000000000000000000e+00
7.324414715719063107e-01	1.921788327645074609e+13	1.678322147991294866e+00	4.170813057290575362e-14	6.161947911788597317e-20	1.917960357649876172e+13	1.683667964326101663e+00	4.319942966461869227e-14	0.000000000000000000e+00
7.391304347826086474e-01	1.872695117838632031e+13	1.679608286146149210e+00	4.170709344454113068e-14	9.362493236119672945e-20	1.856201835725102734e+13	1.652544529390106876e+00	3.854776741622587968e-14	0.000000000000000000e+00
7.458193979933109841e-01	1.824561659987420703e+13	1.675558601573130080e+00	4.151444702285653681e-14	7.395905255015890461e-20	1.771714640326310547e+13	1.637869741646836630e+00	4.074376002674942451e-14	0.000000000000000000e+00
7.525083612040133207e-01	1.778317635653023047e+13	1.665540626800811497e+00	4.110828481047231213e-14	-3.660565010222653654e-21	1.768663201645778516e+13	1.636088313961767460e+00	3.871525093523773937e-14	0.000000000000000000e+00
7.591973244147156574e-01	1.731399962251760742e+13	1.664225092195176003e+00	4.098329417187412943e-14	4.311083974816303022e-20	1.739091514620115234e+13	1.625514513278690787e+00	3.813164303032983847e-14	0.000000000000000000e+00
7.658862876254179941e-01	1.684965106282515430e+13	1.659089650642508351e+00	4.071511230423204492e-14	5.501713476412078850e-20	1.669427818785948047e+13	1.598760470621006569e+00	3.787087010820289596e-14	0.000000000000000000e+00
7.725752508361203308e-01	1.640544582593220703e+13	1.645703335642155762e+00	4.015439997398485145e-14	-2.050706679334241811e-20	1.590570852373906641e+13	1.623072756352641699e+00	3.966221674676284775e-14	0.000000000000000000e+00
7.792642140468226675e-01	1.595394324470790430e+13	1.641335080081534281e+00	3.988512714515073578e-14	3.336163052464961563e-20	1.509607744030020312e+13	1.670657051690665584e+00	4.145209340258539816e-14	0.000000000000000000e+00
7.859531772575250042e-01	1.550525195413811914e+13	1.632822641144435982e+00	3.946232891715125311e-14	5.001520852072947572e-20	1.525911515975837109e+13	1.638752381197936758e+00	4.044739154130996983e-14	0.000000000000000000e+00
7.926421404682273408e-01	1.507599450014315234e+13	1.615350053531138919e+00	3.872535126585207017e-14	-2.677649984885934354e-20	1.504920214822906836e+13	1.609363659455950168e+00	3.696716770553888385e-14	0.000000000000000000e+00
7.993311036789296775e-01	1.463626842475699023e+13	1.607903563826267979e+00	3.831833167493145990e-14	4.205192446673988761e-20	1.488416476257162109e+13	1.599879652553484410e+00	3.751360494140626163e-14	0.000000000000000000e+00
8.060200668896320142e-01	1.420134001067058008e+13	1.593148977897652196e+00	3.765682831681108707e-14	3.784190048751357787e-20	1.465056739294303516e+13	1.566021169628923904e+00	3.720682987196393351e-14	0.000000000000000000e+00
8.127090301003343509e-01	1.378233677708530664e+13	1.571561151231810172e+00	3.676127415114990550e-14	-2.868529559427612279e-20	1.441478856927961133e+13	1.549373791199831096e+00	3.706095087919508527e-14	0.000000000000000000e+00
8.193979933110366876e-01	1.334814031080944531e+13	1.560599584708797227e+00	3.622610225376482318e-14	6.140249412716930305e-20	1.382875652447280664e+13	1.538212985652622100e+00	3.624297177393885053e-14	0.000000000000000000e+00
8.260869565217390242e-01	1.292593699119645117e+13	1.536319821203271596e+00	3.524468284876249585e-14	6.940552897513775177e-21	1.310721463256001367e+13	1.518726896734070131e+00	3.449095475327490244e-14	0.000000000000000000e+00
8.327759197324413609e-01	1.250932002585215039e+13	1.512951486596353146e+00	3.430466536767150408e-14	-8.786792544417245034e-21	1.252577922304229688e+13	1.528065301182131686e+00	3.737855830581565773e-14	0.000000000000000000e+00
8.394648829431436976e-01	1.207804996106513672e+13	1.495077073883791963e+00	3.356538327746069513e-14	6.933256398991710524e-20	1.229140276268730664e+13	1.494579157406189518e+00	3.229976646019541633e-14	0.000000000000000000e+00
8.461538461538460343e-01	1.166670819113572852e+13	1.460695113675480217e+00	3.228673622907831662e-14	-3.371639944332509104e-20	1.156100520617823633e+13	1.464413444032210521e+00	3.347051283698016227e-14	0.000000000000000000e+00
8.528428093645483710e-01	1.124206030747968750e+13	1.438916144916881912e+00	3.146070769953184064e-14	5.020331621860934115e-20	1.126741785057554297e+13	1.439146005593133770e+00	3.125032721397480072e-14	0.000000000000000000e+00
8.595317725752507076e-01	1.082058354265090234e+13	1.405800193245191787e+00	3.027963956626520903e-14	1.646711209711870260e-20	1.055171913911509570e+13	1.410818818687466614e+00	3.112264524958955196e-14	0.000000000000000000e+00
8.662207357859530443e-01	1.040753195042859180e+13	1.371087256633664708e+00	2.907873935598023676e-14	-8.745993972224213128e-21	1.035460918519876367e+13	1.363934787891005529e+00	2.926861559759369765e-14	0.000000000000000000e+00
8.729096989966553810e-01	9.977495951556576172e+12	1.342455223162716926e+00	2.812204678483274973e-14	6.830335074394934921e-20	9.710353093398453125e+12	1.359981174488095634e+00	2.844253453853530410e-14	0.000000000000000000e+00
8.795986622073577177e-01	9.568516077692046875e+12	1.296938477420564118e+00	2.663291395234645413e-14	-4.173084882720472823e-20	9.442267974257376953e+12	1.304123056596404151e+00	2.516878833852482892e-14	0.000000000000000000e+00
8.862876254180602764e-01	9.137776855574933594e+12	1.268207734383423047e+00	2.575749975156197240e-14	8.608201451891426078e-20	9.026025768542384766e+12	1.253982523804076710e+00	2.499181853298696361e-14	0.000000000000000000e+00
8.929765886287626131e-01	8.726979240048180664e+12	1.217215357121635755e+00	2.417072240359217161e-14	-4.438173569968601751e-20	8.551403697688613281e+12	1.180412391778549175e+00	2.081950775018219706e-14	0.000000000000000000e+00
8.996655518394649498e-01	8.299044983752591797e+12	1.185007322152160647e+00	2.326849753129146528e-14	8.713526656800909928e-20	8.299134120304222656e+12	1.152138389572451072e+00	1.841286083146008513e-14	0.000000000000000000e+00
9.063545150501672865e-01	7.887205026053099609e+12	1.130580167747728515e+00	2.165762246932016897e-14	-4.215677394698205930e-20	7.845859135368968750e+12	1.116222937765757095e+00	2.031202556674839152e-14	0.000000000000000000e+00
9.130434782608696231e-01	7.461897548012400391e+12	1.095670102055227302e+00	2.075556506396992816e-14	9.647351975642956800e-20	7.423617931057158203e+12	1.091537515831637162e+00	1.931275066962642109e-14	0.000000000000000000e+00
9.197324414715719598e-01	7.054943447809102539e+12	1.036834228960244797e+00	1.908512328546532438e-14	-5.047436129851316338e-20	7.257489818382328125e+12	1.053530639633348587e+00	1.832434202287985537e-14	0.000000000000000000e+00
9.264214046822742965e-01	6.631266005566600586e+12	1.001226217321232514e+00	1.824844069787843535e-14	1.156084898568880873e-19	6.674963681846788086e+12	9.732523303488868072e-01	1.558297777543513513e-14	0.000000000000000000e+00
9.331103678929766332e-01	6.233808261418833008e+12	9.389163650930738569e-01	1.654584865148385436e-14	-4.081351696329970744e-20	6.144221108962371094e+12	8.926669148102699403e-01	1.262842815247050205e-14	0.000000000000000000e+00
9.397993311036789699e-01	5.815568091326714844e+12	8.963692187321496974e-01	1.556433115298922118e-14	7.563415467284931466e-20	5.750962079692698242e+12	8.406466535940236851e-01	1.346522916064289388e-14	0.000000000000000000e+00
9.464882943143813065e-01	5.417547056584611328e+12	8.450512155214814358e-01	1.432181475126930780e-14	9.652814063463599127e-20	5.429561185137872070e+12	8.153314144082632886e-01	1.872949462876275738e-14	0.000000000000000000e+00
9.531772575250836432e-01	5.028180642063452148e+12	7.786313039309966655e-01	1.261511812667938716e-14	-4.769353050623294980e-20	4.857033379598682617e+12	7.480280210317489242e-01	1.252439404576379094e-14	0.000000000000000000e+00
9.598662207357859799e-01	4.628526594622934570e+12	7.328087676979755383e-01	1.165658403408610133e-14	1.001518481773695781e-19	4.592272380892562500e+12	7.130779572240638631e-01	1.396397708611007944e-14	0.000000000000000000e+00
9.665551839464883166e-01	4.244235685136898438e+12	6.836776398148692868e-01	1.062477889281584774e-14	2.331565221115027395e-19	4.271858334591791016e+12	nan	nan	nan
9.732441471571906533e-01	3.863069243138365234e+12	6.231844993920566678e-01	9.239412126639198924e-15	2.317667842318055152e-19	4.012031577156388184e+12	nan	nan	nan
9.799331103678929900e-01	3.464914450179200684e+12	5.647480328096879942e-01	7.997370673702189608e-15	2.661642999716822487e-19	3.348038520273565918e+12	nan	nan	nan
9.866220735785953266e-01	3.042192515268171875e+12	5.170300110786335557e-01	7.163185791266961412e-15	4.065086496262198483e-19	3.146799385504233398e+12	nan	nan	nan
9.933110367892976633e-01	2.622647656055006836e+12	4.359379787384780047e-01	5.140058976553352648e-15	8.528065255020002958e-21	2.461277454867227051e+12	nan	nan	nan
1.000000000000000000e+00	9.662273248365820312e+11	5.259323492604164318e-01	8.699417976842231638e-15	2.142332082307866307e-18	9.563858067042426758e+11	nan	nan	nan


==> dat/1dbte_with_E_pic_vs_pde/Ewt10K_pic_pde_idx_0002.csv <==
x	ne_pde	Te_pde	elastic_pde	ionization_pde	ne_pic	Te_pic	elastic_pic	ionization_pic
-1.000000000000000000e+00	4.976061458917382812e+12	7.090447867534581228e+00	2.193888617537383530e-13	4.674675386964806891e-15	3.036116562896472656e+12	7.150777840180882805e+00	2.157012106152886622e-13	4.952719635224783361e-15
-9.933110367892976633e-01	8.446794237967240234e+12	6.987820926213457184e+00	2.212233819788827615e-13	4.079556732960783680e-15	8.363928499095639648e+12	6.987967875034613918e+00	2.187824931257244122e-13	4.107836292988847228e-15
-9.866220735785953266e-01	1.099547837678691992e+13	6.844491160294531085e+00	2.191766715961803098e-13	3.659707321871816405e-15	1.101288891008313867e+13	6.856311948017038027e+00	2.225685873360553646e-13	3.545317394316298066e-15
-9.799331103678929900e-01	1.329495350500617969e+13	6.711997084752636233e+00	2.165047388195926835e-13	3.341016057934030012e-15	1.341386474268473438e+13	6.775915654674402155e+00	2.195498618272183285e-13	2.944024851995218138e-15
-9.732441471571906533e-01	1.537779510805914062e+13	6.590778760237225420e+00	2.135883947734726655e-13	3.091501339475618123e-15	1.541480345669215430e+13	6.644369279214068946e+00	2.138594866912727161e-13	3.245266858198169659e-15
-9.665551839464883166e-01	1.728502582515824609e+13	6.478332543722546966e+00	2.105421448968682287e-13	2.890910652454760162e-15	1.702596308001038867e+13	6.577178894529663644e+00	2.136176139902822590e-13	2.966356099491930444e-15
-9.598662207357859799e-01	1.905222993584494922e+13	6.368086439996727854e+00	2.072685823022920792e-13	2.723871354890427986e-15	1.873715795266783984e+13	6.431829148521388539e+00	2.022400790201489683e-13	2.613232677313498664e-15
-9.531772575250836432e-01	2.069798676509713672e+13	6.263342249924499505e+00	2.039612914539185897e-13	2.585514534638314821e-15	2.015611589364898047e+13	6.317607415314411945e+00	2.034400777999654864e-13	2.103499445148573732e-15
-9.464882943143813065e-01	2.221851534456420703e+13	6.176183995058647014e+00	2.010914358692766082e-13	2.478062031528760280e-15	2.178259763459664062e+13	6.159310688673552470e+00	1.968460260287915908e-13	2.685903537715516676e-15
-9.397993311036789699e-01	2.363653807455276953e+13	6.088264880569035142e+00	1.981089347625423128e-13	2.384293092523329547e-15	2.302459810179799219e+13	6.029824000200212808e+00	1.916524443847454979e-13	1.979919600399918270e-15
-9.331103678929766332e-01	2.496974471429144141e+13	6.003708935401855129e+00	1.951874655607242197e-13	2.303850755651756108e-15	2.509365531503111328e+13	5.920692754394173640e+00	1.906948878115817686e-13	2.320868960172450095e-15
-9.264214046822742965e-01	2.619707589959131641e+13	5.941717624275211662e+00	1.929993441716536869e-13	2.245804028100977502e-15	2.620728760012337109e+13	5.869725722181550864e+00	1.910512255766886784e-13	2.655167321202146121e-15
-9.197324414715719598e-01	2.735575860556307812e+13	5.868415695076002692e+00	1.904321382029887629e-13	2.186582041998495634e-15	2.690018492297550000e+13	5.837879419289100369e+00	1.859417669955059713e-13	2.148253067005157011e-15
-9.130434782608696231e-01	2.842250345731061328e+13	5.824970136183610592e+00	1.888765477598123667e-13	2.149817176456980743e-15	2.819916289200739453e+13	5.738813557091862805e+00	1.867816304005572737e-13	1.899827240005504329e-15
-9.063545150501672865e-01	2.942578491174879297e+13	5.768892935925983068e+00	1.869154389912763795e-13	2.107876587447376342e-15	2.918151838960977344e+13	5.726160854028545799e+00	1.856448110629741759e-13	2.111746672860485232e-15
-8.996655518394648388e-01	3.035466687931915625e+13	5.742297142798112652e+00	1.859638070838453116e-13	2.085505099323216444e-15	2.998922771592224609e+13	5.688567378445098299e+00	1.818670470933549550e-13	2.185355676267334297e-15
-8.929765886287625021e-01	3.123587984317895312e+13	5.700182818975005006e+00	1.845087321532553422e-13	2.054831078511109554e-15	3.057297442792966016e+13	5.665986940512119041e+00	1.826908414068305593e-13	2.030029415791188125e-15
-8.862876254180601654e-01	3.205875004027981641e+13	5.688271047030220018e+00	1.840862328507155247e-13	2.042733072396905940e-15	3.202779651204125000e+13	5.606766600713829263e+00	1.786421217560817275e-13	1.965658361957994157e-15
-8.795986622073578287e-01	3.285490188260543750e+13	5.656293354811610108e+00	1.830003093271247810e-13	2.019147728803108382e-15	3.262104813091724219e+13	5.634859151817332545e+00	1.813148517052760342e-13	1.964358259495858078e-15
-8.729096989966554920e-01	3.360704120704473828e+13	5.652579639708950943e+00	1.828775520023793416e-13	2.012271035307196309e-15	3.286804586104887891e+13	5.639261872021179123e+00	1.797217020510139557e-13	2.189954914212673351e-15
-8.662207357859531554e-01	3.434952164410286328e+13	5.632246571129538637e+00	1.822008744892450739e-13	1.995881625334322905e-15	3.350617310579712500e+13	5.612992525788802034e+00	1.822323613716902759e-13	1.825195654651361494e-15
-8.595317725752508187e-01	3.506426633359556641e+13	5.625002889763430325e+00	1.819714005526260250e-13	1.987058739058937670e-15	3.447071339544326172e+13	5.628322559177339812e+00	1.819640632059348994e-13	1.944417680853691637e-15
-8.528428093645484820e-01	3.577347842399869531e+13	5.621708187267725698e+00	1.818784948580398005e-13	1.980652947963803483e-15	3.568656238391013281e+13	5.594747531889539438e+00	1.809605533586661381e-13	2.173320438103515572e-15
-8.461538461538461453e-01	3.647589306306769531e+13	5.603522880820873020e+00	1.812841566374040745e-13	1.965685494871169371e-15	3.656947993506378125e+13	5.644541026602313494e+00	1.823739136490868752e-13	1.784097872112068507e-15
-8.394648829431438086e-01	3.716630373892096094e+13	5.611764782059491807e+00	1.815849138803743869e-13	1.965909481238112581e-15	3.709121102520652344e+13	5.651826334651214090e+00	1.798072032123285372e-13	1.999775745713952156e-15
-8.327759197324414719e-01	3.786540314699552344e+13	5.595378900236974040e+00	1.810526165934609976e-13	1.952178158853742938e-15	3.799007396657125000e+13	5.688547982800351122e+00	1.835015130695511519e-13	1.895023780770392375e-15
-8.260869565217391353e-01	3.855380598452300781e+13	5.592181915385830315e+00	1.809670226227357891e-13	1.945934787817740526e-15	3.882827170999842188e+13	5.666558354236103767e+00	1.811698508874558347e-13	2.177679072575965813e-15
-8.193979933110367986e-01	3.924560618408146875e+13	5.596350423747254332e+00	1.811307566240683638e-13	1.943979062081457085e-15	3.885953921783978125e+13	5.650058563569578141e+00	1.817008557097513609e-13	1.965348375523922536e-15
-8.127090301003344619e-01	3.994271885805381250e+13	5.576841345704840691e+00	1.804918990450382163e-13	1.928680284685025947e-15	3.957689998951783594e+13	5.685530772837563696e+00	1.847555820955893304e-13	1.871486317911812449e-15
-8.060200668896321252e-01	4.063098103756842969e+13	5.583270555012656899e+00	1.807318773540780968e-13	1.928025421106023941e-15	4.078462046473378906e+13	5.614978524690133810e+00	1.816167896307457440e-13	1.653202730420102180e-15
-7.993311036789297885e-01	4.132816572644168750e+13	5.579997774868976634e+00	1.806424839794676120e-13	1.922026574638436274e-15	4.192770237930421094e+13	5.565614595263467024e+00	1.775279667312407902e-13	1.885585823402074180e-15
-7.926421404682274519e-01	4.202581708105412500e+13	5.562563153956879169e+00	1.800723199526740209e-13	1.908100791144745089e-15	4.237225154809811719e+13	5.580808927992903179e+00	1.808289152565363018e-13	1.828917865947742753e-15
-7.859531772575251152e-01	4.271708205078678906e+13	5.572526310464573918e+00	1.804312118613212351e-13	1.909555919306564597e-15	4.410479350667368750e+13	5.563027900018455263e+00	1.779708721771117612e-13	1.885642785603293901e-15
-7.792642140468227785e-01	4.341749387890077344e+13	5.565189414030001558e+00	1.802026113695502545e-13	1.901447094548787629e-15	4.464955971264288281e+13	5.575681344262735983e+00	1.821745745877212837e-13	1.941549753504723432e-15
-7.725752508361204418e-01	4.411591945941744531e+13	5.549190131341904753e+00	1.796795258958399368e-13	1.888523260174070810e-15	4.499446317746061719e+13	5.585165070532281284e+00	1.817448266332875313e-13	1.834192725184383056e-15
-7.658862876254181051e-01	4.480864245305292188e+13	5.560094886621907762e+00	1.800694361918389912e-13	1.890622350354453264e-15	4.576937278416883594e+13	5.526812922673158823e+00	1.785420689060505430e-13	2.108526723227066439e-15
-7.591973244147156574e-01	4.550921447997124219e+13	5.552620848565708478e+00	1.798348559283056565e-13	1.882603977088246100e-15	4.656651244628594531e+13	5.568982902620410513e+00	1.773084639480360057e-13	1.774430058192696505e-15
-7.525083612040133207e-01	4.620741694003157812e+13	5.535657730004611921e+00	1.792775471941972218e-13	1.869340916818203645e-15	4.655986420541620312e+13	5.497509036274101923e+00	1.763623421122921034e-13	1.839377493251273636e-15
-7.458193979933109841e-01	4.689896927963693750e+13	5.546126349401883537e+00	1.796517526141189852e-13	1.871314158804394594e-15	4.738336310379485938e+13	5.482425442130278270e+00	1.739660894109704358e-13	2.037681321698241780e-15
-7.391304347826086474e-01	4.759651300598182031e+13	5.542221695623537947e+00	1.795372509024836723e-13	1.865428849585893219e-15	4.741076112769205469e+13	5.532662567952157495e+00	1.782158317505444003e-13	1.615881715371072899e-15
-7.324414715719063107e-01	4.829285254102321094e+13	5.522656050288747842e+00	1.788901366713999293e-13	1.850922118044951939e-15	4.832133639965218750e+13	5.501568608781617797e+00	1.766484450830624141e-13	1.848704698544196432e-15
-7.257525083612039740e-01	4.898093863017526562e+13	5.530106077193227776e+00	1.791609013432685179e-13	1.851346687362175156e-15	4.911554148669797656e+13	5.498103298539742667e+00	1.773496689865355447e-13	1.977289950966053894e-15
-7.190635451505016373e-01	4.967215724063514062e+13	5.533067367035419792e+00	1.792787817806119249e-13	1.849383633856700955e-15	4.942071132444154688e+13	5.523346757171310628e+00	1.769379648030508739e-13	1.648061729400290670e-15
-7.123745819397993007e-01	5.036434543193590625e+13	5.512094324610534279e+00	1.785825571940196406e-13	1.834294044339682928e-15	5.057296053989904688e+13	5.514329626153641861e+00	1.741359956218028074e-13	1.935029360772417815e-15
-7.056856187290969640e-01	5.104746408674995312e+13	5.511970727620439270e+00	1.785949547047371353e-13	1.830681090075156948e-15	5.166272667905584375e+13	5.503415978121559249e+00	1.745071501520302342e-13	1.830720656719779662e-15
-6.989966555183946273e-01	5.172933997752403906e+13	5.522613771924248738e+00	1.789732528178445525e-13	1.833050180965402891e-15	5.168570985550051562e+13	5.478331304131978996e+00	1.761117192457517235e-13	1.791289249555498673e-15
-6.923076923076922906e-01	5.241407161448986719e+13	5.505817536500929421e+00	1.784179597204642224e-13	1.820431043579302619e-15	5.250967620831525781e+13	5.492159484973278438e+00	1.764862305891653719e-13	1.724093474590310949e-15
-6.856187290969899539e-01	5.309120666413064062e+13	5.494062597112158386e+00	1.780338233166390984e-13	1.810588457328944569e-15	5.312383342836444531e+13	5.499293917806793885e+00	1.763979333450496763e-13	1.923175772152156710e-15
-6.789297658862876172e-01	5.376191098333058594e+13	5.507232197178108635e+00	1.784974024313671896e-13	1.814435864777232298e-15	5.416737351772265625e+13	5.487497551873510737e+00	1.774551392911889883e-13	1.721539879119800625e-15
-6.722408026755852806e-01	5.443491132078548438e+13	5.502673925336448058e+00	1.783575542079705008e-13	1.808659936687920650e-15	5.484237772354632031e+13	5.445809079140852660e+00	1.738110780726683912e-13	1.776187227698479259e-15
-6.655518394648829439e-01	5.510426600444326562e+13	5.481700830063163110e+00	1.776588247068750654e-13	1.793942171773752682e-15	5.497804338879771875e+13	5.445097336579877378e+00	1.760214586502769705e-13	1.885161481344085447e-15
-6.588628762541806072e-01	5.576378318852415625e+13	5.486026651601485504e+00	1.778208132533559628e-13	1.793057962651083393e-15	5.620368295073344531e+13	5.395667841561041733e+00	1.722974442212177405e-13	1.762795840786320111e-15
-6.521739130434782705e-01	5.642120308248679688e+13	5.496199220953286613e+00	1.781816079853975080e-13	1.795427011781615745e-15	5.588012657183414062e+13	5.446656587277927564e+00	1.754507224054631794e-13	1.898843372446650610e-15
-6.454849498327759338e-01	5.707877124380136719e+13	5.478752857568096601e+00	1.776020378434644950e-13	1.782791787799345496e-15	5.608040482804011719e+13	5.455273718183685894e+00	1.785999197853025110e-13	1.791220347549427147e-15
-6.387959866220735972e-01	5.772771580927263281e+13	5.465717377869753868e+00	1.771723495051002829e-13	1.772572618584639618e-15	5.712900900712360938e+13	5.458444446748786483e+00	1.758081527153577891e-13	1.860294456382963578e-15
-6.321070234113712605e-01	5.836842327710917969e+13	5.478953009859956147e+00	1.776368717376409644e-13	1.776689422592353316e-15	5.845211281899978125e+13	5.476526553937883790e+00	1.767760279401087594e-13	1.710941667805887566e-15
-6.254180602006689238e-01	5.900863400851252344e+13	5.479485200663050115e+00	1.776686902587913966e-13	1.773958994860377655e-15	5.924411048231896875e+13	5.460590732834117667e+00	1.770329491085535935e-13	1.841547373554063119e-15
-6.187290969899665871e-01	5.964515125842337500e+13	5.457479845352996684e+00	1.769328411279990776e-13	1.759008974886366310e-15	5.876639801824853906e+13	5.509496434158814182e+00	1.799833294093433131e-13	2.067726663362770058e-15
-6.120401337792642504e-01	6.027096296580848438e+13	5.454377470183150223e+00	1.768404818559577936e-13	1.754340395239348636e-15	5.954533292704591406e+13	5.501410248299476002e+00	1.781592532728637025e-13	1.819116782534629073e-15
-6.053511705685619138e-01	6.089043379549157812e+13	5.469275453059634806e+00	1.773609979061685401e-13	1.759489418858297415e-15	5.963020187690118750e+13	5.530019023192595640e+00	1.798066263968498522e-13	1.663125709388895146e-15
-5.986622073578595771e-01	6.150880207363442188e+13	5.461243994241316457e+00	1.771003920435093546e-13	1.752251386271108510e-15	5.982050777180215625e+13	5.553122876929053930e+00	1.785703021849869474e-13	1.812643064310746241e-15
-5.919732441471572404e-01	6.212032516256308594e+13	5.439897471211723179e+00	1.763860313824070084e-13	1.737812378977098359e-15	6.102547545978307031e+13	5.528596162862403851e+00	1.774505301218671042e-13	1.922049147129054626e-15
-5.852842809364549037e-01	6.272062664114004688e+13	5.444036938888754840e+00	1.765396362047611672e-13	1.737201381037909672e-15	6.176818264977768750e+13	5.516608235946286243e+00	1.765528571641259311e-13	1.504431110127580769e-15
-5.785953177257525670e-01	6.331553035615308594e+13	5.457467890736803717e+00	1.770096400357013800e-13	1.741670849443049019e-15	6.337207075964454688e+13	5.445842709073616561e+00	1.742502474870895516e-13	1.697214152108137944e-15
-5.719063545150502303e-01	6.390794493943603906e+13	5.444092866162297817e+00	1.765662461714830690e-13	1.731672719383616331e-15	6.348810333857698438e+13	5.436615227069952816e+00	1.747152037842561267e-13	1.683508726572414994e-15
-5.652173913043478937e-01	6.449148322774032812e+13	5.424758766755343409e+00	1.759196216709123240e-13	1.718462929310929001e-15	6.445402002184058594e+13	5.433323796881566636e+00	1.791986702914818916e-13	1.762448244994912630e-15
-5.585284280936455570e-01	6.506366828919421094e+13	5.432984387187956621e+00	1.762118780671951629e-13	1.720176095647988089e-15	6.521046517832028906e+13	5.416028640683503426e+00	1.727636895205572439e-13	1.658012918381148129e-15
-5.518394648829432203e-01	6.563049130429999219e+13	5.444879245854698624e+00	1.766290544322763202e-13	1.723918818758606307e-15	6.589585726050296094e+13	5.416440819718254751e+00	1.747960648481284659e-13	1.785232848693049075e-15
-5.451505016722408836e-01	6.619349855329533594e+13	5.428949534893614981e+00	1.760979124177537997e-13	1.712664840651497564e-15	6.693269716960943750e+13	5.417227793650049250e+00	1.765337763719138711e-13	1.589732959790193527e-15
-5.384615384615385469e-01	6.674645884990511719e+13	5.410817288786027746e+00	1.754915323756990519e-13	1.700230743588181243e-15	6.770973629097129688e+13	5.377407605149695513e+00	1.731732865533748025e-13	1.941758181727909246e-15
-5.317725752508362103e-01	6.728779270134642969e+13	5.420719424446780899e+00	1.758404487538952134e-13	1.702948218611501385e-15	6.725962960832561719e+13	5.394049992221862766e+00	1.722727747015734586e-13	1.849835262029622520e-15
-5.250836120401337626e-01	6.782320332482144531e+13	5.432381558480302353e+00	1.762492563014805387e-13	1.706658162221701650e-15	6.740407302910088281e+13	5.397290923427493503e+00	1.772706897817073447e-13	1.605805856283802998e-15
-5.183946488294314259e-01	6.835381218300067188e+13	5.415977064053040912e+00	1.757013057842787817e-13	1.695262532838078960e-15	6.826891567538918750e+13	5.351584540029343806e+00	1.719937606000971300e-13	1.834642830336959226e-15
-5.117056856187290892e-01	6.887378873025423438e+13	5.397486564771777573e+00	1.750820938689831902e-13	1.682749735523502916e-15	6.891148373728081250e+13	5.402373611279723598e+00	1.748741411454146777e-13	1.865188256436489440e-15
-5.050167224080267525e-01	6.938161815714041406e+13	5.407140146533733649e+00	1.754221292140404181e-13	1.685420504342360377e-15	6.959147412375646875e+13	5.398554682960786444e+00	1.729043745818343020e-13	1.748747785375205786e-15
-4.983277591973244158e-01	6.988257282218124219e+13	5.420141518519734802e+00	1.758762073262160082e-13	1.689933580489563307e-15	7.005186480399792188e+13	5.430942857902573806e+00	1.742656712055619065e-13	1.809599335544884550e-15
-4.916387959866220791e-01	7.037806680776721875e+13	5.405146347544983243e+00	1.753757496921180660e-13	1.679400121337753688e-15	7.020490419246062500e+13	5.421335466857358121e+00	1.724835700884004993e-13	1.917689898408194878e-15
-4.849498327759197425e-01	7.086279295348639062e+13	5.384853467354899337e+00	1.746945410150603466e-13	1.666021280524902099e-15	7.068007162682304688e+13	5.451318509432897308e+00	1.746093645937878349e-13	1.536608010228381246e-15
-4.782608695652174058e-01	7.133469934879500000e+13	5.392250203944093379e+00	1.749572719079939335e-13	1.667555310706625784e-15	7.089211415300578125e+13	5.465726246967658852e+00	1.762956093449111850e-13	1.561142589215243823e-15
-4.715719063545150691e-01	7.179846756372554688e+13	5.407704833373439435e+00	1.754946695705643405e-13	1.673458270290089099e-15	7.111462246462098438e+13	5.474479141090879963e+00	1.775277306517830767e-13	1.781915672009483885e-15
-4.648829431438127324e-01	7.225628877126304688e+13	5.396299997420041628e+00	1.751161552550197797e-13	1.664946554782344003e-15	7.195237872330240625e+13	5.441928852527944116e+00	1.738177473523816354e-13	1.551353437407000623e-15
-4.581939799331103957e-01	7.270361276300789062e+13	5.373553929866458745e+00	1.743508037729366912e-13	1.650344464992790498e-15	7.273733860038854688e+13	5.420592220007285356e+00	1.762207278213139179e-13	1.672096807998397860e-15
-4.515050167224080591e-01	7.313749210616237500e+13	5.376280523829211511e+00	1.744539581650253702e-13	1.649439424243134447e-15	7.261759235565709375e+13	5.445763446134970209e+00	1.769463329074524702e-13	1.681496366585575979e-15
-4.448160535117057224e-01	7.356169274806443750e+13	5.394162452503826088e+00	1.750738606362715448e-13	1.656705355030444216e-15	7.332926576502851562e+13	5.410914920228708347e+00	1.752446501485990559e-13	1.488644981103355843e-15
-4.381270903010033857e-01	7.397939799746145312e+13	5.388900189665895013e+00	1.749044247804932272e-13	1.651570315638914102e-15	7.385891761089539062e+13	5.414457473226207185e+00	1.763054137086013835e-13	1.520975947027453637e-15
-4.314381270903010490e-01	7.438723001052909375e+13	5.364540453327735214e+00	1.740835961837598192e-13	1.636189323840726096e-15	7.440526796800931250e+13	5.381738814330736531e+00	1.732804957837024241e-13	1.535226321353286714e-15
-4.247491638795987123e-01	7.478129838147665625e+13	5.360018845082637817e+00	1.739392455984172280e-13	1.631459927741560945e-15	7.471905974313157812e+13	5.373143371493475762e+00	1.745501834675571740e-13	1.554181505674168880e-15
-4.180602006688963757e-01	7.516396701896275000e+13	5.378492192917772030e+00	1.745791002376382360e-13	1.639092181872874097e-15	7.604494231193315625e+13	5.397461696885484272e+00	1.771279921147844685e-13	1.724644477959766021e-15
-4.113712374581940390e-01	7.553926449373192188e+13	5.381691108426301717e+00	1.746979348313388397e-13	1.638559352492191720e-15	7.635379984578465625e+13	5.381894279598220088e+00	1.753457584909036469e-13	1.603379272529600986e-15
-4.046822742474917023e-01	7.590550365860939062e+13	5.358597478756607302e+00	1.739198944356065801e-13	1.623936149729945716e-15	7.699730281654865625e+13	5.362075193927468675e+00	1.743019450365121646e-13	1.674337505500150202e-15
-3.979933110367892546e-01	7.625821496469804688e+13	5.345074690077703750e+00	1.734682207363256814e-13	1.614444384074234513e-15	7.725684390738406250e+13	5.345711218687912769e+00	1.732994097378070420e-13	1.636562527268546683e-15
-3.913043478260869179e-01	7.659786810649371875e+13	5.360203468969093166e+00	1.739938071939331118e-13	1.620325454077148578e-15	7.722812142925064062e+13	5.336756190387003329e+00	1.725941449994910187e-13	1.604085421884118577e-15
-3.846153846153845812e-01	7.692874583256770312e+13	5.372605519702322141e+00	1.744263394891326908e-13	1.624772681200447192e-15	7.742595853451237500e+13	5.327877630240769768e+00	1.719033659863234409e-13	1.694827955379985566e-15
-3.779264214046822445e-01	7.725124359148464062e+13	5.355559165769286700e+00	1.738542485377273808e-13	1.613457271835521446e-15	7.797755476918810938e+13	5.307809036650389167e+00	1.691488962277754585e-13	1.673219006070898580e-15
-3.712374581939799079e-01	7.756112014444340625e+13	5.333698445762705909e+00	1.731178436685507206e-13	1.599561755130284503e-15	7.795574022883350000e+13	5.328623520359307975e+00	1.709604745382693695e-13	1.511436828517465047e-15
-3.645484949832775712e-01	7.785674313513510938e+13	5.340185847530557695e+00	1.733484652807211447e-13	1.600853304194840407e-15	7.881842739077745312e+13	5.332506112423228473e+00	1.727035605723812932e-13	1.631178483644094919e-15
-3.578595317725752345e-01	7.814166569927198438e+13	5.359312612802787257e+00	1.740102518564939711e-13	1.608935031086332441e-15	7.863565270623678125e+13	5.326543908555328777e+00	1.720590185391646824e-13	1.671857692859325290e-15
-3.511705685618728978e-01	7.841830655287959375e+13	5.353525146882551766e+00	1.738220074879432197e-13	1.603700083558206607e-15	7.907700760304996875e+13	5.312404141637818711e+00	1.697508796403766924e-13	1.606364083618033224e-15
-3.444816053511705611e-01	7.868373860348329688e+13	5.327814540447973535e+00	1.729539708898139872e-13	1.587803942625187853e-15	7.993195579710621875e+13	5.294397185158566721e+00	1.716381420908544685e-13	1.544286664651548801e-15
-3.377926421404682245e-01	7.893462235458820312e+13	5.321245968839602547e+00	1.727389720138172709e-13	1.582148461422648681e-15	7.910196447600296875e+13	5.340726663692300313e+00	1.750482781610312149e-13	1.544952519967863906e-15
-3.311036789297658878e-01	7.917270211051421875e+13	5.340585113502430481e+00	1.734078940097056430e-13	1.590367500871697909e-15	7.978140949896964062e+13	5.331369965795056842e+00	1.711159136604519743e-13	1.777354915050577305e-15
-3.244147157190635511e-01	7.940165187396478125e+13	5.348786360835592113e+00	1.736967603680126593e-13	1.592651425349529767e-15	7.982077955037151562e+13	5.338433280835295669e+00	1.723182802657942228e-13	1.427930756004982144e-15
-3.177257525083612144e-01	7.962079505615704688e+13	5.327374372861782170e+00	1.729751438412408233e-13	1.579106833675767118e-15	8.014952986745023438e+13	5.308198268411643106e+00	1.718972292530585433e-13	1.533981676895055136e-15
-3.110367892976588777e-01	7.982621673102707812e+13	5.307512820346746096e+00	1.723063771726411005e-13	1.566385923055525654e-15	7.997052078808942188e+13	5.302668656132033753e+00	1.713816038329103865e-13	1.611769675408592890e-15
-3.043478260869565410e-01	8.001720797126070312e+13	5.317988068482356390e+00	1.726727512412261938e-13	1.569886222316873283e-15	8.072418718764301562e+13	5.297811851279069728e+00	1.682516452707650229e-13	1.567353254130916599e-15
-2.976588628762542044e-01	8.019727078362028125e+13	5.337227529571650031e+00	1.733381721364487507e-13	1.578090116784501334e-15	8.106589638048050000e+13	5.336829610865597928e+00	1.724196681963602229e-13	1.559204705412599807e-15
-2.909698996655518677e-01	8.036819179152885938e+13	5.328973595554869824e+00	1.730653680800705325e-13	1.571616738201965788e-15	8.096565337361378125e+13	5.337983781887961854e+00	1.736743829616113585e-13	1.491477985677629445e-15
-2.842809364548495310e-01	8.052707243175076562e+13	5.302221723145866150e+00	1.721612744635926330e-13	1.555257341097488178e-15	8.078428105238156250e+13	5.314181570341840022e+00	1.721073711180818356e-13	1.556502811067820695e-15
-2.775919732441471943e-01	8.067107262100254688e+13	5.296540236360996801e+00	1.719761913650831868e-13	1.550148716457289758e-15	8.023694384701364062e+13	5.328332522174728858e+00	1.719242048054811709e-13	1.478916599935796780e-15
-2.709030100334448576e-01	8.080195269929679688e+13	5.317170290944816635e+00	1.726890171469065379e-13	1.559104192860341275e-15	8.087278575896248438e+13	5.308414944343240016e+00	1.718197603614280583e-13	1.558933517417182058e-15
-2.642140468227425210e-01	8.092306705027692188e+13	5.326313335570119101e+00	1.730098050482362725e-13	1.561943518215274040e-15	8.103621302378445312e+13	5.307674746450079972e+00	1.717567136598487218e-13	1.662348777929405692e-15
-2.575250836120401843e-01	8.103385951631134375e+13	5.304650536770470381e+00	1.722792157041589991e-13	1.548338970106326044e-15	8.078537177939918750e+13	5.331995194688906814e+00	1.718447565060222163e-13	1.572989020936977947e-15
-2.508361204013378476e-01	8.113077945420700000e+13	5.282851915923854946e+00	1.715439571794712150e-13	1.534653425967072841e-15	8.065739314265337500e+13	5.341449150976965932e+00	1.740974347973603631e-13	1.490538429005084135e-15
-2.441471571906355109e-01	8.121298615655373438e+13	5.292051090271564284e+00	1.718666220161582377e-13	1.537513150193084194e-15	8.142954996212623438e+13	5.302707844098235590e+00	1.739908976562628610e-13	1.601538208430557200e-15
-2.374581939799331742e-01	8.128360119397948438e+13	5.313497349274451942e+00	1.726072757264207604e-13	1.546923940611490047e-15	8.136395052291798438e+13	5.314926033122537419e+00	1.710272152721879681e-13	1.608501453528365723e-15
-2.307692307692308376e-01	8.134462091564271875e+13	5.308546055703754263e+00	1.724469405299908681e-13	1.542260980010633016e-15	8.067315674502871875e+13	5.304498527037963207e+00	1.707532721227770956e-13	1.537042212971666858e-15
-2.240802675585283898e-01	8.139373030179640625e+13	5.280697525400434245e+00	1.715050598545777952e-13	1.525376931451646562e-15	8.024818872317220312e+13	5.309313294806972117e+00	1.710477080382757551e-13	1.471850227092317081e-15
-2.173913043478260532e-01	8.142802578997317188e+13	5.270209106412711897e+00	1.711556995766965733e-13	1.517744446779104268e-15	8.044947979732321875e+13	5.311619079056391968e+00	1.705945423738000469e-13	1.427337832469882703e-15
-2.107023411371237165e-01	8.144859955379693750e+13	5.289909288801887044e+00	1.718367589049800879e-13	1.526219115464135129e-15	7.974349375025881250e+13	5.305738638300269372e+00	1.697685450324830411e-13	1.459494154271239664e-15
-2.040133779264213798e-01	8.145873330287951562e+13	5.304570363794756993e+00	1.723458121148769688e-13	1.532021350390626908e-15	8.067398777513709375e+13	5.320608300963312942e+00	1.713819077549311914e-13	1.374103815129010595e-15
-1.973244147157190431e-01	8.145868589864257812e+13	5.286682500126073769e+00	1.717438206981079002e-13	1.520471359100314575e-15	8.105704071588434375e+13	5.288208753216351532e+00	1.702873836318510261e-13	1.625239937205862926e-15
-1.906354515050167064e-01	8.144533305093468750e+13	5.260180307283298440e+00	1.708477643009328383e-13	1.504317656654296721e-15	8.068162286426128125e+13	5.282226992656326559e+00	1.718568700896120314e-13	1.509475725205296324e-15
-1.839464882943143698e-01	8.141712038509803125e+13	5.262861043736093869e+00	1.709478719840777052e-13	1.503714558602768481e-15	8.034087454998735938e+13	5.287192328073635039e+00	1.712412751512192731e-13	1.615748902658508066e-15
-1.772575250836120331e-01	8.137647648608892188e+13	5.286732782987782819e+00	1.717713576843455049e-13	1.514416205717514113e-15	8.033212276415506250e+13	5.287937275366374479e+00	1.730590644627342087e-13	1.532994186513474339e-15
-1.705685618729096964e-01	8.132597343459142188e+13	5.290300806174389692e+00	1.719017430292365736e-13	1.514308185333668520e-15	8.020780585382554688e+13	5.263934548304236571e+00	1.705469825196079269e-13	1.558288836235751730e-15
-1.638795986622073597e-01	8.126433692351993750e+13	5.263643356238713267e+00	1.710003087828006596e-13	1.498088859185859318e-15	7.977933192369804688e+13	5.302576813372233744e+00	1.720129150471680283e-13	1.616385956812485199e-15
-1.571906354515050230e-01	8.118850848069326562e+13	5.244232516550808576e+00	1.703462511736207635e-13	1.485717110001944284e-15	8.009925254587146875e+13	5.286601077563924278e+00	1.690946422805774012e-13	1.543417871141190966e-15
-1.505016722408026864e-01	8.109844588949717188e+13	5.258535382049687179e+00	1.708431239889367875e-13	1.491304442202360989e-15	7.930790412482503125e+13	5.283355236671424038e+00	1.714732985128436493e-13	1.384765999775064150e-15
-1.438127090301003497e-01	8.099717862470879688e+13	5.280497505912756573e+00	1.716014813917586002e-13	1.500983082637072297e-15	7.850253207069282812e+13	5.297980690668915749e+00	1.710961062954192757e-13	1.378177455786725367e-15
-1.371237458193980130e-01	8.088611913053685938e+13	5.271830431661898686e+00	1.713141800982679448e-13	1.494352694465333964e-15	7.906771045370803125e+13	5.302236453452735532e+00	1.709925942324134036e-13	1.646909308302100850e-15
-1.304347826086956763e-01	8.076294971249253125e+13	5.241642942783077075e+00	1.702921737934385509e-13	1.476249555142474155e-15	7.968823024802753125e+13	5.262373400038069526e+00	1.717507378318621424e-13	1.517211434091283507e-15
-1.237458193979933396e-01	8.062529604808790625e+13	5.232657356292762074e+00	1.699940125548847863e-13	1.469423483171441017e-15	8.047274864036792188e+13	5.266295574994943607e+00	1.696801885687479942e-13	1.504243537790587681e-15
-1.170568561872910029e-01	8.047443726546793750e+13	5.255053490147356676e+00	1.707672612259969065e-13	1.479309007430426168e-15	8.037447933000968750e+13	5.308560664518127581e+00	1.712659379081704292e-13	1.455100851096183131e-15
-1.103678929765886663e-01	8.031335174121726562e+13	5.270362506257743718e+00	1.712985554951829859e-13	1.485431625387798167e-15	8.078877380890746875e+13	5.289034226651902593e+00	1.702267243233484121e-13	1.525228097833789416e-15
-1.036789297658863296e-01	8.014218871278815625e+13	5.250689998638680578e+00	1.706355209937175221e-13	1.472929896716622933e-15	8.090156017647731250e+13	5.238155629064816132e+00	1.699850916318472900e-13	1.403212724359712250e-15
-9.698996655518399290e-02	7.995814630483593750e+13	5.222032988147716104e+00	1.696657417253758041e-13	1.455629436669929447e-15	8.041603083544653125e+13	5.261149080348386242e+00	1.695476312683734568e-13	1.425235775933110663e-15
-9.030100334448165622e-02	7.975987509373853125e+13	5.224571258500127158e+00	1.697610702940389004e-13	1.454921377348761689e-15	8.022195933536518750e+13	5.261945748894422792e+00	1.698141471628284409e-13	1.486110627445694311e-15
-8.361204013377931954e-02	7.954960567777056250e+13	5.250694330057282144e+00	1.706616763373431794e-13	1.466770253994875365e-15	7.942424834004837500e+13	5.220373802853009337e+00	1.681225814311663576e-13	1.407121832718562139e-15
-7.692307692307698286e-02	7.932978305398767188e+13	5.256267364734149794e+00	1.708606390113770992e-13	1.467690706394312698e-15	7.883811241647840625e+13	5.202765168970742593e+00	1.672772553118030569e-13	1.537681397673150744e-15
-7.023411371237464618e-02	7.909942244233898438e+13	5.228347327555447066e+00	1.699160188925363067e-13	1.450780696834725744e-15	7.751030809054945312e+13	5.224406371446773001e+00	1.702765762066500461e-13	1.420932549240833921e-15
-6.354515050167230950e-02	7.885574791111168750e+13	5.205468059711032325e+00	1.691435298806582014e-13	1.436533663444059256e-15	7.757157059137807812e+13	5.208639841070899834e+00	1.678949333782493314e-13	1.578779519000013170e-15
-5.685618729096986179e-02	7.859854622182073438e+13	5.218839508052035114e+00	1.696088436883890144e-13	1.441564140763576674e-15	7.697821509373828125e+13	5.221982827121125936e+00	1.690716956398347148e-13	1.226981433543600864e-15
-5.016722408026752511e-02	7.833057043074151562e+13	5.244220152669764268e+00	1.704842346664558492e-13	1.452989924890863049e-15	7.745146077097456250e+13	5.240190590737268117e+00	1.712854897385404331e-13	1.453914161058604627e-15
-4.347826086956518843e-02	7.805342859372009375e+13	5.238581641513159859e+00	1.703004622449328257e-13	1.447918669433277702e-15	7.769703016810696875e+13	5.218236261574191737e+00	1.694951720792641839e-13	1.537725530561452479e-15
-3.678929765886285175e-02	7.776526638597185938e+13	5.206053888178555411e+00	1.691985384452330436e-13	1.428530604029573145e-15	7.812082955387295312e+13	5.206750978000838082e+00	1.711616038982095678e-13	1.465065504410476930e-15
-3.010033444816051507e-02	7.746374599363596875e+13	5.192134974045657714e+00	1.687320696714064370e-13	1.419019526059802893e-15	7.760959021885321875e+13	5.172772190439880902e+00	1.678009829078859696e-13	1.503968902707403426e-15
-2.341137123745817838e-02	7.714973334923848438e+13	5.214286449606620799e+00	1.694973251668762977e-13	1.428685762143797474e-15	7.779974029560870312e+13	5.186047207604069342e+00	1.682719939210570922e-13	1.310605477884799286e-15
-1.672240802675584170e-02	7.682608338329987500e+13	5.234767089230893511e+00	1.702055435417354866e-13	1.437470591067573310e-15	7.746849688820367188e+13	5.177533829697272161e+00	1.675256911449401466e-13	1.333621461408019388e-15
-1.003344481605350502e-02	7.649342068140631250e+13	5.217894380898534301e+00	1.696382398349761662e-13	1.426391071953843093e-15	7.650902068828237500e+13	5.213082204425516508e+00	1.670249642322562955e-13	1.389888579200983939e-15
-3.344481605351168341e-03	7.614935497510028125e+13	5.184856512320701327e+00	1.685189481895541731e-13	1.406696558919150503e-15	7.709988309559592188e+13	5.192348112705705176e+00	1.667592371644360923e-13	1.629081914923336414e-15
3.344481605351168341e-03	7.579228910325176562e+13	5.181923953605598321e+00	1.684277432529692937e-13	1.402988160410058459e-15	7.633902309166351562e+13	5.189273937767060474e+00	1.662396837169809035e-13	1.458107387576288982e-15
1.003344481605350502e-02	7.542399248983457812e+13	5.209743471182735952e+00	1.693867171632855764e-13	1.415626423766811358e-15	7.547444014228460938e+13	5.179944205951279912e+00	1.674702768797460554e-13	1.276474948902628521e-15
1.672240802675584170e-02	7.504704251467385938e+13	5.221726377098415917e+00	1.698048973597058447e-13	1.419852215072654467e-15	7.461702482759242188e+13	5.164176618163700994e+00	1.677504890898814470e-13	1.396672913075859726e-15
2.341137123745817838e-02	7.466106540509168750e+13	5.194941044422675347e+00	1.688991721721729592e-13	1.403462025936378054e-15	7.524569910485404688e+13	5.172939578643410918e+00	1.674026687890287979e-13	1.429718511027398204e-15
3.010033444816051507e-02	7.426349856440943750e+13	5.165667991230456835e+00	1.679085231001127426e-13	1.385725216986709518e-15	7.465330448577768750e+13	5.207342731405582903e+00	1.686894358276127752e-13	1.273820401636400032e-15
3.678929765886285175e-02	7.385367964397300000e+13	5.174499761460281455e+00	1.682192052696297035e-13	1.388223057261006844e-15	7.479172293826445312e+13	5.210035938455709115e+00	1.711669913581401342e-13	1.417899002828412663e-15
4.347826086956518843e-02	7.343401956361082812e+13	5.204007392237055107e+00	1.692360074478591177e-13	1.401710641081417205e-15	7.427162793864793750e+13	5.211965105083177008e+00	1.701455184178171352e-13	1.365485795737181439e-15
5.016722408026752511e-02	7.300649606364807812e+13	5.204683795249095191e+00	1.692682063818610606e-13	1.399880120163846961e-15	7.375490899884860938e+13	5.238330080208488226e+00	1.695971667915797840e-13	1.470795877147037115e-15
5.685618729096986179e-02	7.256983671891604688e+13	5.170635128256962254e+00	1.681145188944540743e-13	1.379581565545737071e-15	7.318687394983479688e+13	5.222753509512002346e+00	1.672485479979213484e-13	1.360676859019989250e-15
6.354515050167219847e-02	7.212167714844546875e+13	5.149322037494830084e+00	1.673958123477768101e-13	1.366023105766889641e-15	7.219846751425267188e+13	5.195217212788832306e+00	1.688825125219915687e-13	1.428055315384415303e-15
7.023411371237453515e-02	7.166237500620332812e+13	5.169266804677922877e+00	1.680861823228901712e-13	1.374372407877319119e-15	7.250727310872221875e+13	5.193160796960006209e+00	1.695567181361559879e-13	1.348880597055501957e-15
7.692307692307687184e-02	7.119465327735087500e+13	5.195774256055148754e+00	1.690007014140226077e-13	1.386212684642363407e-15	7.145508511229475000e+13	5.210197036595196174e+00	1.697980782175354236e-13	1.346695520937390388e-15
8.361204013377920852e-02	7.071963962501075000e+13	5.183455621980691319e+00	1.685892184431290133e-13	1.377424681050641588e-15	7.015441911335487500e+13	5.201434926219960175e+00	1.675924266537608902e-13	1.349995578333588780e-15
9.030100334448154520e-02	7.023537098513050000e+13	5.146162511297976749e+00	1.673248124098342479e-13	1.355346720272239077e-15	7.030203083641940625e+13	5.141528267638966199e+00	1.666103186273972991e-13	1.285476155930559688e-15
9.698996655518388188e-02	6.974003912720379688e+13	5.136553287181070182e+00	1.670059450147828788e-13	1.347947292054295992e-15	6.969826149272946875e+13	5.157802449373592779e+00	1.668849734105804158e-13	1.299663174336384294e-15
1.036789297658862186e-01	6.923498819237134375e+13	5.165238368256109602e+00	1.679949952307442025e-13	1.360880903277875399e-15	6.954703998263007031e+13	5.137661710187019892e+00	1.650013829234828029e-13	1.306371557701607289e-15
1.103678929765885552e-01	6.872287062240032812e+13	5.183614930400457510e+00	1.686319786413352011e-13	1.368344646340575250e-15	6.979956925692307812e+13	5.129628986821840542e+00	1.665432062385417494e-13	1.172423677593598698e-15
1.170568561872908919e-01	6.820380827708690625e+13	5.158246942081932573e+00	1.677749163689817740e-13	1.352566445317288983e-15	6.875815868221872656e+13	5.116853474296515714e+00	1.654204347528968765e-13	1.417518748458285386e-15
1.237458193979932286e-01	6.767546392247558594e+13	5.123081444694033593e+00	1.665832615731001223e-13	1.331556046638255849e-15	6.883619760336742969e+13	5.085760904005470096e+00	1.633382152842208672e-13	1.291494014174918423e-15
1.304347826086955653e-01	6.713690242253751562e+13	5.127842797037534872e+00	1.667553385348953859e-13	1.331725121355607115e-15	6.783504004955497656e+13	5.111000326803277538e+00	1.636646895644327687e-13	1.538499275105435978e-15
1.371237458193979020e-01	6.659028255064800781e+13	5.160841598917634165e+00	1.678918826860806662e-13	1.346887920619537100e-15	6.688867854353707031e+13	5.125924563525289912e+00	1.654422837367491315e-13	1.419217921933568677e-15
1.438127090301002386e-01	6.603777257873545312e+13	5.166077503745853505e+00	1.680801765526600421e-13	1.347312312025926322e-15	6.638756738796746875e+13	5.144973507793579870e+00	1.649190905116481077e-13	1.405288290697333433e-15
1.505016722408025753e-01	6.547846544121800781e+13	5.129941183604332267e+00	1.668553946946966279e-13	1.325751464199085526e-15	6.604336510480430469e+13	5.146576844284274088e+00	1.660304862051408689e-13	1.353338240942075776e-15
1.571906354515049120e-01	6.491007036085291406e+13	5.103333515520596109e+00	1.659561107611872737e-13	1.309217567554547411e-15	6.436200940698913281e+13	5.150327082508663779e+00	1.670472772650848395e-13	1.377412813481963325e-15
1.638795986622072487e-01	6.433275267767041406e+13	5.123069500092619855e+00	1.666397737776729583e-13	1.317271683457046738e-15	6.436600873938688281e+13	5.134770613008802442e+00	1.652685106142361710e-13	1.344244870882861017e-15
1.705685618729095854e-01	6.374915317632989062e+13	5.153740808852952604e+00	1.676969448531906336e-13	1.331136097176137183e-15	6.353274523723061719e+13	5.157576443904642538e+00	1.662890088200758340e-13	1.304648769728619457e-15
1.772575250836119221e-01	6.316055719056207812e+13	5.142029810423498937e+00	1.673064716445608846e-13	1.322499134312188283e-15	6.304093123100248438e+13	5.168694522801158264e+00	1.664240289213932163e-13	1.246572286071727535e-15
1.839464882943142587e-01	6.256518977463179688e+13	5.100477479838602335e+00	1.658967315573715977e-13	1.297994074335168413e-15	6.202704852864986719e+13	5.157072744169300726e+00	1.683424162017748038e-13	1.426576150084779181e-15
1.906354515050165954e-01	6.196130393713143750e+13	5.089006395094449076e+00	1.655145129125426721e-13	1.289426059482242632e-15	6.214996307567039844e+13	5.095849516817647640e+00	1.653230809218181952e-13	1.201322944829623228e-15
1.973244147157189321e-01	6.135022756642832812e+13	5.120943406432344247e+00	1.666150048485096107e-13	1.303892558314001612e-15	6.217712737234989062e+13	5.122328175461726474e+00	1.646875492942023387e-13	1.250699192285363311e-15
2.040133779264214908e-01	6.073458359193695312e+13	5.140862893769986286e+00	1.673049811458893454e-13	1.311988169666428569e-15	6.059027537971285938e+13	5.082316998234258421e+00	1.645451940459533667e-13	1.447820519639916977e-15
2.107023411371238275e-01	6.011447660787876562e+13	5.111359068395102234e+00	1.663067505659711389e-13	1.293840864761246690e-15	5.932349982739414062e+13	5.100302498780960647e+00	1.661184393288626693e-13	1.294195587096987345e-15
2.173913043478261642e-01	5.948765929274895312e+13	5.073143534689851464e+00	1.650109632080363585e-13	1.271036432434695425e-15	5.899386654082467969e+13	5.133167265580381056e+00	1.683824900805601962e-13	1.188383981565359047e-15
2.240802675585285009e-01	5.885342542768834375e+13	5.081623397264156239e+00	1.653102227344004750e-13	1.272991110937102069e-15	5.911517096700994531e+13	5.097742809594620894e+00	1.630822775074510827e-13	1.331020374226365504e-15
2.307692307692308376e-01	5.821406538809923438e+13	5.118331445888176567e+00	1.665736835242857834e-13	1.289931295249436045e-15	5.849088556751057031e+13	5.117187519492405912e+00	1.675968210810955052e-13	1.139211266586003268e-15
2.374581939799331742e-01	5.757156107427442969e+13	5.118955572650281560e+00	1.666045133860801199e-13	1.287728080912813113e-15	5.758376426443997656e+13	5.101964031416290624e+00	1.660695676611575540e-13	1.219687679591364853e-15
2.441471571906355109e-01	5.692477364421165625e+13	5.076038958964133485e+00	1.651480186166190199e-13	1.262397047039913346e-15	5.701113258013688281e+13	5.095271145061906815e+00	1.637860013741201329e-13	1.136814561253416354e-15
2.508361204013378476e-01	5.627162394406074219e+13	5.052374976767688430e+00	1.643491818318728746e-13	1.247248568778375686e-15	5.670430068217598438e+13	5.104402133359877247e+00	1.666058504834065526e-13	1.270678435661149311e-15
2.575250836120401843e-01	5.561279018759927344e+13	5.080767022755935614e+00	1.653285164691662037e-13	1.259713971135720272e-15	5.590401868745998438e+13	5.119995415815203899e+00	1.662420956104692776e-13	1.241913361703956600e-15
2.642140468227425210e-01	5.495098055131912500e+13	5.109906061913343400e+00	1.663332905685792194e-13	1.272589510864089567e-15	5.490415961819262500e+13	5.094219221053412738e+00	1.662706649934083111e-13	1.129885848457642886e-15
2.709030100334448576e-01	5.428693132064159375e+13	5.086107314644539024e+00	1.655296515056712210e-13	1.257373310702837550e-15	5.465534400969789844e+13	5.062269462479078719e+00	1.651360172601971187e-13	1.207472741299310093e-15
2.775919732441471943e-01	5.361859185453003906e+13	5.041206234783859763e+00	1.640051296115951883e-13	1.230928749406393700e-15	5.437583222656166406e+13	5.042799650684002266e+00	1.627364157766785116e-13	1.162784472083753320e-15
2.842809364548495310e-01	5.294483958820807031e+13	5.042370281301686852e+00	1.640541686988005049e-13	1.228900769703801239e-15	5.380951117714686719e+13	5.011259888516662819e+00	1.602255305036990217e-13	1.324378635475046008e-15
2.909698996655518677e-01	5.226769822646815625e+13	5.082202424070077384e+00	1.654240334224328595e-13	1.247397919495784855e-15	5.268673756085871875e+13	4.999414624047267885e+00	1.623222068452795840e-13	1.352981446328657798e-15
2.976588628762542044e-01	5.158942015105763281e+13	5.089062114140303628e+00	1.656674215031304048e-13	1.248416532088222016e-15	5.213212884203902344e+13	4.989156021290264142e+00	1.607049081817117106e-13	1.248878069243609837e-15
3.043478260869565410e-01	5.090918535545370312e+13	5.044407219105234930e+00	1.641509550594406296e-13	1.222087508934961613e-15	5.101449722454869531e+13	4.995715950075120482e+00	1.610975233356646198e-13	1.236972652665486430e-15
3.110367892976588777e-01	5.022485298885907031e+13	5.015122042435705474e+00	1.631594880077913707e-13	1.203878939812620828e-15	4.947122237323832812e+13	5.059316861171608615e+00	1.636501311971991182e-13	1.222810637059421311e-15
3.177257525083612144e-01	4.953690907051383594e+13	5.043851609602519659e+00	1.641497814783983928e-13	1.216443273123696411e-15	4.973998270434247656e+13	5.039526856105287500e+00	1.619253062552541562e-13	1.120250403256176364e-15
3.244147157190635511e-01	4.884807420496189062e+13	5.076674428424603036e+00	1.652797598758211477e-13	1.231201866705224046e-15	4.945130362031953906e+13	5.008299253540240414e+00	1.601674438311487473e-13	1.337089853754746996e-15
3.311036789297658878e-01	4.815918647618766406e+13	5.051415303018500502e+00	1.644254494683942453e-13	1.215150620992857102e-15	4.801634834974504688e+13	5.013192630089736923e+00	1.617906941700101264e-13	1.138842219941396487e-15
3.377926421404682245e-01	4.746821555055991406e+13	5.002754281226057032e+00	1.627716331736623132e-13	1.186652071423639020e-15	4.711582334816254688e+13	4.989106591561430548e+00	1.612823043206257215e-13	1.166300095738703770e-15
3.444816053511705611e-01	4.677409514255517188e+13	5.005972904140910451e+00	1.628900581005299375e-13	1.185651618118291382e-15	4.618065477892238281e+13	5.057553314599186223e+00	1.621302702635633016e-13	1.277650338674863269e-15
3.511705685618728978e-01	4.607895376080385156e+13	5.049485383141282036e+00	1.643848732472666228e-13	1.206042558839599712e-15	4.559550570360619531e+13	5.062069879371349224e+00	1.633900453731615602e-13	1.052321515318157299e-15
3.578595317725752345e-01	4.538494502323726562e+13	5.052188085875565449e+00	1.644854052738645384e-13	1.204802753095934589e-15	4.444933339581875000e+13	5.098564952271523509e+00	1.672168278731757627e-13	1.307210960146304530e-15
3.645484949832775712e-01	4.469101548550482812e+13	5.001233701485194416e+00	1.627528391681521651e-13	1.175074591326386135e-15	4.422144935818783594e+13	5.082793785804308406e+00	1.637673312934091271e-13	1.275917545880633711e-15
3.712374581939799079e-01	4.399513801160150781e+13	4.976332500611328591e+00	1.619103179473140067e-13	1.159125484630840102e-15	4.327586694289773438e+13	5.072382646862377165e+00	1.632668589281479096e-13	9.876358531506043229e-16
3.779264214046822445e-01	4.329823678960004688e+13	5.013847161086354198e+00	1.632000419685561117e-13	1.176281713271339262e-15	4.231231350150510156e+13	5.076765203916465907e+00	1.633429604910695849e-13	1.013175388246281813e-15
3.846153846153845812e-01	4.260304663111099219e+13	5.041866824438262285e+00	1.641653153728967843e-13	1.188421448151094264e-15	4.211229494220812500e+13	5.038671004996442271e+00	1.661845149171266212e-13	9.624657588822314413e-16
3.913043478260869179e-01	4.190982144514067188e+13	5.003201141917910100e+00	1.628524359758317489e-13	1.165170622166718736e-15	4.230080892843756250e+13	5.012558080752723910e+00	1.617725078209340566e-13	1.242306713595688617e-15
3.979933110367892546e-01	4.121633449790858594e+13	4.956865375807626428e+00	1.612776424122914786e-13	1.137794195452594873e-15	4.125241250688106250e+13	5.027674618632083536e+00	1.628968137987537810e-13	1.013778586028704337e-15
4.046822742474915913e-01	4.052222784343058594e+13	4.977032586157129401e+00	1.619749094357175229e-13	1.145660998973690957e-15	4.007853053890538281e+13	5.021843234780334342e+00	1.626948449532005214e-13	1.348994154257318319e-15
4.113712374581939279e-01	3.983010743628823438e+13	5.021134181755653181e+00	1.634899045964507735e-13	1.166232325062694322e-15	3.953778963502511719e+13	4.985225819377689938e+00	1.644266343255582758e-13	1.114327192169841415e-15
4.180602006688962646e-01	3.914139626417754688e+13	5.002395099750112095e+00	1.628581588106330529e-13	1.153456706821277106e-15	3.866848020190247656e+13	5.017125884424452842e+00	1.639498431255880520e-13	1.304605843140015347e-15
4.247491638795986013e-01	3.845425265937505469e+13	4.944937485864848270e+00	1.609038987303260058e-13	1.120074263674113451e-15	3.830443707489296875e+13	5.020110054393331467e+00	1.638381378276647712e-13	1.112955034591160757e-15
4.314381270903009380e-01	3.776731303326020312e+13	4.943769489106665027e+00	1.608729631185903844e-13	1.116487308281228495e-15	3.757861018398239844e+13	4.981224198075396181e+00	1.604023699505830196e-13	1.170336315689117406e-15
4.381270903010032747e-01	3.708260846194968750e+13	4.993816089657391544e+00	1.625918756536936294e-13	1.140058397637205713e-15	3.755648400733689062e+13	4.926264485709474172e+00	1.602577388787852742e-13	1.210764358962216777e-15
4.448160535117056114e-01	3.640235615347101562e+13	4.995736991694688101e+00	1.626667800844078914e-13	1.138092890623157115e-15	3.657566072149747656e+13	4.916902573052521319e+00	1.610562878369838344e-13	1.133874717146113213e-15
4.515050167224079480e-01	3.572536889419868750e+13	4.936061137534237808e+00	1.606375559603455106e-13	1.103384836704561090e-15	3.574795473319330469e+13	4.889688954026428114e+00	1.578003490481919803e-13	1.011042643941545756e-15
4.581939799331102847e-01	3.504965735285309766e+13	4.915294291932098325e+00	1.599378868554751347e-13	1.089237897337609146e-15	3.468782001135124219e+13	4.896477032196568047e+00	1.578815164423696782e-13	9.473260246449235289e-16
4.648829431438126214e-01	3.437653188904134766e+13	4.964116072388728540e+00	1.616157328056076856e-13	1.111992447898785856e-15	3.370671105891225391e+13	4.910640953414702636e+00	1.591883534105319379e-13	8.796211986054738429e-16
4.715719063545149581e-01	3.370861356215969141e+13	4.983053613535463278e+00	1.622725356064019252e-13	1.118909489536491528e-15	3.355278870095934375e+13	4.911882896669991894e+00	1.576782425435558008e-13	1.004618040655602479e-15
4.782608695652172948e-01	3.304535408144668750e+13	4.926018347158293231e+00	1.603337202235113769e-13	1.085485677662600013e-15	3.309603377744353125e+13	4.895770833187050641e+00	1.588316442245267496e-13	9.400968782649312059e-16
4.849498327759196314e-01	3.238443990138801562e+13	4.890200327276626346e+00	1.591196545283197692e-13	1.063259381292009366e-15	3.242759990341730859e+13	4.885894319756127757e+00	1.551470198864880216e-13	1.161103170192171738e-15
4.916387959866219681e-01	3.172653475716223047e+13	4.934981765082957494e+00	1.606587837862863583e-13	1.083812086407196680e-15	3.120868649142433203e+13	4.869449577363410775e+00	1.617524609667743625e-13	1.063472582938709838e-15
4.983277591973243048e-01	3.107438393279080859e+13	4.965649312991523345e+00	1.617149474838438591e-13	1.096956548187185817e-15	3.081843994629819922e+13	4.879600925851812931e+00	1.597115056417304537e-13	1.207017895935164451e-15
5.050167224080266415e-01	3.042787988689573438e+13	4.911660435192882090e+00	1.598779700754084340e-13	1.065224875992440357e-15	3.000348507622514844e+13	4.907475717850355856e+00	1.569799194719369067e-13	1.048727072423905805e-15
5.117056856187289782e-01	2.978454051755708984e+13	4.865919416901393291e+00	1.583217421775717091e-13	1.037881851314542703e-15	2.924592322303676562e+13	4.882956534356283740e+00	1.579173445069674522e-13	9.530970193862713335e-16
5.183946488294313149e-01	2.914458389662948828e+13	4.907904864138806111e+00	1.597611933280742741e-13	1.057187977991559244e-15	2.864225775811107812e+13	4.873408073352596404e+00	1.553143960129138048e-13	8.973034221704081764e-16
5.250836120401336515e-01	2.851074403375071875e+13	4.944925318936804537e+00	1.610290917586517632e-13	1.074046629974846563e-15	2.776510547833700000e+13	4.908667562402705187e+00	1.588632518861633695e-13	7.229798524473130577e-16
5.317725752508359882e-01	2.788307071309979297e+13	4.890772232980333811e+00	1.591799880980473694e-13	1.042673347631846099e-15	2.748437311972845703e+13	4.806585335880327214e+00	1.557543377353337905e-13	8.529044978372468068e-16
5.384615384615383249e-01	2.725895455245562891e+13	4.840222145721969405e+00	1.574518032597049859e-13	1.013320501248025062e-15	2.684011702792822266e+13	4.858126144348472231e+00	1.547755362375313639e-13	1.225286514856254233e-15
5.451505016722408836e-01	2.663845293479957422e+13	4.883767772452757505e+00	1.589358303516517837e-13	1.034101362255654803e-15	2.601339788787834766e+13	4.874254913388369914e+00	1.593979501460985395e-13	8.129753367350554841e-16
5.518394648829432203e-01	2.602427069375817969e+13	4.921590068700378851e+00	1.602214347729573731e-13	1.052125465442721981e-15	2.520070238091294141e+13	4.886687135408089411e+00	1.556259845494156755e-13	1.164650385838848488e-15
5.585284280936455570e-01	2.541630537084629688e+13	4.861828391166561403e+00	1.581703461519379146e-13	1.018565744849843166e-15	2.508542292301646094e+13	4.906336255943282154e+00	1.597981023560812220e-13	1.077341549719627974e-15
5.652173913043478937e-01	2.481184600711198438e+13	4.812800320449018621e+00	1.564835267109255266e-13	9.908315718810521238e-16	2.444719179950496484e+13	4.936539513031229731e+00	1.627260990328507239e-13	9.625971371368329187e-16
5.719063545150502303e-01	2.421116846237044141e+13	4.864048421364795871e+00	1.582202669463443974e-13	1.016516142594367193e-15	2.415215014121141016e+13	4.897058120378189550e+00	1.610085418811485601e-13	1.036733221673162342e-15
5.785953177257525670e-01	2.361697072712258203e+13	4.895267938968179244e+00	1.592706568542883168e-13	1.031789107667058762e-15	2.368913652218928906e+13	4.931876416389157747e+00	1.573235247837021606e-13	8.498691231375762207e-16
5.852842809364549037e-01	2.302868315102929688e+13	4.824421306257529629e+00	1.568328778302674492e-13	9.929336052755839090e-16	2.325736444131777734e+13	4.842719320009799766e+00	1.570982720510982848e-13	9.008619597548828235e-16
5.919732441471572404e-01	2.244364453848734766e+13	4.787139756189185746e+00	1.555419708891338332e-13	9.718007008857219865e-16	2.253893891231317969e+13	4.869578597851067947e+00	1.593161689577899574e-13	7.864300044035420137e-16
5.986622073578595771e-01	2.186282468842786328e+13	4.851208046528785900e+00	1.577148166706095779e-13	1.004385778643318699e-15	2.205117617786453125e+13	4.775751155541501092e+00	1.535319400862653173e-13	8.475393828568050170e-16
6.053511705685619138e-01	2.128882060328093750e+13	4.863922670514220670e+00	1.581357980070151645e-13	1.009517817461840512e-15	2.180695720465905859e+13	4.725227246428389982e+00	1.531799738429636449e-13	8.342118880255375141e-16
6.120401337792642504e-01	2.072030075345863672e+13	4.781096370939353690e+00	1.552975943892553950e-13	9.634183991002982962e-16	2.102475011480820703e+13	4.684372458540408957e+00	1.506368665479364472e-13	6.705138303530759223e-16
6.187290969899665871e-01	2.015509415753608594e+13	4.772007803995272468e+00	1.549859605635034125e-13	9.557527187807745518e-16	2.042082495297285547e+13	4.686621382733746621e+00	1.481801657359502196e-13	1.194475713322512349e-15
6.254180602006689238e-01	1.959530186343325391e+13	4.846175167488953939e+00	1.575282274310161388e-13	9.915073056702188924e-16	1.998222284339491797e+13	4.666417680980940119e+00	1.460843078168952879e-13	9.070723114056516671e-16
6.321070234113712605e-01	1.904296718165903906e+13	4.823318014938086762e+00	1.567680011435202515e-13	9.746603244303983349e-16	1.928322264318174609e+13	4.624960645305331575e+00	1.476825901729462889e-13	1.055350280369635203e-15
6.387959866220735972e-01	1.849587950413223828e+13	4.741264165424994736e+00	1.540011607055754884e-13	9.248515951429182647e-16	1.873508037739596094e+13	4.619260728672171190e+00	1.481964166512596614e-13	9.149649374194721715e-16
6.454849498327759338e-01	1.795318811426144922e+13	4.779127330505566817e+00	1.553500090653583822e-13	9.370052589981092586e-16	1.782585552936277344e+13	4.655991391987664763e+00	1.503278908908718186e-13	8.417502078080909904e-16
6.521739130434782705e-01	1.741807642364080469e+13	4.840896217656371903e+00	1.575370031542667799e-13	9.599799278229301557e-16	1.705764610290602148e+13	4.663332689327966740e+00	1.535261117272344125e-13	1.177109234726186430e-15
6.588628762541806072e-01	1.689108899567905859e+13	4.770073427856550197e+00	1.552188886350342073e-13	9.101834910392679312e-16	1.657284391322012305e+13	4.718680008470023779e+00	1.507172696200051337e-13	1.205013425477720168e-15
6.655518394648829439e-01	1.636965757805640820e+13	4.725117646254208381e+00	1.538124181653410142e-13	8.714005119139627534e-16	1.609110614706013086e+13	4.798029630615524788e+00	1.568043460325214014e-13	7.160636604725199667e-16
6.722408026755852806e-01	1.585516450670090820e+13	4.809048638332497738e+00	1.568387681119272565e-13	8.983443378036295328e-16	1.563902576790601758e+13	4.783437974374813884e+00	1.574289657761346678e-13	8.887050755115128905e-16
6.789297658862876172e-01	1.535057602579250391e+13	4.810624401681370621e+00	1.570824186726578614e-13	8.785928919552744030e-16	1.514627685280614062e+13	4.730293330886334857e+00	1.540438790388135040e-13	8.332344756286628936e-16
6.856187290969899539e-01	1.485408946193991211e+13	4.715235046008202424e+00	1.540457604672091097e-13	8.039845105755154231e-16	1.478335042250549219e+13	4.723060059471013261e+00	1.514263221235889930e-13	9.239655200991135904e-16
6.923076923076922906e-01	1.436444565916235352e+13	4.753053566013877962e+00	1.555916551348929505e-13	7.969362104440905094e-16	1.442824086916470312e+13	4.670140926198866005e+00	1.577123732432787579e-13	7.389135059410797721e-16
6.989966555183946273e-01	1.388488330724539258e+13	4.821420078405021847e+00	1.582100696605117423e-13	8.032108724745490108e-16	1.384579264170231641e+13	4.740428415410038454e+00	1.494779274243523492e-13	6.622299765794654093e-16
7.056856187290969640e-01	1.341551139755130469e+13	4.730734770906491526e+00	1.554209968972626676e-13	7.219514575374708543e-16	1.326716195880191016e+13	4.681394720659979747e+00	1.507045788655755964e-13	8.526785227296111335e-16
7.123745819397993007e-01	1.295333683192906250e+13	4.697774489276002718e+00	1.546256606200934343e-13	6.686624807247290280e-16	1.271587736041701953e+13	4.711532455897223137e+00	1.552648004100087323e-13	5.842335602904293771e-16
7.190635451505016373e-01	1.250013118529475391e+13	4.790804682813746496e+00	1.581475899091770226e-13	6.805677795977394504e-16	1.228545570347163281e+13	4.762129167228950521e+00	1.499452147545569145e-13	3.911807913947513255e-16
7.257525083612039740e-01	1.205749716653714648e+13	4.733838153311012320e+00	1.565492313491685600e-13	6.114354588647661084e-16	1.208411268993851367e+13	4.726664473103497244e+00	1.598039830894750340e-13	7.290705587756623653e-16
7.324414715719063107e-01	1.162185527784691797e+13	4.640123544385727605e+00	1.536900031481134491e-13	5.219777339399693095e-16	1.135854549593653320e+13	4.724192292278323713e+00	1.575084766974777424e-13	6.329525382311533604e-16
7.391304347826086474e-01	1.119301961071637891e+13	4.720651958403057513e+00	1.567633993109865441e-13	5.258696568327818075e-16	1.103184678443844336e+13	4.642496038018673055e+00	1.495200609024507841e-13	6.141265168844844925e-16
7.458193979933109841e-01	1.077318905329544141e+13	4.693468677546052348e+00	1.561214786424070673e-13	4.742769896834145754e-16	1.078191447923506250e+13	4.657466940815709222e+00	1.552156537369909786e-13	3.546270903223292928e-16
7.525083612040133207e-01	1.035878106331639844e+13	4.556036141524036687e+00	1.516642385178064946e-13	3.664394112578162823e-16	1.018287161928922266e+13	4.572702617394974745e+00	1.523446125156600094e-13	1.222847223005039301e-16
7.591973244147156574e-01	9.948102293664345703e+12	4.609621562686536222e+00	1.536659820898222214e-13	3.643262436511836163e-16	9.733284330461312500e+12	4.565289796152072199e+00	1.524917871456937256e-13	3.974624645002317217e-16
7.658862876254179941e-01	9.543446668613541016e+12	4.590416035468934730e+00	1.530953519313172032e-13	3.289727494524143197e-16	9.639897321991888672e+12	4.491542091213193366e+00	1.508484892505043800e-13	1.417905765731852958e-16
7.725752508361203308e-01	9.141300218073609375e+12	4.418807532936370741e+00	1.472198619629974151e-13	2.182668040168717709e-16	9.015611922492587891e+12	4.522882764782093723e+00	1.541008070649533499e-13	3.738921471284891172e-16
7.792642140468226675e-01	8.739415602681850586e+12	4.452708106753520134e+00	1.482514271547279870e-13	2.241440852229266523e-16	8.592020294253811523e+12	4.394767227761789741e+00	1.456827785784844835e-13	0.000000000000000000e+00
7.859531772575250042e-01	8.340272294179323242e+12	4.412966083759196856e+00	1.466378078845838537e-13	1.990743098163813944e-16	8.463937778744319336e+12	4.343995899983807973e+00	1.489558970888817319e-13	8.594245151476740671e-17
7.926421404682273408e-01	7.940289618577586914e+12	4.213564913778617971e+00	1.394354683771701433e-13	9.669006253498850838e-17	7.976824286568327148e+12	4.282307677217212394e+00	1.433433127379253633e-13	1.342293689987791482e-16
7.993311036789296775e-01	7.537981408939596680e+12	4.248557622536222489e+00	1.401001795423942306e-13	1.278428770659309852e-16	7.864505373434190430e+12	4.197104810363216032e+00	1.375522022773471106e-13	0.000000000000000000e+00
8.060200668896320142e-01	7.136248910016068359e+12	4.151261797288107402e+00	1.361001957954972496e-13	9.748799782718872375e-17	7.623896187263270508e+12	4.053982681150246847e+00	1.338026273710763411e-13	0.000000000000000000e+00
8.127090301003343509e-01	6.731333108187579102e+12	3.947925804203487044e+00	1.283416923053268688e-13	1.813604913273828302e-17	6.924272714468540039e+12	3.981326685748360017e+00	1.322875308495801603e-13	0.000000000000000000e+00
8.193979933110366876e-01	6.324144774444157227e+12	3.997195864283404898e+00	1.290836981154123138e-13	8.177152351050953759e-17	6.801825621884000000e+12	3.877490975135375439e+00	1.258953793164659070e-13	0.000000000000000000e+00
8.260869565217390242e-01	5.917415714465656250e+12	3.796994524513259250e+00	1.211845451142693955e-13	1.971013552800314310e-17	6.157803257302123047e+12	3.801111739518358679e+00	1.166210738167989650e-13	0.000000000000000000e+00
8.327759197324413609e-01	5.507808122681326172e+12	3.661373054152533779e+00	1.153979169712933221e-13	-2.322753578866201107e-18	5.591482207887378906e+12	3.649723773900709567e+00	1.112980783606717326e-13	0.000000000000000000e+00
8.394648829431436976e-01	5.099917493997211914e+12	3.672255196972406210e+00	1.145393997122602627e-13	6.036983115657190076e-17	5.105017957984490234e+12	3.484287859156401268e+00	1.096838772134140704e-13	0.000000000000000000e+00
8.461538461538460343e-01	4.694221261876705078e+12	3.377773335096595275e+00	1.031978838546682254e-13	-3.608784308080278419e-17	4.859396621470244141e+12	3.318839070387813450e+00	1.026978191323456434e-13	0.000000000000000000e+00
8.528428093645483710e-01	4.290693571359503906e+12	3.394790015431683905e+00	1.024790257993179582e-13	3.759247726918381224e-17	4.363894919134513672e+12	3.226241072333933868e+00	9.819362586901395032e-14	0.000000000000000000e+00
8.595317725752507076e-01	3.895451603803220703e+12	3.204970056441443393e+00	9.469743638552686108e-14	4.409356614464681337e-18	3.825153681453297363e+12	3.075865036887369453e+00	9.051754025465604163e-14	0.000000000000000000e+00
8.662207357859530443e-01	3.506247433066849609e+12	3.034538707309980765e+00	8.761731895433002101e-14	-1.759112123211221648e-17	3.493780425593681152e+12	2.789621753267755189e+00	7.623939423640916250e-14	0.000000000000000000e+00
8.729096989966553810e-01	3.129665536244660645e+12	3.026193579367574049e+00	8.614166667437973442e-14	5.043865861112092136e-17	3.339442552586269531e+12	2.583825727568973551e+00	6.520119867153565616e-14	0.000000000000000000e+00
8.795986622073577177e-01	2.765978787038732910e+12	2.706058555912894015e+00	7.410926605626782535e-14	-4.894293110893028686e-17	2.785275318511843262e+12	2.564542204280884974e+00	6.160206795746815794e-14	0.000000000000000000e+00
8.862876254180602764e-01	2.418557536626952637e+12	2.784016055167667592e+00	7.580384811263319807e-14	6.712411655009921005e-17	2.326027304669842773e+12	2.451529520341238388e+00	6.132331956567575914e-14	0.000000000000000000e+00
8.929765886287626131e-01	2.091158335003432617e+12	2.422714504437608163e+00	6.264035016606070977e-14	-5.271848765667852196e-17	1.930119366928361816e+12	2.374235147273489055e+00	5.968184495283204398e-14	0.000000000000000000e+00
8.996655518394649498e-01	1.783960007425518555e+12	2.509517491241396225e+00	6.495810758883486190e-14	6.876386373487202835e-17	1.690471059320739014e+12	2.256485105206356145e+00	6.274453308963794027e-14	0.000000000000000000e+00
9.063545150501672865e-01	1.502294209588507812e+12	2.145357233228725846e+00	5.206446267498086211e-14	-5.183846728945539105e-17	1.381405767942507080e+12	2.156669392696244802e+00	5.035608314587427583e-14	0.000000000000000000e+00
9.130434782608696231e-01	1.244259903657181152e+12	2.246307396648951737e+00	5.526202160355351379e-14	7.796548908122141856e-17	1.229846651861207275e+12	1.927517949709204093e+00	5.446530824785967308e-14	0.000000000000000000e+00
9.197324414715719598e-01	1.014295707922865356e+12	1.849204098445278666e+00	4.166976092888494622e-14	-6.061895919949083809e-17	8.518318311484980469e+11	nan	nan	nan
9.264214046822742965e-01	8.101435502425155029e+11	1.998322275645545654e+00	4.694456837996110699e-14	9.688223927361369786e-17	6.595522397389987793e+11	1.496129719495965293e+00	nan	nan
9.331103678929766332e-01	6.337470333527889404e+11	1.587311936455102712e+00	3.330626362070022401e-14	-5.133305994298549509e-17	5.017344281512680054e+11	nan	nan	nan
9.397993311036789699e-01	4.854898776426411743e+11	1.647156987287331065e+00	3.593823443118680042e-14	6.160974517421823074e-17	4.626240736587101440e+11	nan	nan	nan
9.464882943143813065e-01	3.600403642437573242e+11	1.560245427685936326e+00	3.369389495486209727e-14	8.593511963612169953e-17	3.763787301861491699e+11	inf	nan	nan
9.531772575250836432e-01	2.592695774688792419e+11	1.161600756948866220e+00	2.095387090924624702e-14	-5.612166748341196436e-17	1.972917417528540344e+11	nan	nan	nan
9.598662207357859799e-01	1.804343213871918335e+11	1.310180030292562137e+00	2.694076144043465774e-14	1.073886038992892497e-16	1.165779424415573120e+11	nan	nan	nan
9.665551839464883166e-01	1.212397242511328430e+11	1.461645979686902797e+00	3.306346420936361593e-14	2.680759037219480643e-16	5.313398757750558472e+10	nan	nan	nan
9.732441471571906533e-01	7.568298056801309204e+10	1.382127586636586303e+00	3.137529060143366019e-14	3.000171391383296631e-16	3.220241671363974762e+10	nan	nan	nan
9.799331103678929900e-01	4.597589481121528625e+10	1.392016493661020426e+00	3.296182513258802889e-14	4.045586306355807553e-16	2.534641831654225540e+10	nan	nan	nan
9.866220735785953266e-01	2.862993396834577560e+10	1.839997786392996826e+00	4.879555885915315372e-14	7.824522629887000316e-16	7.868816342123268127e+09	nan	nan	nan
9.933110367892976633e-01	1.948583319325751495e+10	1.358007103459901721e+00	3.265486592505155561e-14	6.926584702219581223e-16	0.000000000000000000e+00	nan	nan	nan
1.000000000000000000e+00	2.033101968264145851e+09	3.335231597511684853e+00	9.386937513370971520e-14	2.121001845052161470e-15	0.000000000000000000e+00	nan	nan	nan


==> dat/1dbte_with_E_pic_vs_pde/Ewt10K_pic_pde_idx_0003.csv <==
x	ne_pde	Te_pde	elastic_pde	ionization_pde	ne_pic	Te_pic	elastic_pic	ionization_pic
-1.000000000000000000e+00	1.564122263046569922e+13	7.517240611900048108e+00	2.183141821171655572e-13	6.715628353283238426e-15	9.424556645064603516e+12	7.548569173809133837e+00	2.224617724146526329e-13	5.891858928485639941e-15
-9.933110367892976633e-01	2.641487063057760156e+13	7.296010595832367329e+00	2.177097960383389931e-13	5.819969710019595933e-15	2.622001274866346484e+13	7.347927047352294849e+00	2.187086965653327290e-13	6.530542198332961198e-15
-9.866220735785953266e-01	3.416865458854650781e+13	7.103063535320353949e+00	2.149620004703668024e-13	5.240008830981580351e-15	3.441337231794021875e+13	7.167070778190783642e+00	2.128471856632390268e-13	5.610686520969698885e-15
-9.799331103678929900e-01	4.097584932083368750e+13	6.942909882427494850e+00	2.121019973597255333e-13	4.812335744767146794e-15	4.109654242211091406e+13	7.029157786829100196e+00	2.152004146899946422e-13	4.642593086667524757e-15
-9.732441471571906533e-01	4.695596814746023438e+13	6.809122458525278532e+00	2.094073082995582469e-13	4.484322930592014599e-15	4.735404332277072656e+13	6.879507455441794761e+00	2.096511759156146130e-13	4.570952821847651217e-15
-9.665551839464883166e-01	5.226374352105707812e+13	6.692502031763705617e+00	2.068099687328912467e-13	4.223901851513639017e-15	5.235905200110655469e+13	6.743005908161421758e+00	2.082543348746404394e-13	4.105545423914901176e-15
-9.598662207357859799e-01	5.702216002523979688e+13	6.579793222685433207e+00	2.040081049131762903e-13	4.005091360589953096e-15	5.713734527790171094e+13	6.638571758802567224e+00	2.064893601687485060e-13	3.811902767204540993e-15
-9.531772575250836432e-01	6.130178453594546094e+13	6.476403522329335694e+00	2.012601969165870609e-13	3.824199402724305309e-15	6.175862580352735156e+13	6.505650859033097255e+00	1.978546696872209828e-13	3.801248161055093894e-15
-9.464882943143813065e-01	6.510544846280185156e+13	6.405724779375500333e+00	1.993983390552042246e-13	3.695479899309194374e-15	6.505986694080215625e+13	6.390471077870960137e+00	1.936857261215819995e-13	3.425082588920343627e-15
-9.397993311036789699e-01	6.851824454801668750e+13	6.328977913925899479e+00	1.972028313364559507e-13	3.577875222703075815e-15	6.838564943597610156e+13	6.331293371189198993e+00	1.940775619538374898e-13	3.683995936525378375e-15
-9.331103678929766332e-01	7.160861548301271875e+13	6.253092478960990519e+00	1.949325830812074914e-13	3.474087374476394061e-15	7.174568595344459375e+13	6.271545613978446454e+00	1.931350240956036159e-13	3.416129539332098924e-15
-9.264214046822742965e-01	7.433335263234935938e+13	6.216133671619662238e+00	1.938733447644392505e-13	3.414400567958516646e-15	7.497667907684020312e+13	6.180548733553712815e+00	1.919990617059370343e-13	3.334115213824336044e-15
-9.197324414715719598e-01	7.682365471106131250e+13	6.147093834961347980e+00	1.917019906701659285e-13	3.333532643493250695e-15	7.718454428792379688e+13	6.164603285988500048e+00	1.908187126166502658e-13	3.471890581705030937e-15
-9.130434782608696231e-01	7.903252121609262500e+13	6.129227672177229636e+00	1.911869928618277395e-13	3.302813163350692161e-15	7.879297709369757812e+13	6.138558401060669745e+00	1.892947079141664352e-13	3.340326651066072739e-15
-9.063545150501672865e-01	8.106386037361428125e+13	6.074035853166925847e+00	1.894123002229029987e-13	3.243234376580337720e-15	8.144593683708315625e+13	6.108712974051009326e+00	1.876617098322244444e-13	3.298808321284800758e-15
-8.996655518394648388e-01	8.289152805112471875e+13	6.069321958117238403e+00	1.892954925241578232e-13	3.230287458374419518e-15	8.357968455034368750e+13	6.078009499503555624e+00	1.886040642813321583e-13	3.383141109429449431e-15
-8.929765886287625021e-01	8.460069082122545312e+13	6.022568546236376719e+00	1.877751024836858049e-13	3.182818249901445079e-15	8.448168982430743750e+13	6.070088616948166482e+00	1.878571710424946166e-13	3.126453771340197628e-15
-8.862876254180601654e-01	8.615675753881787500e+13	6.030042235589924360e+00	1.880505436273484894e-13	3.183482722981934173e-15	8.650332638196029688e+13	6.043164856801765517e+00	1.868949741234750584e-13	3.132738942885065385e-15
-8.795986622073578287e-01	8.764955716350256250e+13	5.988701649672353966e+00	1.867017887584737139e-13	3.143052250088559944e-15	8.776792048024320312e+13	6.048871744092078728e+00	1.848304419956894769e-13	3.299888610936478393e-15
-8.729096989966554920e-01	8.902180640865735938e+13	6.000596680556597562e+00	1.871227225814690113e-13	3.148847081200076752e-15	8.869784317192231250e+13	6.026509376625805103e+00	1.853011256766005925e-13	2.953239857448471081e-15
-8.662207357859531554e-01	9.036747181705112500e+13	5.973648642931211228e+00	1.862513977334762394e-13	3.121814338718703468e-15	9.097413851852243750e+13	5.988173318500219722e+00	1.864145052707518563e-13	3.110693484288059965e-15
-8.595317725752508187e-01	9.162950848657878125e+13	5.970916671971007617e+00	1.861869837627986893e-13	3.115614026168955212e-15	9.316234467359603125e+13	5.975056729561644353e+00	1.849927944882944916e-13	3.382754558521081007e-15
-8.528428093645484820e-01	9.286668529819237500e+13	5.974286246617738882e+00	1.863260593978705512e-13	3.114810431064264616e-15	9.486052873111335938e+13	5.953103644259218008e+00	1.827046226321859173e-13	2.804698270727730806e-15
-8.461538461538461453e-01	9.407420924148334375e+13	5.945129130752760283e+00	1.853823394116134869e-13	3.086351837283475642e-15	9.526685051490476562e+13	5.922557240903904230e+00	1.840324750313894336e-13	3.147697707498704167e-15
-8.394648829431438086e-01	9.523350461148440625e+13	5.970237676067256416e+00	1.862473303569772327e-13	3.104053618098618579e-15	9.601903664207745312e+13	5.907217629677067094e+00	1.813374223770093594e-13	3.191308959951226281e-15
-8.327759197324414719e-01	9.640420903830293750e+13	5.943288076866175551e+00	1.853771089001788011e-13	3.077642928462858690e-15	9.744334433938365625e+13	5.941504130113679949e+00	1.846414412994062073e-13	3.075832716359718159e-15
-8.260869565217391353e-01	9.752996238692400000e+13	5.943574050846486934e+00	1.854153795950574826e-13	3.074278841233662635e-15	9.894621035165645312e+13	5.963408443977646023e+00	1.856288021318304599e-13	3.129744516377020831e-15
-8.193979933110367986e-01	9.865041808641490625e+13	5.959055948673072756e+00	1.859603898716183178e-13	3.083839181773757871e-15	9.928392021209548438e+13	5.990009550285225970e+00	1.869628598107500808e-13	3.115069806140502740e-15
-8.127090301003344619e-01	9.977256307929782812e+13	5.924886308173501703e+00	1.848488495574457581e-13	3.051435596451434394e-15	1.008377906972915156e+14	5.983614373602671677e+00	1.845075688168666508e-13	3.068911140833159979e-15
-8.060200668896321252e-01	1.008551630172740469e+14	5.944969557644491864e+00	1.855477846660651477e-13	3.064839217880451900e-15	1.002795462217466406e+14	5.967481589933221642e+00	1.847770817226816705e-13	2.932454307588940287e-15
-7.993311036789297885e-01	1.019498080725983125e+14	5.944694717739784195e+00	1.855669203564129965e-13	3.061136444764642687e-15	1.016336838142460000e+14	5.941490010117548515e+00	1.836278854413719850e-13	3.113271122659193704e-15
-7.926421404682274519e-01	1.030335151030879375e+14	5.914754321113503188e+00	1.845955423806071341e-13	3.032427288090464703e-15	1.030445911510488281e+14	5.953651036163932098e+00	1.842948636920503596e-13	2.855808008679077774e-15
-7.859531772575251152e-01	1.040862438125874062e+14	5.942218380489277862e+00	1.855408826198651296e-13	3.052073066947382181e-15	1.032120956573414688e+14	5.972142626729223025e+00	1.844924962196532672e-13	3.054042480535078998e-15
-7.792642140468227785e-01	1.051534724457974375e+14	5.933395635580178684e+00	1.852739941651377463e-13	3.041250927312003103e-15	1.047959871052164062e+14	5.925995863209059245e+00	1.845398972301511928e-13	2.998071352790110279e-15
-7.725752508361204418e-01	1.062042513075805156e+14	5.906415100151035880e+00	1.844004061203390695e-13	3.015159181935750691e-15	1.060577245375004688e+14	5.934887824345421947e+00	1.850972535507450686e-13	3.089152916138183880e-15
-7.658862876254181051e-01	1.072277100987820938e+14	5.935837476319111516e+00	1.854110310031600501e-13	3.036476601179176867e-15	1.073603642329485938e+14	5.926156115667407853e+00	1.856301738634315864e-13	2.670877839430698924e-15
-7.591973244147156574e-01	1.082635519314319062e+14	5.926667847180430826e+00	1.851318061931084091e-13	3.025453844761528121e-15	1.088029545926472812e+14	5.907316825629472135e+00	1.832856653616550225e-13	3.022990682623585037e-15
-7.525083612040133207e-01	1.092833337176743594e+14	5.897578578298823260e+00	1.841866935172722051e-13	2.997718908657540104e-15	1.096201168864466250e+14	5.928757812260975868e+00	1.839089869956847494e-13	3.001707895180787201e-15
-7.458193979933109841e-01	1.102747052280575938e+14	5.926025390909903656e+00	1.851644893935515570e-13	3.018248566152712298e-15	1.105223558876287344e+14	5.921747173265426767e+00	1.841935305530447875e-13	2.913004576664298671e-15
-7.391304347826086474e-01	1.112745561628981875e+14	5.924246251648389361e+00	1.851315802422508617e-13	3.013506990197507975e-15	1.115695836730942188e+14	5.914664829231649712e+00	1.835812997353503227e-13	2.875018177089124024e-15
-7.324414715719063107e-01	1.122630898040479062e+14	5.889562725005630384e+00	1.839983855770639249e-13	2.981214259761678615e-15	1.135790144760252344e+14	5.878554449215585009e+00	1.825501642927014094e-13	3.039550202393487824e-15
-7.257525083612039740e-01	1.132201715613887812e+14	5.911571125501174251e+00	1.847605995165811202e-13	2.996391244188406821e-15	1.147960580702741875e+14	5.884449519132151529e+00	1.828434942031181737e-13	3.064045879372994138e-15
-7.190635451505016373e-01	1.141788768278148594e+14	5.924084059728616403e+00	1.852050085691508147e-13	3.003679115254902742e-15	1.164899830984836719e+14	5.899624314382313273e+00	1.834994801172598628e-13	2.960816227111293668e-15
-7.123745819397993007e-01	1.151338006690860156e+14	5.886280063977660681e+00	1.839664002689812118e-13	2.968906397544837489e-15	1.161753862629443438e+14	5.914127923665882136e+00	1.864691765223786266e-13	3.001769419793391777e-15
-7.056856187290969640e-01	1.160564241231400312e+14	5.892244415575500938e+00	1.841915590851359126e-13	2.970723222401803870e-15	1.171099055899123594e+14	5.880127105864865200e+00	1.814726270778914655e-13	3.097505837005698255e-15
-6.989966555183946273e-01	1.169694624405512969e+14	5.920760710220489997e+00	1.851708515408370156e-13	2.991430478449005280e-15	1.177428388964804844e+14	5.884627937886140359e+00	1.842980465652555106e-13	2.956451546702033930e-15
-6.923076923076922906e-01	1.178853485516314219e+14	5.891551704750890295e+00	1.842187873468258844e-13	2.963958695426549698e-15	1.188207109172063906e+14	5.840824800155695939e+00	1.808026713752240519e-13	2.948751740151460627e-15
-6.856187290969899539e-01	1.187745569310056719e+14	5.872905180237901313e+00	1.836199445991102863e-13	2.945304203613056693e-15	1.200246398175512969e+14	5.778716337190947350e+00	1.791953564695951511e-13	2.813166873669400392e-15
-6.789297658862876172e-01	1.196406655977995469e+14	5.906591711432829683e+00	1.847719334285926266e-13	2.970355194429043864e-15	1.201373223063577500e+14	5.826022293678968289e+00	1.801252609859486577e-13	2.917806705596369159e-15
-6.722408026755852806e-01	1.205092085035665938e+14	5.902930287354706707e+00	1.846739432696262586e-13	2.964293445997809318e-15	1.198298151964334688e+14	5.872804921832234015e+00	1.811291940328149101e-13	3.154346274513918060e-15
-6.655518394648829439e-01	1.213636838707206719e+14	5.864710076697974728e+00	1.834192800385675923e-13	2.929417355847935015e-15	1.209162312454645312e+14	5.820990033403472985e+00	1.802157163803327912e-13	2.876024501916555042e-15
-6.588628762541806072e-01	1.221866430885458125e+14	5.879647349565478187e+00	1.839434855119459324e-13	2.938868191713519381e-15	1.210853199029020781e+14	5.854452132100342432e+00	1.801480078198368162e-13	3.101718080943515302e-15
-6.521739130434782705e-01	1.230006567753030000e+14	5.906803761005560816e+00	1.848764418626681645e-13	2.958546763986314244e-15	1.230296187210605938e+14	5.853596872610318691e+00	1.819815891531549173e-13	3.043118834897970158e-15
-6.454849498327759338e-01	1.238126716077922031e+14	5.875800834692320507e+00	1.838625029897915553e-13	2.929793862366521501e-15	1.242588680700312188e+14	5.848487260287626555e+00	1.812559736508113463e-13	3.142449856760381804e-15
-6.387959866220735972e-01	1.245979311966037188e+14	5.854039905843117175e+00	1.831577899225334357e-13	2.908737849262976724e-15	1.264205591706977812e+14	5.834161104535257714e+00	1.808190101036818896e-13	3.005556346641363696e-15
-6.321070234113712605e-01	1.253578832801871094e+14	5.887491988861475178e+00	1.843012214193136835e-13	2.933682789245532509e-15	1.248367716015863594e+14	5.864089806608174804e+00	1.819618373888605699e-13	2.839328840059540601e-15
-6.254180602006689238e-01	1.261151532445258906e+14	5.894135481581486147e+00	1.845469445211494597e-13	2.936350934287318512e-15	1.252984088269906719e+14	5.890353400816236373e+00	1.844994056123101705e-13	2.918351579637048936e-15
-6.187290969899665871e-01	1.268609966527399688e+14	5.853300746714982239e+00	1.832029366371370466e-13	2.899514422676137698e-15	1.264954038198665156e+14	5.902807273810580568e+00	1.850319224972834905e-13	2.761821304527207794e-15
-6.120401337792642504e-01	1.275756653948004062e+14	5.852210180126304451e+00	1.831895151142970520e-13	2.895749438346576603e-15	1.290291626820300000e+14	5.885085009035096348e+00	1.846208936776234744e-13	2.798597963434156984e-15
-6.053511705685619138e-01	1.282720648552350156e+14	5.888938871505016159e+00	1.844422500117859666e-13	2.923477626701428178e-15	1.293557834844549688e+14	5.895334903250818215e+00	1.839055252703750576e-13	2.772344502388387599e-15
-5.986622073578595771e-01	1.289656203387920781e+14	5.877328976439174291e+00	1.840761577431103687e-13	2.911036264691769511e-15	1.301129817619704219e+14	5.884887732638354407e+00	1.840245245203353297e-13	2.848114748871448075e-15
-5.919732441471572404e-01	1.296402211320715938e+14	5.837646272114037416e+00	1.827698609072212548e-13	2.875254194519301262e-15	1.296919611331306406e+14	5.889142699889347909e+00	1.829329640904166677e-13	2.919304073829475944e-15
-5.852842809364549037e-01	1.302836896471841406e+14	5.851579711810569684e+00	1.832589896832367897e-13	2.884050295434512812e-15	1.313409845657783906e+14	5.852685020568919150e+00	1.821163051906635288e-13	2.956685447249759871e-15
-5.785953177257525670e-01	1.309131340885597031e+14	5.885007389768635022e+00	1.844008190776543185e-13	2.909083376630940846e-15	1.330106279329991250e+14	5.812527865356299728e+00	1.822317187294139662e-13	2.896104644781287344e-15
-5.719063545150502303e-01	1.315372488678193125e+14	5.861923337221938368e+00	1.836497997306266854e-13	2.887181358854427889e-15	1.331718218044027500e+14	5.820289850122722264e+00	1.814153278915523065e-13	2.862837182929727942e-15
-5.652173913043478937e-01	1.321380396983892188e+14	5.826253045546823550e+00	1.824771241605945954e-13	2.854820048016094600e-15	1.331619533218612500e+14	5.800170099495083775e+00	1.791795939075865325e-13	2.873449384675589131e-15
-5.585284280936455570e-01	1.327087962034985781e+14	5.848584053203852662e+00	1.832470870891035456e-13	2.870646993178563127e-15	1.334105871425199688e+14	5.788163994552851577e+00	1.810017380174820299e-13	2.816462269923136156e-15
-5.518394648829432203e-01	1.332671022056373125e+14	5.878575816360574358e+00	1.842734971243398536e-13	2.892869749451705437e-15	1.332416802729186562e+14	5.797190857817971832e+00	1.808513297903144425e-13	2.789060421927523964e-15
-5.451505016722408836e-01	1.338176978527918906e+14	5.849897397651910858e+00	1.833344570295737379e-13	2.866394577271494985e-15	1.340529474468848906e+14	5.769999133568186167e+00	1.809190374490473861e-13	3.066518929399860040e-15
-5.384615384615385469e-01	1.343430146345232344e+14	5.816545673306730002e+00	1.822387865806702311e-13	2.836034925900009787e-15	1.335055323324434531e+14	5.803510222458704071e+00	1.794490278775373402e-13	2.779235136375011638e-15
-5.317725752508362103e-01	1.348389282776912500e+14	5.842215490830898972e+00	1.831202538621102172e-13	2.854677086936665164e-15	1.329152152886394531e+14	5.789305762929416233e+00	1.799937365178010102e-13	2.805293824001867289e-15
-5.250836120401337626e-01	1.353221869576817969e+14	5.871529709767998817e+00	1.841236668442707839e-13	2.876375343420596398e-15	1.319411441224334531e+14	5.812591832123067626e+00	1.797445016232212346e-13	2.926624605702915076e-15
-5.183946488294314259e-01	1.357962746880418594e+14	5.841649654076610076e+00	1.831437940291504437e-13	2.848969914257050248e-15	1.325789597308900312e+14	5.795639449595583415e+00	1.799000534102325913e-13	2.913784570164568369e-15
-5.117056856187290892e-01	1.362447495422986875e+14	5.807342908602376674e+00	1.820155480345473212e-13	2.817885645025070903e-15	1.338820668807755469e+14	5.833133205172596369e+00	1.811013588758647669e-13	2.720651694257829635e-15
-5.050167224080267525e-01	1.366636749743696875e+14	5.832310374181398416e+00	1.828732006323563913e-13	2.835980460777241281e-15	1.343933841248679531e+14	5.858479741147127662e+00	1.827622098068149206e-13	2.931114498158326508e-15
-4.983277591973244158e-01	1.370685591919556094e+14	5.864274747001264387e+00	1.839651589392091590e-13	2.859907822854425698e-15	1.349137907607745156e+14	5.853205450110896102e+00	1.826774711390247487e-13	2.848038019480558355e-15
-4.916387959866220791e-01	1.374636983451077812e+14	5.837177897293487128e+00	1.830780370844227654e-13	2.834869901561653770e-15	1.343098655989392656e+14	5.850859735833309649e+00	1.818745596892625129e-13	2.795485950986649172e-15
-4.849498327759197425e-01	1.378341207005924844e+14	5.798884858017800070e+00	1.818157043245084147e-13	2.800540892653137409e-15	1.352849495830900625e+14	5.858519800164641467e+00	1.811843229226299127e-13	2.754475434345673185e-15
-4.782608695652174058e-01	1.381743397767806562e+14	5.818929993976160731e+00	1.825081750309286017e-13	2.814583846889630481e-15	1.373821060018754375e+14	5.861269223394214301e+00	1.836212691847371852e-13	2.818969771702859381e-15
-4.715719063545150691e-01	1.384981749354506406e+14	5.855909754755093566e+00	1.837680106388880476e-13	2.842691590627705063e-15	1.369147554444731406e+14	5.878817601156297812e+00	1.854315954855030889e-13	2.822866478631000824e-15
-4.648829431438127324e-01	1.388121375258161406e+14	5.836210923365793057e+00	1.831283813842792699e-13	2.823835704205057109e-15	1.373926237266891250e+14	5.866373770782433716e+00	1.824762096763030159e-13	2.769416395211835386e-15
-4.581939799331103957e-01	1.391033862997857031e+14	5.792570882051235159e+00	1.816863971846159615e-13	2.785130433967894109e-15	1.379645022899565156e+14	5.887947266831933923e+00	1.843851734530713070e-13	2.866559755951041858e-15
-4.515050167224080591e-01	1.393638407696986094e+14	5.802615780892943498e+00	1.820435178112583364e-13	2.790911814959575112e-15	1.374020247547938281e+14	5.879509611347756071e+00	1.827581665807452977e-13	2.858479715340393785e-15
-4.448160535117057224e-01	1.396047075540331250e+14	5.844573718501371751e+00	1.834700700397246621e-13	2.823158115370396474e-15	1.364595846721021562e+14	5.874563519959949964e+00	1.833697069640692550e-13	2.917033010968211826e-15
-4.381270903010033857e-01	1.398353490480192344e+14	5.837674700509468018e+00	1.832590966865097544e-13	2.814945287952870232e-15	1.381017521063526250e+14	5.871911059604492777e+00	1.825793223903563951e-13	2.961021274618561603e-15
-4.314381270903010490e-01	1.400462419206422969e+14	5.790469380389207998e+00	1.816972044972430319e-13	2.773336744580581206e-15	1.387547599839849531e+14	5.857067027726220232e+00	1.835091223941685878e-13	2.699386555320930012e-15
-4.247491638795987123e-01	1.402265537483687812e+14	5.785083926476276339e+00	1.815369515143595011e-13	2.766361156802041942e-15	1.395177754722621094e+14	5.858607592910654915e+00	1.823224417625768506e-13	2.998936410542193202e-15
-4.180602006688963757e-01	1.403834817490172812e+14	5.828164114546039443e+00	1.830010593951834376e-13	2.799542348137630847e-15	1.401881311034144531e+14	5.843506463858751054e+00	1.825898914360063083e-13	2.765599056449373339e-15
-4.113712374581940390e-01	1.405288418902585156e+14	5.838978075238699716e+00	1.833835733353847352e-13	2.806023345326152547e-15	1.400344165029885781e+14	5.846414874384725735e+00	1.822413338440396884e-13	2.727799412880476271e-15
-4.046822742474917023e-01	1.406579244203018125e+14	5.794295197368309225e+00	1.819058700187163278e-13	2.766547562219537076e-15	1.393023309165711406e+14	5.832593690323682800e+00	1.827154268015882038e-13	2.732839091888831015e-15
-3.979933110367892546e-01	1.407581645825644375e+14	5.769785291032166086e+00	1.811043645998865139e-13	2.743762589818319580e-15	1.403626474262500938e+14	5.814783571130057283e+00	1.818370956230957178e-13	2.685832845848728725e-15
-3.913043478260869179e-01	1.408313206334583750e+14	5.805696522219319533e+00	1.823281509650538683e-13	2.771008282646952116e-15	1.397437637224572344e+14	5.816345910501847349e+00	1.798942404271166812e-13	2.527469794029804886e-15
-3.846153846153845812e-01	1.408899880893771250e+14	5.835813077086339895e+00	1.833576072747050670e-13	2.793478490481808296e-15	1.402889194737899375e+14	5.778549761569436782e+00	1.794130562462179228e-13	2.736390397753607940e-15
-3.779264214046822445e-01	1.409354222679919375e+14	5.803757779355138702e+00	1.823029181071765438e-13	2.764490022084724763e-15	1.385444574270923125e+14	5.806310397729161465e+00	1.803444383960328507e-13	2.757185160333858779e-15
-3.712374581939799079e-01	1.409556267794770625e+14	5.761525446434570874e+00	1.809070938672736496e-13	2.727063983781827042e-15	1.389577910274260625e+14	5.777531357691594316e+00	1.811193534644556019e-13	2.672329158142025820e-15
-3.645484949832775712e-01	1.409462883128135312e+14	5.779096973202364040e+00	1.815160736564748860e-13	2.739129832778508950e-15	1.385673367247734062e+14	5.818119153840999758e+00	1.816491648188825658e-13	2.724753589934711993e-15
-3.578595317725752345e-01	1.409179653092314688e+14	5.823308971555373859e+00	1.830180714947546896e-13	2.773260204533443587e-15	1.389483899993210469e+14	5.807236312021074376e+00	1.826490982918072043e-13	2.769422377963204836e-15
-3.511705685618728978e-01	1.408777512771612188e+14	5.814902835912255874e+00	1.827560277163974657e-13	2.763861966267522721e-15	1.389721003271110312e+14	5.832983606110197172e+00	1.825445391240769855e-13	2.657775490105068377e-15
-3.444816053511705611e-01	1.408173415379819688e+14	5.764425160525110670e+00	1.810835603288789256e-13	2.719641560491579331e-15	1.382706070365721875e+14	5.835647557699894961e+00	1.834089757247527033e-13	2.738436483071720063e-15
-3.377926421404682245e-01	1.407274379144697500e+14	5.754339217954489882e+00	1.807652831158601839e-13	2.708826812899287925e-15	1.379718517124802500e+14	5.833705496273056568e+00	1.822120291840411432e-13	2.772838217173760099e-15
-3.311036789297658878e-01	1.406134404024355938e+14	5.798918030567002724e+00	1.822796701439108505e-13	2.743245568711026292e-15	1.388260467855001094e+14	5.827496609964169849e+00	1.835893287196377656e-13	2.722773200623160753e-15
-3.244147157190635511e-01	1.404861206936178281e+14	5.819950989772144645e+00	1.830045787671583436e-13	2.758203538063963254e-15	1.381955286601853125e+14	5.829794970296609868e+00	1.829101391813667523e-13	2.588741719211317004e-15
-3.177257525083612144e-01	1.403435955397478594e+14	5.778441443011864465e+00	1.816326105102765336e-13	2.721424390422950488e-15	1.380422036051232812e+14	5.819295664573812310e+00	1.818624756383597089e-13	2.736914082062917603e-15
-3.110367892976588777e-01	1.401747957659104375e+14	5.740193953530932092e+00	1.803700720596853221e-13	2.687325141769622790e-15	1.381367073103014531e+14	5.824281455871771485e+00	1.812167592697880248e-13	2.638840723055386446e-15
-3.043478260869565410e-01	1.399780542033443594e+14	5.765985006054812345e+00	1.812546576791126056e-13	2.706186776279066260e-15	1.380477091795937188e+14	5.803270264269035472e+00	1.788999165274735382e-13	2.597683575680018400e-15
-2.976588628762542044e-01	1.397637407631742031e+14	5.810254953895070962e+00	1.827587680555941864e-13	2.740346828153370719e-15	1.381153861940742969e+14	5.808603825098622053e+00	1.800938626664327138e-13	2.756648348930657073e-15
-2.909698996655518677e-01	1.395370754273841250e+14	5.796441873985640036e+00	1.823153624241545438e-13	2.726481755631683289e-15	1.392743875291651719e+14	5.820182228422705606e+00	1.822105116863477649e-13	2.520513490398733858e-15
-2.842809364548495310e-01	1.392897948083153125e+14	5.743551806960390138e+00	1.805617666181247357e-13	2.680287620354667572e-15	1.388190869083394688e+14	5.796669708915509922e+00	1.803907208293381013e-13	2.734297835328266591e-15
-2.775919732441471943e-01	1.390140138658302344e+14	5.735151892148131481e+00	1.803000104978529293e-13	2.670864653497910748e-15	1.387640831030170000e+14	5.762013607574171026e+00	1.798473090370161907e-13	2.705309569859975861e-15
-2.709030100334448576e-01	1.387151582717296250e+14	5.782304623617075201e+00	1.819009724836714107e-13	2.707379967459922940e-15	1.377865579679220625e+14	5.766561030212115746e+00	1.802108760443821126e-13	2.597882794096513081e-15
-2.642140468227425210e-01	1.384030485930336875e+14	5.805170184753795759e+00	1.826875070950051344e-13	2.723830130995949025e-15	1.384359560585202344e+14	5.777140487434697214e+00	1.793537788329754227e-13	2.606099711561148965e-15
-2.575250836120401843e-01	1.380760995556371406e+14	5.762948369390939796e+00	1.812915697798382216e-13	2.686465616327362256e-15	1.371988378932072812e+14	5.773713296469282774e+00	1.809009436897273475e-13	2.656796843405267072e-15
-2.508361204013378476e-01	1.377242384733322812e+14	5.720433063397862838e+00	1.798858848650907057e-13	2.648836371339988054e-15	1.366815735898991875e+14	5.756996627181029780e+00	1.799378442071426034e-13	2.737434055257949678e-15
-2.441471571906355109e-01	1.373453900131890000e+14	5.743392012240306599e+00	1.806757806112258084e-13	2.665321528528487079e-15	1.363567446961457656e+14	5.783922894384676106e+00	1.810780143580249015e-13	2.572516110098500082e-15
-2.374581939799331742e-01	1.369488220640803750e+14	5.792205716524073900e+00	1.823326370021301417e-13	2.703190602768573554e-15	1.351174191071065000e+14	5.801475373393927271e+00	1.801344407865407648e-13	2.534138012048379655e-15
-2.307692307692308376e-01	1.365403330649975781e+14	5.785228600090726481e+00	1.821186124249381983e-13	2.694953058224700463e-15	1.350152803128046094e+14	5.783457869104798199e+00	1.797535889163829860e-13	2.567028326557695521e-15
-2.240802675585283898e-01	1.361132744469088125e+14	5.729863560465497052e+00	1.802820270745713976e-13	2.646705381821212024e-15	1.350802045400499062e+14	5.751207298272146495e+00	1.786806339364991472e-13	2.726931756631016857e-15
-2.173913043478260532e-01	1.356595156593421562e+14	5.711177082337467681e+00	1.796755420653721132e-13	2.628749193358993910e-15	1.344075376064069531e+14	5.761263772463854238e+00	1.805979862876259102e-13	2.620025973371633351e-15
-2.107023411371237165e-01	1.351825468314350625e+14	5.756272819862531698e+00	1.812080059508888626e-13	2.663504274363576615e-15	1.343769972499110625e+14	5.735114821373551663e+00	1.801664976852681678e-13	2.809081468391246782e-15
-2.040133779264213798e-01	1.346919895482521250e+14	5.790702867941771359e+00	1.823827608600045814e-13	2.689458833941136793e-15	1.344863556182825625e+14	5.743461364794311130e+00	1.799168619791284588e-13	2.702008721091147803e-15
-1.973244147157190431e-01	1.341885651728366875e+14	5.756332842660919269e+00	1.812502963350461723e-13	2.658556736601575534e-15	1.343092423263575781e+14	5.739790234695949067e+00	1.790325727360140524e-13	2.495735450104107782e-15
-1.906354515050167064e-01	1.336633387935150781e+14	5.703753770428523495e+00	1.795072957491355594e-13	2.612583131800723098e-15	1.331206355436428438e+14	5.747009627883836735e+00	1.798472682288584170e-13	2.672465869209995415e-15
-1.839464882943143698e-01	1.331121250826358750e+14	5.712853988586560128e+00	1.798328910411076230e-13	2.617556360284255518e-15	1.316988728760448594e+14	5.744992773539121522e+00	1.793653468668278422e-13	2.561155074536824351e-15
-1.772575250836120331e-01	1.325422145344999688e+14	5.766736578372567479e+00	1.816603386802590506e-13	2.659537795621421061e-15	1.307347740711434375e+14	5.744304023141558524e+00	1.798653484395319145e-13	2.684668038546271599e-15
-1.705685618729096964e-01	1.319610759352364062e+14	5.777687298515997050e+00	1.820479624271047610e-13	2.666057892744115139e-15	1.311564439422562656e+14	5.759279620622068663e+00	1.807203143843519080e-13	2.571647660054688093e-15
-1.638795986622073597e-01	1.313649854899337031e+14	5.724736321638699721e+00	1.802925731420780315e-13	2.619768986788185713e-15	1.304825044937594531e+14	5.747704029463101882e+00	1.799748266623199334e-13	2.532071562460518555e-15
-1.571906354515050230e-01	1.307452614379432812e+14	5.687106795507353318e+00	1.790511777557112416e-13	2.586109321030773241e-15	1.297923859278341406e+14	5.752623214430159670e+00	1.808858206774012409e-13	2.601106323841157856e-15
-1.505016722408026864e-01	1.301020999463883906e+14	5.720754553913417695e+00	1.802003621498352836e-13	2.611322387987482082e-15	1.285547743383946562e+14	5.749248177911253421e+00	1.815193432818613559e-13	2.473205378223460642e-15
-1.438127090301003497e-01	1.294444411616391875e+14	5.770588692438393785e+00	1.818923958644295892e-13	2.649917787381810768e-15	1.286704693113451562e+14	5.750677002849043262e+00	1.813246789963857557e-13	2.484762917386329913e-15
-1.371237458193980130e-01	1.287763220181043906e+14	5.755650368547768458e+00	1.814120620058116974e-13	2.635009526156566212e-15	1.283375638437224219e+14	5.734681561879031442e+00	1.806843714387312861e-13	2.648923066946005369e-15
-1.304347826086956763e-01	1.280910216556094062e+14	5.695204871486063247e+00	1.794055942785470765e-13	2.582486656284008871e-15	1.280281609463627500e+14	5.740008276901102491e+00	1.808222026519184899e-13	2.625382028964387057e-15
-1.237458193979933396e-01	1.273818921514331406e+14	5.679600050137359801e+00	1.789032071572071643e-13	2.566974263200367672e-15	1.268930776965884219e+14	5.728850509908121502e+00	1.789272723787810551e-13	2.620774995001695334e-15
-1.170568561872910029e-01	1.266529255528456094e+14	5.730363281315537627e+00	1.806268294554112110e-13	2.606277024154284276e-15	1.263459222790566250e+14	5.691070648597605697e+00	1.776869473618988374e-13	2.478783115378144272e-15
-1.103678929765886663e-01	1.259128174122323906e+14	5.766132358708594197e+00	1.818475304645934384e-13	2.633207007360065337e-15	1.259111117443499688e+14	5.691865373473853573e+00	1.782726284520399049e-13	2.648147512785540730e-15
-1.036789297658863296e-01	1.251619007352959531e+14	5.727909005108657858e+00	1.805865710622432293e-13	2.599017747815877052e-15	1.252433530822868125e+14	5.706482959655741816e+00	1.787420555316234045e-13	2.654922338109246478e-15
-9.698996655518399290e-02	1.243920950220627656e+14	5.670685955529804367e+00	1.786885246898183782e-13	2.549105143620820878e-15	1.240984273196626406e+14	5.723422744342590462e+00	1.815063550482482801e-13	2.553296326215916048e-15
-9.030100334448165622e-02	1.235997541327050156e+14	5.679459603481165075e+00	1.790042032602449617e-13	2.553673288083748924e-15	1.240269587303112031e+14	5.713271208613812213e+00	1.791654055578235854e-13	2.431192652042167105e-15
-8.361204013377931954e-02	1.227915680615610312e+14	5.738129323267107118e+00	1.809934685775209297e-13	2.599451815448039995e-15	1.229368030457907188e+14	5.707101480969073215e+00	1.801127721444917092e-13	2.592458836895792635e-15
-7.692307692307698286e-02	1.219745955399754688e+14	5.753321351161513775e+00	1.815244283046150196e-13	2.609334293830298109e-15	1.228134470140249688e+14	5.678346701180792877e+00	1.794084203166215009e-13	2.522936656024686674e-15
-7.023411371237464618e-02	1.211458665504472344e+14	5.697652184853597923e+00	1.796787038844022706e-13	2.560681895458597664e-15	1.218643586904632344e+14	5.658539511656676346e+00	1.777085176203654819e-13	2.568021778448732976e-15
-6.354515050167230950e-02	1.202974257503570781e+14	5.652657717165317841e+00	1.781912270915222372e-13	2.520808779472237714e-15	1.200876163179791250e+14	5.681256355933102853e+00	1.779399421646690669e-13	2.444043951082632952e-15
-5.685618729096986179e-02	1.194289276839864531e+14	5.684381028584600593e+00	1.792771442479934366e-13	2.544268446786935324e-15	1.199069451784011719e+14	5.706403180704381128e+00	1.793987676516868533e-13	2.287030909394773926e-15
-5.016722408026752511e-02	1.185484979010404531e+14	5.741523063071348076e+00	1.812156598142264204e-13	2.588726512868062775e-15	1.193300544647906406e+14	5.685191456537451060e+00	1.777541907023920719e-13	2.465932861280270462e-15
-4.347826086956518843e-02	1.176606905598766094e+14	5.733021652339989060e+00	1.809523454841578922e-13	2.578984740293979947e-15	1.184768722097155469e+14	5.676121097573451735e+00	1.773428468888643197e-13	2.506413024980496878e-15
-3.678929765886285175e-02	1.167600219507742500e+14	5.667617618028637949e+00	1.787805206088066260e-13	2.522231024241709603e-15	1.174535105701851250e+14	5.684403378201456469e+00	1.789982991633638586e-13	2.468766277134238291e-15
-3.010033444816051507e-02	1.158398543897057188e+14	5.641613879625603900e+00	1.779305095983616324e-13	2.497972980486641683e-15	1.175582723032678906e+14	5.670874903706434544e+00	1.772523053895677724e-13	2.618440354246558101e-15
-2.341137123745817838e-02	1.149029526480482812e+14	5.691974603863537041e+00	1.796420957658043944e-13	2.536756657490591293e-15	1.166084568283610312e+14	5.641138760637339544e+00	1.774886567767704808e-13	2.600941201754547543e-15
-1.672240802675584170e-02	1.139576461910079844e+14	5.738806914920774105e+00	1.812353063908530556e-13	2.572639298776497303e-15	1.151733976790231875e+14	5.650796988496057160e+00	1.759955975511254269e-13	2.667646451974858567e-15
-1.003344481605350502e-02	1.130055761641465938e+14	5.706568461381694490e+00	1.801762517517192339e-13	2.543233694883695315e-15	1.134969242830964844e+14	5.644723936308318812e+00	1.757631588476627988e-13	2.433007704846339052e-15
-3.344481605351168341e-03	1.120397305231636875e+14	5.640117492197038729e+00	1.779697854314952830e-13	2.485545622731702577e-15	1.128738334893784219e+14	5.626432625892510586e+00	1.758775045705358104e-13	2.471572140722972142e-15
3.344481605351168341e-03	1.110556569511484375e+14	5.637426125495883511e+00	1.779022786189760470e-13	2.480463593863712350e-15	1.108544562948331094e+14	5.640293329540764233e+00	1.775204716327002038e-13	2.618737223978611039e-15
1.003344481605350502e-02	1.100586955268410938e+14	5.699867895601965273e+00	1.800196611711551278e-13	2.529153407763710940e-15	1.092735773311023438e+14	5.685575434911767978e+00	1.802416404461680200e-13	2.723207866429248642e-15
1.672240802675584170e-02	1.090562729616584062e+14	5.728786155900282395e+00	1.810124934482749702e-13	2.550179354052644390e-15	1.083648718768871250e+14	5.722192005955284877e+00	1.792524108922190023e-13	2.585992691423130266e-15
2.341137123745817838e-02	1.080470934845353750e+14	5.675613773018776342e+00	1.792517341821257403e-13	2.503419286931324463e-15	1.074913813235297812e+14	5.737665192399379777e+00	1.820039281282252447e-13	2.427739474807734854e-15
3.010033444816051507e-02	1.070236844717329844e+14	5.617189201854075442e+00	1.773150394384369626e-13	2.452280394008901201e-15	1.062840503936769062e+14	5.717505438512061389e+00	1.792290988757063705e-13	2.469074640811989575e-15
3.678929765886285175e-02	1.059843261628401562e+14	5.639495367263274161e+00	1.780866387480097631e-13	2.467759208975912048e-15	1.048933734460839844e+14	5.699522975911019529e+00	1.800937887163503180e-13	2.412750412902178185e-15
4.347826086956518843e-02	1.049361489314483438e+14	5.705618729851289928e+00	1.803281013926026504e-13	2.519416946295449218e-15	1.033077939683007031e+14	5.690492474029171355e+00	1.800897834941372587e-13	2.546400639819113016e-15
5.016722408026752511e-02	1.038847420536291250e+14	5.710682502610538336e+00	1.805212956771796304e-13	2.520677600800040058e-15	1.036182875926782812e+14	5.667275330723079207e+00	1.779550868523305783e-13	2.184499284000661961e-15
5.685618729096986179e-02	1.028261836894322344e+14	5.642195139548762839e+00	1.782473555152164175e-13	2.461194014233921526e-15	1.025536601143111562e+14	5.688726141105068024e+00	1.783505515893688626e-13	2.364387513103877956e-15
6.354515050167219847e-02	1.017536232177520469e+14	5.600712504705109396e+00	1.768795855470552896e-13	2.423955467883586056e-15	1.019580712232538594e+14	5.646438820944990056e+00	1.785039486303239636e-13	2.632627632319625748e-15
7.023411371237453515e-02	1.006682980674573438e+14	5.646677341045730714e+00	1.784454589631264480e-13	2.458883422301449239e-15	1.003350953905771719e+14	5.648902144109385404e+00	1.781955531701278630e-13	2.337327469700341837e-15
7.692307692307687184e-02	9.957814907843460938e+13	5.706574053385806700e+00	1.804786701950142958e-13	2.505324640470347868e-15	9.926758527652032812e+13	5.651136850669955969e+00	1.787329005247068499e-13	2.310922239950660774e-15
8.361204013377920852e-02	9.848620758568775000e+13	5.684209753335693449e+00	1.797523860596873906e-13	2.483861978349136716e-15	9.865882975217793750e+13	5.645959273674548307e+00	1.771983081873597600e-13	2.412939055512240410e-15
9.030100334448154520e-02	9.738655237231709375e+13	5.608934787563824464e+00	1.772513985630240284e-13	2.418682789365558202e-15	9.709381826958607812e+13	5.640954159897643372e+00	1.784036735641323219e-13	2.259853150548855945e-15
9.698996655518388188e-02	9.627399351803840625e+13	5.592364529882175361e+00	1.767200341480979793e-13	2.401914001906171626e-15	9.771368882163264062e+13	5.652999338439952837e+00	1.796482185160800008e-13	2.541860244546100288e-15
1.036789297658862186e-01	9.515259823430248438e+13	5.657000433946679507e+00	1.789129517046772006e-13	2.452167525562710871e-15	9.648384216977115625e+13	5.636936429601178133e+00	1.762345266138828250e-13	2.471854738800453037e-15
1.103678929765885552e-01	9.402998544361628125e+13	5.699812110516985442e+00	1.803737062294788745e-13	2.484422069640929321e-15	9.528321142017070312e+13	5.614113655148564419e+00	1.756016534704449158e-13	2.352947284846302877e-15
1.170568561872908919e-01	9.290619003636489062e+13	5.649903708267408398e+00	1.787241130670090817e-13	2.440128955028103429e-15	9.344995900029221875e+13	5.615130513648947108e+00	1.745216693681756912e-13	2.506751348813078809e-15
1.237458193979932286e-01	9.177423234992420312e+13	5.579245588663001243e+00	1.763787525553015562e-13	2.378655542047484827e-15	9.231407069010059375e+13	5.656525485277060561e+00	1.764430830397817228e-13	2.439336904426366854e-15
1.304347826086955653e-01	9.063149169929095312e+13	5.593283370800805621e+00	1.768749567872388799e-13	2.387050587411980772e-15	9.101763775077673438e+13	5.654724805481939676e+00	1.784469964880883587e-13	2.605103154002952285e-15
1.371237458193979020e-01	8.948432720041954688e+13	5.667239992768131174e+00	1.793812942490005705e-13	2.444908337968903682e-15	9.078881880427310938e+13	5.638997701987225497e+00	1.779400770579827933e-13	2.291183965617120723e-15
1.438127090301002386e-01	8.833881732347039062e+13	5.682346885360178845e+00	1.799133550857365292e-13	2.454204440538174233e-15	8.933656771956101562e+13	5.643516347505396880e+00	1.785978564283282208e-13	2.384115462445325829e-15
1.505016722408025753e-01	8.719195489621707812e+13	5.609725451174063515e+00	1.775025575603801438e-13	2.391058678812207487e-15	8.785271152102535938e+13	5.606982391872012528e+00	1.776354769003608482e-13	2.358965661537173318e-15
1.571906354515049120e-01	8.603694052503579688e+13	5.557343661704650550e+00	1.757711044655626038e-13	2.344559707172507189e-15	8.535263534795664062e+13	5.578660881709896380e+00	1.745836613933888435e-13	2.430357575564126223e-15
1.638795986622072487e-01	8.487435524043051562e+13	5.603314607389227930e+00	1.773393334716151707e-13	2.379215104573729670e-15	8.439521075361679688e+13	5.595728828328643267e+00	1.764601950700621159e-13	2.451757429121539381e-15
1.705685618729095854e-01	8.371183749026681250e+13	5.672526659788320380e+00	1.796871836526235901e-13	2.433072834117415511e-15	8.287286747317006250e+13	5.613945234415217200e+00	1.753070613500329620e-13	2.272232181033340188e-15
1.772575250836119221e-01	8.255275925501010938e+13	5.651840927705621631e+00	1.790191573854594735e-13	2.412734600386268918e-15	8.140077554461165625e+13	5.579309423120819567e+00	1.775028967044993724e-13	2.246180229386712025e-15
1.839464882943142587e-01	8.139156983093728125e+13	5.567854084224909350e+00	1.762277871486995972e-13	2.340100730162034168e-15	8.046700933867957812e+13	5.615001428975675779e+00	1.768699057224746561e-13	2.290385476841240554e-15
1.906354515050165954e-01	8.022310185191542188e+13	5.547738817340455597e+00	1.755795030928324091e-13	2.320131049605638872e-15	7.889425888819970312e+13	5.638300262603800128e+00	1.769374886886348769e-13	2.506427200419291499e-15
1.973244147157189321e-01	7.905127193894767188e+13	5.619799830089267978e+00	1.780235979199313540e-13	2.376240201304589073e-15	7.823875792024128125e+13	5.628066445521007211e+00	1.768521710014746957e-13	2.376785529749513124e-15
2.040133779264214908e-01	7.788349943089193750e+13	5.666393433172014049e+00	1.796131701708253439e-13	2.411356839902065657e-15	7.650961799117348438e+13	5.659968656352316607e+00	1.787556234023657616e-13	2.440477677441441072e-15
2.107023411371238275e-01	7.671959749353104688e+13	5.608094211093525239e+00	1.776838481542221001e-13	2.359882519522967074e-15	7.581562994130379688e+13	5.618684949275038143e+00	1.778205547804941150e-13	2.515105029679822330e-15
2.173913043478261642e-01	7.555266278409450000e+13	5.531323733411775301e+00	1.751351998368990116e-13	2.293099112873409962e-15	7.377384090351357812e+13	5.637054094711818841e+00	1.776861949076874038e-13	2.325364024632765575e-15
2.240802675585285009e-01	7.438059619651845312e+13	5.553743912477798084e+00	1.759144871747832643e-13	2.308145836075406549e-15	7.211627344256056250e+13	5.623385357032656628e+00	1.769099425922894887e-13	2.200517642836390939e-15
2.307692307692308376e-01	7.321000807736932812e+13	5.636160711142877311e+00	1.787064925412179824e-13	2.372731828809913264e-15	7.101186039773720312e+13	5.620215190185526843e+00	1.782726731831371503e-13	1.965788055484100563e-15
2.374581939799331742e-01	7.204625994708570312e+13	5.641983796336345058e+00	1.789288127198027723e-13	2.374114679872066662e-15	7.043008738223810938e+13	5.596210963662961113e+00	1.752358885614251640e-13	2.348439137729439122e-15
2.441471571906355109e-01	7.088547224901262500e+13	5.555350117595322601e+00	1.760496331619735419e-13	2.299134216445552879e-15	6.988581460039563281e+13	5.622582675688975407e+00	1.780339524186097538e-13	2.214283200769587038e-15
2.508361204013378476e-01	6.972130094847763281e+13	5.509646695251640303e+00	1.745440996257327316e-13	2.257858166539990895e-15	6.914289965287407031e+13	5.623111877875670572e+00	1.779316813192971177e-13	2.315609817903871743e-15
2.575250836120401843e-01	6.855568525406703906e+13	5.574592426851546989e+00	1.767509357827596088e-13	2.307884961182905050e-15	6.776855764085556250e+13	5.604759373300034042e+00	1.771582349170409591e-13	2.172628310175416113e-15
2.642140468227425210e-01	6.739628381056301562e+13	5.641184208225626051e+00	1.790129949312323406e-13	2.359286349157632623e-15	6.620757146035290625e+13	5.603605986827020935e+00	1.782449928220641145e-13	2.096621063277937887e-15
2.709030100334448576e-01	6.624465746257398438e+13	5.595319288170350625e+00	1.775025396017036474e-13	2.317832598558095151e-15	6.523427938487410156e+13	5.593459519977971084e+00	1.765620891839219767e-13	2.115779358660762629e-15
2.775919732441471943e-01	6.509428691440509375e+13	5.504632027363838276e+00	1.744890791169044829e-13	2.239274839223370102e-15	6.395828459228668750e+13	5.553883864727187536e+00	1.734786125386976948e-13	2.116130946461997652e-15
2.842809364548495310e-01	6.394171883285147656e+13	5.511904944651440985e+00	1.747628127154713482e-13	2.241478830270865354e-15	6.289529320444584375e+13	5.511378878388929259e+00	1.736082336036093169e-13	2.499437069713859224e-15
2.909698996655518677e-01	6.279275585885085156e+13	5.601447198665185923e+00	1.777969856853412670e-13	2.311561984302293622e-15	6.219712403434160156e+13	5.540017969862898184e+00	1.752293984939596031e-13	2.305146502362004004e-15
2.976588628762542044e-01	6.165351737794178906e+13	5.620941091475333273e+00	1.784815159258787228e-13	2.323795012941428936e-15	6.068662293294462500e+13	5.531532974595288366e+00	1.734582754029890142e-13	2.343687067363194324e-15
3.043478260869565410e-01	6.052093111305713281e+13	5.530919797508036417e+00	1.754928583312031075e-13	2.245510971997549147e-15	5.925094051102512500e+13	5.539205456367279901e+00	1.756434992611997764e-13	2.187055459794229689e-15
3.110367892976588777e-01	5.938832990592800000e+13	5.473609907646602046e+00	1.736028962608628678e-13	2.194064809156535643e-15	5.791352739946386719e+13	5.508556105319875051e+00	1.732873717720669393e-13	2.028134280377348953e-15
3.177257525083612144e-01	5.825702807748441406e+13	5.539749216062324955e+00	1.758554929253658998e-13	2.244420549201471400e-15	5.668043453624068750e+13	5.499958696416712201e+00	1.722893930443245346e-13	2.283769952450355051e-15
3.244147157190635511e-01	5.713469715286889062e+13	5.614654210696342851e+00	1.784028125052050785e-13	2.301966878725781755e-15	5.522332711933014062e+13	5.495374151621600589e+00	1.725974213755588250e-13	2.233964551028651434e-15
3.311036789297658878e-01	5.602311513178379688e+13	5.566005883891861572e+00	1.768060031658186378e-13	2.257416532658973361e-15	5.393819099554698438e+13	5.505173152218770127e+00	1.738568921424542516e-13	2.290007118249838754e-15
3.377926421404682245e-01	5.491569589739025000e+13	5.467551770144570611e+00	1.735397412006115697e-13	2.171559568703718721e-15	5.290238987407649219e+13	5.552097761150325717e+00	1.746295979208127724e-13	2.220226994374377626e-15
3.444816053511705611e-01	5.380905903180953906e+13	5.479516741988994966e+00	1.739792654353406849e-13	2.176694934462629701e-15	5.204502649876679688e+13	5.611747128129333184e+00	1.785563583036325224e-13	2.020207918435630966e-15
3.511705685618728978e-01	5.270925231953975000e+13	5.577279648606292106e+00	1.772979288256458868e-13	2.252602927555882735e-15	5.127858301129138281e+13	5.558754635249294473e+00	1.761167838201350781e-13	2.276776974356549868e-15
3.578595317725752345e-01	5.162200161250394531e+13	5.588164948244539687e+00	1.777025083524899549e-13	2.256739657623566903e-15	5.046536811050836719e+13	5.583543755030688338e+00	1.775716682683617177e-13	2.061757084183124210e-15
3.645484949832775712e-01	5.054340339985398438e+13	5.484748112979693779e+00	1.742734083158310187e-13	2.166368738793641134e-15	4.994070244529415625e+13	5.549416783592653779e+00	1.767420947791707411e-13	2.149930531606526784e-15
3.712374581939799079e-01	4.946699656985600000e+13	5.436749646356781263e+00	1.727046050423599716e-13	2.121594145178513968e-15	4.872129560917388281e+13	5.517598272101197132e+00	1.763924582901847866e-13	2.121467653886410583e-15
3.779264214046822445e-01	4.839526237640686719e+13	5.521662664874369852e+00	1.755950811064346025e-13	2.186522932047700036e-15	4.742634294223130469e+13	5.559996377359776254e+00	1.784656514616726558e-13	1.993648967761473618e-15
3.846153846153845812e-01	4.733573366014080469e+13	5.586314673001310460e+00	1.778053909484343509e-13	2.234781998346881264e-15	4.664883636643328125e+13	5.520829332809053192e+00	1.730979376067816615e-13	2.191032039645222484e-15
3.913043478260869179e-01	4.628824929983237500e+13	5.508785246294652715e+00	1.752454670575825042e-13	2.165639851608473039e-15	4.542784537916829688e+13	5.551235822900758343e+00	1.785919415577934204e-13	2.189511416873206718e-15
3.979933110367892546e-01	4.524546980258553125e+13	5.414776242195523004e+00	1.721327030854964358e-13	2.082819965300551860e-15	4.489897262402838281e+13	5.468396518535296735e+00	1.732678123332617418e-13	1.995190905216700307e-15
4.046822742474915913e-01	4.420595013224992188e+13	5.462419815501492693e+00	1.737714769786029935e-13	2.117001013427897739e-15	4.389758134299795312e+13	5.476457761218646247e+00	1.744217183786450396e-13	1.893598951116714294e-15
4.113712374581939279e-01	4.317691170319328125e+13	5.561030276947809270e+00	1.771183584767318053e-13	2.193453060659604485e-15	4.279649241860943750e+13	5.465367090506920711e+00	1.734870518244660555e-13	2.014543751052888221e-15
4.180602006688962646e-01	4.216163580404796875e+13	5.525548888080864529e+00	1.759648903484566791e-13	2.159333716771365515e-15	4.122140469594896875e+13	5.480496988132390612e+00	1.730906094337148752e-13	2.174311584734721593e-15
4.247491638795986013e-01	4.115370299843269531e+13	5.407342183128504232e+00	1.720349871254154969e-13	2.056934248727441637e-15	4.062308898734762500e+13	5.477899894086156962e+00	1.733532528791895266e-13	1.941988915470576855e-15
4.314381270903009380e-01	4.014853082554653906e+13	5.409100704884878930e+00	1.721283690209389223e-13	2.053674602933525275e-15	4.042891360850264062e+13	5.436649765850026128e+00	1.735746438733727629e-13	1.998008080027675459e-15
4.381270903010032747e-01	3.915172349460975781e+13	5.520112369139336117e+00	1.758847233820215246e-13	2.140867457896364820e-15	3.997150944271469531e+13	5.401418480859330629e+00	1.691772123455432546e-13	2.110242079417194859e-15
4.448160535117056114e-01	3.816904697299129688e+13	5.528414619010771247e+00	1.761931759020447692e-13	2.143444997476944223e-15	3.873800106443670312e+13	5.434385769340242867e+00	1.738061933103049535e-13	2.068135284966640036e-15
4.515050167224079480e-01	3.719598862148768750e+13	5.405181919581266925e+00	1.720880452051611070e-13	2.037390914286738784e-15	3.748537899365819531e+13	5.411319752891944113e+00	1.704770107154200171e-13	2.059563079672967181e-15
4.581939799331102847e-01	3.622606989535754688e+13	5.365006606111618837e+00	1.707692793610454786e-13	1.999856062333012384e-15	3.624215795098424219e+13	5.431097700255081762e+00	1.732780350523985156e-13	2.331641511120761788e-15
4.648829431438126214e-01	3.526294787636571094e+13	5.473565680396909272e+00	1.744399013720764300e-13	2.085195864236457188e-15	3.496774730954190234e+13	5.453928810720973352e+00	1.727864191875851240e-13	2.046646366588946611e-15
4.715719063545149581e-01	3.431391126808192969e+13	5.518490393332388777e+00	1.759759539134094847e-13	2.117961249277454664e-15	3.429263922495491797e+13	5.430889737226390679e+00	1.733082355177930174e-13	2.033465202116188368e-15
4.782608695652172948e-01	3.337656442948489062e+13	5.401250418994131053e+00	1.720742689698552145e-13	2.016455168193602515e-15	3.341439621816320312e+13	5.422079415427243809e+00	1.706213049218019427e-13	1.744614053538695543e-15
4.849498327759196314e-01	3.244363551015505859e+13	5.329527813850478246e+00	1.697040674577594538e-13	1.952009970795971250e-15	3.265366606268546094e+13	5.414405904363310817e+00	1.699077816054754021e-13	1.899428995216443677e-15
4.916387959866219681e-01	3.151720245928569922e+13	5.430433773304133460e+00	1.731300113025687687e-13	2.029681005246668221e-15	3.157028846748941797e+13	5.388351654150331349e+00	1.691271547614006720e-13	2.102188802983619230e-15
4.983277591973243048e-01	3.060540845779394531e+13	5.501600835428373415e+00	1.755641034523396192e-13	2.082242428421523294e-15	3.035877641740211719e+13	5.367328305910915809e+00	1.700991664352307308e-13	1.931302310532762758e-15
5.050167224080266415e-01	2.970757601028088672e+13	5.392065730711873783e+00	1.719448308913732397e-13	1.984600196753931158e-15	2.896043841099400781e+13	5.420712452740127141e+00	1.708188850144566177e-13	2.111581758924140421e-15
5.117056856187289782e-01	2.881624628767996875e+13	5.300480937850594820e+00	1.689389350661969725e-13	1.900584728395433399e-15	2.837897703178600781e+13	5.430899768776377812e+00	1.738900125772460034e-13	2.316035502293903070e-15
5.183946488294313149e-01	2.793256224126026172e+13	5.397059966190418834e+00	1.722567429326598565e-13	1.970916726039257470e-15	2.753828619803282812e+13	5.402396891722199612e+00	1.678941187230687776e-13	2.135248790312719015e-15
5.250836120401336515e-01	2.706509634965031641e+13	5.483506771999528517e+00	1.752462273793277820e-13	2.031791112913597430e-15	2.601853988667608594e+13	5.492414789254184804e+00	1.750570434299157100e-13	1.817521170034726628e-15
5.317725752508359882e-01	2.621399526563326562e+13	5.375027423323628817e+00	1.717104020217082639e-13	1.930180888101531267e-15	2.530312684181483594e+13	5.489304300763921063e+00	1.785201210993041360e-13	2.115110456676058929e-15
5.384615384615383249e-01	2.537163696439214844e+13	5.274368336769478027e+00	1.684521287180315708e-13	1.833420646253346153e-15	2.441813171539002734e+13	5.491693389272004566e+00	1.736001844897703183e-13	1.869810515402689641e-15
5.451505016722408836e-01	2.453887500856421094e+13	5.375455256859051012e+00	1.719749312360945077e-13	1.902080769084929431e-15	2.377397950235347266e+13	5.513551058761836821e+00	1.770501557640852873e-13	2.115831124778334526e-15
5.518394648829432203e-01	2.372434409499835156e+13	5.464367299676533563e+00	1.751002615830961718e-13	1.959652054225491066e-15	2.321441057257233594e+13	5.509056927277774740e+00	1.755226635126975900e-13	1.764359300342907054e-15
5.585284280936455570e-01	2.292773004785512109e+13	5.343760939520254105e+00	1.712080233920388215e-13	1.842881696574172105e-15	2.288041437793182031e+13	5.486671026895314718e+00	1.759040315949876221e-13	1.552829858484945947e-15
5.652173913043478937e-01	2.214095295684408594e+13	5.245520328266408683e+00	1.680754655140509263e-13	1.743497662056484115e-15	2.235169744093792188e+13	5.433700936237414680e+00	1.761829466951686147e-13	2.043543850832018073e-15
5.719063545150502303e-01	2.136528304183895703e+13	5.361733794073646031e+00	1.721404330458395618e-13	1.820995401734730224e-15	2.114701541955657812e+13	5.373241093368673837e+00	1.709265851393327907e-13	1.547330826813457203e-15
5.785953177257525670e-01	2.060897726167945703e+13	5.434105331318631826e+00	1.747326226160807261e-13	1.862445336934152215e-15	2.086934748447387891e+13	5.324421027986763200e+00	1.754921841885917554e-13	1.990595327322453537e-15
5.852842809364549037e-01	1.986982055078416406e+13	5.285902935958011639e+00	1.699211310898379301e-13	1.721770712775091418e-15	2.000816656460197656e+13	5.297797782076022699e+00	1.680697718344319551e-13	1.705575193308835530e-15
5.919732441471572404e-01	1.913932004678940625e+13	5.207985667013751652e+00	1.674582892184405568e-13	1.639824881327273461e-15	1.945945296561629688e+13	5.233492712886826936e+00	1.663625257230988131e-13	1.847715160509685851e-15
5.986622073578595771e-01	1.842021717354812891e+13	5.346111713204002136e+00	1.722243957247577347e-13	1.738206218587515744e-15	1.851797376148778125e+13	5.201192105506799557e+00	1.670038228947987162e-13	1.743460892129222922e-15
6.053511705685619138e-01	1.771974140152443359e+13	5.371914680609914505e+00	1.731979894198145692e-13	1.746020487501185886e-15	1.754769417015341602e+13	5.197460270391615289e+00	1.657444029655338514e-13	1.618692453768590525e-15
6.120401337792642504e-01	1.703264788047020312e+13	5.189723641577037583e+00	1.671681929777888823e-13	1.584054421106018652e-15	1.678730162065665430e+13	5.216032018615932131e+00	1.655029097091142133e-13	1.167342161684662120e-15
6.187290969899665871e-01	1.635131296505662695e+13	5.163602519344471453e+00	1.663424748585559179e-13	1.553880679750536538e-15	1.616078282774000195e+13	5.202515461387065443e+00	1.676032766629775401e-13	1.782940523880464421e-15
6.254180602006689238e-01	1.568132437846758203e+13	5.314571390244950067e+00	1.714179344233880057e-13	1.673913455208023989e-15	1.564401194855891211e+13	5.235380911839031981e+00	1.702495462475253417e-13	1.662607304274627709e-15
6.321070234113712605e-01	1.502765004100779102e+13	5.254357163386010221e+00	1.693693847420849867e-13	1.622977440161819495e-15	1.502655657776588281e+13	5.226637537232605268e+00	1.660024716518540576e-13	1.178412668675164775e-15
6.387959866220735972e-01	1.438200647363068945e+13	5.064052994881855341e+00	1.629213193877707475e-13	1.467472311503517351e-15	1.463792015347560742e+13	5.262004084219286781e+00	1.713196693079963883e-13	1.494218152906515987e-15
6.454849498327759338e-01	1.374070311597515820e+13	5.130453175120218035e+00	1.650473352162471405e-13	1.527697289334869807e-15	1.408120788969377148e+13	5.174203440960444489e+00	1.647107415557288026e-13	1.155642166213250702e-15
6.521739130434782705e-01	1.311261454267763281e+13	5.247552706757225849e+00	1.688372446393807574e-13	1.633499690928857757e-15	1.337405320653832422e+13	5.081973340055513155e+00	1.613137734151394446e-13	1.323002477631800266e-15
6.588628762541806072e-01	1.249822890424258984e+13	5.077589632561195998e+00	1.629727133692118910e-13	1.504050095915504475e-15	1.277394558926490430e+13	4.970665320099847406e+00	1.599786470912129077e-13	1.223602139821712715e-15
6.655518394648829439e-01	1.188864409242695898e+13	4.963009659731898005e+00	1.589525152574615328e-13	1.421477824134468494e-15	1.205884418069461914e+13	4.926809207535206347e+00	1.514594212259824868e-13	1.485745664255815369e-15
6.722408026755852806e-01	1.128775462118904492e+13	5.128260933568135727e+00	1.643102776816845996e-13	1.571573039211546798e-15	1.101826463609879102e+13	4.945777255317519661e+00	1.508981307506653095e-13	1.365727463304278670e-15
6.789297658862876172e-01	1.070450792752045703e+13	5.117782828188552458e+00	1.637785189812849429e-13	1.576084960894959993e-15	1.043295974263752734e+13	4.836072092375069076e+00	1.498350884458403754e-13	1.550462831245477891e-15
6.856187290969899539e-01	1.013309580886306836e+13	4.899866607321147427e+00	1.563163319259023718e-13	1.406173424935774598e-15	1.006907243377347461e+13	4.852903504101839793e+00	1.501967658585178550e-13	1.726297867810212704e-15
6.923076923076922906e-01	9.569941724374595703e+12	4.974499497617494548e+00	1.587070135117319877e-13	1.474882293530858974e-15	9.558170704735517578e+12	4.855166736124270521e+00	1.502651604266841481e-13	1.511336345787172633e-15
6.989966555183946273e-01	9.026018705147796875e+12	5.121758598570258059e+00	1.635843200920928090e-13	1.599628133716519425e-15	9.002730955807250000e+12	4.850078170002031897e+00	1.516183684764949131e-13	1.165887856207323503e-15
7.056856187290969640e-01	8.502674312022777344e+12	4.930570066672411933e+00	1.571849274245411299e-13	1.437120380713192678e-15	8.510085919470327148e+12	4.756254876174813795e+00	1.485499980962185596e-13	1.464987031351789986e-15
7.123745819397993007e-01	7.991812663334916992e+12	4.871799565089049544e+00	1.553194961672356124e-13	1.375495642262351868e-15	7.950257292779913086e+12	4.809512290925264999e+00	1.478074450852511783e-13	1.488611749818646227e-15
7.190635451505016373e-01	7.500812251768069336e+12	5.096785258053102119e+00	1.630654996410283611e-13	1.540729468261220983e-15	7.384897121928181641e+12	4.960906296215078726e+00	1.588540788954293594e-13	1.102731611035456832e-15
7.257525083612039740e-01	7.036856827251401367e+12	5.006143845359811273e+00	1.603344532155145367e-13	1.434492818347449457e-15	7.181788169414173828e+12	4.805864639199535659e+00	1.499997219890803769e-13	1.553683256115830774e-15
7.324414715719063107e-01	6.590838401855773438e+12	4.844891940560586363e+00	1.553581945350984792e-13	1.257684080573877979e-15	6.774271779841182617e+12	4.888434094933000296e+00	1.536087126973542958e-13	9.892200674212061242e-16
7.391304347826086474e-01	6.164523945750432617e+12	5.074974353682400796e+00	1.636137396385556762e-13	1.395447906625883354e-15	6.247009145537089844e+12	4.835934857000725451e+00	1.548395042401255871e-13	1.416156972928694698e-15
7.458193979933109841e-01	5.767615224865301758e+12	5.082673377399045123e+00	1.645096265617707232e-13	1.339842362547934998e-15	5.667833099127916016e+12	5.001238855212425172e+00	1.647128128116899699e-13	1.254927279753930971e-15
7.525083612040133207e-01	5.391434170710530273e+12	4.858960792080161184e+00	1.577456365855941060e-13	1.081759771396730980e-15	5.322955604001141602e+12	4.947781958224478416e+00	1.561355817508573085e-13	1.641309757172178088e-15
7.591973244147156574e-01	5.032936994887388672e+12	5.063121195418013087e+00	1.653916492953433279e-13	1.172358343615333048e-15	4.983375925817656250e+12	5.100973725972970385e+00	1.703784647353652568e-13	7.534966217454145425e-16
7.658862876254179941e-01	4.702047349079278320e+12	5.119291456750400648e+00	1.680957688598657479e-13	1.138042435760491894e-15	4.594401895545980469e+12	5.102868568212810096e+00	1.652213340204022416e-13	5.964364006472153504e-16
7.725752508361203308e-01	4.390119010061861328e+12	4.847598213085166918e+00	1.598187475680595449e-13	8.283096730804699884e-16	4.300814539942950195e+12	5.196814970380097876e+00	1.695238757618524878e-13	6.536927856167082529e-16
7.792642140468226675e-01	4.091593674229417480e+12	5.033303210308396558e+00	1.668350172663626143e-13	9.009993010729129295e-16	3.944094865766598145e+12	5.186705553322809692e+00	1.720309040726496100e-13	7.900236728926901229e-16
7.859531772575250042e-01	3.816147012169334473e+12	5.065043316647288130e+00	1.685819638988231736e-13	8.551272496672783452e-16	3.718002736807767090e+12	5.164037566472313046e+00	1.833441280445060109e-13	8.959957711114048916e-17
7.926421404682273408e-01	3.553945109031432617e+12	4.746393036620138339e+00	1.584764522850940331e-13	5.249129106053787144e-16	3.619032244795091797e+12	4.902351888340258590e+00	1.682606897661710723e-13	8.732581223322139763e-16
7.993311036789296775e-01	3.300235540386466797e+12	4.947397863699093179e+00	1.656326932672765363e-13	6.400621317091237544e-16	3.414079444227380371e+12	4.788489163490083911e+00	1.546060413636414606e-13	4.839208009224704112e-16
8.060200668896320142e-01	3.064516398775312500e+12	4.860964956985995400e+00	1.629310729960924459e-13	5.364408120255777180e-16	2.992123906515169434e+12	4.729837743265361105e+00	1.675741061066074122e-13	0.000000000000000000e+00
8.127090301003343509e-01	2.834547694646777344e+12	4.536363661064883424e+00	1.520649300538996661e-13	2.483784845033996175e-16	2.729466452771786621e+12	4.870598897538937599e+00	1.666277902835514701e-13	5.455779918022480417e-16
8.193979933110366876e-01	2.610823960217986328e+12	4.775283663818070679e+00	1.598571428773142094e-13	4.508156342811143052e-16	2.560689431625074707e+12	4.713523416711350222e+00	1.509165399321004009e-13	0.000000000000000000e+00
8.260869565217390242e-01	2.400467807710484863e+12	4.462194211224518092e+00	1.488838303671032732e-13	2.177606932049868827e-16	2.309510581258692383e+12	4.534741498042275332e+00	1.525483923786146654e-13	0.000000000000000000e+00
8.327759197324413609e-01	2.189889644208362305e+12	4.287773465482235480e+00	1.423843888919278799e-13	1.131667340355112631e-16	2.047060885042451172e+12	4.503312585509934074e+00	1.556321830533752944e-13	0.000000000000000000e+00
8.394648829431436976e-01	1.988832701062167480e+12	4.449440996366302414e+00	1.468999037323889744e-13	3.136456535954698619e-16	1.930560851673613770e+12	4.388753050779351739e+00	1.430831744964764934e-13	0.000000000000000000e+00
8.461538461538460343e-01	1.795486464508289795e+12	3.923359669041292186e+00	1.281626582085950886e-13	-4.338273403862044346e-17	1.971281327001812012e+12	4.052382644138209145e+00	1.297787675422247720e-13	0.000000000000000000e+00
8.528428093645483710e-01	1.603331439401007080e+12	4.098643069650377946e+00	1.328100278339853323e-13	1.941657877106475079e-16	1.604848988429711182e+12	3.933665747797495893e+00	1.198690438769806821e-13	0.000000000000000000e+00
8.595317725752507076e-01	1.425760553088942383e+12	3.817852520387898352e+00	1.219542782426674985e-13	7.344880289511861938e-17	1.484946925553208740e+12	3.531219914289441597e+00	1.120252958168504585e-13	0.000000000000000000e+00
8.662207357859530443e-01	1.249961029622584229e+12	3.569049906632721481e+00	1.121295532312901640e-13	-2.208494747857897764e-17	1.280980973239540527e+12	3.286316394139017216e+00	1.008531129996271610e-13	0.000000000000000000e+00
8.729096989966553810e-01	1.087839370494698608e+12	3.709233938135645836e+00	1.152327335513615047e-13	2.241251352620908451e-16	1.112853194365268555e+12	3.162692292806932315e+00	9.223945948400641262e-14	0.000000000000000000e+00
8.795986622073577177e-01	9.347303813458370361e+11	3.122351426687653309e+00	9.393316405104880019e-14	-1.362867929670071375e-16	8.954089724754970703e+11	3.121966936118700797e+00	9.639968711412810210e-14	0.000000000000000000e+00
8.862876254180602764e-01	7.918429997845971680e+11	3.465962638231418591e+00	1.038831652863419300e-13	2.838003650780316852e-16	8.101245075661513672e+11	2.969890452238203693e+00	7.738651152160466519e-14	0.000000000000000000e+00
8.929765886287626131e-01	6.644784663790502930e+11	2.790618480079898323e+00	7.966076552795170464e-14	-1.389892060314778983e-16	6.606689364476090088e+11	2.878068928603862098e+00	nan	nan
8.996655518394649498e-01	5.453725148868401489e+11	3.159848162743395861e+00	9.065993522780324582e-14	3.011313468797343767e-16	5.047988516772320557e+11	2.579446141615380217e+00	nan	nan
9.063545150501672865e-01	4.446326717457216187e+11	2.485846484557179714e+00	6.672213299402502197e-14	-1.155346651257438357e-16	3.918826356522963867e+11	nan	nan	nan
9.130434782608696231e-01	3.517583916810545654e+11	2.901958036256236717e+00	7.962591601134558753e-14	3.606953458989596322e-16	2.099130115293284912e+11	nan	nan	nan
9.197324414715719598e-01	2.766403098461823730e+11	2.152830445027498651e+00	5.355675407356411149e-14	-1.192317758220678746e-16	1.511955404087254333e+11	nan	nan	nan
9.264214046822742965e-01	2.104533851458247681e+11	2.727244085509019200e+00	7.220549718849212756e-14	4.881327037766588760e-16	1.364447559786089478e+11	nan	nan	nan
9.331103678929766332e-01	1.570889318575588379e+11	1.914689796293524093e+00	4.448449964274386118e-14	-5.607611271664063119e-17	8.653101007245776367e+10	nan	nan	nan
9.397993311036789699e-01	1.164548722528685913e+11	2.391703869047117070e+00	6.034192660674387580e-14	4.776751858361159244e-16	5.825001668443060303e+10	nan	nan	nan
9.464882943143813065e-01	8.018564537667709351e+10	2.311295620160707553e+00	5.768017717494686918e-14	5.112808926258467182e-16	2.955350824203389740e+10	nan	nan	nan
9.531772575250836432e-01	5.711090304675379944e+10	1.688944149194836042e+00	3.713446685174184026e-14	1.229778154572599228e-16	1.147860337695869064e+10	nan	nan	nan
9.598662207357859799e-01	4.037161163870863342e+10	2.532794155623081966e+00	6.590027178112855105e-14	9.181974492308076419e-16	4.077241471001169682e+09	nan	nan	nan
9.665551839464883166e-01	2.601381543521000671e+10	3.094941412399529135e+00	8.521788801871193562e-14	1.432834628795650797e-15	6.284665197339377403e+09	nan	nan	nan
9.732441471571906533e-01	1.614286180968247223e+10	3.067892185464018873e+00	8.490485009717449341e-14	1.436881468979948144e-15	6.700180251708922386e+09	nan	nan	nan
9.799331103678929900e-01	1.055052266470096588e+10	3.390781522631185929e+00	9.632740806098295328e-14	1.699373911747152693e-15	0.000000000000000000e+00	nan	nan	nan
9.866220735785953266e-01	8.869807925458213806e+09	4.543392763057957140e+00	1.348718652042766255e-13	2.615196086100695935e-15	0.000000000000000000e+00	nan	nan	nan
9.933110367892976633e-01	5.242607634183673859e+09	4.081168340319847765e+00	1.187095268655290501e-13	2.229181489975066270e-15	0.000000000000000000e+00	nan	nan	nan
1.000000000000000000e+00	2.069978513322366714e+09	5.307332149521683640e+00	1.588268012318414792e-13	3.015079683202382556e-15	0.000000000000000000e+00	nan	nan	nan


==> dat/1dbte_with_E_pic_vs_pde/Ewt10K_pic_pde_idx_0004.csv <==
x	ne_pde	Te_pde	elastic_pde	ionization_pde	ne_pic	Te_pic	elastic_pic	ionization_pic
-1.000000000000000000e+00	3.604097804073733594e+13	6.938161057657152853e+00	2.091705633487668791e-13	5.006327440936994693e-15	2.229453815127090625e+13	6.868490089132099463e+00	2.118302984648954481e-13	4.748288766978844878e-15
-9.933110367892976633e-01	6.047172875177142969e+13	6.845036156820747841e+00	2.112557535437974169e-13	4.422433858222588754e-15	6.146059763078056250e+13	6.805623827106447088e+00	2.090396333963666531e-13	4.696991131508595922e-15
-9.866220735785953266e-01	7.815481183438843750e+13	6.710599877978526528e+00	2.095538983278226912e-13	4.004834597295504768e-15	7.920919332972114062e+13	6.719175132021428354e+00	2.087109087654366481e-13	3.920754266473647865e-15
-9.799331103678929900e-01	9.390107286015781250e+13	6.585159633730079953e+00	2.072289540421671175e-13	3.682297909044011301e-15	9.528406841997026562e+13	6.604439310519129691e+00	2.083724892110919330e-13	3.905000058367442238e-15
-9.732441471571906533e-01	1.078567285954873125e+14	6.475528256412450112e+00	2.048837112065056864e-13	3.428967165343293236e-15	1.107281137486140469e+14	6.489047386180698318e+00	2.037640406234404456e-13	3.549573990773293802e-15
-9.665551839464883166e-01	1.203186094353713750e+14	6.376647946099340380e+00	2.025268135818044898e-13	3.224304562265801317e-15	1.225290788986907812e+14	6.394173916628615117e+00	2.026077636707044475e-13	3.172977816917246102e-15
-9.598662207357859799e-01	1.315382779272913281e+14	6.275946549555237119e+00	1.998381790284180673e-13	3.047802871484211245e-15	1.334235979576602656e+14	6.296393894688707249e+00	2.007436242645499847e-13	2.974521721213791630e-15
-9.531772575250836432e-01	1.416562269697043438e+14	6.180334355183803474e+00	1.971136148350663421e-13	2.899161810031637689e-15	1.435140434470426250e+14	6.196897189806251482e+00	1.967161786000087029e-13	2.836637005704441377e-15
-9.464882943143813065e-01	1.506537561440475625e+14	6.116403623414198520e+00	1.952992578799430500e-13	2.795767564699306451e-15	1.514894394006124062e+14	6.140699787047677383e+00	1.963177729490131620e-13	2.756900145426804381e-15
-9.397993311036789699e-01	1.587199523214614062e+14	6.041875111654284147e+00	1.930171254827251933e-13	2.697031466309735997e-15	1.608485524246133125e+14	6.062154233250592661e+00	1.939151513906918492e-13	2.490783302412097638e-15
-9.331103678929766332e-01	1.660038101336434688e+14	5.964837218848053624e+00	1.905653162996310560e-13	2.606994081571415500e-15	1.685838066464475625e+14	5.976673351496232911e+00	1.915096630960439542e-13	2.595926824933550045e-15
-9.264214046822742965e-01	1.723777397868857188e+14	5.928163749489246293e+00	1.894161445347911252e-13	2.558683351896069572e-15	1.746694920721259375e+14	5.931964975880857693e+00	1.892065740003594751e-13	2.573584534816028440e-15
-9.197324414715719598e-01	1.781438804276598125e+14	5.853732186408555194e+00	1.869505423415190823e-13	2.484641686859107876e-15	1.803489336230851562e+14	5.871258879096634686e+00	1.867145665217012245e-13	2.532157397895971282e-15
-9.130434782608696231e-01	1.831664726450723438e+14	5.834559135817276143e+00	1.863246313430940236e-13	2.460721583266369286e-15	1.855287442908560938e+14	5.829926338160047017e+00	1.860644830579769081e-13	2.265572519280738509e-15
-9.063545150501672865e-01	1.876867780529946250e+14	5.772925911385851094e+00	1.842459230779820238e-13	2.404400711763290346e-15	1.901951601392617188e+14	5.786701077376243063e+00	1.846261667765159394e-13	2.449749767815115282e-15
-8.996655518394648388e-01	1.916301547289079688e+14	5.766760457417961838e+00	1.840345247853531553e-13	2.395862731286930470e-15	1.941104026784412500e+14	5.750494990484896540e+00	1.825052389237838964e-13	2.363331229965412652e-15
-8.929765886287625021e-01	1.952031791908652188e+14	5.713545549014304115e+00	1.822257876574933799e-13	2.349733986122310532e-15	1.971385465462316562e+14	5.712110627839192212e+00	1.815742717422180439e-13	2.304800634280595718e-15
-8.862876254180601654e-01	1.983207183726106562e+14	5.720483723948042609e+00	1.824541830677080254e-13	2.353819681278994104e-15	2.010495819954860000e+14	5.676353627187913808e+00	1.803136946192521199e-13	2.429879920737946608e-15
-8.795986622073578287e-01	2.012083549826073438e+14	5.673106051562747609e+00	1.808428256398535670e-13	2.313747488710532141e-15	2.034606860075370938e+14	5.644132563807601422e+00	1.790358175880259580e-13	2.308672617532303089e-15
-8.729096989966554920e-01	2.037299699975063125e+14	5.685026023913835935e+00	1.812449521287601339e-13	2.322391420667466647e-15	2.061234882637733438e+14	5.616012752604426339e+00	1.780759565797985336e-13	2.290067013463320947e-15
-8.662207357859531554e-01	2.061227829607646250e+14	5.653845940448802843e+00	1.801877257217824969e-13	2.295876373373193693e-15	2.079964223713440312e+14	5.616187924440793289e+00	1.784691183857696087e-13	2.268298270891046510e-15
-8.595317725752508187e-01	2.082525267115492812e+14	5.649811416995173197e+00	1.800549244705180657e-13	2.291407866788790897e-15	2.095686274583147500e+14	5.604444888603397956e+00	1.786481420973701440e-13	2.187710941277540153e-15
-8.528428093645484820e-01	2.102687912567031875e+14	5.652787795660118242e+00	1.801624533052299168e-13	2.292609519664189881e-15	2.115809149272449062e+14	5.577011674374871220e+00	1.754865762709571137e-13	2.332615281234618680e-15
-8.461538461538461453e-01	2.121664312449263750e+14	5.619786775675185808e+00	1.790510493026430013e-13	2.264342701770183693e-15	2.132114479399728750e+14	5.597350047139894258e+00	1.781824523452607568e-13	2.321977744711988784e-15
-8.394648829431438086e-01	2.139043500791478125e+14	5.647460839851923708e+00	1.800019875452567372e-13	2.285314563058396000e-15	2.137296731218438750e+14	5.580280478561378210e+00	1.761042418114736366e-13	2.267241420153030612e-15
-8.327759197324414719e-01	2.156351649102372188e+14	5.617371599243417890e+00	1.789923521809473325e-13	2.259243544719902076e-15	2.142937348081503438e+14	5.608751937831739198e+00	1.770857064675555198e-13	2.183188093160608521e-15
-8.260869565217391353e-01	2.172254723984856875e+14	5.617820584926643157e+00	1.790215925203714723e-13	2.257818825262104448e-15	2.151450472454816250e+14	5.613195098231697600e+00	1.766607160293202800e-13	2.316148351298115071e-15
-8.193979933110367986e-01	2.187766077321268438e+14	5.635370382430735070e+00	1.796326473356450148e-13	2.270220103756984791e-15	2.167599205345977188e+14	5.609310357745777686e+00	1.769362060779075398e-13	2.279085190020640349e-15
-8.127090301003344619e-01	2.203108233234905938e+14	5.597726506419010484e+00	1.783686484348433978e-13	2.237799519094799352e-15	2.178398181912129375e+14	5.624610099536762498e+00	1.765421357083704090e-13	2.346308832961522552e-15
-8.060200668896321252e-01	2.217296359621065938e+14	5.620651231655693358e+00	1.791639476397915068e-13	2.254372033805974627e-15	2.204541350345429062e+14	5.629170651503207168e+00	1.789219577858183546e-13	2.244142753521935100e-15
-7.993311036789297885e-01	2.231625907100230000e+14	5.620970580681238893e+00	1.791909449132854478e-13	2.252647935842789022e-15	2.207438269365116250e+14	5.630167317699426022e+00	1.783264802523508593e-13	2.259696040825423760e-15
-7.926421404682274519e-01	2.245564886481733438e+14	5.588276486601057691e+00	1.780957673349618054e-13	2.224167746433506225e-15	2.213655673063020312e+14	5.630185270435328349e+00	1.791521555393126424e-13	2.240147825299678320e-15
-7.859531772575251152e-01	2.258632091088750625e+14	5.619620508093661648e+00	1.791783124715793082e-13	2.247442845635502767e-15	2.231503602829654062e+14	5.629431408691280225e+00	1.790901263432067856e-13	2.203068110086392957e-15
-7.792642140468227785e-01	2.271962661558522500e+14	5.610540740168782570e+00	1.788860642564242581e-13	2.238076764048620400e-15	2.251617907520953125e+14	5.619176015680876546e+00	1.777897184447520594e-13	2.260319794873240360e-15
-7.725752508361204418e-01	2.284816464130373438e+14	5.581225796486930513e+00	1.779056605146327052e-13	2.212339289750847850e-15	2.272622193519325625e+14	5.618874867866648692e+00	1.779286478181817192e-13	2.258966537544993801e-15
-7.658862876254181051e-01	2.296928845536358438e+14	5.614818734410325085e+00	1.790651266069754500e-13	2.237383236048096268e-15	2.279339513767037188e+14	5.638031976073779816e+00	1.784600565292642437e-13	2.284988877060739652e-15
-7.591973244147156574e-01	2.309286540162132812e+14	5.605383065767653328e+00	1.787606723938171281e-13	2.227740625407610023e-15	2.290744882615656250e+14	5.640032450776692130e+00	1.788135903299132879e-13	2.208020820283840224e-15
-7.525083612040133207e-01	2.321205671351035625e+14	5.573723096262121146e+00	1.777000945212474145e-13	2.200156601729009220e-15	2.305044054121057188e+14	5.612544430902915771e+00	1.775909091786699877e-13	2.210330235120698995e-15
-7.458193979933109841e-01	2.332382047252659375e+14	5.606236443444109874e+00	1.788230141467590916e-13	2.224309854480132059e-15	2.320094269087240000e+14	5.613734595365269975e+00	1.792674308434528044e-13	2.273642528508606336e-15
-7.391304347826086474e-01	2.343728672958514688e+14	5.605035577009937597e+00	1.787985549875216284e-13	2.221329283927220045e-15	2.326274016733347812e+14	5.602128760668829699e+00	1.780382268637990768e-13	2.078058984185874910e-15
-7.324414715719063107e-01	2.354772787779875312e+14	5.567113448957709210e+00	1.775243847286114233e-13	2.188759630660602140e-15	2.348784804500723750e+14	5.615870201210189094e+00	1.791170770881637643e-13	2.239682435329863859e-15
-7.257525083612039740e-01	2.365019203914050938e+14	5.592429109728570324e+00	1.784024007642201209e-13	2.207110197703291870e-15	2.358912464557173125e+14	5.594162280337380722e+00	1.775596024734232589e-13	2.174524793526210620e-15
-7.190635451505016373e-01	2.375282929380839062e+14	5.607151350020684433e+00	1.789197263476682123e-13	2.216967745767998120e-15	2.377754773788283125e+14	5.580793823069302384e+00	1.776372730811355617e-13	2.154987407463261575e-15
-7.123745819397993007e-01	2.385444333611203750e+14	5.565716195671847721e+00	1.775254550477717185e-13	2.181636566026669646e-15	2.374890576579135625e+14	5.565376810882644243e+00	1.779351877331144770e-13	2.088395937223972556e-15
-7.056856187290969640e-01	2.394805237519332188e+14	5.573104031076525189e+00	1.777931325305002339e-13	2.185572138390400461e-15	2.376432916521557188e+14	5.578025117635448282e+00	1.769746643227975613e-13	2.267572495946416770e-15
-6.989966555183946273e-01	2.403922288076327188e+14	5.605657944361869482e+00	1.789174335884182260e-13	2.209775703793676044e-15	2.409354693673089375e+14	5.573355153382165916e+00	1.773495349285481203e-13	2.111704229746655354e-15
-6.923076923076922906e-01	2.413111850868189062e+14	5.573781257956419211e+00	1.778480885524680296e-13	2.182192139381935838e-15	2.415388231959442812e+14	5.569963232653916130e+00	1.750407360259644018e-13	2.144483663954193511e-15
-6.856187290969899539e-01	2.421655842399996250e+14	5.553672013000755747e+00	1.771793579990181373e-13	2.164053572017854800e-15	2.420080695407819375e+14	5.566547375789889784e+00	1.760248789638812045e-13	2.259412535034865388e-15
-6.789297658862876172e-01	2.429639347858753125e+14	5.591967880094519394e+00	1.784991878118536868e-13	2.192863447231850865e-15	2.433340040489655000e+14	5.557456497778773929e+00	1.768090025799409484e-13	2.086443149197486144e-15
-6.722408026755852806e-01	2.437695363347607188e+14	5.588574232059283275e+00	1.783993492055758513e-13	2.188207392757019352e-15	2.425703912577980938e+14	5.547446752238949230e+00	1.761452226977291954e-13	2.147708518681061067e-15
-6.655518394648829439e-01	2.445429639539863438e+14	5.546584309094074960e+00	1.769851611415193923e-13	2.152543877383385610e-15	2.424384132886546250e+14	5.564968258433582449e+00	1.767750230790123322e-13	2.165770432997436368e-15
-6.588628762541806072e-01	2.452413852646753125e+14	5.563920209755554680e+00	1.775912225819187823e-13	2.164517328876301960e-15	2.416975239770225625e+14	5.559067617369607639e+00	1.753887680773079068e-13	2.080608636532958243e-15
-6.521739130434782705e-01	2.459202064944289062e+14	5.594898491980024424e+00	1.786617906433326142e-13	2.187470803680823681e-15	2.423668148508476875e+14	5.546339706209447051e+00	1.761921132539524972e-13	2.115212329268497058e-15
-6.454849498327759338e-01	2.465975117713689062e+14	5.560934937907545894e+00	1.775205408142569390e-13	2.158306788769628582e-15	2.435604337839063125e+14	5.543003946184668962e+00	1.766354243700749803e-13	2.125262524247358149e-15
-6.387959866220735972e-01	2.472131686805429688e+14	5.537267862330181423e+00	1.767299477136274663e-13	2.137393158190077012e-15	2.441174576839797500e+14	5.549902151760860214e+00	1.756306518186558358e-13	2.126852840194096977e-15
-6.321070234113712605e-01	2.477705016252007188e+14	5.575243259948336139e+00	1.780388480182490635e-13	2.165951166482958918e-15	2.437185632317847188e+14	5.569095872297271654e+00	1.776562055908616322e-13	2.047110253875236009e-15
-6.254180602006689238e-01	2.483254673921481562e+14	5.583284443103014638e+00	1.783280543577491202e-13	2.170520055411370063e-15	2.437523497996434062e+14	5.591044451090906975e+00	1.772129684256171711e-13	2.187248280309522304e-15
-6.187290969899665871e-01	2.488576538855521250e+14	5.538290342255652199e+00	1.768106832718306792e-13	2.132546728711400552e-15	2.445267400125327188e+14	5.568675434804397639e+00	1.757257393588903533e-13	2.093205818131363555e-15
-6.120401337792642504e-01	2.493188318306395312e+14	5.537660632688872653e+00	1.768045209500350160e-13	2.130142558724843690e-15	2.457138145834850938e+14	5.554386722466790438e+00	1.765682730968809802e-13	2.187624089649176487e-15
-6.053511705685619138e-01	2.497405059208771875e+14	5.579266948853590868e+00	1.782370748463020103e-13	2.161623518866346104e-15	2.455984312468251875e+14	5.585067666963788646e+00	1.774905178330840796e-13	2.233938291397581953e-15
-5.986622073578595771e-01	2.501612317268000938e+14	5.566883908305458206e+00	1.778303275477548047e-13	2.149838817720150232e-15	2.446485898022274375e+14	5.571715046444604802e+00	1.775452254290754877e-13	2.007258781379214059e-15
-5.919732441471572404e-01	2.505423730458995000e+14	5.523125079569071616e+00	1.763546568688647504e-13	2.112893727772847683e-15	2.454371594663486250e+14	5.545824729814128773e+00	1.761515761877895685e-13	2.114722081094723771e-15
-5.852842809364549037e-01	2.508540630291682188e+14	5.539238156816503889e+00	1.769187225867824161e-13	2.123930025610859350e-15	2.452540212061350625e+14	5.558063699658313261e+00	1.777207756801074474e-13	2.001420048621800518e-15
-5.785953177257525670e-01	2.511382473595908750e+14	5.577129507010522680e+00	1.782247024567749716e-13	2.152440059178082583e-15	2.462673845146695625e+14	5.560944796521961386e+00	1.761595488106896172e-13	2.113744841867969597e-15
-5.719063545150502303e-01	2.514170773209884688e+14	5.551887768138856316e+00	1.773796288230617628e-13	2.130376015637910838e-15	2.475789577837865312e+14	5.552608445699411810e+00	1.783982611815983360e-13	2.069653899242948040e-15
-5.652173913043478937e-01	2.516471482508679062e+14	5.512563086162416859e+00	1.760547135331692709e-13	2.097016466311329941e-15	2.471958269339667500e+14	5.540013668068782593e+00	1.747929284504142155e-13	1.975258361710455520e-15
-5.585284280936455570e-01	2.518119188336896250e+14	5.538024237436290242e+00	1.769372113423968136e-13	2.115552525470599086e-15	2.477120784193292812e+14	5.542858363694874058e+00	1.758485102019313837e-13	2.201165314622239249e-15
-5.518394648829432203e-01	2.519545906309573750e+14	5.572048721981937902e+00	1.781114311048598712e-13	2.140968744517746045e-15	2.472941481837077812e+14	5.564349271220182302e+00	1.765611158837338760e-13	2.157833326974499907e-15
-5.451505016722408836e-01	2.520876317550222500e+14	5.540514673402404000e+00	1.770517234769590983e-13	2.113889266333431561e-15	2.482830220737249688e+14	5.573060144054712062e+00	1.772501011047810773e-13	1.998165719564852755e-15
-5.384615384615385469e-01	2.521685938510039688e+14	5.503736013576553177e+00	1.758133042252887498e-13	2.082595763529706778e-15	2.483672158116161250e+14	5.560118622223026108e+00	1.756786980672613446e-13	2.095133426487691839e-15
-5.317725752508362103e-01	2.521872577993807188e+14	5.532897221395804976e+00	1.768218615008346467e-13	2.104098754717776571e-15	2.473597995622975312e+14	5.539269499951242182e+00	1.770519631173838851e-13	2.083219440610871461e-15
-5.250836120401337626e-01	2.521847993597770000e+14	5.566136364922520841e+00	1.779693267831659410e-13	2.128886822201762800e-15	2.464855558879038125e+14	5.544841432363430300e+00	1.766413461896304891e-13	2.017524745789636777e-15
-5.183946488294314259e-01	2.521705762539001250e+14	5.533218922663533768e+00	1.768622713731642439e-13	2.100721455534213528e-15	2.475550137287784688e+14	5.541012216817116531e+00	1.770593844733829990e-13	2.091203182235436917e-15
-5.117056856187290892e-01	2.521048791537243438e+14	5.495331405181117290e+00	1.755858526937095647e-13	2.068562756596432534e-15	2.488326965512744062e+14	5.516169216641718442e+00	1.740066000779970773e-13	2.105028259163804806e-15
-5.050167224080267525e-01	2.519779633861661250e+14	5.523678494829309393e+00	1.765666751121163177e-13	2.089413595208372785e-15	2.499321753548273438e+14	5.518553748948405335e+00	1.756087892179089594e-13	2.100842783022887307e-15
-4.983277591973244158e-01	2.518279291936755312e+14	5.559852043002315725e+00	1.778141760448239673e-13	2.116546738094750482e-15	2.478313052702440312e+14	5.542672824125967068e+00	1.756997839280699330e-13	2.046418574345490479e-15
-4.916387959866220791e-01	2.516660657374320000e+14	5.530007068891424460e+00	1.768116664228611979e-13	2.090857571407294982e-15	2.491179736057891250e+14	5.532588896659809130e+00	1.765514676011166643e-13	2.055601440691511773e-15
-4.849498327759197425e-01	2.514562952648895938e+14	5.487624620196346115e+00	1.753818768591389167e-13	2.055121204868732297e-15	2.506494322477419062e+14	5.532164908696333150e+00	1.754619271697759472e-13	2.130478314676072184e-15
-4.782608695652174058e-01	2.511851177957640000e+14	5.510441102255905221e+00	1.761742326673525373e-13	2.071543411972334401e-15	2.499197618425771875e+14	5.524819203625670028e+00	1.758272270406617227e-13	1.999557112000096696e-15
-4.715719063545150691e-01	2.508864175975454375e+14	5.552194838273501354e+00	1.776119878569992664e-13	2.103132452365955050e-15	2.497216650404066562e+14	5.528958768288946501e+00	1.761581564535600404e-13	2.048792656579129358e-15
-4.648829431438127324e-01	2.505768198378240938e+14	5.530584667330868953e+00	1.768900331376098348e-13	2.084042763559755478e-15	2.495795329221207500e+14	5.533189211275981734e+00	1.756599344819521896e-13	2.095787412900459474e-15
-4.581939799331103957e-01	2.502255246164290625e+14	5.482187163922668027e+00	1.752550726820968804e-13	2.043511680999554256e-15	2.473320119930366250e+14	5.527825323774068877e+00	1.745801956180482307e-13	2.000516426836469634e-15
-4.515050167224080591e-01	2.498127582274925625e+14	5.493795126322979172e+00	1.756654226015955767e-13	2.050964009166870754e-15	2.475799446320407812e+14	5.518679455981770232e+00	1.760817752894256776e-13	2.028700545694475188e-15
-4.448160535117057224e-01	2.493659110815058125e+14	5.541089917586231373e+00	1.772921512752590583e-13	2.086970726835433534e-15	2.473258312066024688e+14	5.517618102094106192e+00	1.745595832053454121e-13	2.044459955885873148e-15
-4.381270903010033857e-01	2.489084558757181250e+14	5.533759096755472839e+00	1.770568675890884516e-13	2.079305229511807048e-15	2.479612835731882500e+14	5.486024095572224368e+00	1.741580874403639772e-13	1.971040271023907265e-15
-4.314381270903010490e-01	2.484177764609704062e+14	5.481339553718699520e+00	1.752846783030167862e-13	2.035572546715703046e-15	2.457831536581836250e+14	5.484232824820990615e+00	1.732621667435428906e-13	2.045758088424607976e-15
-4.247491638795987123e-01	2.478674884955664688e+14	5.475664790395494030e+00	1.751059351996262671e-13	2.029201363066106771e-15	2.448947565022497188e+14	5.478588512901032992e+00	1.738261946918829334e-13	1.956505553841160497e-15
-4.180602006688963757e-01	2.472750895954985000e+14	5.524190955596861130e+00	1.767747768616440512e-13	2.066173820766023292e-15	2.451498567759424688e+14	5.481836152069877066e+00	1.740619419674422677e-13	2.149614968526621344e-15
-4.113712374581940390e-01	2.466698759324315625e+14	5.536640035183883590e+00	1.772137722943866195e-13	2.074318136190850313e-15	2.445322196173128438e+14	5.484615579563569376e+00	1.741118260335863795e-13	2.041845983894377688e-15
-4.046822742474917023e-01	2.460410342006937500e+14	5.487008229219685340e+00	1.755365112935013474e-13	2.032825659455408230e-15	2.435265433372836562e+14	5.480179383053092046e+00	1.740108763943966278e-13	2.041985023571643858e-15
-3.979933110367892546e-01	2.453581106967968438e+14	5.459915745380868657e+00	1.746276588939157351e-13	2.009331642130341312e-15	2.424651361005881875e+14	5.488129631477030479e+00	1.743051155934768396e-13	1.972344989561603871e-15
-3.913043478260869179e-01	2.446252747838880312e+14	5.500400732920099678e+00	1.760225347823716742e-13	2.039854825001688678e-15	2.411614576175040000e+14	5.498983292241861776e+00	1.747259458292075892e-13	1.978409394829331369e-15
-3.846153846153845812e-01	2.438735151973259375e+14	5.534414759058447153e+00	1.771967803283128686e-13	2.065221754188457904e-15	2.415760897023826250e+14	5.508294079849622271e+00	1.764954668897669194e-13	2.068042709963162050e-15
-3.779264214046822445e-01	2.431065551048799375e+14	5.498877385345690705e+00	1.759999545416264984e-13	2.035000203113608451e-15	2.409951477169914688e+14	5.497694489807336993e+00	1.746607752318027285e-13	1.819395732623483869e-15
-3.712374581939799079e-01	2.422955144217043125e+14	5.451931545271491153e+00	1.744142586138535288e-13	1.995640976917080349e-15	2.412721404401117188e+14	5.476946303192918641e+00	1.745854976203871133e-13	2.115447927105553049e-15
-3.645484949832775712e-01	2.414297857272912812e+14	5.471877349701103732e+00	1.751090681653919102e-13	2.009729079667046057e-15	2.410697326692510938e+14	5.473547310258961573e+00	1.748502936534058376e-13	1.908350242750174903e-15
-3.578595317725752345e-01	2.405351731675573125e+14	5.521637750927959942e+00	1.768203082049015516e-13	2.047655406089825013e-15	2.399050180021629375e+14	5.491177403424172709e+00	1.752027254238456834e-13	2.023665214770449049e-15
-3.511705685618728978e-01	2.396295179945403125e+14	5.512531692210068890e+00	1.765246121683226888e-13	2.038551233430492339e-15	2.390093493327779688e+14	5.473424438469379538e+00	1.741626525797461872e-13	1.966595041028684237e-15
-3.444816053511705611e-01	2.386931051308007812e+14	5.456332885750531325e+00	1.746234258177033262e-13	1.991802226263174703e-15	2.380211506547233750e+14	5.477878612478323639e+00	1.732979967575928429e-13	2.062249094709283554e-15
-3.377926421404682245e-01	2.377033122225459062e+14	5.445309536814047391e+00	1.742625059284896174e-13	1.981129646910584799e-15	2.364929641938258750e+14	5.474071087383941325e+00	1.739351401058481754e-13	2.076408908746238070e-15
-3.311036789297658878e-01	2.366732095445557500e+14	5.495459455525545600e+00	1.759872399282510256e-13	2.019336718456760869e-15	2.364022001241366250e+14	5.477890174726676165e+00	1.738213127232231104e-13	1.953504125423418663e-15
-3.244147157190635511e-01	2.356293860697424688e+14	5.519272357492695846e+00	1.768140022292730237e-13	2.036516489669615634e-15	2.357700978476770625e+14	5.471701524541110473e+00	1.747376391711391177e-13	2.245620898850583738e-15
-3.177257525083612144e-01	2.345678456519790625e+14	5.473083660119182348e+00	1.752540996730888762e-13	1.997765866440826512e-15	2.350903931278013438e+14	5.473484127158979362e+00	1.736078157313698334e-13	1.994122830725793480e-15
-3.110367892976588777e-01	2.334618643731684688e+14	5.430520746635544072e+00	1.738179046160783134e-13	1.961888484721337934e-15	2.320610546542289688e+14	5.480787477563421994e+00	1.748620898883091996e-13	2.031282086417976456e-15
-3.043478260869565410e-01	2.323072592040572812e+14	5.459623632527343062e+00	1.748252496915486285e-13	1.983251467507447008e-15	2.314328738010954062e+14	5.478334089429944598e+00	1.739836592641280094e-13	1.869990372052124786e-15
-2.976588628762542044e-01	2.311293810660082500e+14	5.509423431441970997e+00	1.765382592682540968e-13	2.021160370282309477e-15	2.296612993970992188e+14	5.481589899439087255e+00	1.752320145665068199e-13	1.942318759249020394e-15
-2.909698996655518677e-01	2.299414570105067500e+14	5.494212131757645778e+00	1.760346251896599858e-13	2.007145920126464097e-15	2.291746793290508438e+14	5.466753475998872069e+00	1.736173492519543605e-13	1.938033520212153704e-15
-2.842809364548495310e-01	2.287238037424942812e+14	5.435236387992146589e+00	1.740388427560031219e-13	1.958155635809110816e-15	2.282986437459855000e+14	5.461021518966533428e+00	1.737175310350419460e-13	2.046005913209535258e-15
-2.775919732441471943e-01	2.274572157047828125e+14	5.426045586723129865e+00	1.737406705748455093e-13	1.948908306258538294e-15	2.291272067340893438e+14	5.446072497613255514e+00	1.729108190390804747e-13	2.063802560254846309e-15
-2.709030100334448576e-01	2.261548049453913750e+14	5.479053630429123523e+00	1.755633351741459272e-13	1.989341755791921861e-15	2.265335098253324688e+14	5.449500449732386897e+00	1.727421952112904425e-13	1.986560929664575860e-15
-2.642140468227425210e-01	2.248407770085634375e+14	5.504884898094014822e+00	1.764593104706283302e-13	2.008084050194880734e-15	2.245660200732015625e+14	5.462867044528443294e+00	1.738547380664763660e-13	1.947952846514029487e-15
-2.575250836120401843e-01	2.235117969949958125e+14	5.457832335819223779e+00	1.748701266883118926e-13	1.968611671938977851e-15	2.229339288790204375e+14	5.468457627544853317e+00	1.745042557551619399e-13	1.949471871551691138e-15
-2.508361204013378476e-01	2.221435600853914375e+14	5.410424735508899019e+00	1.732689428755620743e-13	1.928829725484947387e-15	2.226385755844372188e+14	5.472404276634696529e+00	1.745473215273875382e-13	2.032101917349639243e-15
-2.441471571906355109e-01	2.207308803802760312e+14	5.436324662109473849e+00	1.741675220259208418e-13	1.947577758526827103e-15	2.207865990174200312e+14	5.471149846982075182e+00	1.727047317498175400e-13	1.944261004624456041e-15
-2.374581939799331742e-01	2.192963421344314688e+14	5.491193838245273184e+00	1.760539131225704692e-13	1.989471502064607243e-15	2.174764762458581250e+14	5.478298772304932562e+00	1.738934095381363881e-13	1.970669624417342406e-15
-2.307692307692308376e-01	2.178544810656347812e+14	5.483590927361259304e+00	1.758100422707362701e-13	1.981486347157309007e-15	2.167535060209461875e+14	5.460199588392192993e+00	1.706995366723656147e-13	1.852070379620477508e-15
-2.240802675585283898e-01	2.163895304151642812e+14	5.421774718977308005e+00	1.737176009044970025e-13	1.930191758565198873e-15	2.153716847379490625e+14	5.432056587116103508e+00	1.720438447872677410e-13	2.136323308207598931e-15
-2.173913043478260532e-01	2.148817155820161250e+14	5.401015960381646330e+00	1.730253304094639614e-13	1.911655657089924048e-15	2.140284803853174375e+14	5.438922979808570091e+00	1.716856157621587705e-13	1.892972109750840735e-15
-2.107023411371237165e-01	2.133393784897511250e+14	5.451703909100258372e+00	1.747694458487345535e-13	1.950166516682127680e-15	2.121094241067116875e+14	5.450117401331389999e+00	1.724188554016084273e-13	1.932973110587100423e-15
-2.040133779264213798e-01	2.117860996620248125e+14	5.490464003490744815e+00	1.761067891881637077e-13	1.979168569986306197e-15	2.103089194670562188e+14	5.445439102942152054e+00	1.730307616809834862e-13	1.955869120641806316e-15
-1.973244147157190431e-01	2.102240851678873438e+14	5.452149169904727977e+00	1.748158449390038267e-13	1.946628342438696971e-15	2.091551899792172500e+14	5.452573696144198401e+00	1.737902158013785526e-13	1.985888988767517047e-15
-1.906354515050167064e-01	2.086318411863652812e+14	5.393407066477961642e+00	1.728284272213156397e-13	1.897751170638358777e-15	2.060542011284576250e+14	5.465487079671104809e+00	1.749731902455810122e-13	2.050756658646917798e-15
-1.839464882943143698e-01	2.069990558001043125e+14	5.403753352431380996e+00	1.731971171276037590e-13	1.904014284454530656e-15	2.061133600843229688e+14	5.456715338764745127e+00	1.737725066679178670e-13	1.887647103985411620e-15
-1.772575250836120331e-01	2.053433686368745938e+14	5.464291316060641890e+00	1.752774254535945300e-13	1.950357838413592435e-15	2.049570595970864688e+14	5.434736595851783925e+00	1.743181246865720686e-13	1.922705842223518449e-15
-1.705685618729096964e-01	2.036832243601939062e+14	5.476740257893816022e+00	1.757177855432427855e-13	1.958321361649355499e-15	2.021969748787451562e+14	5.442503573336999523e+00	1.738340380174588878e-13	1.917775825336478893e-15
-1.638795986622073597e-01	2.020099583834792188e+14	5.417567408304887699e+00	1.737157608966928110e-13	1.909091235253997237e-15	1.999137196549839688e+14	5.459615167217591214e+00	1.730831096195262145e-13	1.852376925901556488e-15
-1.571906354515050230e-01	2.003025206789334375e+14	5.375535288432624625e+00	1.722984140732602659e-13	1.873514242820696386e-15	1.986289990462556250e+14	5.431643247121196616e+00	1.712197797331353641e-13	1.899573768239715593e-15
-1.505016722408026864e-01	1.985611851651056250e+14	5.413382048009432346e+00	1.736052196735919571e-13	1.901695282450301940e-15	1.981580646715091562e+14	5.438005278191398340e+00	1.735344661030765139e-13	1.922564316674073121e-15
-1.438127090301003497e-01	1.968076825001325000e+14	5.469393802140929850e+00	1.755314787250486559e-13	1.944392275994129624e-15	1.956490549247715000e+14	5.454591616355375372e+00	1.739577075521766207e-13	1.817071228509092664e-15
-1.371237458193980130e-01	1.950521571543865312e+14	5.452812680981580229e+00	1.749820954025008004e-13	1.929144451586366950e-15	1.941210242820183750e+14	5.462530713128122883e+00	1.755527225847017555e-13	1.895146965827043936e-15
-1.304347826086956763e-01	1.932785439497441250e+14	5.385195306634873447e+00	1.726923208502480218e-13	1.873130299403900091e-15	1.920708989734491250e+14	5.453714889111010322e+00	1.741507441159497167e-13	1.949191275273325112e-15
-1.237458193979933396e-01	1.914705873484774375e+14	5.367819974710265285e+00	1.721161244104141819e-13	1.857192713338365492e-15	1.910862841127393750e+14	5.448012135026477409e+00	1.752875865316903278e-13	1.948034614657419975e-15
-1.170568561872910029e-01	1.896377723516598125e+14	5.424859467441449645e+00	1.740777981652662148e-13	1.900655933764972725e-15	1.894673595518429375e+14	5.443958680776867176e+00	1.746440703962558014e-13	1.969235405353953670e-15
-1.103678929765886663e-01	1.878013104936293750e+14	5.465114079454663099e+00	1.754670073676700425e-13	1.930737288538640288e-15	1.866039674031102500e+14	5.446718609969289915e+00	1.743410824241986925e-13	1.866058323441256704e-15
-1.036789297658863296e-01	1.859623308202979688e+14	5.422402229768342963e+00	1.740267524377083673e-13	1.894586831887664141e-15	1.840167888867688750e+14	5.449414087325308742e+00	1.741244111004428333e-13	1.950066772118431473e-15
-9.698996655518399290e-02	1.841013226299675312e+14	5.358353239678518065e+00	1.718589684292691208e-13	1.841370462440708521e-15	1.820849035808588438e+14	5.457665601774548847e+00	1.744229593961085999e-13	1.859106744967218633e-15
-9.030100334448165622e-02	1.822092101421395625e+14	5.368297166301284840e+00	1.722148323193690563e-13	1.847190415216969358e-15	1.800773685653633438e+14	5.458700723163415702e+00	1.732843730727327067e-13	1.805566998923449430e-15
-8.361204013377931954e-02	1.803020528345124062e+14	5.434221040957514681e+00	1.744799037351984245e-13	1.897700869299075287e-15	1.788758288765815000e+14	5.464612782602326746e+00	1.744874806824735292e-13	1.767709094964856098e-15
-7.692307692307698286e-02	1.783971379618426875e+14	5.451405350847509546e+00	1.750826930392931347e-13	1.909320869604087152e-15	1.774681158117585000e+14	5.438376236218478432e+00	1.741983894894096700e-13	1.836202264913261711e-15
-7.023411371237464618e-02	1.764875083901937188e+14	5.389092912710053085e+00	1.729743299509592661e-13	1.857469187075320612e-15	1.755768990417967188e+14	5.440573233094447403e+00	1.749756236251118235e-13	1.689505054146077809e-15
-6.354515050167230950e-02	1.745538100035225938e+14	5.338719664498643880e+00	1.712733657345459816e-13	1.815106732873191774e-15	1.723399069198026250e+14	5.424974813564736209e+00	1.722514558301946619e-13	1.827800640688487154e-15
-5.685618729096986179e-02	1.725949067750945938e+14	5.374405844564451584e+00	1.725076516985812288e-13	1.841415559943918954e-15	1.717715862041887188e+14	5.389000701252314229e+00	1.735104591930248065e-13	1.839636485165425998e-15
-5.016722408026752511e-02	1.706303808032589062e+14	5.438640495263811658e+00	1.747156112241999243e-13	1.890523867216918344e-15	1.702860419757446875e+14	5.372583248059187078e+00	1.717752381497843524e-13	1.755220588453324840e-15
-4.347826086956518843e-02	1.686714560518478750e+14	5.429239337243087604e+00	1.744121648712614280e-13	1.880864591511959920e-15	1.689255937483580000e+14	5.371493784064583998e+00	1.726627050389055897e-13	1.900501401072205703e-15
-3.678929765886285175e-02	1.667049708446655000e+14	5.355960462478877915e+00	1.719302626196406952e-13	1.820189416389859524e-15	1.668015327298023438e+14	5.355810246019204968e+00	1.682577522517033336e-13	1.944353123605726965e-15
-3.010033444816051507e-02	1.647146286479695625e+14	5.326861655905020143e+00	1.709554160913496919e-13	1.794734440574931557e-15	1.645140184767341250e+14	5.355531637994030092e+00	1.711929173612892314e-13	1.796346903232198463e-15
-2.341137123745817838e-02	1.627067976271024062e+14	5.383472620216287474e+00	1.729039427931500720e-13	1.837679212927594617e-15	1.623636501612992188e+14	5.360165787208234889e+00	1.703062529547885717e-13	1.767610328836228297e-15
-1.672240802675584170e-02	1.607015897609368125e+14	5.436157957359527337e+00	1.747185608186580052e-13	1.877508150658813981e-15	1.605506281306302188e+14	5.339933365655536335e+00	1.702576452438550935e-13	1.863671634949887089e-15
-1.003344481605350502e-02	1.587031355194364062e+14	5.400092379102104267e+00	1.735062096592998336e-13	1.846497606845355855e-15	1.578065667115734375e+14	5.360215474496941468e+00	1.707384154094116420e-13	1.899713682126333931e-15
-3.344481605351168341e-03	1.566944307644263125e+14	5.325580391445473794e+00	1.709827746062192971e-13	1.784760293649576410e-15	1.554499471110260938e+14	5.381384954575443302e+00	1.718834081600180875e-13	1.829622903406675514e-15
3.344481605351168341e-03	1.546643500116746250e+14	5.322618029181961141e+00	1.708999101194145956e-13	1.780092440972553926e-15	1.531062344468542188e+14	5.390186267664289765e+00	1.699743979079721785e-13	1.825329497732862779e-15
1.003344481605350502e-02	1.526254826705241250e+14	5.392803459285231860e+00	1.733119589700555747e-13	1.833811082775700492e-15	1.515834756513538125e+14	5.380092405297705049e+00	1.716014474522747517e-13	1.837356432404318857e-15
1.672240802675584170e-02	1.505957666974486875e+14	5.425378425025924933e+00	1.744411396634426135e-13	1.857532740240961835e-15	1.485742377185373125e+14	5.404994730485590537e+00	1.719448230291920628e-13	1.837871177406815617e-15
2.341137123745817838e-02	1.485721370412313750e+14	5.365753684689441805e+00	1.724256550056179865e-13	1.807653951752419965e-15	1.479124520853807188e+14	5.388887234562986350e+00	1.736582688257242092e-13	1.758680219947272116e-15
3.010033444816051507e-02	1.465363124687677812e+14	5.300177819480807351e+00	1.702073930726959405e-13	1.752980440712214449e-15	1.457887546424983438e+14	5.384770774156664608e+00	1.722600944773678407e-13	1.878027881208289035e-15
3.678929765886285175e-02	1.444836744946646562e+14	5.325252929946745262e+00	1.710811835733332859e-13	1.770634811174328973e-15	1.424791252950627188e+14	5.370581014936160358e+00	1.712340880266845664e-13	1.772266998077304435e-15
4.347826086956518843e-02	1.424311364355471875e+14	5.399575752031648967e+00	1.736346407996603085e-13	1.827616686582763529e-15	1.413708167966049062e+14	5.365017568716903718e+00	1.727073924388811548e-13	1.756428236460799162e-15
5.016722408026752511e-02	1.403921688590829062e+14	5.405327964124247764e+00	1.738491473513803261e-13	1.829891835496969655e-15	1.388778822885333594e+14	5.381721857058092695e+00	1.720581832021560261e-13	1.889934562007962104e-15
5.685618729096986179e-02	1.383572253396787812e+14	5.328410148361109044e+00	1.712439688991443695e-13	1.766161559188206123e-15	1.365459598640300625e+14	5.394466344697726790e+00	1.732742096628374308e-13	1.711122226373104188e-15
6.354515050167219847e-02	1.363093619760753438e+14	5.281776398915249970e+00	1.696719197134519743e-13	1.726557133353063256e-15	1.345215964888323906e+14	5.363290844727793605e+00	1.714145172957036263e-13	1.738290181705147950e-15
7.023411371237453515e-02	1.342510329484619531e+14	5.333400184892999718e+00	1.714513510388384187e-13	1.765368048169467681e-15	1.320533072174224844e+14	5.342438400036085611e+00	1.706599019226156298e-13	1.747905705022883298e-15
7.692307692307687184e-02	1.322011130732722031e+14	5.400720326312782760e+00	1.737660145325693361e-13	1.816738182623384103e-15	1.296349836313006250e+14	5.359509268435344254e+00	1.724425979070327747e-13	1.735783820223647863e-15
8.361204013377920852e-02	1.301668423505380312e+14	5.375593915231236863e+00	1.729273330924847101e-13	1.794332063056427905e-15	1.279908165308506719e+14	5.349023872253874323e+00	1.701283890477575474e-13	1.652434867651271201e-15
9.030100334448154520e-02	1.281336958082104844e+14	5.290939603225861099e+00	1.700583794492144112e-13	1.724369736811001886e-15	1.274617360181841875e+14	5.323015254364492854e+00	1.693766903929340745e-13	1.721120388800127159e-15
9.698996655518388188e-02	1.260886066211585938e+14	5.272228418692966656e+00	1.694389581039241633e-13	1.706989928142718475e-15	1.261972717683557500e+14	5.284002218796866934e+00	1.701311900001255396e-13	1.482286675586991281e-15
1.036789297658862186e-01	1.240408432668377812e+14	5.344834770502708388e+00	1.719344031681862574e-13	1.762493721307080881e-15	1.252874236477415938e+14	5.261132972616992198e+00	1.669962669589887418e-13	1.776358734847628131e-15
1.103678929765885552e-01	1.220085327818002656e+14	5.392952019792369711e+00	1.735945053344197573e-13	1.798471235905967690e-15	1.226613685041249531e+14	5.266265314373653084e+00	1.685773083103830455e-13	1.551029217631980397e-15
1.170568561872908919e-01	1.199916296289224844e+14	5.336797299786525173e+00	1.716981139274572490e-13	1.751194486928477319e-15	1.196407039073138281e+14	5.274981881051083121e+00	1.703048789895793394e-13	1.775200558626586884e-15
1.237458193979932286e-01	1.179729290305832656e+14	5.257244248673075937e+00	1.690041120549983258e-13	1.685159914324140233e-15	1.174692741725600000e+14	5.281653143825310259e+00	1.689398039625307681e-13	1.666024897905960747e-15
1.304347826086955653e-01	1.159455034247187812e+14	5.272928615505795058e+00	1.695591744338752359e-13	1.695075069445199278e-15	1.164243576895843750e+14	5.255427570779262147e+00	1.658927036354700574e-13	1.716417355874042180e-15
1.371237458193979020e-01	1.139242097447889688e+14	5.356067818300644490e+00	1.724154470348406207e-13	1.758817323560567222e-15	1.135795858092251719e+14	5.291863005215393656e+00	1.684555738967343945e-13	1.722198192679601530e-15
1.438127090301002386e-01	1.119235217032828594e+14	5.373051494328089817e+00	1.730154784370572624e-13	1.769736418723578379e-15	1.105113447386875781e+14	5.308303803250203678e+00	1.707475682791798061e-13	1.741197813146687435e-15
1.505016722408025753e-01	1.099360137271892969e+14	5.291297797148872384e+00	1.702482301578576150e-13	1.701756506828101829e-15	1.081238991150436250e+14	5.296530423149088840e+00	1.704285015887369635e-13	1.682332220746623970e-15
1.571906354515049120e-01	1.079448338616815469e+14	5.232254980171004988e+00	1.682566068315036204e-13	1.651780029208703078e-15	1.055430831729728281e+14	5.281000777954417913e+00	1.684109764775981896e-13	1.611437135133725860e-15
1.638795986622072487e-01	1.059507933067888594e+14	5.283905851007769883e+00	1.700416185428694620e-13	1.690081472542406967e-15	1.040884428766975781e+14	5.247673886014831979e+00	1.684266771015152727e-13	1.597740218974545672e-15
1.705685618729095854e-01	1.039719447120795469e+14	5.361787475138375392e+00	1.727219476016465714e-13	1.749292188320568452e-15	1.018366369486144688e+14	5.232229543388766224e+00	1.674177827482925434e-13	1.600939405123803087e-15
1.772575250836119221e-01	1.020162905858320156e+14	5.338494166216040782e+00	1.719517934118355650e-13	1.727681402013836902e-15	1.002265161129323906e+14	5.254737718920072354e+00	1.674887510812189783e-13	1.869718701312323932e-15
1.839464882943142587e-01	1.000702046246862812e+14	5.243859588976042652e+00	1.687491345291304891e-13	1.648992501708510948e-15	9.868170904985900000e+13	5.274208344343402466e+00	1.704775971169474996e-13	1.770034285250269384e-15
1.906354515050165954e-01	9.812069585702606250e+13	5.221070492724022571e+00	1.679982332167246777e-13	1.627528063629566770e-15	9.574181019174012500e+13	5.270768994236428640e+00	1.703157327737460135e-13	1.656961511125566789e-15
1.973244147157189321e-01	9.617665448369201562e+13	5.302104498323044091e+00	1.707894825904115240e-13	1.688896557662571334e-15	9.364880892349893750e+13	5.251846919496847121e+00	1.689975263963592016e-13	1.757349200199745296e-15
2.040133779264214908e-01	9.425568111061973438e+13	5.354501235525369829e+00	1.726041896007197134e-13	1.727399656323051368e-15	9.174089364228846875e+13	5.269994094515885408e+00	1.694219043116358878e-13	1.718833342196830061e-15
2.107023411371238275e-01	9.235715591903671875e+13	5.288685884367754220e+00	1.703869552599392792e-13	1.671477249970779604e-15	8.954996066967042188e+13	5.275913724465411292e+00	1.678750645851535608e-13	1.527082860139754435e-15
2.173913043478261642e-01	9.046402811539735938e+13	5.201915779852793520e+00	1.674555057217493355e-13	1.598724345930124081e-15	8.802582548055239062e+13	5.295168853215297844e+00	1.699994510125860415e-13	1.722402653447912479e-15
2.240802675585285009e-01	8.857057780571629688e+13	5.226818213298948912e+00	1.683335962038493163e-13	1.615083101531116145e-15	8.591622957982742188e+13	5.286587215161354436e+00	1.713085092399073068e-13	1.790170974419164358e-15
2.307692307692308376e-01	8.669217295860223438e+13	5.319338148036562686e+00	1.715177847345497936e-13	1.685488263027677952e-15	8.377892401891395312e+13	5.302260491239850104e+00	1.702692891535265049e-13	1.602821340795095900e-15
2.374581939799331742e-01	8.484141514155812500e+13	5.325499537496833469e+00	1.717554077924202379e-13	1.687023072355558175e-15	8.228595245887346875e+13	5.267952498866581124e+00	1.694462082053884574e-13	1.705143850582680700e-15
2.441471571906355109e-01	8.300859148231456250e+13	5.227269626405625758e+00	1.684314979901119662e-13	1.605219036394907690e-15	8.063207269402789062e+13	5.284878658673214602e+00	1.705557833941717470e-13	1.756871939907259278e-15
2.508361204013378476e-01	8.117773913973817188e+13	5.174983186338694807e+00	1.666741893608250614e-13	1.560098213645344165e-15	7.953420401131101562e+13	5.274985711506328556e+00	1.685583521016016844e-13	1.555031869732250359e-15
2.575250836120401843e-01	7.935272232529139062e+13	5.247382989700144051e+00	1.691689329484551056e-13	1.614639439894037684e-15	7.794475504958409375e+13	5.257282530329445258e+00	1.677948379795812857e-13	1.707986540263958187e-15
2.642140468227425210e-01	7.755139464169581250e+13	5.321630619267540219e+00	1.717249053450571188e-13	1.670843752304995225e-15	7.628770698244928125e+13	5.251298839410676322e+00	1.663157428251180014e-13	1.534691706274493721e-15
2.709030100334448576e-01	7.577708945453090625e+13	5.268917574276173355e+00	1.699483121700369853e-13	1.625802632403967456e-15	7.462515334084364062e+13	5.220343016014616033e+00	1.662198468889503273e-13	1.741203552665019174e-15
2.775919732441471943e-01	7.401349908916548438e+13	5.165407422327282561e+00	1.664377016047868892e-13	1.540238441883008853e-15	7.295626309465953125e+13	5.221121050766858396e+00	1.686929988251015681e-13	1.536822417967309911e-15
2.842809364548495310e-01	7.225144306142800000e+13	5.172277165613292205e+00	1.666911368374455150e-13	1.542884325299702208e-15	7.159602262479893750e+13	5.258782250223971388e+00	1.707342698762872954e-13	1.557368840468795693e-15
2.909698996655518677e-01	7.050410760576139062e+13	5.272012144283158008e+00	1.701107457291822071e-13	1.619855421663906140e-15	6.940828392416164062e+13	5.229417259424292475e+00	1.675567557061432779e-13	1.704689894171509401e-15
2.976588628762542044e-01	6.878573865569691406e+13	5.292710153610920010e+00	1.708327047154465135e-13	1.633854778241945613e-15	6.828205633898354688e+13	5.216198617529093084e+00	1.673550659433431243e-13	1.641026492071032433e-15
3.043478260869565410e-01	6.708851598994928906e+13	5.189652916148712158e+00	1.673325415457054445e-13	1.549009973121327660e-15	6.637214139157395312e+13	5.204378976399943291e+00	1.652333985390406728e-13	1.476138299209388091e-15
3.110367892976588777e-01	6.539574772669064844e+13	5.123395395005191588e+00	1.650880544383954413e-13	1.493445496608609721e-15	6.445383823400473438e+13	5.212949423541851424e+00	1.663987247242391418e-13	1.496350429547364106e-15
3.177257525083612144e-01	6.370989351171402344e+13	5.196627211722905315e+00	1.676024172444008220e-13	1.549230052301055711e-15	6.317428559376422656e+13	5.230838870284537201e+00	1.687153155520837150e-13	1.750669757771493335e-15
3.244147157190635511e-01	6.204901108331931250e+13	5.279980939282713059e+00	1.704628090740973192e-13	1.613066107274401273e-15	6.286311675742332812e+13	5.199806025861074765e+00	1.645798828924139316e-13	1.695159930201532200e-15
3.311036789297658878e-01	6.041725748901636719e+13	5.223854431237453078e+00	1.685670952493917052e-13	1.565299983496458939e-15	6.182069336477368750e+13	5.177453611106988873e+00	1.687526984004148088e-13	1.570162054317210992e-15
3.377926421404682245e-01	5.879859948379775000e+13	5.111420764943147788e+00	1.647541034895204827e-13	1.472157808141361314e-15	5.934287321680421094e+13	5.188012324469418957e+00	1.658714852138831206e-13	1.625264001461065036e-15
3.444816053511705611e-01	5.718456765187886719e+13	5.123900448698270438e+00	1.652064958044581530e-13	1.478372383128198895e-15	5.754618612171039062e+13	5.206052311236687657e+00	1.690964750648198460e-13	1.708132752119556157e-15
3.511705685618728978e-01	5.558955201207502344e+13	5.233732784386339709e+00	1.689841496743469349e-13	1.562014042242859523e-15	5.615657393144442188e+13	5.210076190257911577e+00	1.678588837008031104e-13	1.538446958553764674e-15
3.578595317725752345e-01	5.402753420329617188e+13	5.245662915419253558e+00	1.694270287197188710e-13	1.567031331041180336e-15	5.466900406711028906e+13	5.219380550034706800e+00	1.678273198157537536e-13	1.551401206763633553e-15
3.645484949832775712e-01	5.248942510696298438e+13	5.128406763704266069e+00	1.654693546625024310e-13	1.468208744402348011e-15	5.312193764092894531e+13	5.220149619325168189e+00	1.689817926877500240e-13	1.486974081112826196e-15
3.712374581939799079e-01	5.095978903892120312e+13	5.073895610057767236e+00	1.636591452052149348e-13	1.418813418888376705e-15	5.116940643075582031e+13	5.220334755557241024e+00	1.663924990435730378e-13	1.453933901987607457e-15
3.779264214046822445e-01	4.944466958211587500e+13	5.170075287953271648e+00	1.669957464587049119e-13	1.489282775407013876e-15	4.916366332393220312e+13	5.240785473981746989e+00	1.682058770353083550e-13	1.411566908034305888e-15
3.846153846153845812e-01	4.796253745161192188e+13	5.243697506910454109e+00	1.695683048866684300e-13	1.541309319546644317e-15	4.785795920495789844e+13	5.217680284217609987e+00	1.690819136062279938e-13	1.424101827952163114e-15
3.913043478260869179e-01	4.651352320708575000e+13	5.156421929255166958e+00	1.666577548677015136e-13	1.464239200067953120e-15	4.627040603066613281e+13	5.174261581974596957e+00	1.649874771532018167e-13	1.324293029049076413e-15
3.979933110367892546e-01	4.508027825821972656e+13	5.050285882031188223e+00	1.631092870412147709e-13	1.371508883414486293e-15	4.490764650078857031e+13	5.136337817443011211e+00	1.642690986689286416e-13	1.230799745935462469e-15
4.046822742474915913e-01	4.365937938716946875e+13	5.104542289081265061e+00	1.650357949688454242e-13	1.406627273844312896e-15	4.378687255069933594e+13	5.080811728728729548e+00	1.626512212627295006e-13	1.260815552004717089e-15
4.113712374581939279e-01	4.226831903139384375e+13	5.216665399611810194e+00	1.689369844223455494e-13	1.488006869514348696e-15	4.222064049263515625e+13	5.061203292566966994e+00	1.613754336020273137e-13	1.627770319520100574e-15
4.180602006688962646e-01	4.091526097520170312e+13	5.176655910012047279e+00	1.676474939112480559e-13	1.447876425423898967e-15	4.052848140340586719e+13	5.084072508352818431e+00	1.632661019132228291e-13	1.539225020598311234e-15
4.247491638795986013e-01	3.958483772133438281e+13	5.042246455806521865e+00	1.631358098434058941e-13	1.332328781285074057e-15	3.893825335095204688e+13	5.106353018293213530e+00	1.636253050069634697e-13	1.502090417188311435e-15
4.314381270903009380e-01	3.826570145606666406e+13	5.043263464888099179e+00	1.632394777970494138e-13	1.325339964446669455e-15	3.772458581652019531e+13	5.062168058698013340e+00	1.636223403244625003e-13	1.067285516944860094e-15
4.381270903010032747e-01	3.697087795785139062e+13	5.167900276883329980e+00	1.675518057509589532e-13	1.417963442355398090e-15	3.686446965397535938e+13	5.074155010838901525e+00	1.646680146423013641e-13	1.218335213647789528e-15
4.448160535117056114e-01	3.571389503590755469e+13	5.175553278868051166e+00	1.678625713494648271e-13	1.418038111871072960e-15	3.543564323045291406e+13	5.040394447500729846e+00	1.644826499640739232e-13	1.333571128750061223e-15
4.515050167224079480e-01	3.448344131578319922e+13	5.032938385809782034e+00	1.630359422894345465e-13	1.298811156875695564e-15	3.405563982581882812e+13	5.044620396256080497e+00	1.637270177596419776e-13	1.354121920947807554e-15
4.581939799331102847e-01	3.326307436020469531e+13	4.983574802307582985e+00	1.613780184317908605e-13	1.255076566307306111e-15	3.285243807681919922e+13	5.087976923999152135e+00	1.647642488714155794e-13	1.246590669887116653e-15
4.648829431438126214e-01	3.206051840903844531e+13	5.102581456435869356e+00	1.654485916706270631e-13	1.347326026866531154e-15	3.161776106245097656e+13	5.120057671781784059e+00	1.658794961064198967e-13	1.321777302349003982e-15
4.715719063545149581e-01	3.089237141482450391e+13	5.148876975074543338e+00	1.670224262491060010e-13	1.382909915896174622e-15	3.071915781799526562e+13	5.091113213038823915e+00	1.623203231712313675e-13	1.242181573544948737e-15
4.782608695652172948e-01	2.975198660537414844e+13	5.009968165731124579e+00	1.622642493104999875e-13	1.271466715288550459e-15	2.977570491735828906e+13	5.006175459245032933e+00	1.597222007245821788e-13	1.463519177281089437e-15
4.849498327759196314e-01	2.862072137778468359e+13	4.921813052986960813e+00	1.592258902636910473e-13	1.201431418893072371e-15	2.859452546624009375e+13	5.007391135124065862e+00	1.602745587244590910e-13	1.339639845910244944e-15
4.916387959866219681e-01	2.750225770533044922e+13	5.029743561913819327e+00	1.628656105790473425e-13	1.289227739294052773e-15	2.707215621610285547e+13	4.997781835298547470e+00	1.574861121610951779e-13	1.233866436513428386e-15
4.983277591973243048e-01	2.641510016384344141e+13	5.104067333763351755e+00	1.653495865859436495e-13	1.351072845929135720e-15	2.531309920311979688e+13	4.993743697788417535e+00	1.595919577689440221e-13	1.106575198101583950e-15
5.050167224080266415e-01	2.535678757422048828e+13	4.972524076696333672e+00	1.608073022418762565e-13	1.248431072703438608e-15	2.442690947091354688e+13	4.955806727854028537e+00	1.576284518009470755e-13	1.028222994229865888e-15
5.117056856187289782e-01	2.430846930744590234e+13	4.861100318621483396e+00	1.569543817216884679e-13	1.161434516584087323e-15	2.341757146446841016e+13	4.946226487319535181e+00	1.556555395132128280e-13	1.121960141043622910e-15
5.183946488294313149e-01	2.327192386382566016e+13	4.964677113560671984e+00	1.604422556378781535e-13	1.245988917499430794e-15	2.276110961794595703e+13	4.892239966235131909e+00	1.561117742855790824e-13	1.361697172613776753e-15
5.250836120401336515e-01	2.226713383946557031e+13	5.058122876921736122e+00	1.635945850986465527e-13	1.321793830998945045e-15	2.208465110943258984e+13	4.885574832830593905e+00	1.562131217204517055e-13	1.359255453605269813e-15
5.317725752508359882e-01	2.129421346753612500e+13	4.930251423133118927e+00	1.592147926136469017e-13	1.218913461224467618e-15	2.118215241134136328e+13	4.901500156994045732e+00	1.551925566632486646e-13	1.367129545399995150e-15
5.384615384615383249e-01	2.033463698803398047e+13	4.811928320529441194e+00	1.551858969077588033e-13	1.121322412921059838e-15	2.018089097876534375e+13	4.905377412840345563e+00	1.583445313241662540e-13	1.086422820878970017e-15
5.451505016722408836e-01	1.939025802597069922e+13	4.925572157911603632e+00	1.590975806812642966e-13	1.207183328065971429e-15	1.909795486831502344e+13	4.868006051361565056e+00	1.515111488761662726e-13	1.263141885458505785e-15
5.518394648829432203e-01	1.848200563237746875e+13	5.027879342254147232e+00	1.626513103338003680e-13	1.281803781783185911e-15	1.808531871112573828e+13	4.910717577566590109e+00	1.590609595533276286e-13	1.223187782306513391e-15
5.585284280936455570e-01	1.760969866339817969e+13	4.892533416340526742e+00	1.581318497708604552e-13	1.163186124504183153e-15	1.749318378895804297e+13	4.879109015514832670e+00	1.531842012580175747e-13	1.418594143414719212e-15
5.652173913043478937e-01	1.675450003491326172e+13	4.783791883000428236e+00	1.545568251242285377e-13	1.062463378083209103e-15	1.684331824392387305e+13	4.874281991060963826e+00	1.588785518176235717e-13	1.289949704790905357e-15
5.719063545150502303e-01	1.591999701715444141e+13	4.922475685819382107e+00	1.594541210516542093e-13	1.157305422992036904e-15	1.559939601959568359e+13	4.930287651688330719e+00	1.560942672287723027e-13	9.978912465193600098e-16
5.785953177257525670e-01	1.512685885100115625e+13	5.013755707725769284e+00	1.627602261344867766e-13	1.212259685321612042e-15	1.457470992582971875e+13	4.998378149651037106e+00	1.594074170946854004e-13	1.427104745175225916e-15
5.852842809364549037e-01	1.437084302918777539e+13	4.853616911385612021e+00	1.575144134870080223e-13	1.063477458065886551e-15	1.372448821551725195e+13	4.979121500247014609e+00	1.617853339789510501e-13	8.590395971756885587e-16
5.919732441471572404e-01	1.363244965844175781e+13	4.774114627459477234e+00	1.550385479464698656e-13	9.772532539022815709e-16	1.277778910351797656e+13	5.031467526900990528e+00	1.615211233381570621e-13	1.000911000541314524e-15
5.986622073578595771e-01	1.291897939107021680e+13	4.943665404354320003e+00	1.610622365974375322e-13	1.090404100974345750e-15	1.234889965833571680e+13	5.014370039271883073e+00	1.636681117620646674e-13	1.004287588843664843e-15
6.053511705685619138e-01	1.224864097133020898e+13	4.985770674525730861e+00	1.627288806793873367e-13	1.102384929825698696e-15	1.204674230473616406e+13	5.007963121590362832e+00	1.684085205183033244e-13	1.035329569693056077e-15
6.120401337792642504e-01	1.160965479240777930e+13	4.787917788145972686e+00	1.561955536383003189e-13	9.226956632366432209e-16	1.155918732781510547e+13	4.898998456803466794e+00	1.625453881781513197e-13	6.921257455229685769e-16
6.187290969899665871e-01	1.098408396397609766e+13	4.767375656481902979e+00	1.556851757831056614e-13	8.867803304898441896e-16	1.095204192430824609e+13	4.851420118244976543e+00	1.645193814921867966e-13	8.561211799522668948e-16
6.254180602006689238e-01	1.038537687250591211e+13	4.950265204237338068e+00	1.620680653612226133e-13	1.018100261950138576e-15	1.015077308133902930e+13	4.893452928139415903e+00	1.615066141720203486e-13	4.229636059732080507e-16
6.321070234113712605e-01	9.825425241117330078e+12	4.889095874995375901e+00	1.600691914058277322e-13	9.584193197941240924e-16	9.640728352100541016e+12	4.799415013605212721e+00	1.594909368857404390e-13	6.623948956008273371e-16
6.387959866220735972e-01	9.283954584850906250e+12	4.673825835759502390e+00	1.527593455189065015e-13	7.788722513539391905e-16	9.302966552280185547e+12	4.913025185328353750e+00	1.645280580396604078e-13	7.705345270350271329e-16
6.454849498327759338e-01	8.751064159022768555e+12	4.750906715769596111e+00	1.553595280078645929e-13	8.388648570872337580e-16	8.896281192815853516e+12	4.715534444849400764e+00	1.545379781659676395e-13	4.744979229904116505e-16
6.521739130434782705e-01	8.246651485038816406e+12	4.885445088744336140e+00	1.598434267528634581e-13	9.519405225817413207e-16	8.241611254965600586e+12	4.673541137529061196e+00	1.519974337149406600e-13	8.123524507003109030e-16
6.588628762541806072e-01	7.770292978076112305e+12	4.684864817192231357e+00	1.528273795324731993e-13	8.015578705530237803e-16	7.663473996192089844e+12	4.605003112771774987e+00	1.458612816351828611e-13	5.077744400762728456e-16
6.655518394648829439e-01	7.298486600028061523e+12	4.542135566299166705e+00	1.477323883611912789e-13	7.012555433305841468e-16	7.095490886559722656e+12	4.629222530181257511e+00	1.486824962621619639e-13	7.284656011058715484e-16
6.722408026755852806e-01	6.837882904037666992e+12	4.720944553087567108e+00	1.535512085173233157e-13	8.642978428816617099e-16	6.937049802390483398e+12	4.504261937749898692e+00	1.484382101255266807e-13	1.007852445917878270e-15
6.789297658862876172e-01	6.407140579417441406e+12	4.695395708950307778e+00	1.523489726618891966e-13	8.682634027359796645e-16	6.338837972552946289e+12	4.425488718747369710e+00	1.386862391216333796e-13	8.759249128092224753e-16
6.856187290969899539e-01	5.989372936902361328e+12	4.423563457266808996e+00	1.427263430431589431e-13	6.753761825499027871e-16	5.603454235391306641e+12	4.397628336186652831e+00	1.457709313344397735e-13	4.269910470269593324e-16
6.923076923076922906e-01	5.572658088493836914e+12	4.487220392111457734e+00	1.445483702309316747e-13	7.520676236335044186e-16	5.351470324607149414e+12	4.457806478947712314e+00	1.341285598913183042e-13	7.158793681459549305e-16
6.989966555183946273e-01	5.179948729749101562e+12	4.637570203808461855e+00	1.493307631276622322e-13	8.998797639707680334e-16	4.860565257560476562e+12	4.413721325818507069e+00	1.385617618147677255e-13	1.247830740439686288e-15
7.056856187290969640e-01	4.811421030393572266e+12	4.392393402407451575e+00	1.406530522012737753e-13	7.272793080099865285e-16	4.481901194575447266e+12	4.394421403994355657e+00	1.384207233016286106e-13	6.806241711270763827e-16
7.123745819397993007e-01	4.444678065976783203e+12	4.296480410449662557e+00	1.371343016832755906e-13	6.684649949725994168e-16	4.310267507429885742e+12	4.307696595011234919e+00	1.375469356520075810e-13	5.978158813682315846e-16
7.190635451505016373e-01	4.094611504708058105e+12	4.536189399736955785e+00	1.451344516021718311e-13	8.756610633079931683e-16	3.982036584168855957e+12	4.373403890692725504e+00	1.378809667338677625e-13	1.047821398017043379e-15
7.257525083612039740e-01	3.776320976930776367e+12	4.412334114655526385e+00	1.408197429867779358e-13	7.845323078181304738e-16	3.692033045909729980e+12	4.341268779755326435e+00	1.353384629924188192e-13	8.149431683278206814e-16
7.324414715719063107e-01	3.466431286593369141e+12	4.202174812452112107e+00	1.336850648524715073e-13	6.124525410329061282e-16	3.426986380603703613e+12	4.308929928843536317e+00	1.401859837267897738e-13	8.341547229312649257e-16
7.391304347826086474e-01	3.168066249081393555e+12	4.456530098579363219e+00	1.425130418113604725e-13	8.059119311933351961e-16	2.918110287455495605e+12	4.413720404109867879e+00	1.443439992847015285e-13	3.158385093167701759e-16
7.458193979933109841e-01	2.904215214632053711e+12	4.463151058226817902e+00	1.430013450755038089e-13	7.929494940220214163e-16	2.711027972234113770e+12	4.364512709139860114e+00	1.366965665878335122e-13	9.619062031615154625e-16
7.525083612040133207e-01	2.654683195881288574e+12	4.196945093700755081e+00	1.343238854658818163e-13	5.465199174970300068e-16	2.391574804496657227e+12	4.390439265710835315e+00	1.414482370186384746e-13	1.122922731258788713e-15
7.591973244147156574e-01	2.413280255932234375e+12	4.440789343561852398e+00	1.431525473553473329e-13	7.020353244122563410e-16	2.098948327456918457e+12	4.519486651921102549e+00	1.436227004841497531e-13	1.068391994478951088e-15
7.658862876254179941e-01	2.205597608693562988e+12	4.530331605974909692e+00	1.467780727647524581e-13	7.304762074084027786e-16	1.912278189281354492e+12	4.551818109756966102e+00	1.399172676132597782e-13	6.458322459418549307e-16
7.725752508361203308e-01	2.013477723448655518e+12	4.232656360393778350e+00	1.372819386845318555e-13	4.358182857509061574e-16	1.639934040833046875e+12	4.444842353116922773e+00	1.306165454998283155e-13	2.477164778955060677e-16
7.792642140468226675e-01	1.826395111006065186e+12	4.480943091222503227e+00	1.464315619014889152e-13	5.777348385902129093e-16	1.545430335654877686e+12	4.596130123728602079e+00	1.497402380319523969e-13	0.000000000000000000e+00
7.859531772575250042e-01	1.670563785585709229e+12	4.570791587650359311e+00	1.501005488969175462e-13	6.001826550996364233e-16	1.424567394215139648e+12	4.421165820594358031e+00	1.648320195276590244e-13	1.323513753327417861e-15
7.926421404682273408e-01	1.525753201920724854e+12	4.238993046407173004e+00	1.393622157243387073e-13	2.784520643200728395e-16	1.244571466600414307e+12	4.503979478582059492e+00	1.450603163105188345e-13	0.000000000000000000e+00
7.993311036789296775e-01	1.383645747828958984e+12	4.528219071201954549e+00	1.497028445138681348e-13	4.646820959827185491e-16	1.247246344762922852e+12	4.464816684035239014e+00	1.387510276116018531e-13	0.000000000000000000e+00
8.060200668896320142e-01	1.269741365462440430e+12	4.499077296662456149e+00	1.489454747377488335e-13	4.163109185390568057e-16	1.126824888068456299e+12	4.740731721231313145e+00	1.706533159113451292e-13	8.271960958296361633e-16
8.127090301003343509e-01	1.157276861896426025e+12	4.166046351884944876e+00	1.377160177698844679e-13	1.232729108530635560e-16	9.722013484611660156e+11	nan	nan	nan
8.193979933110366876e-01	1.049301778458844482e+12	4.516373213138002107e+00	1.495925467520508684e-13	4.011232251762018544e-16	9.951066158332722168e+11	4.778421901632055935e+00	1.521716178231708538e-13	0.000000000000000000e+00
8.260869565217390242e-01	9.640389820529322510e+11	4.221591622823441803e+00	1.391378605272680732e-13	1.874136311453404524e-16	8.689977968321367188e+11	4.759260678738773009e+00	1.496916597377780108e-13	0.000000000000000000e+00
8.327759197324413609e-01	8.695542563111318359e+11	4.058643531688631789e+00	1.331137422444219458e-13	7.667316963672539204e-17	8.052422056773065186e+11	nan	nan	nan
8.394648829431436976e-01	7.888568440746130371e+11	4.334238212279173830e+00	1.417834009446752940e-13	3.529535963763857619e-16	8.197592628893437500e+11	4.227016049787602370e+00	1.368202442485052692e-13	0.000000000000000000e+00
8.461538461538460343e-01	7.166478094630607910e+11	3.763393561185047975e+00	1.213243983812874850e-13	-3.817719040604351358e-17	7.837652713045898438e+11	4.062637545421395657e+00	nan	nan
8.528428093645483710e-01	6.358625603731179199e+11	4.023571430549393924e+00	1.292690430356363336e-13	2.358923923132772019e-16	7.276447692737967529e+11	3.997984288298728650e+00	1.541153562793316396e-13	0.000000000000000000e+00
8.595317725752507076e-01	5.763998775006624756e+11	3.778985021126049393e+00	1.196514290172475175e-13	1.450110593803378225e-16	6.309596100601947021e+11	3.884021765929515979e+00	nan	nan
8.662207357859530443e-01	5.052595608383773193e+11	3.502997658592238217e+00	1.090226700466723664e-13	8.017387661554474159e-18	5.827858334442148438e+11	3.620160758272937596e+00	nan	nan
8.729096989966553810e-01	4.483339005213922119e+11	3.775829317187392675e+00	1.170989111783891189e-13	3.388854528943534902e-16	4.866979771212609863e+11	3.612816953594879976e+00	nan	nan
8.795986622073577177e-01	3.919559021590327148e+11	3.101857569173653406e+00	9.266340011500633980e-14	-8.887610767849719622e-17	4.346287468705657959e+11	2.936523707316565091e+00	nan	nan
8.862876254180602764e-01	3.368068757222373047e+11	3.601479206321725357e+00	1.086361870660585465e-13	4.133224327561336054e-16	3.622512183375789185e+11	nan	nan	nan
8.929765886287626131e-01	2.936170438745295410e+11	2.857907418582207093e+00	8.183853770314134788e-14	-5.061500859189129186e-17	3.256079844803621216e+11	nan	nan	nan
8.996655518394649498e-01	2.439649674101276550e+11	3.360178970167058132e+00	9.807381669302184018e-14	4.425377987644118384e-16	2.633846050885110779e+11	nan	nan	nan
9.063545150501672865e-01	2.110682612202604675e+11	2.660856527608732147e+00	7.302395669938921819e-14	1.968009295328733274e-17	1.762562921253989258e+11	nan	nan	nan
9.130434782608696231e-01	1.700991098492619934e+11	3.204110672048535502e+00	9.091747972973442841e-14	5.348879349687209526e-16	9.912631015803457642e+10	nan	nan	nan
9.197324414715719598e-01	1.447105801111690674e+11	2.437477028081232344e+00	6.391130499113369655e-14	5.467723250595974638e-17	1.042683089558577118e+11	nan	nan	nan
9.264214046822742965e-01	1.154321142553022766e+11	3.207227556110756161e+00	8.999072906516225036e-14	7.362035664305595727e-16	7.406555844137141418e+10	nan	nan	nan
9.331103678929766332e-01	9.266990828909742737e+10	2.304985801638057552e+00	5.868285890763480586e-14	1.315797961145078862e-16	4.942032177907778168e+10	nan	nan	nan
9.397993311036789699e-01	7.891605504541767883e+10	3.128795625838861838e+00	8.730325164793792795e-14	8.417108147616096616e-16	2.397002469894313812e+10	nan	nan	nan
9.464882943143813065e-01	5.622808078090779114e+10	2.896259865051894256e+00	7.923510782251226226e-14	7.160146587549530825e-16	2.822905400623097229e+10	nan	nan	nan
9.531772575250836432e-01	4.852254133957301331e+10	2.521662056713112499e+00	6.733346709069019106e-14	4.692301935555307975e-16	1.259530008557684326e+10	nan	nan	nan
9.598662207357859799e-01	4.255406681019560242e+10	3.602328054602367935e+00	1.051605796338682724e-13	1.306972235173257725e-15	6.336604579135570526e+09	nan	nan	nan
9.665551839464883166e-01	3.120547622172526550e+10	3.954221996374624570e+00	1.175068298244964461e-13	1.576386190115418691e-15	1.072548234091388893e+10	nan	nan	nan
9.732441471571906533e-01	2.239442656948519897e+10	3.781603909720603784e+00	1.123043345140240260e-13	1.411707308328425740e-15	0.000000000000000000e+00	nan	nan	nan
9.799331103678929900e-01	1.773614511682536316e+10	3.975365103716518078e+00	1.196744565468480876e-13	1.504491136028709834e-15	0.000000000000000000e+00	nan	nan	nan
9.866220735785953266e-01	1.871107081748951721e+10	4.806566879003146830e+00	1.482942225974618198e-13	2.102828611764906816e-15	0.000000000000000000e+00	nan	nan	nan
9.933110367892976633e-01	1.207340021986343765e+10	4.253925383893107259e+00	1.300562820351047683e-13	1.603935915757669673e-15	0.000000000000000000e+00	nan	nan	nan
1.000000000000000000e+00	5.349435623955217361e+09	4.938586879877354896e+00	1.543180566954913935e-13	1.852563196100743857e-15	0.000000000000000000e+00	nan	nan	nan


==> dat/1dbte_with_E_pic_vs_pde/Ewt10K_pic_pde_idx_0005.csv <==
x	ne_pde	Te_pde	elastic_pde	ionization_pde	ne_pic	Te_pic	elastic_pic	ionization_pic
-1.000000000000000000e+00	4.551717143936610156e+13	5.237329416795430070e+00	1.680034652715353818e-13	1.499657571709204453e-15	2.728848374128380078e+13	5.366057775272077279e+00	1.721678590465272438e-13	1.424001662816828985e-15
-9.933110367892976633e-01	7.419038926560053125e+13	5.458910175633864270e+00	1.788396434286598399e-13	1.433483730549459659e-15	7.294369376426492188e+13	5.523291464140246632e+00	1.802144008737489898e-13	1.322580089376032590e-15
-9.866220735785953266e-01	9.471030091772018750e+13	5.515124710629575766e+00	1.823249470964018559e-13	1.346063618595598981e-15	9.450061478495643750e+13	5.511117437853837231e+00	1.821247605042816553e-13	1.220640510968970430e-15
-9.799331103678929900e-01	1.140267064830420625e+14	5.516710329026285997e+00	1.833447869692105262e-13	1.261921310098891370e-15	1.143392771770666562e+14	5.529449060605134747e+00	1.827216167137410157e-13	1.223215236629234285e-15
-9.732441471571906533e-01	1.319192211224163594e+14	5.501918300279433183e+00	1.834973922051514857e-13	1.188131607960429660e-15	1.320729143340500000e+14	5.545337713052735928e+00	1.830469123381798366e-13	1.070930707270530520e-15
-9.665551839464883166e-01	1.485390468672948125e+14	5.479344191190598679e+00	1.831888063238546145e-13	1.123684161726931685e-15	1.493018305484292812e+14	5.524575156601678749e+00	1.850802304606796997e-13	1.152973272292678361e-15
-9.598662207357859799e-01	1.640758429135274062e+14	5.445145557490291388e+00	1.823281950307057680e-13	1.064635592155347740e-15	1.644939958450521562e+14	5.489244517339859186e+00	1.825606716064291021e-13	1.078350066552644759e-15
-9.531772575250836432e-01	1.786086370235313750e+14	5.406243529989616547e+00	1.811953144481495310e-13	1.012200147677345923e-15	1.778687502332441875e+14	5.441846617401807862e+00	1.820321116548642726e-13	1.067145695727392253e-15
-9.464882943143813065e-01	1.919982884719534688e+14	5.382596791159519611e+00	1.805403692035688853e-13	9.725944101372111999e-16	1.923939878979125938e+14	5.402784540781615519e+00	1.792958959049924553e-13	9.713119926494528897e-16
-9.397993311036789699e-01	2.044531238191290625e+14	5.345932143306967532e+00	1.793529675306719719e-13	9.337984469982351520e-16	2.047422123442847812e+14	5.367066805694235221e+00	1.783312964076179122e-13	9.219961692807478781e-16
-9.331103678929766332e-01	2.161368910544540625e+14	5.301887047505278616e+00	1.778455915617219375e-13	8.973282600934449589e-16	2.156087880158489688e+14	5.312856866625773833e+00	1.777048514367109802e-13	8.573045938020456983e-16
-9.264214046822742965e-01	2.267774260580383750e+14	5.281028345831831672e+00	1.771455725706032088e-13	8.736204986393974542e-16	2.247364331848743438e+14	5.288754552433028167e+00	1.777075547494135238e-13	8.869615353819110720e-16
-9.197324414715719598e-01	2.367810609375506875e+14	5.229779525546454977e+00	1.753091319594967428e-13	8.421458364886645893e-16	2.343673709635064062e+14	5.241512165800690681e+00	1.742066614593626271e-13	8.051064944378932386e-16
-9.130434782608696231e-01	2.458640608518056250e+14	5.212929489338272937e+00	1.747019508467664184e-13	8.262802570988261091e-16	2.431776924794503438e+14	5.216272819282712803e+00	1.745593121670916076e-13	8.445550178836550771e-16
-9.063545150501672865e-01	2.543337422842484688e+14	5.163858996058584339e+00	1.729056517093486727e-13	8.009211838304899336e-16	2.509346833325658750e+14	5.185926736992888308e+00	1.729533044556947497e-13	7.305288406798606137e-16
-8.996655518394648388e-01	2.620022151730099375e+14	5.150602013927350065e+00	1.724005054709668041e-13	7.906354892232481967e-16	2.615315377944619688e+14	5.133756872469528609e+00	1.699954412716749002e-13	7.133802916248957071e-16
-8.929765886287625021e-01	2.691285376680021875e+14	5.103308931175385865e+00	1.706487025345194052e-13	7.694488362037987065e-16	2.678836722487545000e+14	5.114806642600647102e+00	1.697379654639867529e-13	7.447739895084498663e-16
-8.862876254180601654e-01	2.755199760280568750e+14	5.096312736863231052e+00	1.703588353210079820e-13	7.641545917792541414e-16	2.736616947463631562e+14	5.084141144977356142e+00	1.696006200733156408e-13	7.547241710733410130e-16
-8.795986622073578287e-01	2.814828230798192500e+14	5.051339699825073026e+00	1.686836883333396117e-13	7.460259325555421761e-16	2.805514018022454375e+14	5.051798622170213804e+00	1.673406227077101134e-13	7.703200276766976019e-16
-8.729096989966554920e-01	2.867644857696117500e+14	5.047048143178169965e+00	1.684896888370618238e-13	7.433197315867389504e-16	2.845743406495790625e+14	5.024542328257934898e+00	1.674934126429929183e-13	7.722607095943311591e-16
-8.662207357859531554e-01	2.917089977502531875e+14	5.013195797360752159e+00	1.672192741736271092e-13	7.305010783323094322e-16	2.902599889566633125e+14	4.997074210812009198e+00	1.650312619046370836e-13	7.402659393626108785e-16
-8.595317725752508187e-01	2.960872641043553750e+14	4.998526604081041214e+00	1.666503254265173637e-13	7.249250384705755414e-16	2.931407028892256250e+14	4.996627746272404025e+00	1.655951664108130823e-13	7.315519262084444576e-16
-8.528428093645484820e-01	3.001208088916165000e+14	4.989195573670697215e+00	1.662771204578737393e-13	7.215799227440160728e-16	2.981161580593190625e+14	4.989870925274847657e+00	1.653884324100299255e-13	6.061632695267353992e-16
-8.461538461538461453e-01	3.037987683197923125e+14	4.955935312655783243e+00	1.650363586279703466e-13	7.097490406519132924e-16	3.029667769252656250e+14	4.969067940447315479e+00	1.644629754510456379e-13	7.062382118564050107e-16
-8.394648829431438086e-01	3.070549875400859375e+14	4.965191781417344075e+00	1.653465937554442256e-13	7.132883580913423620e-16	3.060786211068198750e+14	4.937567689356355594e+00	1.636018565057713397e-13	6.217866902917837698e-16
-8.327759197324414719e-01	3.101340977838708125e+14	4.935595320968155342e+00	1.642448765318728632e-13	7.029385685884340892e-16	3.086640077144900625e+14	4.914878425050540400e+00	1.629026267530306024e-13	7.041011483714827779e-16
-8.260869565217391353e-01	3.128355067722250625e+14	4.927927479108690001e+00	1.639455210972563669e-13	7.004004103329567182e-16	3.111132612024705625e+14	4.919318165609312565e+00	1.626468892357172346e-13	7.382709530642317664e-16
-8.193979933110367986e-01	3.153258372992533125e+14	4.932823963637659404e+00	1.641058041232566439e-13	7.023603607823829494e-16	3.120071899025645000e+14	4.900062806901222423e+00	1.617218290939552364e-13	6.572343843956956986e-16
-8.127090301003344619e-01	3.176540308843150000e+14	4.900657659347590567e+00	1.629195996533941303e-13	6.909876684685936314e-16	3.127156690399561250e+14	4.888140418383748909e+00	1.619413109910224217e-13	6.492639133757578868e-16
-8.060200668896321252e-01	3.196772276566248125e+14	4.910894100984184441e+00	1.632802097662157944e-13	6.946832917677731727e-16	3.137867370016669375e+14	4.885223105278914346e+00	1.608014289703885046e-13	7.060513560006864838e-16
-7.993311036789297885e-01	3.216100898012543125e+14	4.906275884327545356e+00	1.631015056143407221e-13	6.930282140716178697e-16	3.164950641260476875e+14	4.869018534613058335e+00	1.605784980683250870e-13	7.006591289114757737e-16
-7.926421404682274519e-01	3.233845596452724375e+14	4.879666499913271949e+00	1.621246214965267895e-13	6.834166293747086987e-16	3.196239963642148125e+14	4.849892829213692025e+00	1.601964818723651871e-13	6.341793474176493326e-16
-7.859531772575251152e-01	3.249354856557080000e+14	4.897609299263482541e+00	1.627718320886915891e-13	6.896125631313040931e-16	3.200948008905055000e+14	4.874807875165264370e+00	1.609210487516214936e-13	6.602759667381059980e-16
-7.792642140468227785e-01	3.264517746479680000e+14	4.888273951248014448e+00	1.624268213083101982e-13	6.860352607891405234e-16	3.222974981331000625e+14	4.860711739636420781e+00	1.601144460700700901e-13	6.910453922785784772e-16
-7.725752508361204418e-01	3.278304410757302500e+14	4.865521137115011108e+00	1.615951612640499401e-13	6.775796084116987059e-16	3.210814413871055000e+14	4.859562057379016586e+00	1.607828092860447663e-13	6.701705631919973638e-16
-7.658862876254181051e-01	3.290374052085911250e+14	4.886337650222261075e+00	1.623511435329904626e-13	6.845713510140901131e-16	3.238279179874145000e+14	4.869427819283114189e+00	1.614496273615201919e-13	6.721629620694218892e-16
-7.591973244147156574e-01	3.302355333406433125e+14	4.877920840676042147e+00	1.620432158965249366e-13	6.811250583737722055e-16	3.252997242493744375e+14	4.843381770573505385e+00	1.600443687034240772e-13	7.675113328009787144e-16
-7.525083612040133207e-01	3.313277032190016250e+14	4.854554766749078709e+00	1.611922847952977432e-13	6.722854160628743653e-16	3.273199844134097500e+14	4.856090943506244706e+00	1.610120699986404894e-13	6.708139551113127367e-16
-7.458193979933109841e-01	3.322709436083978750e+14	4.875476351937144237e+00	1.619547873722312345e-13	6.791416447658445150e-16	3.281627787921268125e+14	4.850411514874943819e+00	1.599305248077068177e-13	6.472101514237503532e-16
-7.391304347826086474e-01	3.332133315299846250e+14	4.873434692601649409e+00	1.618812897898097868e-13	6.778219940850000126e-16	3.290413853745908125e+14	4.847339081564295604e+00	1.603707677790622145e-13	7.369350143333616635e-16
-7.324414715719063107e-01	3.340883899516104375e+14	4.846374952765789779e+00	1.608976719046319078e-13	6.675639619557991977e-16	3.305477572951348125e+14	4.860224481910442762e+00	1.596314194116543539e-13	7.393645447648968868e-16
-7.257525083612039740e-01	3.348215899867304375e+14	4.862863236876408202e+00	1.615004143506319431e-13	6.727286328263121532e-16	3.319282021845148125e+14	4.859076713195445762e+00	1.600619522670513566e-13	6.517083615955538069e-16
-7.190635451505016373e-01	3.355427156939821875e+14	4.872175382580082648e+00	1.618417618053887653e-13	6.753456196058999999e-16	3.309781789520788750e+14	4.838700126154273917e+00	1.602063712352676138e-13	6.544002225886935082e-16
-7.123745819397993007e-01	3.362386008133328750e+14	4.843051127302934411e+00	1.607839416563292324e-13	6.642978779419629257e-16	3.320972908419501250e+14	4.841256595292173337e+00	1.593259069356700968e-13	6.775860484012136836e-16
-7.056856187290969640e-01	3.368025650412289375e+14	4.847523195309455524e+00	1.609500808159295845e-13	6.651304180615833202e-16	3.320887727833371875e+14	4.843052480907537038e+00	1.586707309202526706e-13	6.916782313774863840e-16
-6.989966555183946273e-01	3.373217620580469375e+14	4.869312063911023003e+00	1.617466507535749446e-13	6.721072905625924094e-16	3.332647582962748125e+14	4.838124682589324266e+00	1.598284017413248947e-13	7.048656529086095837e-16
-6.923076923076922906e-01	3.378491576133966875e+14	4.846935151226066552e+00	1.609350070879579055e-13	6.634254787755568648e-16	3.333673645450134375e+14	4.838559820332950956e+00	1.590726686205310360e-13	7.133012170742732186e-16
-6.856187290969899539e-01	3.382754595538244375e+14	4.832689886219661446e+00	1.604199962761131942e-13	6.575945092853458388e-16	3.349910155896541875e+14	4.833445220584787982e+00	1.595759885004193582e-13	6.758486484681238012e-16
-6.789297658862876172e-01	3.386132062337705000e+14	4.858547865492537809e+00	1.613653264129436361e-13	6.659675939780730902e-16	3.328801991134558750e+14	4.835714696210129837e+00	1.606772083390067523e-13	6.420074392381707163e-16
-6.722408026755852806e-01	3.389624099369175000e+14	4.855812986341622839e+00	1.612692120238568137e-13	6.642278941423699798e-16	3.337143715547940000e+14	4.841289398191756632e+00	1.596282920421577132e-13	6.671951441170363321e-16
-6.655518394648829439e-01	3.392647341704964375e+14	4.826625163691885767e+00	1.602101311634623686e-13	6.531050104924977824e-16	3.334041895667071250e+14	4.835344830544764605e+00	1.593460480615776010e-13	6.918471814817809472e-16
-6.588628762541806072e-01	3.394533091472074375e+14	4.838164545130851479e+00	1.606343723596364498e-13	6.563830995670074254e-16	3.323421071180476875e+14	4.824508501828796980e+00	1.587474700049501021e-13	7.124015039748962815e-16
-6.521739130434782705e-01	3.396136699297355625e+14	4.859063229562758046e+00	1.613991419142303616e-13	6.629892879547385546e-16	3.340798949541851250e+14	4.822331594657628173e+00	1.586919849027791595e-13	6.955970553632041237e-16
-6.454849498327759338e-01	3.397762990703222500e+14	4.835410705436565593e+00	1.605415303678528126e-13	6.538366459680062894e-16	3.353424893862676250e+14	4.839658393373472478e+00	1.599226418459074253e-13	6.084177579764938219e-16
-6.387959866220735972e-01	3.398490895032080625e+14	4.818839671251271106e+00	1.599421417473602180e-13	6.471687856118721163e-16	3.349535672953780000e+14	4.840409584901020246e+00	1.598173954797855209e-13	6.020004838200660654e-16
-6.321070234113712605e-01	3.398358495969100000e+14	4.844562477991890326e+00	1.608828554640417747e-13	6.554596703075762412e-16	3.328946642312865000e+14	4.860511798937745986e+00	1.593947246467759471e-13	6.225496717129592815e-16
-6.254180602006689238e-01	3.398238622509182500e+14	4.849739728206545308e+00	1.610750898757342825e-13	6.565043651084002577e-16	3.328459450911613125e+14	4.848688027639649789e+00	1.606085632221190948e-13	6.486783471370260891e-16
-6.187290969899665871e-01	3.397837388300600000e+14	4.818535753301586233e+00	1.599426176598107587e-13	6.446810436891554197e-16	3.337565723025033750e+14	4.853738992983617884e+00	1.600260007702023267e-13	6.520685797208717476e-16
-6.120401337792642504e-01	3.396406045699453750e+14	4.817776364609945183e+00	1.599190584501392994e-13	6.436026826778269540e-16	3.342095616208388125e+14	4.837364761826030701e+00	1.590307223693304775e-13	6.616133851684245628e-16
-6.053511705685619138e-01	3.394420033663988125e+14	4.845986419081826924e+00	1.609502398593443517e-13	6.527730573712444863e-16	3.346845472673646250e+14	4.829652675002199302e+00	1.592638115629132157e-13	6.061501425484311022e-16
-5.986622073578595771e-01	3.392488807647729375e+14	4.837148526268316040e+00	1.606320741686680146e-13	6.488674749681397733e-16	3.336919337418569375e+14	4.828928642764535262e+00	1.589029186209878479e-13	6.178691089581102656e-16
-5.919732441471572404e-01	3.390031369744497500e+14	4.806789098700698482e+00	1.595304024911160912e-13	6.373465037917742585e-16	3.327377813285718750e+14	4.826807478103886773e+00	1.601679519001993295e-13	6.311683753308370772e-16
-5.852842809364549037e-01	3.386577249905513750e+14	4.817506533590880657e+00	1.599247322641687371e-13	6.403243553987320367e-16	3.327975116176366875e+14	4.821475869808976356e+00	1.594582710759218654e-13	6.160797747285563993e-16
-5.785953177257525670e-01	3.382766732512742500e+14	4.843155269032809684e+00	1.608625399739663585e-13	6.485907619074759390e-16	3.334858382748898750e+14	4.810994729404813874e+00	1.589943790832924151e-13	6.962705396834465597e-16
-5.719063545150502303e-01	3.378957908590228125e+14	4.825485043858082079e+00	1.602227065199975479e-13	6.415701575449686822e-16	3.338619832778597500e+14	4.821726459136349341e+00	1.593524742509216279e-13	5.989951819542717947e-16
-5.652173913043478937e-01	3.374492005489418750e+14	4.798155871657753480e+00	1.592313739145254054e-13	6.311245565086658699e-16	3.332094947940439375e+14	4.811870158147407928e+00	1.592944224601741152e-13	6.633628444478574933e-16
-5.585284280936455570e-01	3.369102640002476875e+14	4.815271306562959097e+00	1.598586250438375193e-13	6.363621606088898392e-16	3.299975114843858125e+14	4.827568387829048291e+00	1.592401361720072069e-13	6.414621995391771132e-16
-5.518394648829432203e-01	3.363451843574565000e+14	4.838251887788764805e+00	1.606991931883102862e-13	6.436863704086766653e-16	3.297973111372526875e+14	4.831121874825181628e+00	1.593564670069151175e-13	6.718092995261595472e-16
-5.451505016722408836e-01	3.357748286903207500e+14	4.816250520463142060e+00	1.599015963122928371e-13	6.351417288839590210e-16	3.290394376477733125e+14	4.821897297821548634e+00	1.584434531311154300e-13	6.513721496853137009e-16
-5.384615384615385469e-01	3.351346021853913750e+14	4.790652274698992130e+00	1.589732543900333146e-13	6.253123538204677304e-16	3.295521572551744375e+14	4.804985525004553004e+00	1.584351754925078462e-13	6.287040450916236320e-16
-5.317725752508362103e-01	3.344076293197286250e+14	4.810289247831610382e+00	1.596922699414207865e-13	6.314389174371018116e-16	3.294928424811639375e+14	4.808914196207997094e+00	1.593455149704248635e-13	5.776605120473993481e-16
-5.250836120401337626e-01	3.336570410757448125e+14	4.832714949825501094e+00	1.605125795112701544e-13	6.385654734650169646e-16	3.293596179668566250e+14	4.811720410889525290e+00	1.588176067404286707e-13	6.919808394940563687e-16
-5.183946488294314259e-01	3.328988188714745000e+14	4.809748165225951055e+00	1.596797743932465655e-13	6.296846749908451260e-16	3.298020635906876250e+14	4.816936572141029771e+00	1.585140355367837830e-13	5.586059382860372377e-16
-5.117056856187290892e-01	3.320725942826776875e+14	4.783371450255939905e+00	1.587230207129087368e-13	6.195856959605045763e-16	3.290721075189211250e+14	4.807849627317356322e+00	1.577903379141050678e-13	6.159182047156324911e-16
-5.050167224080267525e-01	3.311623165611511875e+14	4.802432465004689455e+00	1.594210149638687484e-13	6.255066942447741369e-16	3.283079233945550625e+14	4.803528278970873977e+00	1.580104109696217952e-13	6.230163814664754382e-16
-4.983277591973244158e-01	3.302262688194026875e+14	4.826854906183451810e+00	1.603140079375199049e-13	6.333336705039180437e-16	3.268949644521717500e+14	4.818187965636814951e+00	1.593624929474951738e-13	6.582047561416622391e-16
-4.916387959866220791e-01	3.292832546171692500e+14	4.805978453556758012e+00	1.595572665319826808e-13	6.251935697407774041e-16	3.271944728972995000e+14	4.809149991231294941e+00	1.591744335147638461e-13	6.060616179960211786e-16
-4.849498327759197425e-01	3.282786459275492500e+14	4.776498908226002094e+00	1.584874396479182470e-13	6.140053505005548661e-16	3.271711780845631875e+14	4.795756189952106396e+00	1.581916100918060982e-13	5.832753572531264051e-16
-4.782608695652174058e-01	3.271907778129285625e+14	4.791747615485540734e+00	1.590465643148715473e-13	6.185787965464843045e-16	3.257749955625009375e+14	4.791748247585814191e+00	1.588526549246449342e-13	6.173750272773609637e-16
-4.715719063545150691e-01	3.260712250394241875e+14	4.819981771610010846e+00	1.600783567891347256e-13	6.277435906151691807e-16	3.268110563808793125e+14	4.786582130694354120e+00	1.578775360183097207e-13	6.052336534811420122e-16
-4.648829431438127324e-01	3.249467641837860625e+14	4.804736709026204089e+00	1.595266333181978851e-13	6.215906060362465004e-16	3.235745057436315625e+14	4.791005576228081431e+00	1.579744420714073891e-13	6.745159909689105137e-16
-4.581939799331103957e-01	3.237711115574115000e+14	4.771110246985958092e+00	1.583056940558511140e-13	6.089456335798017431e-16	3.213918311327200000e+14	4.797181427147646282e+00	1.583355390744849651e-13	5.480494666966635942e-16
-4.515050167224080591e-01	3.225132241556100625e+14	4.778650187077106537e+00	1.585840496856715259e-13	6.107985569075689594e-16	3.208554791066016250e+14	4.802586930477789728e+00	1.585623597159993831e-13	5.822172245085503342e-16
-4.448160535117057224e-01	3.212144355341335625e+14	4.810668971745379885e+00	1.597536751160113002e-13	6.212889264827682803e-16	3.206564214258681875e+14	4.809620950089287028e+00	1.589155255838364962e-13	6.107238679267891185e-16
-4.381270903010033857e-01	3.199116892071303750e+14	4.805202273498607290e+00	1.595580022161871139e-13	6.185813356611775966e-16	3.200825691660921875e+14	4.790124862683291518e+00	1.588114878703155500e-13	6.361406000670925305e-16
-4.314381270903010490e-01	3.185714927053431250e+14	4.768795256988371811e+00	1.582356937182802220e-13	6.049616372899859729e-16	3.164467085615961875e+14	4.793491823625122272e+00	1.580814615350693343e-13	5.645937013759533719e-16
-4.247491638795987123e-01	3.171530480753232500e+14	4.764457385702569603e+00	1.580814382888932328e-13	6.026269050008625777e-16	3.148982657417966250e+14	4.802175517134269711e+00	1.592814311466905205e-13	6.545482757731441051e-16
-4.180602006688963757e-01	3.156822989574673125e+14	4.797303386956532911e+00	1.592812102900137441e-13	6.133986820278070992e-16	3.145482202781804375e+14	4.792922552079698306e+00	1.586750851693710178e-13	6.089915300829545244e-16
-4.113712374581940390e-01	3.142046399013416875e+14	4.805389460042936101e+00	1.595790678273561665e-13	6.154617617824827129e-16	3.129038713898949375e+14	4.784966610007122867e+00	1.575948414924396862e-13	6.348255428342607942e-16
-4.046822742474917023e-01	3.127047917533946250e+14	4.770873594554963404e+00	1.583255137965169320e-13	6.025127807522808285e-16	3.116738429501973125e+14	4.776929193535843332e+00	1.575400245909196986e-13	5.480422509031914197e-16
-3.979933110367892546e-01	3.111362267252908125e+14	4.751818762164470300e+00	1.576352209880974330e-13	5.949934344963793687e-16	3.102902037888372500e+14	4.761390259556327109e+00	1.564731311518693676e-13	6.473719501510922547e-16
-3.913043478260869179e-01	3.095044189207777500e+14	4.779128606419782876e+00	1.586334016025059979e-13	6.038044953873548132e-16	3.089018900831167500e+14	4.770643048894563698e+00	1.567596965231072318e-13	5.921450330272247089e-16
-3.846153846153845812e-01	3.078567866497371875e+14	4.801992956285862313e+00	1.594694570918487454e-13	6.110644861479411149e-16	3.070246450068565000e+14	4.775546363130930061e+00	1.575824980196857658e-13	6.228961837093026870e-16
-3.779264214046822445e-01	3.062002074428095625e+14	4.777126508107337521e+00	1.585672066244135832e-13	6.015164248690569912e-16	3.041854046706597500e+14	4.778785708160556922e+00	1.574853249743651970e-13	5.872631421679650209e-16
-3.712374581939799079e-01	3.044911038106749375e+14	4.744425987469239381e+00	1.573798507711270810e-13	5.891934118549337375e-16	3.023745381243344375e+14	4.776589084453976675e+00	1.582355085929558354e-13	5.632994080740813070e-16
-3.645484949832775712e-01	3.027125461693800625e+14	4.757621805621442768e+00	1.578640296356687584e-13	5.930246706274511560e-16	3.020421780202205000e+14	4.780194239238129583e+00	1.580932848084602494e-13	6.103259221266633369e-16
-3.578595317725752345e-01	3.009034866435515000e+14	4.791272296533671593e+00	1.590929360864371511e-13	6.040705800768106630e-16	2.980054232973295000e+14	4.784921708176323563e+00	1.578123155180531652e-13	5.964344810498108590e-16
-3.511705685618728978e-01	2.990920120247711875e+14	4.784521795571539116e+00	1.588503609193196526e-13	6.008998395705472701e-16	2.973082409754778125e+14	4.774284051466339385e+00	1.576906058523659938e-13	5.806317158440757619e-16
-3.444816053511705611e-01	2.972489743519059375e+14	4.745447972323817432e+00	1.574307575395760633e-13	5.863364215247931208e-16	2.955627920805265000e+14	4.781605717766807651e+00	1.581132415174997823e-13	6.087326864587862801e-16
-3.377926421404682245e-01	2.953395569998106250e+14	4.737369517865952950e+00	1.571401216804680060e-13	5.826711261666907211e-16	2.938961611974503750e+14	4.787335974420707352e+00	1.579672770810606068e-13	6.202082625644648174e-16
-3.311036789297658878e-01	2.933829346815393125e+14	4.771267321110561177e+00	1.583780935359145986e-13	5.937893281117158324e-16	2.923088936897595000e+14	4.778381653084741387e+00	1.586843467411264638e-13	5.971632218298192107e-16
-3.244147157190635511e-01	2.914199460495532500e+14	4.787086462753219251e+00	1.589574517915811217e-13	5.985567474049026220e-16	2.907190811523599375e+14	4.765983137226220023e+00	1.573239738987430855e-13	6.403823987915123524e-16
-3.177257525083612144e-01	2.894455574257544375e+14	4.754858123397933234e+00	1.577870058636519165e-13	5.864061500243655471e-16	2.884303203541295000e+14	4.762808113042013680e+00	1.577519719063919300e-13	5.543000423990156933e-16
-3.110367892976588777e-01	2.874193110556163750e+14	4.725110401603352273e+00	1.567071021697633968e-13	5.751110919649847637e-16	2.862518528331413750e+14	4.763358781596013003e+00	1.574465056871050353e-13	5.784994526025046185e-16
-3.043478260869565410e-01	2.853341005502397500e+14	4.744541864065333847e+00	1.574182698485372629e-13	5.811228008038652890e-16	2.841889244669616875e+14	4.751010395107276629e+00	1.566543961157043975e-13	5.957191777825548843e-16
-2.976588628762542044e-01	2.832282310596390000e+14	4.778174491250917200e+00	1.586464154451872082e-13	5.921467326528093235e-16	2.802370906333057812e+14	4.758047224766311700e+00	1.562446225574489621e-13	5.452984911640217357e-16
-2.909698996655518677e-01	2.811226413569340312e+14	4.767182391594331214e+00	1.582492612868614379e-13	5.874697759370155898e-16	2.786409414913277500e+14	4.754892548644268579e+00	1.566694619166753729e-13	6.409990721008476550e-16
-2.842809364548495310e-01	2.789881225999698125e+14	4.726144004267713861e+00	1.567580051235095462e-13	5.722029049089577392e-16	2.766605967422018125e+14	4.750120780006146681e+00	1.552916688276274388e-13	5.172296752825248975e-16
-2.775919732441471943e-01	2.767951058291701875e+14	4.719268065460604511e+00	1.565110611335492652e-13	5.689455766425226056e-16	2.750761859005097812e+14	4.761578417051647527e+00	1.576734222106307347e-13	5.574329619635917687e-16
-2.709030100334448576e-01	2.745628440136556875e+14	4.755079668702687279e+00	1.578186371363368888e-13	5.807187248724471380e-16	2.729425160963230625e+14	4.752359411022651692e+00	1.569551297296417930e-13	5.113729552453064799e-16
-2.642140468227425210e-01	2.723283823385792500e+14	4.772233742439252246e+00	1.584465068595736211e-13	5.859392161502257155e-16	2.723575747785341875e+14	4.732924874847897811e+00	1.560823153865744288e-13	5.549116905671917498e-16
-2.575250836120401843e-01	2.700875500834182500e+14	4.739352095189944158e+00	1.572521356798807047e-13	5.735457027497426203e-16	2.710419762073270000e+14	4.714849109786691805e+00	1.552462991751389461e-13	6.087612518840300189e-16
-2.508361204013378476e-01	2.678036426275523750e+14	4.706216254211072147e+00	1.560487064136314732e-13	5.610439322792303961e-16	2.688380064498781562e+14	4.726582563262256897e+00	1.553895265086568597e-13	5.508450703807186375e-16
-2.441471571906355109e-01	2.654681123731903438e+14	4.723394225873551733e+00	1.566777015930923599e-13	5.662430910729266039e-16	2.657361605993182188e+14	4.716704541359809433e+00	1.545117335982495425e-13	6.195562945389512597e-16
-2.374581939799331742e-01	2.631148864558948750e+14	4.760455114204625637e+00	1.580306043121237617e-13	5.784531002831039327e-16	2.625590286148465000e+14	4.716138285583248546e+00	1.557492397088535060e-13	6.047035339247057702e-16
-2.307692307692308376e-01	2.607666362445352188e+14	4.754625536071090508e+00	1.578213189033582778e-13	5.755774230917381211e-16	2.596576428083277500e+14	4.722817858825655080e+00	1.548436810772297724e-13	5.528685780281097452e-16
-2.240802675585283898e-01	2.584001115330523125e+14	4.711568319562405627e+00	1.562563538027274155e-13	5.595871902976335715e-16	2.563282245564284688e+14	4.704309207673585291e+00	1.553901087065464510e-13	4.845717240104601658e-16
-2.173913043478260532e-01	2.559850626144977500e+14	4.696685879765008842e+00	1.557176647280969398e-13	5.534949022555052352e-16	2.549152915837360312e+14	4.682798735374214871e+00	1.547798914383802019e-13	5.401959628470885619e-16
-2.107023411371237165e-01	2.535334436848071875e+14	4.730847553975829456e+00	1.569650421680766312e-13	5.646653009459941299e-16	2.526849106506418750e+14	4.679922003170434941e+00	1.532503136167341984e-13	5.766333884138294352e-16
-2.040133779264213798e-01	2.510810162429817812e+14	4.756817385227110506e+00	1.579138349286485061e-13	5.729687107513135473e-16	2.512173634179919375e+14	4.683821970098696497e+00	1.542108752432676956e-13	6.013484169238689357e-16
-1.973244147157190431e-01	2.486318411307765625e+14	4.729862623619680129e+00	1.569350956710690699e-13	5.626475516414863536e-16	2.477731851020132812e+14	4.688543659758837912e+00	1.545089163680530475e-13	5.240289450350000327e-16
-1.906354515050167064e-01	2.461536584503695938e+14	4.688869235266242441e+00	1.554452642920936387e-13	5.473668810304817308e-16	2.440393668234492500e+14	4.692246632191170441e+00	1.542952686669562505e-13	5.718223367611223710e-16
-1.839464882943143698e-01	2.436302895532620625e+14	4.695300879378669023e+00	1.556827196662599001e-13	5.487638666052818112e-16	2.423451820983303750e+14	4.676616689865133125e+00	1.539323524884597312e-13	5.321925470376708207e-16
-1.772575250836120331e-01	2.410879113197427812e+14	4.736191263344071700e+00	1.571749574763500459e-13	5.622984096195990208e-16	2.389158844152364062e+14	4.675159946467670302e+00	1.538930676139779378e-13	5.386861129364636169e-16
-1.705685618729096964e-01	2.385547486373438750e+14	4.744058262031687789e+00	1.574642849788824054e-13	5.642251617172746410e-16	2.359973845824174375e+14	4.691315354272956206e+00	1.556873486221121322e-13	5.827223529993286408e-16
-1.638795986622073597e-01	2.360183097568708125e+14	4.702734075901704003e+00	1.559621485811721970e-13	5.488320498779277308e-16	2.334169841554004375e+14	4.678942703780674783e+00	1.527655473346281212e-13	5.499473488268687529e-16
-1.571906354515050230e-01	2.334466802394954375e+14	4.673164655843847548e+00	1.548883215512649646e-13	5.375541455430789360e-16	2.302607577720998438e+14	4.680851590174225585e+00	1.533851384533292515e-13	5.509207624941259911e-16
-1.505016722408026864e-01	2.308395906775253125e+14	4.698439155859339245e+00	1.558118883131888692e-13	5.455721542291037402e-16	2.275250326238219062e+14	4.691232793420525127e+00	1.537862708983058482e-13	5.217728671656688884e-16
-1.438127090301003497e-01	2.282296030827580000e+14	4.736186198899097199e+00	1.571894598738989873e-13	5.579951473308489749e-16	2.250819079828925312e+14	4.699050322048529793e+00	1.554202421320306551e-13	5.453030862948526021e-16
-1.371237458193980130e-01	2.256325107796296875e+14	4.724075122048783548e+00	1.567510781778531050e-13	5.528792634131011310e-16	2.236594701033308125e+14	4.713024872936847132e+00	1.552690982206647436e-13	5.139662708628776814e-16
-1.304347826086956763e-01	2.230244387517983125e+14	4.676899173256051867e+00	1.550358026413095087e-13	5.354055432209090883e-16	2.211319699366736562e+14	4.714458804555072824e+00	1.562364234885883528e-13	4.877345093520850855e-16
-1.237458193979933396e-01	2.203804635550478125e+14	4.664213362475530644e+00	1.545768421178130660e-13	5.300488789077156881e-16	2.202343795101626875e+14	4.709850708531267749e+00	1.552295866139224770e-13	5.212210764763639529e-16
-1.170568561872910029e-01	2.177142473636785938e+14	4.702630818139357238e+00	1.559789663467672795e-13	5.426795130790250520e-16	2.166844006734657500e+14	4.715411272799063802e+00	1.575292798372207000e-13	5.954166565541304622e-16
-1.103678929765886663e-01	2.150577536865006875e+14	4.729519388067182639e+00	1.569609693520178730e-13	5.512688934585938786e-16	2.147985336598284688e+14	4.708738187636451578e+00	1.564481350381244168e-13	5.575162098213596153e-16
-1.036789297658863296e-01	2.124131697691845000e+14	4.699413154514232360e+00	1.558672057003407792e-13	5.397975035766014419e-16	2.125468056408175312e+14	4.699843453602450261e+00	1.563577886988403867e-13	5.693032298203986687e-16
-9.698996655518399290e-02	2.097511909924186562e+14	4.654632581706075634e+00	1.542392467153410672e-13	5.231363634795766285e-16	2.096483803790632500e+14	4.695757160183538836e+00	1.536774883170517608e-13	5.094179765432957947e-16
-9.030100334448165622e-02	2.070575665833546250e+14	4.660663909403095495e+00	1.544620064039982979e-13	5.243404360616022436e-16	2.073614374591943125e+14	4.701259344943621521e+00	1.544269156569258355e-13	5.091791848524596126e-16
-8.361204013377931954e-02	2.043559646816085000e+14	4.705147136586097290e+00	1.560850285560538964e-13	5.390863801397380423e-16	2.028648114498800625e+14	4.702087841651477085e+00	1.562711188064158374e-13	4.735354457205522868e-16
-7.692307692307698286e-02	2.016725641788796875e+14	4.716146953899020389e+00	1.564883824072396591e-13	5.420606133435145344e-16	1.991513793786703750e+14	4.695044023690813972e+00	1.543730810390503535e-13	5.494549634677572807e-16
-7.023411371237464618e-02	1.989972801414335938e+14	4.672519765943233594e+00	1.549023105537510244e-13	5.257955123467425724e-16	1.968132761677333750e+14	4.678944842875962351e+00	1.531443818533851121e-13	5.396898991241274586e-16
-6.354515050167230950e-02	1.963008255541611250e+14	4.637072834080063544e+00	1.536144468750402443e-13	5.123799481579915089e-16	1.944306349369056250e+14	4.690377766492670020e+00	1.555359204360923443e-13	5.398692657785272894e-16
-5.685618729096986179e-02	1.935808351600790312e+14	4.660738542644275562e+00	1.544795448023221998e-13	5.197589730716485250e-16	1.928777772696537188e+14	4.680161422250960435e+00	1.548515109718147227e-13	5.102408546814809697e-16
-5.016722408026752511e-02	1.908663958643657812e+14	4.704017291490389496e+00	1.560587271829668097e-13	5.340557522377672722e-16	1.903307738651317812e+14	4.654747529214301238e+00	1.521443822714797301e-13	5.102137594429263230e-16
-4.347826086956518843e-02	1.881746190468534062e+14	4.696695040436378754e+00	1.557948523399672639e-13	5.305496079150043242e-16	1.871927522351513750e+14	4.637244444334097437e+00	1.526681194491106670e-13	5.256874977121053956e-16
-3.678929765886285175e-02	1.854859389383561250e+14	4.645458355728421473e+00	1.539317717235330965e-13	5.115643702889170288e-16	1.833838815498907500e+14	4.624782964684148290e+00	1.511666738971055845e-13	4.895970240104406050e-16
-3.010033444816051507e-02	1.827754841868173438e+14	4.624552808347136335e+00	1.531736034555126280e-13	5.032272688871483922e-16	1.822605366004030312e+14	4.613347971595399777e+00	1.524815274549653984e-13	4.295674982718035174e-16
-2.341137123745817838e-02	1.800521643194887500e+14	4.662531534533654209e+00	1.545599476102641246e-13	5.156171514967700927e-16	1.801760014513946562e+14	4.616751346705471271e+00	1.514869113101166717e-13	6.271120068997090776e-16
-1.672240802675584170e-02	1.773459657567645625e+14	4.697808310947231725e+00	1.558475646044992868e-13	5.270762686804364299e-16	1.772825883399829375e+14	4.621504300341229943e+00	1.524092959985738954e-13	5.405465772906108775e-16
-1.003344481605350502e-02	1.746633265017310938e+14	4.672075973487063827e+00	1.549130637437965542e-13	5.170615396184199765e-16	1.739280573969848125e+14	4.619819267670115970e+00	1.523710836551933843e-13	4.939356544071345339e-16
-3.344481605351168341e-03	1.719787352831230625e+14	4.619886678962566329e+00	1.530151639328588246e-13	4.977069641385742550e-16	1.720176230557573750e+14	4.613566354526545510e+00	1.523392191097215204e-13	5.486852204147007468e-16
3.344481605351168341e-03	1.692749534392840625e+14	4.616841478375848240e+00	1.529072309627180567e-13	4.956326641176722345e-16	1.693345904103115000e+14	4.589050747046167444e+00	1.503239940235019814e-13	4.233959564755711525e-16
1.003344481605350502e-02	1.665702682722735312e+14	4.664059149802177728e+00	1.546296294692948958e-13	5.112669663574905587e-16	1.672605210467349688e+14	4.591763518190678184e+00	1.513449073346134861e-13	5.584293013535156216e-16
1.672240802675584170e-02	1.638914814702179062e+14	4.685415617444012248e+00	1.554097259377784661e-13	5.178217760080549569e-16	1.639056524977554375e+14	4.578249443197068835e+00	1.500778856468712672e-13	4.986280328847206971e-16
2.341137123745817838e-02	1.612341712789964375e+14	4.643366605943829661e+00	1.538804265954811920e-13	5.020502649750799775e-16	1.590626687209333438e+14	4.596385416072891417e+00	1.490537647294566093e-13	5.587311809857912480e-16
3.010033444816051507e-02	1.585707494723852500e+14	4.597183459175398390e+00	1.522007046007616013e-13	4.847956591642305671e-16	1.570348773465369688e+14	4.589146977695261143e+00	1.504967960278400360e-13	5.152319682944606670e-16
3.678929765886285175e-02	1.558936711478477500e+14	4.613287856029431921e+00	1.527894945064995931e-13	4.894631253494297828e-16	1.541974548887022812e+14	4.589430633062434595e+00	1.512035343333557905e-13	5.715663390159573596e-16
4.347826086956518843e-02	1.532277872890881250e+14	4.663239703776927314e+00	1.546106010608589867e-13	5.060742659017801105e-16	1.523210927819326250e+14	4.602321603986741394e+00	1.517193289760410419e-13	4.399839269844576409e-16
5.016722408026752511e-02	1.505932669006813750e+14	4.666034701473638968e+00	1.547137871777300693e-13	5.061038302343651324e-16	1.498473239057442188e+14	4.632959631811806922e+00	1.531475793759086010e-13	5.675622628902511500e-16
5.685618729096986179e-02	1.479759015126705938e+14	4.611952580234842003e+00	1.527454369069206865e-13	4.860905931719417281e-16	1.470649571926127500e+14	4.641338461621839606e+00	1.534382436109490371e-13	4.565860870086478330e-16
6.354515050167219847e-02	1.453499968155530625e+14	4.578650023782921963e+00	1.515340817517705866e-13	4.733637831062356355e-16	1.438280170100015625e+14	4.629530577214159948e+00	1.530325358495325983e-13	4.797242926539169680e-16
7.023411371237453515e-02	1.427186192562227188e+14	4.612892342434606441e+00	1.527826670144817060e-13	4.844222440820987867e-16	1.420649346949296250e+14	4.605300206751891778e+00	1.511280464982340658e-13	4.941796007933282724e-16
7.692307692307687184e-02	1.401096790019726875e+14	4.657929128357742421e+00	1.544239755379848457e-13	4.993096321269648249e-16	1.384693271113247500e+14	4.593066048459546913e+00	1.504791059085605227e-13	4.764141382789933688e-16
8.361204013377920852e-02	1.375340753677495781e+14	4.639377387967793531e+00	1.537491090904690968e-13	4.918085880858160524e-16	1.374554444089717344e+14	4.584918233392797582e+00	1.519413600068042364e-13	5.209301856138965189e-16
9.030100334448154520e-02	1.349700872616002656e+14	4.579847589729320489e+00	1.515820549384858496e-13	4.698379204884813470e-16	1.343069050541777344e+14	4.584647950002638694e+00	1.511709089259350313e-13	5.316493468235802616e-16
9.698996655518388188e-02	1.323977771602455938e+14	4.565639219759554557e+00	1.510660359931515901e-13	4.637896336802158414e-16	1.319203943394060312e+14	4.572758021849472776e+00	1.503329861731876659e-13	4.818262472190631306e-16
1.036789297658862186e-01	1.298304903395470469e+14	4.614240801599042818e+00	1.528376331562086449e-13	4.798631351315889007e-16	1.295275729897460156e+14	4.558230042577169350e+00	1.500683123026046064e-13	4.711196921830245532e-16
1.103678929765885552e-01	1.272951504833920469e+14	4.646009721676507276e+00	1.539959835065021394e-13	4.900213379568665043e-16	1.263317168581359375e+14	4.553761344073919304e+00	1.490275133819619411e-13	4.530504513392471408e-16
1.170568561872908919e-01	1.247917930787042656e+14	4.606035131043275221e+00	1.525415650701814726e-13	4.748817109971217868e-16	1.242970175459607812e+14	4.536036232160412851e+00	1.479576729075908305e-13	4.275626931559011588e-16
1.237458193979932286e-01	1.222946280792530781e+14	4.549925024826084297e+00	1.505001715021034944e-13	4.539920641419148052e-16	1.213779723496328125e+14	4.536520974822301433e+00	1.481153881792983158e-13	5.568050895372557372e-16
1.304347826086955653e-01	1.197928823097688438e+14	4.559317272456728354e+00	1.508450651606024697e-13	4.561296493338221929e-16	1.195332413263773125e+14	4.553847307999955518e+00	1.484036527316288094e-13	3.783817602292500057e-16
1.371237458193979020e-01	1.173083444387890156e+14	4.615135632364797402e+00	1.528809990986490671e-13	4.746198671263634607e-16	1.172303530162975312e+14	4.544616198430683873e+00	1.494879494359243712e-13	4.847691854892576818e-16
1.438127090301002386e-01	1.148625585065153438e+14	4.625443454362400786e+00	1.532594580612515827e-13	4.770699892748027153e-16	1.142202061442989531e+14	4.557134802806428908e+00	1.507686502702178796e-13	4.920983108793243754e-16
1.505016722408025753e-01	1.124444944765161406e+14	4.567774724948117537e+00	1.511626962531715950e-13	4.555123935869276037e-16	1.124778476425637188e+14	4.539120350548538241e+00	1.500612129737032611e-13	5.678877376823354925e-16
1.571906354515049120e-01	1.100287909293804062e+14	4.525684166570699496e+00	1.496341965134103837e-13	4.393651875079887520e-16	1.090523415343415156e+14	4.572146760639914653e+00	1.513385073429617712e-13	4.511453552103546834e-16
1.638795986622072487e-01	1.076162041960234375e+14	4.559756573391025469e+00	1.508801360614881710e-13	4.500221089476046068e-16	1.056393268474409844e+14	4.586989808919320843e+00	1.510663820820734815e-13	4.070691832308914372e-16
1.705685618729095854e-01	1.052333368301074688e+14	4.611890900964917606e+00	1.527838152339606523e-13	4.670556730633267860e-16	1.027409794947590938e+14	4.585068448244394190e+00	1.519866628078721746e-13	4.089775931169574457e-16
1.772575250836119221e-01	1.028920618623172969e+14	4.594361325034299171e+00	1.521501795615284461e-13	4.595282735527541163e-16	1.003450158125003594e+14	4.580780197969026801e+00	1.506183886371224936e-13	5.166989157568650941e-16
1.839464882943142587e-01	1.005719804509968438e+14	4.527646380428046236e+00	1.497255576650463413e-13	4.346056982521627127e-16	9.843556831952717188e+13	4.564059056604278020e+00	1.504675139568096709e-13	3.806833805384336957e-16
1.906354515050165954e-01	9.825337418396689062e+13	4.510314828085093097e+00	1.490999335126754734e-13	4.270396990223896652e-16	9.615649421600078125e+13	4.555538089096144105e+00	1.497491219510403510e-13	5.446852029393842413e-16
1.973244147157189321e-01	9.594902512403370312e+13	4.564431866674709681e+00	1.510761968008601250e-13	4.446792830736754184e-16	9.323970838278115625e+13	4.574716119336769360e+00	1.502667242008056758e-13	4.499082902661548262e-16
2.040133779264214908e-01	9.368487766468709375e+13	4.598808938882278596e+00	1.523325336567443087e-13	4.554144140642851751e-16	9.166407529661212500e+13	4.570274196280622370e+00	1.503989020739446442e-13	4.305009093175659248e-16
2.107023411371238275e-01	9.145990329479689062e+13	4.551707429085089629e+00	1.506205518078507702e-13	4.374355185486662124e-16	8.947389544503010938e+13	4.546687421522697115e+00	1.499444287375958018e-13	4.239737625160230740e-16
2.173913043478261642e-01	8.924850463513717188e+13	4.490051449370954018e+00	1.483781213222980198e-13	4.142983412284918061e-16	8.746971051966057812e+13	4.553880093703408960e+00	1.489817848405888187e-13	3.844417148747119553e-16
2.240802675585285009e-01	8.704176686439656250e+13	4.505214095299812094e+00	1.489327947117864350e-13	4.182678294775843467e-16	8.569405887419401562e+13	4.543992386718795018e+00	1.487936836359259331e-13	4.931407577688028981e-16
2.307692307692308376e-01	8.486218869604248438e+13	4.566914571955579483e+00	1.511807833276849790e-13	4.387451418533200484e-16	8.402592174904565625e+13	4.481463470093462576e+00	1.461812442924463051e-13	4.982459612426271068e-16
2.374581939799331742e-01	8.272834846651760938e+13	4.569077220656224014e+00	1.512583675668504565e-13	4.383209385734727196e-16	8.046521743000793750e+13	4.526949384561297585e+00	1.482630152256476767e-13	3.899576180212491764e-16
2.441471571906355109e-01	8.062571236053681250e+13	4.499204202505076466e+00	1.487109541258469139e-13	4.125161270828380795e-16	7.801077000384707812e+13	4.521868239751849927e+00	1.472474725405871472e-13	4.515103418355233807e-16
2.508361204013378476e-01	7.853035109941848438e+13	4.460853815740541073e+00	1.473106653694443177e-13	3.978390629551310245e-16	7.516965984990432812e+13	4.523818146785791861e+00	1.485353025972470370e-13	3.990076623510147197e-16
2.575250836120401843e-01	7.644774778491054688e+13	4.508362359013868392e+00	1.490359338840134419e-13	4.135307649093382345e-16	7.441534420807820312e+13	4.491208564046830887e+00	1.469704230017040755e-13	3.715649564025804034e-16
2.642140468227425210e-01	7.440428415469609375e+13	4.557141893847448166e+00	1.508052969917996310e-13	4.298002264951281836e-16	7.223352659696531250e+13	4.487045932238379109e+00	1.442032635559821543e-13	3.890922834920395857e-16
2.709030100334448576e-01	7.240490511681168750e+13	4.518370312905286568e+00	1.493841771753723768e-13	4.152456088707566527e-16	7.000800199607103906e+13	4.524454271054194621e+00	1.506388290057828981e-13	4.183377473902047822e-16
2.775919732441471943e-01	7.042538945872440625e+13	4.444471713907671706e+00	1.466830455901326945e-13	3.882746298936755038e-16	6.899933920158924219e+13	4.462151803179891907e+00	1.460407495099418903e-13	3.956136655439617627e-16
2.842809364548495310e-01	6.845203631185888281e+13	4.446593199895819915e+00	1.467503722540469514e-13	3.881248938746850278e-16	6.717278696196253906e+13	4.457382555809414448e+00	1.460140273435625699e-13	5.018065787499523606e-16
2.909698996655518677e-01	6.650435087030352344e+13	4.512774639721974346e+00	1.491499933355518644e-13	4.106533951389337952e-16	6.562078629451024219e+13	4.395825345821530838e+00	1.439801214355248860e-13	5.371589776553149015e-16
2.976588628762542044e-01	6.460347067375343750e+13	4.524508643568966093e+00	1.495657356214174960e-13	4.140146907895165868e-16	6.488020861916976562e+13	4.446674498634843431e+00	1.472210778769929802e-13	3.612007924311030948e-16
3.043478260869565410e-01	6.273781194225880469e+13	4.450858541953396141e+00	1.468721648294601034e-13	3.871630713963308414e-16	6.312338499960407812e+13	4.444088251965061076e+00	1.459054513488321452e-13	4.192252167430361270e-16
3.110367892976588777e-01	6.088258997130582031e+13	4.402512075517057255e+00	1.451019448046315712e-13	3.691088811711601572e-16	6.176683222585090625e+13	4.451676883844174704e+00	1.469325986444528713e-13	4.778946585336919835e-16
3.177257525083612144e-01	5.904136684438652344e+13	4.450408273511727408e+00	1.468386733524311584e-13	3.849680138838560232e-16	5.942794992418649219e+13	4.419127244385284925e+00	1.441491897949855557e-13	4.728339092491538283e-16
3.244147157190635511e-01	5.724077101542211719e+13	4.505400234070193299e+00	1.488349632956481079e-13	4.033149332639618809e-16	5.785099238378127344e+13	4.458552666980743595e+00	1.472817269174011669e-13	3.342432755062804627e-16
3.311036789297658878e-01	5.548675392685406250e+13	4.464193214487246486e+00	1.473294152974082856e-13	3.875741933805341739e-16	5.548021930169427344e+13	4.487867787006957876e+00	1.468473453403890554e-13	3.557082011093019679e-16
3.377926421404682245e-01	5.375529211115642969e+13	4.384044736400093178e+00	1.444090000068677760e-13	3.578425850721048359e-16	5.404819860619167188e+13	4.466322552513569910e+00	1.470320285869251796e-13	3.902854800448705096e-16
3.444816053511705611e-01	5.203352949419485156e+13	4.390053976166423233e+00	1.446303565417658875e-13	3.583427745960850376e-16	5.243327337769343750e+13	4.435588011056032620e+00	1.452179556715265996e-13	3.995985007238348038e-16
3.511705685618728978e-01	5.034237102752429688e+13	4.463345462119348461e+00	1.473048624566225137e-13	3.825328551981029456e-16	5.097112784074862500e+13	4.441507524671729712e+00	1.459357527723627461e-13	3.953704876640634101e-16
3.578595317725752345e-01	4.870195169173116406e+13	4.469122425493198492e+00	1.475224628092118353e-13	3.827803509446691834e-16	4.838748120236975000e+13	4.478637713064648196e+00	1.479642081482389622e-13	3.559706176226756915e-16
3.645484949832775712e-01	4.709815498502246875e+13	4.385595924378514532e+00	1.444905504634507712e-13	3.512505841356321209e-16	4.666462593849928125e+13	4.469562881247653330e+00	1.464844489990182767e-13	4.088266999498688574e-16
3.712374581939799079e-01	4.550751254571664062e+13	4.345221751695409473e+00	1.430338743303377827e-13	3.347394826151503089e-16	4.595277074129138281e+13	4.416265178194088925e+00	1.451655011961636279e-13	3.137907393290816707e-16
3.779264214046822445e-01	4.393835651274388281e+13	4.408894104777122180e+00	1.453686517120528509e-13	3.549476012728421746e-16	4.414182628589473438e+13	4.418181310334595047e+00	1.423477069912520595e-13	3.644432225655410520e-16
3.846153846153845812e-01	4.241725972266753125e+13	4.457043015882039327e+00	1.471378411002175162e-13	3.697237852742335205e-16	4.266620247937356250e+13	4.363637629795329431e+00	1.420280010573030347e-13	5.007734938380675560e-16
3.913043478260869179e-01	4.094354866009650781e+13	4.393919477322080880e+00	1.448538795750995911e-13	3.451205841102897049e-16	4.135969329998140625e+13	4.315302029950716545e+00	1.445829686341809798e-13	3.138168270767425175e-16
3.979933110367892546e-01	3.949084367450477344e+13	4.317479516707001252e+00	1.420850124485677352e-13	3.157014436205624886e-16	4.003864109368591406e+13	4.342124746358665632e+00	1.396303450249150941e-13	2.567962033201296211e-16
4.046822742474915913e-01	3.805359308145315625e+13	4.351726240916256039e+00	1.433460652472068544e-13	3.254964904133261411e-16	3.771513284903297656e+13	4.385942171245345911e+00	1.415320219945837752e-13	3.395813972881935416e-16
4.113712374581939279e-01	3.665716386633673438e+13	4.426017805858265319e+00	1.460609949129236041e-13	3.497441170553104672e-16	3.649071386257001562e+13	4.380037911063289435e+00	1.440854646260585722e-13	2.713471801907755343e-16
4.180602006688962646e-01	3.531301010077204688e+13	4.395084329304189019e+00	1.449374869241536020e-13	3.370189744890795312e-16	3.454742786235601562e+13	4.378966984740924495e+00	1.436767824366707466e-13	2.586636897518786158e-16
4.247491638795986013e-01	3.399798922945909766e+13	4.298574812048976845e+00	1.414205108118714995e-13	3.011972168337353778e-16	3.366949649185498828e+13	4.346231494854170485e+00	1.447936344464981971e-13	2.576486182853904677e-16
4.314381270903009380e-01	3.269533092670065625e+13	4.295487526884393503e+00	1.413006469201082869e-13	2.986437053968168858e-16	3.152652953832611719e+13	4.372726708971547360e+00	1.432213622518413467e-13	2.590047727440914087e-16
4.381270903010032747e-01	3.142443212820772266e+13	4.377991417662205897e+00	1.442897684133164647e-13	3.268597490799802663e-16	2.993804145516226953e+13	4.325364698788669138e+00	1.407017645578061025e-13	3.383092356536370398e-16
4.448160535117056114e-01	3.020524323374329297e+13	4.379658976117901226e+00	1.443246332106882917e-13	3.269451257056450114e-16	2.850342379056980469e+13	4.316322909367985794e+00	1.431004538597038246e-13	4.349704419695287241e-16
4.515050167224079480e-01	2.902107694759240625e+13	4.277119434196744230e+00	1.405559156431764648e-13	2.903725318106244740e-16	2.697554896596219141e+13	4.380145951799129023e+00	1.435386396062547883e-13	3.641663684314785972e-16
4.581939799331102847e-01	2.784813024099161719e+13	4.238857189744913434e+00	1.391219892326364249e-13	2.767606671306543507e-16	2.637499986394318750e+13	4.331293308943305220e+00	1.421526945736911919e-13	4.105446034151902451e-16
4.648829431438126214e-01	2.669849789255987891e+13	4.317282064139447151e+00	1.419303850036293228e-13	3.049290136252562782e-16	2.555518866167221875e+13	4.282242026341219976e+00	1.371515825722892352e-13	3.581268580108023627e-16
4.715719063545149581e-01	2.559700907571992969e+13	4.345625450715377980e+00	1.429059152126463589e-13	3.158441276961904142e-16	2.482720628641675000e+13	4.286335692312390755e+00	1.413533860119431343e-13	2.758112435097616922e-16
4.782608695652172948e-01	2.453391876145575391e+13	4.245557962192231471e+00	1.391988232187105310e-13	2.813972229245809671e-16	2.432113491988559766e+13	4.292958391523400863e+00	1.412528648796014353e-13	1.696809652466492461e-16
4.849498327759196314e-01	2.348209221380626172e+13	4.180304511061396333e+00	1.367584832034915467e-13	2.592256029161324369e-16	2.356100206729836328e+13	4.202916667899004644e+00	1.346421205512401646e-13	3.449059524724119137e-16
4.916387959866219681e-01	2.244751432505106641e+13	4.251005947043598354e+00	1.392691887058504894e-13	2.854058528254819826e-16	2.228103391200380469e+13	4.183772067328687783e+00	1.364153682829080017e-13	3.344460097040574705e-16
4.983277591973243048e-01	2.145744992232600781e+13	4.298753136449409595e+00	1.409423789949183073e-13	3.036872667446211711e-16	2.119835749846229688e+13	4.178484958960894780e+00	1.335978481620725357e-13	2.811187627894172854e-16
5.050167224080266415e-01	2.050762378429800391e+13	4.203605100101738046e+00	1.374132962629614482e-13	2.711118123417381342e-16	2.058788797452029688e+13	4.174216734825910713e+00	1.354199191158699226e-13	4.597730296698957517e-16
5.117056856187289782e-01	1.956975406203178125e+13	4.121835186745673951e+00	1.343796137005108736e-13	2.427836749211995519e-16	1.989982101417535156e+13	4.125319685688393356e+00	1.304309633471874184e-13	3.346901025245332316e-16
5.183946488294313149e-01	1.864618382826875391e+13	4.189103404860705204e+00	1.367834672809107045e-13	2.670887376521304922e-16	1.837056979595018750e+13	4.108241236258361795e+00	1.316012883689001975e-13	3.839818068992455902e-16
5.250836120401336515e-01	1.776540705459219531e+13	4.249640425592155601e+00	1.389496109630601093e-13	2.889388300808598511e-16	1.728059589926612305e+13	4.131517026675688875e+00	1.342114830708989887e-13	1.766899902995112271e-16
5.317725752508359882e-01	1.692584988790551562e+13	4.156240079686544853e+00	1.355192938758149924e-13	2.556356951462058380e-16	1.584099205402059766e+13	4.184023825169290944e+00	1.374617859212551936e-13	1.770095740704660345e-16
5.384615384615383249e-01	1.609871358748264648e+13	4.068567870252228325e+00	1.323132887517503461e-13	2.235113550213237088e-16	1.484118492413503711e+13	4.146701938472668658e+00	1.338241720807307734e-13	2.167366947048261476e-16
5.451505016722408836e-01	1.528567964705657227e+13	4.141725591884439339e+00	1.349800076478910590e-13	2.480541750425483916e-16	1.411727979035089258e+13	4.194289908511138698e+00	1.355782066769148747e-13	2.359254122138864186e-16
5.518394648829432203e-01	1.451595127047548242e+13	4.207332218940697643e+00	1.373817372146882558e-13	2.698000649479045173e-16	1.338571359775136719e+13	4.228986675600805434e+00	1.336982301874055619e-13	1.252438201309033245e-16
5.585284280936455570e-01	1.378696702983225586e+13	4.107333130037931213e+00	1.337623783933541091e-13	2.321289074763162131e-16	1.268203885317700781e+13	4.199579046121996839e+00	1.381550979423315421e-13	9.368587595603123298e-17
5.652173913043478937e-01	1.306932029645890625e+13	4.024737575145114654e+00	1.307909857336476688e-13	1.997862786550584875e-16	1.196026323404601758e+13	4.156470166315661352e+00	1.347662902372430023e-13	1.779249319402772681e-16
5.719063545150502303e-01	1.236746915340416406e+13	4.114121764283328098e+00	1.340928349792564043e-13	2.284123838036550279e-16	1.108983710421413281e+13	4.142357274691444324e+00	1.326707378388482733e-13	1.455832133478864408e-16
5.785953177257525670e-01	1.171058931626512109e+13	4.171237017131890212e+00	1.362195769169003000e-13	2.458672896144289824e-16	1.024545857435308398e+13	4.119772529043000731e+00	1.325114406818289150e-13	3.223381194329260771e-16
5.852842809364549037e-01	1.109077849173515234e+13	4.053034501224722419e+00	1.319601122005882493e-13	2.007027462540913639e-16	9.768577140391335938e+12	4.180153655653109368e+00	1.320676323079845845e-13	0.000000000000000000e+00
5.919732441471572404e-01	1.047882105150091602e+13	3.990078900559920427e+00	1.297140568960471461e-13	1.747840036621865394e-16	9.466289938337617188e+12	4.165277970936607232e+00	1.343575836351751067e-13	1.014889518904062585e-16
5.986622073578595771e-01	9.885991759466544922e+12	4.101308707884727234e+00	1.338043304098484912e-13	2.114854083757776980e-16	8.892905132998896484e+12	4.138687000610775435e+00	1.343540060510762079e-13	3.522522301983078455e-16
6.053511705685619138e-01	9.339044535933541016e+12	4.125191824242663508e+00	1.346937060449257233e-13	2.181319702117198854e-16	8.558675211140497070e+12	4.139802896744723348e+00	1.318865514179075617e-13	2.312395348565581394e-16
6.120401337792642504e-01	8.820423265559496094e+12	3.981600785414860955e+00	1.294653455558408111e-13	1.653204927208293361e-16	8.308327390882720703e+12	4.113827412454071464e+00	1.301391177154260228e-13	1.230252285134680404e-16
6.187290969899665871e-01	8.305013826058420898e+12	3.961294716621664769e+00	1.287122810103801230e-13	1.566915293116531961e-16	8.002664129012084961e+12	4.055499861924781513e+00	1.327074229543812091e-13	2.121004163213592572e-16
6.254180602006689238e-01	7.814529652847697266e+12	4.084864495201122381e+00	1.331727137346284341e-13	2.009276854497902859e-16	7.734734828016549805e+12	4.135513055345422018e+00	1.356025801326670553e-13	6.579968944099380924e-17
6.321070234113712605e-01	7.367255861890917969e+12	4.039877605893106072e+00	1.314584213154839064e-13	1.865742647775624143e-16	7.173399959254168945e+12	4.132264171725362978e+00	1.364957230694971996e-13	0.000000000000000000e+00
6.387959866220735972e-01	6.934223947648652344e+12	3.886529570662764943e+00	1.257721049506695076e-13	1.337996341789357135e-16	6.795540956686870117e+12	4.066641492551600123e+00	1.333964607995325381e-13	1.362312410786620938e-16
6.454849498327759338e-01	6.503223067184196289e+12	3.937656568538884461e+00	1.275130903354621184e-13	1.547860109149471078e-16	6.495694905577491211e+12	4.037483317932302640e+00	1.346558250919096584e-13	0.000000000000000000e+00
6.521739130434782705e-01	6.105399228588213867e+12	4.031735027138597438e+00	1.307857729015380305e-13	1.932218378334084886e-16	6.237893784031959961e+12	3.925313382660968742e+00	1.216102487095554230e-13	1.923112874580576244e-16
6.588628762541806072e-01	5.740360809805693359e+12	3.891862528212473471e+00	1.255063701013436575e-13	1.490521356130747761e-16	5.674377461234151367e+12	3.899769269181788012e+00	1.225081866603667839e-13	0.000000000000000000e+00
6.655518394648829439e-01	5.374471238320448242e+12	3.790276015125623399e+00	1.216116507280527724e-13	1.182065854377417764e-16	5.211078175612017578e+12	3.840014881645499756e+00	1.183023260832129192e-13	8.959957711114048916e-17
6.722408026755852806e-01	5.019352732362846680e+12	3.914896142975811788e+00	1.259479713494678564e-13	1.693824189242284965e-16	4.914296548028552734e+12	3.912047057910136960e+00	1.249728233799308605e-13	1.052795031055900627e-16
6.789297658862876172e-01	4.702375925709467773e+12	3.898359634703876697e+00	1.251241687254944555e-13	1.716772446134062534e-16	4.781643366921127930e+12	3.838204207514296140e+00	1.200523054755735044e-13	2.673078911630279708e-16
6.856187290969899539e-01	4.397588091766738770e+12	3.705927813084350486e+00	1.178933127954926127e-13	1.102012082290821233e-16	4.519842912977308594e+12	3.869619065307512429e+00	1.223283225444358565e-13	1.830947880097218172e-16
6.923076923076922906e-01	4.087941310130099121e+12	3.746096979030504315e+00	1.191562215515369983e-13	1.312608612111796665e-16	4.393032912322059082e+12	3.801332618409583475e+00	1.167897012157946018e-13	1.169772256728778037e-16
6.989966555183946273e-01	3.807049404601917969e+12	3.849427416632833499e+00	1.227301052175216401e-13	1.763406029845089873e-16	4.232877828553565918e+12	3.609904154269564458e+00	1.157688928739638185e-13	2.411240232418352569e-16
7.056856187290969640e-01	3.552733716354337402e+12	3.672739029339081362e+00	1.161158188858153155e-13	1.205374462510750681e-16	3.741037852634453613e+12	3.672555589059354642e+00	1.107263947928924178e-13	3.830691367456072755e-16
7.123745819397993007e-01	3.290837205469187012e+12	3.594366066470967791e+00	1.131239122248200989e-13	9.751857651936328849e-17	3.260806328546787109e+12	3.756032342736190355e+00	1.172058170652618715e-13	0.000000000000000000e+00
7.190635451505016373e-01	3.043241917016013672e+12	3.752867441687160799e+00	1.187996331239455658e-13	1.598993195581826670e-16	3.183468589052286133e+12	3.528217147510632756e+00	1.166720247523874715e-13	0.000000000000000000e+00
7.257525083612039740e-01	2.829736393528843262e+12	3.655925792593953449e+00	1.151932920071630084e-13	1.307834665235512196e-16	3.009211963126079590e+12	3.580927341786608320e+00	1.050853904532845945e-13	1.276115189158667218e-16
7.324414715719063107e-01	2.613773873176269043e+12	3.489407511846608134e+00	1.090988712264515521e-13	7.319992144873634796e-17	2.513762200172172852e+12	3.603683079885044549e+00	1.179651830318268558e-13	1.754658385093167671e-16
7.391304347826086474e-01	2.400432927476142578e+12	3.648855729525758207e+00	1.149303654372292992e-13	1.320312523884549881e-16	2.219967087042038574e+12	3.621914478555948058e+00	1.093284048669100930e-13	0.000000000000000000e+00
7.458193979933109841e-01	2.222271119197125977e+12	3.637965187409851975e+00	1.145782581714677662e-13	1.308835560687269815e-16	2.138655984840040039e+12	3.456450427696260874e+00	9.836558673196675568e-14	5.146997929606625235e-16
7.525083612040133207e-01	2.047556130883584229e+12	3.425851513033783657e+00	1.069313708481672893e-13	5.358194397955580065e-17	1.980136991598111328e+12	3.510447369202053913e+00	1.038110470770155269e-13	2.005323868677905910e-16
7.591973244147156574e-01	1.868603256203597656e+12	3.571260529041237142e+00	1.123514243712786139e-13	1.034944620398575983e-16	1.785779824916736572e+12	3.512167886213941603e+00	1.122002051327632443e-13	0.000000000000000000e+00
7.658862876254179941e-01	1.723398623678617676e+12	3.617744150676272419e+00	1.141640891759632680e-13	1.207228078900879998e-16	1.549429668053169434e+12	3.552338888693723273e+00	1.109681408869577529e-13	0.000000000000000000e+00
7.725752508361203308e-01	1.583950257605266602e+12	3.383494804061173866e+00	1.057571095737166173e-13	3.318594572362561466e-17	1.424437545760633545e+12	3.531960149687306760e+00	1.021464236722838540e-13	0.000000000000000000e+00
7.792642140468226675e-01	1.437316456753484863e+12	3.533801639580602227e+00	1.113771941375227162e-13	8.282143363222690860e-17	1.289602910617729004e+12	3.541779469129566760e+00	1.152814912868864009e-13	0.000000000000000000e+00
7.859531772575250042e-01	1.323581260419709961e+12	3.589802000614839894e+00	1.135089338532421883e-13	1.039301455600647845e-16	1.116177314800231445e+12	3.503953310798278764e+00	1.164104412150997212e-13	0.000000000000000000e+00
7.926421404682273408e-01	1.212338979736982178e+12	3.340613120621344745e+00	1.044927201827406330e-13	1.120152439241864381e-17	9.869521328912858887e+11	3.387672010725920835e+00	1.307116549599469611e-13	0.000000000000000000e+00
7.993311036789296775e-01	1.094871712112863403e+12	3.533335417462211137e+00	1.115658686276295981e-13	7.777873701515034419e-17	9.224953600822204590e+11	3.431199588035517056e+00	9.880095142952295371e-14	0.000000000000000000e+00
8.060200668896320142e-01	1.010255550844168213e+12	3.525614118972466127e+00	1.112227713288786022e-13	8.051682006692657018e-17	7.861025434854218750e+11	3.726411423008094470e+00	nan	nan
8.127090301003343509e-01	9.187559056171315918e+11	3.289498481991787404e+00	1.025103175007530211e-13	-4.610323979392698922e-18	6.670315107176351318e+11	nan	nan	nan
8.193979933110366876e-01	8.289363827183327637e+11	3.548392859759031293e+00	1.118059604016003026e-13	9.261070252624616587e-17	6.890278389083143311e+11	3.409360720915842080e+00	1.127509004453104298e-13	0.000000000000000000e+00
8.260869565217390242e-01	7.676620843354772949e+11	3.374242147393443858e+00	1.051575167673473896e-13	4.315930621006903504e-17	6.081582214516501465e+11	nan	nan	nan
8.327759197324413609e-01	6.881597970424135742e+11	3.266929470290794502e+00	1.009375418648656382e-13	8.868416928304938147e-18	6.194030976105383301e+11	3.207561216058768760e+00	8.980341614906830327e-14	0.000000000000000000e+00
8.394648829431436976e-01	6.277626668851166992e+11	3.501049175017626691e+00	1.091105582907553884e-13	1.095413725334012464e-16	5.331837238288493652e+11	nan	nan	nan
8.461538461538460343e-01	5.763672119001571045e+11	3.133883599548416665e+00	9.520296224291020010e-14	-3.979716165108637909e-18	4.242149008204354248e+11	nan	nan	nan
8.528428093645483710e-01	5.110338316065545654e+11	3.331845330081370626e+00	1.019972933609003891e-13	7.879900880197613404e-17	4.123986914617987061e+11	nan	nan	nan
8.595317725752507076e-01	4.758336138715017090e+11	3.220191241250178749e+00	9.737218032688013366e-14	6.900808215530541437e-17	4.132556912614311523e+11	nan	nan	nan
8.662207357859530443e-01	4.201578718099834595e+11	3.031536421720876007e+00	8.992441114682795832e-14	1.688854180939165194e-17	3.754697910046976929e+11	nan	nan	nan
8.729096989966553810e-01	3.850557914114987793e+11	3.272599622250412121e+00	9.827808303979019134e-14	1.324026763885701757e-16	3.771058815312813110e+11	nan	nan	nan
8.795986622073577177e-01	3.462979748301260986e+11	2.824270643968606276e+00	8.129520773958544996e-14	-5.674943294863282360e-19	3.336066492769608154e+11	nan	nan	nan
8.862876254180602764e-01	3.080161003713759766e+11	3.188449539755668916e+00	9.424070288641779114e-14	1.521919262861268586e-16	2.272607650492582092e+11	nan	nan	nan
8.929765886287626131e-01	2.826580890113720703e+11	2.718085804973043196e+00	7.656624904600377644e-14	2.191902069002025580e-17	2.140162226912287903e+11	nan	nan	nan
8.996655518394649498e-01	2.449409733704036865e+11	3.048242919447959665e+00	8.833895463562835158e-14	1.577538643274497020e-16	2.345322785007256775e+11	nan	nan	nan
9.063545150501672865e-01	2.272066816336053772e+11	2.625269939693506416e+00	7.260918717491279748e-14	4.962722742398049300e-17	2.157302222905000610e+11	nan	nan	nan
9.130434782608696231e-01	1.939846116633985901e+11	2.955537353112143162e+00	8.449293718582318781e-14	1.829789561795289430e-16	2.107700113289607544e+11	nan	nan	nan
9.197324414715719598e-01	1.787324418075510864e+11	2.489065076221204986e+00	6.738395727854532137e-14	6.055737245283359646e-17	1.510656919542329407e+11	nan	nan	nan
9.264214046822742965e-01	1.547802215329963684e+11	2.952745499074234559e+00	8.433888004971308962e-14	2.401642895824018940e-16	1.298484544904865417e+11	nan	nan	nan
9.331103678929766332e-01	1.347082372824205170e+11	2.368954817153091863e+00	6.304226968923170195e-14	7.077083684348473459e-17	1.217978503120753326e+11	nan	nan	nan
9.397993311036789699e-01	1.265193555456229858e+11	2.872306421696054546e+00	8.178826850082401604e-14	2.708971607854674649e-16	1.015674611024556732e+11	nan	nan	nan
9.464882943143813065e-01	9.980947970295712280e+10	2.645971264948353330e+00	7.348357254876340864e-14	2.062499039057919344e-16	7.063755924282264709e+10	nan	nan	nan
9.531772575250836432e-01	9.292321514369476318e+10	2.385978100409822389e+00	6.457953477517600783e-14	1.500211454718308825e-16	5.614647172168477631e+10	nan	nan	nan
9.598662207357859799e-01	8.769203394245114136e+10	2.950340379792168122e+00	8.555040470708912561e-14	3.550660187148695548e-16	4.233059616389740753e+10	nan	nan	nan
9.665551839464883166e-01	7.158437724135404968e+10	3.067069407438661521e+00	8.986967035230776282e-14	3.972413453309550818e-16	4.926450363368918610e+10	nan	nan	nan
9.732441471571906533e-01	5.731467950640359497e+10	2.871743981683714697e+00	8.302276104203454559e-14	3.377658318523535538e-16	4.934241270638348389e+10	nan	nan	nan
9.799331103678929900e-01	4.876869755384286499e+10	2.890418775792690909e+00	8.399483624815062825e-14	3.481418540139827710e-16	3.864290005636769867e+10	nan	nan	nan
9.866220735785953266e-01	4.902317069185754395e+10	3.317916485439749597e+00	9.963344160557647608e-14	4.929107483695963027e-16	4.523920154448422241e+10	nan	nan	nan
9.933110367892976633e-01	3.561190670852024841e+10	2.819594546418072500e+00	8.196037727647629729e-14	3.413197151551106576e-16	5.752286533928389740e+10	nan	nan	nan
1.000000000000000000e+00	1.926402251336524200e+10	3.137918698339793089e+00	9.310722071710080581e-14	3.917487665223345364e-16	5.531544161294576645e+09	nan	nan	nan


==> dat/1dbte_with_E_pic_vs_pde/Ewt10K_pic_pde_idx_0006.csv <==
x	ne_pde	Te_pde	elastic_pde	ionization_pde	ne_pic	Te_pic	elastic_pic	ionization_pic
-1.000000000000000000e+00	2.511467666756713281e+13	3.095929464499923789e+00	9.348264685703239635e-14	3.370768733480149519e-17	1.611424514165086328e+13	3.012276606894773501e+00	8.888656586574275299e-14	2.170711404238971494e-17
-9.933110367892976633e-01	4.640814947093657812e+13	3.108784580471751546e+00	9.565322554847373999e-14	3.306807628681207872e-17	4.289546291062230469e+13	3.210258553656860414e+00	1.013702142506269540e-13	8.773291925465850374e-18
-9.866220735785953266e-01	5.765289575286282812e+13	3.317985529167510883e+00	1.043081019844753817e-13	3.558991751281845850e-17	5.531209152281978906e+13	3.367280076950910139e+00	1.058970446469945180e-13	2.748500130657412846e-17
-9.799331103678929900e-01	6.921171045038902344e+13	3.471432236158782381e+00	1.106331988037069483e-13	3.738915991981199860e-17	6.709565697999514062e+13	3.499852389140675424e+00	1.119631651831695026e-13	5.802974039388230594e-17
-9.732441471571906533e-01	8.065844094265065625e+13	3.598916687280697690e+00	1.158541442452152210e-13	3.902406982119228000e-17	7.708791106809215625e+13	3.622636127368986436e+00	1.160330051016747491e-13	2.088324684393409746e-17
-9.665551839464883166e-01	9.201528123889773438e+13	3.708299979594855689e+00	1.203106317916431361e-13	4.071082469442935964e-17	8.816967159843726562e+13	3.723612625981864266e+00	1.205601863768836088e-13	2.347142382240400979e-17
-9.598662207357859799e-01	1.033752958404338438e+14	3.801592192158424144e+00	1.240995398911076635e-13	4.265322487292317232e-17	1.003762054112693906e+14	3.818080044362663461e+00	1.234756230901882904e-13	3.332749928798847360e-17
-9.531772575250836432e-01	1.147093375097932656e+14	3.882804724492345816e+00	1.273802370884731208e-13	4.497335611406369836e-17	1.119281471953244375e+14	3.903258376354584502e+00	1.274652653991885325e-13	4.229975602280647448e-17
-9.464882943143813065e-01	1.256999095660825312e+14	3.959658136269619266e+00	1.304592095710880054e-13	4.771888915740415004e-17	1.236539820296330625e+14	3.988787688335560411e+00	1.313637190368953157e-13	4.220096051564468704e-17
-9.397993311036789699e-01	1.365303963245817969e+14	4.027104417946587134e+00	1.331585077760572333e-13	5.121350355066432362e-17	1.334339338946380312e+14	4.054968433931728455e+00	1.343202487801320474e-13	3.077128173547883313e-17
-9.331103678929766332e-01	1.473409989944520938e+14	4.085020785462456061e+00	1.354646488305353354e-13	5.545029467691984309e-17	1.443724975493707812e+14	4.105513124151321414e+00	1.355118113743960397e-13	3.821341449606232089e-17
-9.264214046822742965e-01	1.576636392743303438e+14	4.141806765820696512e+00	1.377077991625762552e-13	6.029571561311210866e-17	1.551739672058523438e+14	4.140372702430314966e+00	1.373489498490580570e-13	5.129557433732794590e-17
-9.197324414715719598e-01	1.679858396005009375e+14	4.188050869661860354e+00	1.395346993589887679e-13	6.615996537325447324e-17	1.654652622846414062e+14	4.203247664075908219e+00	1.381594506538653973e-13	4.905765009026626600e-17
-9.130434782608696231e-01	1.778389295743505625e+14	4.233837001099740149e+00	1.413227443749374430e-13	7.246502955104766471e-17	1.751523984743768125e+14	4.257015231944522249e+00	1.427675722276638834e-13	5.116635831599345931e-17
-9.063545150501672865e-01	1.875773258556850312e+14	4.271338763334717292e+00	1.427884088299216321e-13	7.974932417883900005e-17	1.845729557870422812e+14	4.301364087049593721e+00	1.429616418801128813e-13	6.596249567095703735e-17
-8.996655518394648388e-01	1.968729662158168438e+14	4.308162720104749432e+00	1.442088597976119179e-13	8.728465393514329830e-17	1.959461222189550312e+14	4.323555137845656482e+00	1.450875697908709157e-13	5.797575160090968248e-17
-8.929765886287625021e-01	2.060174976718284062e+14	4.337984421392963696e+00	1.453592498714840520e-13	9.564510556082470333e-17	2.055014362576900625e+14	4.341951797468008856e+00	1.455129482587146734e-13	9.985059245626815439e-17
-8.862876254180601654e-01	2.146793057953628750e+14	4.367771773986978801e+00	1.464914420754717695e-13	1.040055803287133915e-16	2.129318842174545625e+14	4.387640232344078406e+00	1.466654585089098386e-13	9.482339316043167374e-17
-8.795986622073578287e-01	2.232194465287886562e+14	4.391065057551763573e+00	1.473743557715910733e-13	1.130106856107665443e-16	2.215109196662584688e+14	4.416070013145905193e+00	1.471291499044828174e-13	8.849267213804561596e-17
-8.729096989966554920e-01	2.312260792770080000e+14	4.414884190107621897e+00	1.482639416500358579e-13	1.218225103787893053e-16	2.292507705233817500e+14	4.435793928317697699e+00	1.484568909608185194e-13	1.231234629835792633e-16
-8.662207357859531554e-01	2.391177862401365938e+14	4.433337988928714779e+00	1.489454943078575776e-13	1.309834545564909405e-16	2.380242410479402812e+14	4.444984441902449568e+00	1.498053884479728198e-13	1.166279507849865216e-16
-8.595317725752508187e-01	2.465198984745403438e+14	4.451440976505773861e+00	1.496071728481017439e-13	1.400071961160431778e-16	2.444643608149970938e+14	4.466273012142409904e+00	1.499004297938195104e-13	1.381860980632487775e-16
-8.528428093645484820e-01	2.536877758736265625e+14	4.466872531237894961e+00	1.501578296597394396e-13	1.488698671302119502e-16	2.515811468480934062e+14	4.462331714270136196e+00	1.490499148383856775e-13	1.701619451006039814e-16
-8.461538461538461453e-01	2.605568933671168125e+14	4.479698901664341371e+00	1.506113597801653259e-13	1.578812243925097934e-16	2.587737643786113750e+14	4.485513883294598436e+00	1.498136743739652068e-13	1.533248302757630805e-16
-8.394648829431438086e-01	2.669909681238995312e+14	4.492703980246036899e+00	1.510588827684926443e-13	1.662757493174769661e-16	2.653918024980090000e+14	4.488059549147372707e+00	1.492790773839569086e-13	1.485510199074218053e-16
-8.327759197324414719e-01	2.732890167792597188e+14	4.502147001933552772e+00	1.513740641517576436e-13	1.748256658913006217e-16	2.705177260571670625e+14	4.502147091528998502e+00	1.506345772047753037e-13	1.703589350628941699e-16
-8.260869565217391353e-01	2.791363361496915312e+14	4.511752485162629611e+00	1.516905967848776010e-13	1.829351824537462750e-16	2.745401455106820938e+14	4.515618057434250154e+00	1.506801726806902678e-13	1.968777886487308047e-16
-8.193979933110367986e-01	2.847322196330555625e+14	4.520024456083553410e+00	1.519498157226041754e-13	1.905926962579439668e-16	2.791931090592037500e+14	4.520222981177967725e+00	1.515885790617268617e-13	1.714167446526547834e-16
-8.127090301003344619e-01	2.901169306978655625e+14	4.526247260953497609e+00	1.521381012272261743e-13	1.983442729832825723e-16	2.857432624065936875e+14	4.528489439419672635e+00	1.522353325690751925e-13	2.035951183505899727e-16
-8.060200668896321252e-01	2.950678999441277500e+14	4.533101415473716145e+00	1.523418702967167784e-13	2.053540993563375975e-16	2.915858974951568750e+14	4.520572702005428489e+00	1.517746574853841277e-13	2.329720239812189253e-16
-7.993311036789297885e-01	2.998627455164929375e+14	4.538201017585811847e+00	1.524800501856705447e-13	2.121497638633315778e-16	2.966080981088661875e+14	4.529219622810200185e+00	1.507770798911841333e-13	2.147140421028168952e-16
-7.926421404682274519e-01	3.043904889907998125e+14	4.542487851082898764e+00	1.525937831502211447e-13	2.188700456538682035e-16	3.022763467230501875e+14	4.525462835894680680e+00	1.507896769217483637e-13	2.400712409225060690e-16
-7.859531772575251152e-01	3.085462842629643125e+14	4.547200178266851189e+00	1.527153382297386092e-13	2.247879224615819607e-16	3.062227269216151250e+14	4.532011915227804444e+00	1.517072148783583246e-13	2.144792160157685648e-16
-7.792642140468227785e-01	3.125816398039789375e+14	4.550427424114552366e+00	1.527861913533223011e-13	2.306244521547756096e-16	3.103317812639668750e+14	4.540656507994022206e+00	1.517067079602738774e-13	2.033163637339379118e-16
-7.725752508361204418e-01	3.163457399576613125e+14	4.553407995526595364e+00	1.528536808462351187e-13	2.363036960644347101e-16	3.132595782461265625e+14	4.557683801673816149e+00	1.519982723282847476e-13	2.211212292891159563e-16
-7.658862876254181051e-01	3.197843455476258125e+14	4.556666776960052623e+00	1.529242795146075545e-13	2.411949656372789887e-16	3.179554956633921250e+14	4.553140889546102521e+00	1.509193176699227109e-13	2.389009283802589484e-16
-7.591973244147156574e-01	3.231198352635552500e+14	4.558833679148544427e+00	1.529607473870395803e-13	2.460504473956032748e-16	3.211497416741671875e+14	4.556694352449818020e+00	1.519911886644520927e-13	2.688360357931353186e-16
-7.525083612040133207e-01	3.262157132224075625e+14	4.560932133809814992e+00	1.530014938514407303e-13	2.507889865959259730e-16	3.228147104970270625e+14	4.570844548174807898e+00	1.527879485756922246e-13	2.557268015589769966e-16
-7.458193979933109841e-01	3.290104920651603750e+14	4.563275182149342690e+00	1.530443790089904119e-13	2.547632001035319668e-16	3.248207652401404375e+14	4.559894478672915419e+00	1.523920760553620309e-13	2.284594667337022087e-16
-7.391304347826086474e-01	3.317104399223505000e+14	4.564861403921555372e+00	1.530649088497974753e-13	2.586700720430098773e-16	3.267535594852330000e+14	4.562390473375566913e+00	1.526336139947314139e-13	2.365242274866034396e-16
-7.324414715719063107e-01	3.342257092647776250e+14	4.566397293755115605e+00	1.530925107017740913e-13	2.625989770893886830e-16	3.315782086602794375e+14	4.551924205394741740e+00	1.516334958405986839e-13	2.855004466459555902e-16
-7.257525083612039740e-01	3.364541884473041875e+14	4.568177868179379431e+00	1.531226488170331963e-13	2.658176507643738516e-16	3.340272024513522500e+14	4.547417741394146340e+00	1.521794198915348993e-13	3.045218042569898960e-16
-7.190635451505016373e-01	3.385789645725971250e+14	4.569453239380819376e+00	1.531364584148148565e-13	2.688409406593305111e-16	3.350511873634642500e+14	4.548005827668103684e+00	1.511285181238257520e-13	2.571407616398587417e-16
-7.123745819397993007e-01	3.405866383543739375e+14	4.570656965397504656e+00	1.531589227437135806e-13	2.720602186822925983e-16	3.352686835247355625e+14	4.557250784927054710e+00	1.525512560383921990e-13	2.444630787849300413e-16
-7.056856187290969640e-01	3.423324683754643750e+14	4.572101475125011305e+00	1.531860443310331796e-13	2.747263146435468418e-16	3.369193690176006250e+14	4.547930866998848742e+00	1.516651249782719302e-13	2.481633963400374315e-16
-6.989966555183946273e-01	3.439409555926475000e+14	4.573202966018375726e+00	1.531974314356986648e-13	2.769801757000807579e-16	3.375594699588562500e+14	4.555639695127804423e+00	1.521283658384790337e-13	2.735552980995937588e-16
-6.923076923076922906e-01	3.454914599381296250e+14	4.574207356354397902e+00	1.532169032141635794e-13	2.795158853860194751e-16	3.377515158230482500e+14	4.552627263619030806e+00	1.509189077013352134e-13	2.458526199374815534e-16
-6.856187290969899539e-01	3.468370674738515000e+14	4.575470840537263051e+00	1.532472571954986762e-13	2.818163203850455065e-16	3.412294287675040000e+14	4.551702098084303927e+00	1.519868069744469067e-13	2.796461833236830649e-16
-6.789297658862876172e-01	3.479985180732598125e+14	4.576485589387536912e+00	1.532604597887328898e-13	2.835117809863015691e-16	3.422525047404331250e+14	4.556274649252164188e+00	1.519437534914421246e-13	2.876110206371184981e-16
-6.722408026755852806e-01	3.491199740050756875e+14	4.577324575283387986e+00	1.532743550856252769e-13	2.853437040737064020e-16	3.431454465922742500e+14	4.569353205520042316e+00	1.525354699236550963e-13	2.895262064793882634e-16
-6.655518394648829439e-01	3.501262537732491250e+14	4.578477023123959988e+00	1.533084213633658981e-13	2.873421639357790663e-16	3.443230681957398750e+14	4.555350963761601868e+00	1.517607664583144812e-13	2.863354841370338553e-16
-6.588628762541806072e-01	3.509279323883714375e+14	4.579517738153040973e+00	1.533307368544361559e-13	2.887835151980714253e-16	3.447720322119849375e+14	4.565604680633805756e+00	1.522152404030924537e-13	2.733478530501398478e-16
-6.521739130434782705e-01	3.516475046663001875e+14	4.580206722632887306e+00	1.533379713829938364e-13	2.899817861295525798e-16	3.476392159355888125e+14	4.587761820496358389e+00	1.527242768066784757e-13	2.936781530945912449e-16
-6.454849498327759338e-01	3.523330141033403125e+14	4.581172233316565645e+00	1.533670817783323723e-13	2.915539560387322541e-16	3.479100538419650000e+14	4.573155980554602706e+00	1.524794445400625027e-13	2.938200724440509244e-16
-6.387959866220735972e-01	3.528608316539436250e+14	4.582328027414343197e+00	1.534037162560312516e-13	2.929749084886514269e-16	3.459091930370311250e+14	4.581550602948533779e+00	1.522176577048196460e-13	2.914972727425177840e-16
-6.321070234113712605e-01	3.532386175513728750e+14	4.583020988992697831e+00	1.534137423720613562e-13	2.938398938866863999e-16	3.467711530476288750e+14	4.579861947378924825e+00	1.518423041126427501e-13	3.024784617909341180e-16
-6.254180602006689238e-01	3.535916051393740625e+14	4.583656887491377674e+00	1.534265148866815433e-13	2.948259970765428988e-16	3.468769535683471875e+14	4.573486330541655320e+00	1.516019083783611061e-13	3.527702936855718638e-16
-6.187290969899665871e-01	3.538839574951600000e+14	4.584786550997039356e+00	1.534677499242628302e-13	2.961472415378380820e-16	3.483242963814803750e+14	4.575665896820753531e+00	1.517928091761768188e-13	2.644101980565538968e-16
-6.120401337792642504e-01	3.540142764645633750e+14	4.585749394111169330e+00	1.534968892983283886e-13	2.970863615599027504e-16	3.482785637558100625e+14	4.575381363328189011e+00	1.532701249089026796e-13	2.606126705297178013e-16
-6.053511705685619138e-01	3.540503818605608125e+14	4.586172949615145100e+00	1.534988624452565387e-13	2.976320052918859803e-16	3.494031292807707500e+14	4.581420783994395229e+00	1.527493012710044411e-13	2.596333009131099864e-16
-5.986622073578595771e-01	3.540808381060524375e+14	4.586895407092720589e+00	1.535209890222560290e-13	2.985151692801484980e-16	3.518611085848931875e+14	4.580330111141337035e+00	1.527201941509838196e-13	3.088428712978791544e-16
-5.919732441471572404e-01	3.540287682344953125e+14	4.588082115186021603e+00	1.535669653359356020e-13	2.996030729760312759e-16	3.502443914477235000e+14	4.578719969783207056e+00	1.533548608352620635e-13	3.013731288992485222e-16
-5.852842809364549037e-01	3.538301035328146875e+14	4.588785155450297637e+00	1.535857026752762275e-13	3.002053342385811526e-16	3.494845702314275625e+14	4.557821426485550553e+00	1.511407264895467146e-13	2.798758670511489214e-16
-5.785953177257525670e-01	3.535751774072369375e+14	4.589041377710549874e+00	1.535836743601611942e-13	3.005841493493558454e-16	3.487295274382554375e+14	4.572701475536415039e+00	1.523562934732704977e-13	2.822381136156123890e-16
-5.719063545150502303e-01	3.533172512106789375e+14	4.589858003378282092e+00	1.536132828013311842e-13	3.013965867523005254e-16	3.500207145000173750e+14	4.575759483491258273e+00	1.529927451834734629e-13	3.114174808332838814e-16
-5.652173913043478937e-01	3.529675619361752500e+14	4.591018646046058471e+00	1.536592351328381091e-13	3.023025366488882449e-16	3.503409207887912500e+14	4.574825351624110858e+00	1.522429847796271265e-13	2.975201797509907974e-16
-5.585284280936455570e-01	3.524894638527625000e+14	4.591485907236870112e+00	1.536687301328784365e-13	3.026940634299216125e-16	3.473334228252641250e+14	4.580770559780819262e+00	1.531373365690174543e-13	2.593749100234044831e-16
-5.518394648829432203e-01	3.519759394257673750e+14	4.591623514120109384e+00	1.536638473505887380e-13	3.029752563501251457e-16	3.465350106482945000e+14	4.593473880021244682e+00	1.535153135844864727e-13	2.784037056208280313e-16
-5.451505016722408836e-01	3.514590042281423125e+14	4.592487785146566637e+00	1.536973438772735793e-13	3.037266567231317205e-16	3.450350272717104375e+14	4.585919731751093131e+00	1.523388272160938926e-13	2.776158440398776600e-16
-5.384615384615385469e-01	3.508508802900227500e+14	4.593603798625422563e+00	1.537420839436118314e-13	3.045159970651453040e-16	3.449931641299828750e+14	4.583911394987246979e+00	1.526037207254456647e-13	3.077376019574086355e-16
-5.317725752508362103e-01	3.501278465453919375e+14	4.593895247512272739e+00	1.537449124165813471e-13	3.047883929965065512e-16	3.447495943990491250e+14	4.582953952380848683e+00	1.520317106908484259e-13	3.305112481412095558e-16
-5.250836120401337626e-01	3.493781910685700000e+14	4.593913171348433799e+00	1.537361222275608128e-13	3.049942651813742319e-16	3.464814092062792500e+14	4.577007666225759941e+00	1.520885968413835284e-13	2.907459909584683895e-16
-5.183946488294314259e-01	3.486266721488951875e+14	4.594766552688694716e+00	1.537699280271405491e-13	3.056859600016953913e-16	3.450589453570283125e+14	4.587278761810903660e+00	1.527673052310015341e-13	2.896162584519452203e-16
-5.117056856187290892e-01	3.477909112362263125e+14	4.595866945055189667e+00	1.538146332456302536e-13	3.064203684234174919e-16	3.440687210430823125e+14	4.599029735643905603e+00	1.527550421568191552e-13	3.226784020877887124e-16
-5.050167224080267525e-01	3.468479099157341875e+14	4.596058796040193961e+00	1.538140525275436550e-13	3.066408858594839021e-16	3.435534044665925625e+14	4.593780840723238335e+00	1.519713636111637597e-13	3.297497015907583174e-16
-4.983277591973244158e-01	3.458787287444943125e+14	4.595931948219542207e+00	1.537994718388340057e-13	3.067731564311847611e-16	3.420869739306502500e+14	4.594304512818067288e+00	1.529662733880710592e-13	2.997899774436987904e-16
-4.916387959866220791e-01	3.449116160607058750e+14	4.596707823548068284e+00	1.538299670363863534e-13	3.073959974975809150e-16	3.408665802462758125e+14	4.605048051539390563e+00	1.532981086728168159e-13	3.162436178234924086e-16
-4.849498327759197425e-01	3.438719892608378125e+14	4.597838796316888299e+00	1.538766328117994376e-13	3.081232911276080970e-16	3.387318456847609375e+14	4.617675752025459879e+00	1.539652861854082906e-13	2.821707097231027996e-16
-4.782608695652174058e-01	3.427288281812257500e+14	4.598026515034008277e+00	1.538768436722093454e-13	3.083495807582622213e-16	3.384757325931242500e+14	4.612960075683342431e+00	1.529740288079286303e-13	3.331462121835094894e-16
-4.715719063545150691e-01	3.415533290054253750e+14	4.597734539138445875e+00	1.538550995058300755e-13	3.084077042791124634e-16	3.397255499372859375e+14	4.592350699285145943e+00	1.528087739227489728e-13	3.267687783692933662e-16
-4.648829431438127324e-01	3.403843731144469375e+14	4.598347829544691123e+00	1.538780028995651921e-13	3.089381541646883356e-16	3.383795148883460000e+14	4.585141570487966334e+00	1.525112294435722189e-13	3.021442076460846118e-16
-4.581939799331103957e-01	3.391590143306451250e+14	4.599538220415149148e+00	1.539277988098559008e-13	3.096838248356169050e-16	3.360426582225714375e+14	4.586678923394084784e+00	1.527643066452964419e-13	2.941626624566814244e-16
-4.515050167224080591e-01	3.378332145071005000e+14	4.599841143267202170e+00	1.539341802337286427e-13	3.099731867709405731e-16	3.364493695517263125e+14	4.597723815550922133e+00	1.528430290883767680e-13	2.960111776831415404e-16
-4.448160535117057224e-01	3.364633937162601875e+14	4.599401150559428331e+00	1.539058776140072238e-13	3.099704648338366572e-16	3.332474365124461250e+14	4.607083813573238373e+00	1.534747242667449560e-13	2.724221767444761590e-16
-4.381270903010033857e-01	3.351020166913828125e+14	4.599746228299760986e+00	1.539160959203592138e-13	3.103727142976229086e-16	3.337714009960056875e+14	4.614240109038744819e+00	1.538976805843743193e-13	2.948119801663278120e-16
-4.314381270903010490e-01	3.337040585001073125e+14	4.600968852416817967e+00	1.539675653204671088e-13	3.111300236693626232e-16	3.326382914427398750e+14	4.618793612217761968e+00	1.541532894047991261e-13	2.830581123118017527e-16
-4.247491638795987123e-01	3.322122125448510625e+14	4.601517262165195632e+00	1.539860301581348587e-13	3.115374969322861292e-16	3.316645838522075625e+14	4.623762756423329456e+00	1.541540486016820422e-13	2.740386561333785580e-16
-4.180602006688963757e-01	3.306610691207002500e+14	4.601018879178011112e+00	1.539553007301336771e-13	3.115157495598776464e-16	3.282545816494504375e+14	4.613674195874821748e+00	1.532601587659197240e-13	3.140665941521226505e-16
-4.113712374581940390e-01	3.291141313578875625e+14	4.600994481651366819e+00	1.539480750814062195e-13	3.117551030989651304e-16	3.258782770232017500e+14	4.620034326312151940e+00	1.539918556581866478e-13	2.953030634444922430e-16
-4.046822742474917023e-01	3.275517652088525625e+14	4.602132666262418681e+00	1.539956078838276056e-13	3.124771522962761991e-16	3.249941648662680625e+14	4.632443738935139166e+00	1.542038871884626593e-13	2.814990553955824965e-16
-3.979933110367892546e-01	3.259092526307040000e+14	4.603022757538852261e+00	1.540304571263857793e-13	3.130391996875250470e-16	3.240411291496888125e+14	4.629979498548371097e+00	1.543747830458659189e-13	2.920328786503468096e-16
-3.913043478260869179e-01	3.241925519249301875e+14	4.602648456621745154e+00	1.540058021658532248e-13	3.130754863316952492e-16	3.204026196367206250e+14	4.622449563441448639e+00	1.528916994961364298e-13	3.401632440372599488e-16
-3.846153846153845812e-01	3.224671373149700625e+14	4.602218551502834210e+00	1.539795208305793048e-13	3.131442943934711407e-16	3.168895437307905625e+14	4.620254846505566171e+00	1.535997624811801881e-13	2.992006158291030648e-16
-3.779264214046822445e-01	3.207439829328191875e+14	4.603063735314907312e+00	1.540133010832299472e-13	3.137481227800947901e-16	3.173159141159553125e+14	4.611377970006158122e+00	1.526618119396521960e-13	2.554225998482944968e-16
-3.712374581939799079e-01	3.189631647275224375e+14	4.604281686045961663e+00	1.540636876323961388e-13	3.144548659587951259e-16	3.156402198107550000e+14	4.605625765564074214e+00	1.534161099704208439e-13	3.278241908163220951e-16
-3.645484949832775712e-01	3.170997329394378750e+14	4.604279992002784816e+00	1.540566307223410137e-13	3.146486789012444914e-16	3.132545920654736875e+14	4.605378271836529258e+00	1.532384844527314706e-13	3.133804439474189941e-16
-3.578595317725752345e-01	3.152065835137399375e+14	4.603554746149889354e+00	1.540165290071662363e-13	3.145969794048733990e-16	3.118906898691963125e+14	4.606437468158946835e+00	1.527390813539844014e-13	2.982066676554738610e-16
-3.511705685618728978e-01	3.133235783755888750e+14	4.603869020073750207e+00	1.540254948617420522e-13	3.149915469398422801e-16	3.113678420823451250e+14	4.610814376252171165e+00	1.532781093625699990e-13	3.576286704640192239e-16
-3.444816053511705611e-01	3.114114255383095000e+14	4.605217847733413805e+00	1.540820906795000710e-13	3.157621475815998068e-16	3.094728597072019375e+14	4.608539979420852362e+00	1.539360871124198000e-13	2.922828536987213959e-16
-3.377926421404682245e-01	3.094210011529442500e+14	4.605801215907731283e+00	1.541023846773835700e-13	3.161947464874287420e-16	3.075108755295417500e+14	4.618070761898451337e+00	1.546329139815150441e-13	3.047376258271412005e-16
-3.311036789297658878e-01	3.073772196870302500e+14	4.605084690558628679e+00	1.540626479091750030e-13	3.161450594052427300e-16	3.048492938487783125e+14	4.596215941222277834e+00	1.531639173168168349e-13	3.203675141010411516e-16
-3.244147157190635511e-01	3.053367113427733125e+14	4.604739925416420299e+00	1.540409364748746265e-13	3.162850870812651423e-16	3.032813997304953750e+14	4.594439394199429927e+00	1.535376618499861960e-13	2.748393820798220719e-16
-3.177257525083612144e-01	3.032938355372865000e+14	4.605838248838967530e+00	1.540859791433093955e-13	3.169718898476218094e-16	2.989178424173427500e+14	4.606534696345562452e+00	1.529426121832293277e-13	2.920573971765176580e-16
-3.110367892976588777e-01	3.011925918416940000e+14	4.607020637429679155e+00	1.541341254304365925e-13	3.176464213901530200e-16	2.985818465565036250e+14	4.602735482064429284e+00	1.533561160463309570e-13	3.506024080617594152e-16
-3.043478260869565410e-01	2.990214746149566250e+14	4.606748454057561837e+00	1.541148992261744686e-13	3.177662725228815170e-16	2.970037723193890000e+14	4.606976641243925030e+00	1.532227364443433755e-13	3.600172534240589266e-16
-2.976588628762542044e-01	2.968325678494918750e+14	4.605890431808378871e+00	1.540693394191007135e-13	3.177106398481808322e-16	2.938480912995981875e+14	4.623620201572200550e+00	1.547044779177948637e-13	3.570371840411138268e-16
-2.909698996655518677e-01	2.946558111588440625e+14	4.606311571054442666e+00	1.540831278339723485e-13	3.181542374667058090e-16	2.905021043849058750e+14	4.615181691812334286e+00	1.532221076151102473e-13	3.024569462980916190e-16
-2.842809364548495310e-01	2.924516619868773125e+14	4.607776772745832972e+00	1.541444265723361672e-13	3.189515733650873500e-16	2.883121322908515000e+14	4.607236173381102695e+00	1.536277847923894665e-13	2.798545464403125174e-16
-2.775919732441471943e-01	2.901781682835695625e+14	4.608302981341084070e+00	1.541619601592072485e-13	3.193732772018405076e-16	2.887597978225525000e+14	4.602250632618060777e+00	1.529335775339516402e-13	3.058504640123933749e-16
-2.709030100334448576e-01	2.878603181691934375e+14	4.607414638194160084e+00	1.541148356017134685e-13	3.193026193135161351e-16	2.879688908862504375e+14	4.594631040233265296e+00	1.534149904797420839e-13	2.951217544481779235e-16
-2.642140468227425210e-01	2.855493746032757500e+14	4.606957138475419100e+00	1.540881513732150306e-13	3.194300452230715108e-16	2.858839921615705000e+14	4.588575236467017149e+00	1.534726810834526910e-13	3.531939625007087941e-16
-2.575250836120401843e-01	2.832407917863919375e+14	4.608101299535072748e+00	1.541348036649502142e-13	3.201297986303165124e-16	2.807621458438840625e+14	4.615188363106079272e+00	1.539124945057342485e-13	3.364642526783432300e-16
-2.508361204013378476e-01	2.808838235996593125e+14	4.609409960406767759e+00	1.541882864258122638e-13	3.208489018841567303e-16	2.780552989918842188e+14	4.624882014909584171e+00	1.537357844057545430e-13	2.975654969725946603e-16
-2.441471571906355109e-01	2.784650104413235312e+14	4.609140888228864696e+00	1.541693865268094009e-13	3.209995293167307159e-16	2.768999334135189688e+14	4.629454805957179175e+00	1.541790725564556373e-13	3.238802109316344845e-16
-2.374581939799331742e-01	2.760301758967806562e+14	4.608081561886242739e+00	1.541149559812418500e-13	3.209102441772792890e-16	2.741101133990990000e+14	4.621200351977934773e+00	1.543318286360222818e-13	3.313780615940829601e-16
-2.307692307692308376e-01	2.736114235630315938e+14	4.608315146598271461e+00	1.541199678138774549e-13	3.213015640940222202e-16	2.730577436148363438e+14	4.607584734183923558e+00	1.525669027422621873e-13	3.336578073675743464e-16
-2.240802675585283898e-01	2.711775452602578125e+14	4.609868262165061736e+00	1.541847380097598609e-13	3.221290936823969237e-16	2.697149769418152500e+14	4.612690849496352108e+00	1.534101233174305691e-13	3.205237335304859913e-16
-2.173913043478260532e-01	2.686858971800823125e+14	4.610630760966331287e+00	1.542128749450732685e-13	3.226497667478494956e-16	2.681823236940816875e+14	4.594389453544714286e+00	1.520018442519934547e-13	3.223151546570076310e-16
-2.107023411371237165e-01	2.661512845025563438e+14	4.609717133736307204e+00	1.541648442183040231e-13	3.226065187249708396e-16	2.645403082728420625e+14	4.585934768288553620e+00	1.529539849816805321e-13	2.895561308493257350e-16
-2.040133779264213798e-01	2.636227934914418125e+14	4.608911583661047473e+00	1.541223558877028189e-13	3.226422786200647843e-16	2.608726088273044688e+14	4.593277068257540563e+00	1.531790688251992724e-13	3.007848732484995656e-16
-1.973244147157190431e-01	2.611071410105979375e+14	4.609856628754123165e+00	1.541595238350538864e-13	3.232827269388933466e-16	2.589262324338736875e+14	4.604351582987310287e+00	1.533903367589214057e-13	2.984818443719862396e-16
-1.906354515050167064e-01	2.585600847393462812e+14	4.611424567065910196e+00	1.542243710259923232e-13	3.241002705008167584e-16	2.557853021985130938e+14	4.598355023191794011e+00	1.529240324171604507e-13	3.223813555575166739e-16
-1.839464882943143698e-01	2.559578497065676250e+14	4.611465754785704974e+00	1.542195594145512101e-13	3.243845262210402072e-16	2.538670769500152812e+14	4.587729288919653925e+00	1.519818952155454942e-13	3.310239353495562325e-16
-1.772575250836120331e-01	2.533351970356592188e+14	4.610210355931915416e+00	1.541563624113761266e-13	3.242637450019587255e-16	2.518034993415617500e+14	4.605798301214660384e+00	1.529050225723575899e-13	3.397970547311881595e-16
-1.705685618729096964e-01	2.507314577428955938e+14	4.609946172687280352e+00	1.541385887304674412e-13	3.245093394710797500e-16	2.509914790465599062e+14	4.599932889322309038e+00	1.534546407257273346e-13	3.337483155266769264e-16
-1.638795986622073597e-01	2.481304465739164062e+14	4.611431960606394043e+00	1.541998321278734129e-13	3.253262894480571781e-16	2.496835415341696250e+14	4.592048916221953547e+00	1.525834682925210325e-13	3.329368077368894328e-16
-1.571906354515050230e-01	2.454877388010786250e+14	4.612669941719351741e+00	1.542492289432531131e-13	3.260260473936151218e-16	2.473679540452396875e+14	4.594291567039737068e+00	1.529987387119385022e-13	3.390768906650569737e-16
-1.505016722408026864e-01	2.428012749226845938e+14	4.612007019517196049e+00	1.542125793762279885e-13	3.260990580638062212e-16	2.426434699679858438e+14	4.618195729344947154e+00	1.534487780976537330e-13	3.278715361988281318e-16
-1.438127090301003497e-01	2.401151434797163438e+14	4.610744123264097993e+00	1.541493667467556299e-13	3.260145705320732323e-16	2.394504705023725625e+14	4.628558047321149616e+00	1.539467552496444369e-13	2.673235912557723589e-16
-1.371237458193980130e-01	2.374519602003952812e+14	4.611145876811990618e+00	1.541616183468738232e-13	3.264961261552576452e-16	2.371981451804724062e+14	4.621921821168773370e+00	1.530261329223686284e-13	3.038489307885462409e-16
-1.304347826086956763e-01	2.347795130122443750e+14	4.612904992728224407e+00	1.542346721972249523e-13	3.273945571818479092e-16	2.346293532052871562e+14	4.624614014394929029e+00	1.534251120501634303e-13	2.907960955944176622e-16
-1.237458193979933396e-01	2.320624463709593125e+14	4.613575583123997959e+00	1.542581005910907801e-13	3.279119896186137315e-16	2.314722178828053750e+14	4.615471390954011710e+00	1.528394868804313360e-13	2.776479095460684484e-16
-1.170568561872910029e-01	2.293179619443090625e+14	4.612358415340913176e+00	1.541966126114706682e-13	3.278371769421518180e-16	2.294207681200007188e+14	4.625581825402981906e+00	1.540115422957066481e-13	3.320524724569894697e-16
-1.103678929765886663e-01	2.265898815036863438e+14	4.611379903646958489e+00	1.541464362098809649e-13	3.278799197524511385e-16	2.282763357815045312e+14	4.599885541781245202e+00	1.529518387331067957e-13	3.749168625058001088e-16
-1.036789297658863296e-01	2.238822451383841875e+14	4.612431124696175999e+00	1.541876757733839017e-13	3.285791004732334376e-16	2.248782017274878438e+14	4.589297089842624189e+00	1.532489073638049582e-13	2.953639957125892987e-16
-9.698996655518399290e-02	2.211548811192298438e+14	4.614171766793399243e+00	1.542593486246405951e-13	3.294655294465167724e-16	2.219936442806730938e+14	4.587115699631286958e+00	1.523276869801025166e-13	3.514917234034889064e-16
-9.030100334448165622e-02	2.183867394802018438e+14	4.614154909381276148e+00	1.542516383979380887e-13	3.297774766205286251e-16	2.190338266696345000e+14	4.584402610106527831e+00	1.532354601499133552e-13	3.514411415586725838e-16
-8.361204013377931954e-02	2.156090741015933438e+14	4.612607300191782222e+00	1.541755060198800967e-13	3.296356998699503665e-16	2.155061298277285938e+14	4.599065264221586347e+00	1.520945272784479927e-13	3.512172339110188572e-16
-7.692307692307698286e-02	2.128582309292720312e+14	4.612128970181034404e+00	1.541478763735485428e-13	3.298670240884415599e-16	2.126416729216690625e+14	4.610574576933787583e+00	1.520537761649859241e-13	2.793039131274111120e-16
-7.023411371237464618e-02	2.101212962009571875e+14	4.613707975310917142e+00	1.542124025224203102e-13	3.307362082642253892e-16	2.106681841709402812e+14	4.594143910386592644e+00	1.528294474401953619e-13	3.594437874913745826e-16
-6.354515050167230950e-02	2.073576080852348438e+14	4.615158012279731103e+00	1.542705225961413807e-13	3.315309385157901691e-16	2.087406877427922500e+14	4.591347298747432859e+00	1.521002243413287169e-13	3.141585096853487596e-16
-5.685618729096986179e-02	2.045622886302461875e+14	4.614439321171000863e+00	1.542312467057763637e-13	3.316479457160926779e-16	2.049835746514929688e+14	4.594082180805612481e+00	1.530683686929030459e-13	3.186811926659283774e-16
-5.016722408026752511e-02	2.017744598324387812e+14	4.612815940425471162e+00	1.541519195544593500e-13	3.315236367950077263e-16	2.028173907943006562e+14	4.597150837131244394e+00	1.523700354779175445e-13	2.943347330276735246e-16
-4.347826086956518843e-02	1.990183613868186562e+14	4.612968013820062829e+00	1.541524473862463420e-13	3.319755439693409369e-16	1.978000465127871562e+14	4.606403787029218044e+00	1.527946169059877162e-13	3.030828402987963203e-16
-3.678929765886285175e-02	1.962678095442059375e+14	4.614880430018108548e+00	1.542313891414324975e-13	3.329495431576943403e-16	1.954860431750033750e+14	4.588883202256647031e+00	1.529917877227157387e-13	2.939892629890040828e-16
-3.010033444816051507e-02	1.934877610602886875e+14	4.615811142962471969e+00	1.542658265592363848e-13	3.335917359214733502e-16	1.923878590508611875e+14	4.592018619170541882e+00	1.522877609195693762e-13	3.746519841521816239e-16
-2.341137123745817838e-02	1.906888764684665000e+14	4.614466254190759287e+00	1.541985493604568683e-13	3.335504701580479182e-16	1.888135985531741875e+14	4.609336034672695703e+00	1.538457702177318576e-13	3.077914717972123976e-16
-1.672240802675584170e-02	1.879120056709078438e+14	4.613025464511134821e+00	1.541275294272570424e-13	3.335236608140382646e-16	1.866999773503596250e+14	4.606365050711232811e+00	1.544356006071440626e-13	3.271110097648140091e-16
-1.003344481605350502e-02	1.851669474958161562e+14	4.613852840334731198e+00	1.541579890255621971e-13	3.342011465670149250e-16	1.823215394043226562e+14	4.629199276223493698e+00	1.542204041675399211e-13	3.135991741726977632e-16
-3.344481605351168341e-03	1.824190159885556250e+14	4.615855714292087519e+00	1.542403987906133868e-13	3.352049573785116721e-16	1.796648400254470000e+14	4.598908924510776153e+00	1.534097732469576485e-13	3.350701837919661242e-16
3.344481605351168341e-03	1.796433298111186250e+14	4.616095798688895968e+00	1.542436536906462074e-13	3.356546507916580503e-16	1.775703584848254062e+14	4.596560399363595728e+00	1.529588039569388219e-13	2.913504220292043743e-16
1.003344481605350502e-02	1.768636736767841250e+14	4.614278816465781752e+00	1.541553840611038223e-13	3.355124583566171092e-16	1.740084855296962812e+14	4.598605308691093185e+00	1.511646428007693414e-13	3.780450030389653626e-16
1.672240802675584170e-02	1.741170314498629688e+14	4.613264696320511504e+00	1.541034433047233231e-13	3.356539030052875261e-16	1.711839700082377812e+14	4.603096859930742468e+00	1.530150430780786538e-13	3.636109768074603695e-16
2.341137123745817838e-02	1.713983657492170938e+14	4.614726773681516292e+00	1.541618058679105168e-13	3.365365161279045739e-16	1.696213737068991250e+14	4.588100935094941768e+00	1.521636762863896781e-13	3.427250677891536125e-16
3.010033444816051507e-02	1.686697536397703125e+14	4.616545552634128136e+00	1.542354237961957511e-13	3.374903723389228067e-16	1.671765090966797500e+14	4.568944263366444325e+00	1.512250207122903961e-13	3.169658742339333336e-16
3.678929765886285175e-02	1.659194514662150000e+14	4.615993765296562579e+00	1.542031599748275630e-13	3.377303829582349007e-16	1.653999744817223750e+14	4.555647325556486216e+00	1.519310587542913429e-13	3.482474678855708062e-16
4.347826086956518843e-02	1.631806463284288750e+14	4.613930258935403650e+00	1.541040205687174712e-13	3.375618709883341129e-16	1.626809478446920312e+14	4.568791104482778920e+00	1.501294141266313649e-13	2.828238678406780350e-16
5.016722408026752511e-02	1.604816599294967188e+14	4.613554615899561284e+00	1.540804224176961171e-13	3.379284915400473187e-16	1.607160550616507188e+14	4.573710827213758101e+00	1.507827109845437663e-13	4.124498580413294706e-16
5.685618729096986179e-02	1.578039185645751562e+14	4.615519086364010093e+00	1.541606153447497528e-13	3.389701390314162558e-16	1.573814688412627812e+14	4.593304808473432921e+00	1.525497599475539108e-13	3.204681384990497863e-16
6.354515050167219847e-02	1.551116761033873438e+14	4.616862307349282268e+00	1.542125268639881993e-13	3.397941342173997812e-16	1.555879500484575938e+14	4.610310850992190623e+00	1.540931406592519348e-13	3.432299617074039024e-16
7.023411371237453515e-02	1.524077142555858750e+14	4.615504093379485973e+00	1.541442834827115661e-13	3.398337652758120559e-16	1.517331909193820000e+14	4.615071668461365739e+00	1.523869004592259452e-13	3.088107973614730049e-16
7.692307692307687184e-02	1.497298703554143125e+14	4.613483950007648993e+00	1.540471765276979012e-13	3.397281585340351637e-16	1.496621859793309062e+14	4.622602096222695245e+00	1.540727055380639796e-13	3.084121193208157371e-16
8.361204013377920852e-02	1.470940239265268750e+14	4.613899308595851068e+00	1.540584964474334691e-13	3.403566876125261542e-16	1.481208328851473438e+14	4.626120380604522353e+00	1.550037425906096495e-13	3.579550033995925859e-16
9.030100334448154520e-02	1.444709722087011250e+14	4.616129654078002353e+00	1.541498791727524172e-13	3.414844042679994738e-16	1.453436601101954688e+14	4.605750273789953830e+00	1.520868965161607170e-13	3.298500029818476055e-16
9.698996655518388188e-02	1.418324177191659062e+14	4.616709459209888067e+00	1.541674238202138769e-13	3.421054552858596558e-16	1.420851391144480938e+14	4.608841760035274682e+00	1.541681114743440631e-13	2.932410485453525865e-16
1.036789297658862186e-01	1.391953180246231719e+14	4.614640265585405743e+00	1.540676156604147864e-13	3.419866402473694004e-16	1.380077158556103750e+14	4.626519669337465501e+00	1.541496271901415570e-13	3.091610119527217751e-16
1.103678929765885552e-01	1.365965864058473750e+14	4.613002264937882124e+00	1.539875176704504798e-13	3.420433802863654476e-16	1.347182130186220156e+14	4.635455677988305823e+00	1.550448382223636713e-13	4.489313461908137720e-16
1.170568561872908919e-01	1.340372411455719531e+14	4.614259550841246948e+00	1.540357866688589116e-13	3.429405045958358568e-16	1.317436446231537344e+14	4.628281032456015076e+00	1.536512088703278621e-13	3.567390240269940440e-16
1.237458193979932286e-01	1.314819759752508438e+14	4.616403478596093457e+00	1.541226667431259718e-13	3.440541954451248470e-16	1.298426892191038281e+14	4.588700554913760499e+00	1.510965118172959312e-13	3.210193688337808771e-16
1.304347826086955653e-01	1.289146582716957188e+14	4.615973761036907597e+00	1.540951163315692351e-13	3.444179734909241293e-16	1.276715191812589688e+14	4.595715302639048261e+00	1.522345866079453561e-13	3.430311012413665324e-16
1.371237458193979020e-01	1.263640416965019688e+14	4.613428215192314497e+00	1.539742787642561685e-13	3.442225293373355782e-16	1.248569500514145469e+14	4.616849829769865465e+00	1.524869262712311043e-13	3.666836583840893899e-16
1.438127090301002386e-01	1.238600410451298438e+14	4.612525278854989530e+00	1.539266772529045074e-13	3.445412693550984611e-16	1.223191658871615156e+14	4.606550689567767698e+00	1.516912876557900262e-13	3.399437982250274290e-16
1.505016722408025753e-01	1.213883200584477031e+14	4.614515901496382355e+00	1.540068451195182315e-13	3.456698095198926847e-16	1.187937284083632031e+14	4.607758679326605211e+00	1.518679593741478247e-13	3.664584038005144460e-16
1.571906354515049120e-01	1.189135650811576562e+14	4.616111992988010115e+00	1.540688023366442026e-13	3.466469745945955798e-16	1.166550724235227969e+14	4.599095811211936891e+00	1.511353447191597864e-13	3.031894928223680532e-16
1.638795986622072487e-01	1.164352608110596250e+14	4.614537393912383045e+00	1.539903867182932980e-13	3.467369107983081595e-16	1.148321299709308594e+14	4.604490968878574897e+00	1.533769688455941047e-13	2.729513556645091423e-16
1.705685618729095854e-01	1.139892074488432031e+14	4.611915191461197772e+00	1.538662601245962977e-13	3.465908398975866497e-16	1.122769980531585156e+14	4.600927196689791110e+00	1.533254978233314617e-13	3.193407805067367694e-16
1.772575250836119221e-01	1.115924136379953750e+14	4.612045847067502535e+00	1.538641099147477564e-13	3.472511386748050038e-16	1.094567935003885156e+14	4.598300905008358974e+00	1.534044963286566753e-13	3.888230216243938034e-16
1.839464882943142587e-01	1.092173920341772344e+14	4.614438157571912669e+00	1.539612892255976553e-13	3.485145767680479950e-16	1.071205081678137188e+14	4.609786687299845198e+00	1.527754351038668809e-13	3.547798960587039297e-16
1.906354515050165954e-01	1.068361056025626875e+14	4.614968210159675621e+00	1.539755258173373025e-13	3.492262715496325818e-16	1.049793331229566406e+14	4.614266615528872073e+00	1.524554015834712396e-13	3.824364915752641626e-16
1.973244147157189321e-01	1.044647312035786562e+14	4.612329448851469671e+00	1.538500437914715873e-13	3.490892252776751536e-16	1.022868734797146875e+14	4.616855952161802890e+00	1.526144556912770239e-13	3.241575904688467742e-16
2.040133779264214908e-01	1.021388790691018281e+14	4.610191236067118226e+00	1.537473308733622362e-13	3.491558134282058894e-16	9.988176846626079688e+13	4.625727713344262249e+00	1.528497299061706227e-13	3.885823981002212947e-16
2.107023411371238275e-01	9.985816817275525000e+13	4.611481585519174864e+00	1.537958690681220558e-13	3.501828219323953869e-16	9.714949728687201562e+13	4.612824729615407904e+00	1.529913467527555215e-13	3.462767404281437285e-16
2.173913043478261642e-01	9.758762262906779688e+13	4.613679198171573681e+00	1.538835932279321823e-13	3.514162063487346115e-16	9.515045436029945312e+13	4.612344044433672963e+00	1.523682024383978427e-13	3.125117140187797616e-16
2.240802675585285009e-01	9.531384303662268750e+13	4.612698529788358925e+00	1.538307233181080860e-13	3.517622001512444743e-16	9.358726075607054688e+13	4.580974097511253618e+00	1.518327397044402556e-13	3.904655497434969216e-16
2.307692307692308376e-01	9.306695534782612500e+13	4.609413771442026686e+00	1.536768315714021488e-13	3.515345130236397462e-16	9.020920127311900000e+13	4.609622003369158172e+00	1.542044906683622643e-13	3.628049651135183583e-16
2.374581939799331742e-01	9.087326764385464062e+13	4.608395325877708615e+00	1.536233694784234886e-13	3.519838057973782931e-16	8.824394491440531250e+13	4.599677925897104558e+00	1.513413405310930949e-13	4.128372410805132570e-16
2.441471571906355109e-01	8.871392349242265625e+13	4.610628764767152887e+00	1.537127018100875447e-13	3.533025074967389813e-16	8.640342098107579688e+13	4.588066714389701595e+00	1.525154937455088083e-13	3.324520800974553128e-16
2.508361204013378476e-01	8.655577448069595312e+13	4.611806771345645650e+00	1.537546597932070383e-13	3.542867218291207696e-16	8.446257613180631250e+13	4.584503287872267130e+00	1.527743381081040882e-13	3.608956773283293682e-16
2.575250836120401843e-01	8.440526098186410938e+13	4.609172111697338536e+00	1.536287557729643366e-13	3.542548585640824949e-16	8.200373982788348438e+13	4.610423612640511593e+00	1.544687600246899511e-13	3.138148592873549186e-16
2.642140468227425210e-01	8.229864273402643750e+13	4.606063492519059110e+00	1.534827916689814388e-13	3.541708088330414613e-16	8.011205560348453125e+13	4.587651465278227647e+00	1.525448908947578101e-13	4.001845438419253666e-16
2.709030100334448576e-01	8.024398830829554688e+13	4.606641841367187240e+00	1.534992483577660015e-13	3.551124144903053086e-16	7.783181286386785938e+13	4.614962835841287969e+00	1.524418488433612985e-13	3.761173303114571983e-16
2.775919732441471943e-01	7.820865012560982812e+13	4.609083713306467267e+00	1.535968019428286926e-13	3.565080463419767497e-16	7.621527751453426562e+13	4.600849592794414633e+00	1.529384018461450877e-13	3.114953689605833901e-16
2.842809364548495310e-01	7.617290198593664062e+13	4.608392208342335650e+00	1.535559232046418655e-13	3.570319809404337182e-16	7.400162106238012500e+13	4.567153847055384297e+00	1.489617669849808150e-13	3.906093027858109404e-16
2.909698996655518677e-01	7.416268305566681250e+13	4.604552663253456579e+00	1.533772129887797619e-13	3.567709435620466957e-16	7.171397696085800000e+13	4.559978732388844769e+00	1.507695283273321219e-13	3.683628107861623315e-16
2.976588628762542044e-01	7.220766419289192188e+13	4.602719324188832672e+00	1.532874456441483434e-13	3.571193686412397353e-16	7.004238586682051562e+13	4.597603795086633305e+00	1.511483265770621809e-13	2.998516920071178054e-16
3.043478260869565410e-01	7.029295097661409375e+13	4.604805185361788844e+00	1.533694680570009955e-13	3.584987382510001554e-16	6.886014165837544531e+13	4.577630091231730702e+00	1.518274479692566141e-13	3.219465309734942132e-16
3.110367892976588777e-01	6.838404069434268750e+13	4.606175093829420142e+00	1.534190002117176653e-13	3.596268095502097254e-16	6.783888356380782812e+13	4.598515407321374759e+00	1.524820768739521654e-13	3.022194117917318518e-16
3.177257525083612144e-01	6.648436608546085156e+13	4.603195287910049061e+00	1.532775014964063312e-13	3.596151730341937729e-16	6.578668067996753125e+13	4.649822868680339560e+00	1.548969617823717349e-13	2.594247718761643209e-16
3.244147157190635511e-01	6.463007587906829688e+13	4.599383608521618427e+00	1.531004786683604468e-13	3.594737833513699091e-16	6.377065357554831250e+13	4.582040934513733177e+00	1.511837894004083635e-13	2.762879274742314911e-16
3.311036789297658878e-01	6.283013918966821094e+13	4.599708870484843004e+00	1.531052933840263733e-13	3.604626122575114714e-16	6.169692181795316406e+13	4.591303770891879132e+00	1.536091071953796207e-13	3.486640200518552248e-16
3.377926421404682245e-01	6.105157770982827344e+13	4.602205268504833136e+00	1.532043358990198167e-13	3.619640244372134008e-16	6.096018765686516406e+13	4.589748971312928028e+00	1.519842220527814178e-13	2.782105337778796668e-16
3.444816053511705611e-01	5.927516721849324219e+13	4.601072624585840209e+00	1.531434945184430031e-13	3.624765282772917268e-16	5.963648654209824219e+13	4.579890758511248272e+00	1.530054381781567479e-13	4.272796220669145071e-16
3.511705685618728978e-01	5.752827010777843750e+13	4.596462550975715544e+00	1.529309437609117767e-13	3.621533195513295636e-16	5.784787602087337500e+13	4.572834322002803376e+00	1.510705819246878813e-13	2.858621676418289362e-16
3.578595317725752345e-01	5.583879685489151562e+13	4.594430429411421990e+00	1.528323005324670059e-13	3.625908356710942160e-16	5.673294525123647656e+13	4.497568789050710336e+00	1.466465704488020382e-13	4.061270421081822493e-16
3.645484949832775712e-01	5.418782490457089062e+13	4.596691508349795008e+00	1.529211741347801768e-13	3.641216995241746602e-16	5.489610901401423438e+13	4.501358290565047326e+00	1.493459233800532902e-13	2.911036948843511299e-16
3.712374581939799079e-01	5.254201732776180469e+13	4.597478584660429135e+00	1.529442421006920828e-13	3.651978777965892036e-16	5.340825348308039062e+13	4.534169784847306595e+00	1.528076827714549309e-13	3.460170911317754682e-16
3.779264214046822445e-01	5.091111039478008594e+13	4.593306677632016388e+00	1.527503157193300542e-13	3.650235035295585130e-16	5.187204238769446094e+13	4.529744972283451077e+00	1.495661250252221399e-13	3.398042601153270188e-16
3.846153846153845812e-01	4.933140668946558594e+13	4.589158538516034724e+00	1.525586674929721065e-13	3.649712659713819320e-16	5.062038119547878906e+13	4.573570715360220085e+00	1.511527437093152607e-13	3.435595199972423820e-16
3.913043478260869179e-01	4.780290202312002344e+13	4.590037504477609609e+00	1.525870727913257673e-13	3.662422775306965947e-16	4.950830709184060156e+13	4.557327977470350788e+00	1.509793953452745662e-13	3.585345182108121958e-16
3.979933110367892546e-01	4.628916623965300781e+13	4.592113368297012777e+00	1.526664122001720128e-13	3.677385658010762171e-16	4.734248681032114062e+13	4.566862826758230298e+00	1.499583513321939967e-13	4.097926857720522107e-16
4.046822742474915913e-01	4.478114779408895312e+13	4.589177190866317702e+00	1.525259658421620990e-13	3.679333246870705027e-16	4.514750256592336719e+13	4.594725922815481312e+00	1.503765768057092292e-13	4.251922021537386865e-16
4.113712374581939279e-01	4.331332208870329688e+13	4.583637836187040016e+00	1.522729058924038010e-13	3.675807606762218335e-16	4.330020054326904688e+13	4.578035292295650649e+00	1.493350643310150760e-13	3.036823725076549614e-16
4.180602006688962646e-01	4.190275710095622656e+13	4.582539090469033738e+00	1.522146725407842259e-13	3.684428504992830901e-16	4.219664449824517188e+13	4.603889546747359063e+00	1.532057611935938474e-13	4.115031869257643324e-16
4.247491638795986013e-01	4.051849185157954688e+13	4.585020602322106065e+00	1.523115908507355077e-13	3.701458663683141616e-16	4.064085225592194531e+13	4.546639565319650522e+00	1.475757577286611383e-13	3.604080919246525536e-16
4.314381270903009380e-01	3.913668378973910156e+13	4.583548615557081263e+00	1.522345549862258249e-13	3.707807051283909120e-16	3.914138827315692188e+13	4.557300939389117289e+00	1.508237166174185295e-13	3.682344942746653725e-16
4.381270903010032747e-01	3.778357722428052344e+13	4.577396901518618222e+00	1.519540653530806790e-13	3.703299867651493410e-16	3.794319867450052344e+13	4.572920179141799935e+00	1.499882799085308149e-13	2.357279769797049715e-16
4.448160535117056114e-01	3.648810056476122656e+13	4.574269124194684899e+00	1.518069025398694447e-13	3.707700544760243851e-16	3.600656091515653125e+13	4.617342098408592221e+00	1.533766157023699265e-13	3.745457480354996563e-16
4.515050167224079480e-01	3.522889827741943750e+13	4.576418969758002220e+00	1.518891503459242777e-13	3.724963839836985627e-16	3.378833379740457812e+13	4.586659643227720906e+00	1.496731083485905943e-13	4.402650797189615000e-16
4.581939799331102847e-01	3.397295992383305078e+13	4.576218806861774624e+00	1.518671052652081934e-13	3.735277933710908099e-16	3.265187415401314453e+13	4.544086285363873934e+00	1.501262613293008572e-13	3.290483323180689999e-16
4.648829431438126214e-01	3.273631342576331641e+13	4.569996427694084318e+00	1.515828927642129835e-13	3.731172396610140844e-16	3.181754589453019531e+13	4.526821901896948219e+00	1.510165719505432255e-13	3.440243134461378588e-16
4.715719063545149581e-01	3.155438122143107031e+13	4.565127806094078977e+00	1.513594983557408518e-13	3.732050164211560090e-16	2.992884818458414453e+13	4.520040167922383390e+00	1.517722447836559565e-13	4.103688509820637980e-16
4.782608695652172948e-01	3.041555326218283594e+13	4.566557193839916096e+00	1.514102048970623763e-13	3.748509637997927437e-16	2.873959215959660547e+13	4.479026267004799777e+00	1.457775052958827418e-13	4.985316224240061111e-16
4.849498327759196314e-01	2.928230814622933594e+13	4.567251847564509859e+00	1.514267978256181700e-13	3.761776749403206565e-16	2.767408171173873828e+13	4.433722773772571735e+00	1.464305451743402136e-13	3.303470096803506323e-16
4.916387959866219681e-01	2.816179398322208594e+13	4.561153471235006585e+00	1.511475855928412806e-13	3.758516900720096640e-16	2.730203991993252734e+13	4.515588009403411540e+00	1.513791868392844296e-13	3.498893136271424842e-16
4.983277591973243048e-01	2.709223739519608594e+13	4.554941133110668616e+00	1.508656211569813177e-13	3.756814286935542529e-16	2.641133146150949219e+13	4.503218083140501982e+00	1.515245255061665858e-13	3.794748730000364370e-16
5.050167224080266415e-01	2.606932047643562891e+13	4.555631681990303328e+00	1.508842435629707329e-13	3.772294900143220768e-16	2.503184745069357812e+13	4.511288292645722287e+00	1.498969690700280601e-13	4.023206355393828865e-16
5.117056856187289782e-01	2.505364096264802344e+13	4.556832826369818790e+00	1.509227385953112709e-13	3.787387635674529943e-16	2.392431804296275000e+13	4.497222593092475407e+00	1.474599080065251304e-13	3.773465956894759978e-16
5.183946488294313149e-01	2.404672315759927344e+13	4.550715410656704485e+00	1.506426529475043214e-13	3.784566079212759414e-16	2.284010941765814453e+13	4.515959726253559126e+00	1.491466909381834679e-13	2.698181089853427569e-16
5.250836120401336515e-01	2.308796217074163281e+13	4.543524196512724878e+00	1.503184877008202020e-13	3.781199779428134347e-16	2.212261879752533984e+13	4.486337749386771989e+00	1.476103224540267298e-13	3.827718169485027793e-16
5.317725752508359882e-01	2.217648289584336328e+13	4.543759494849922476e+00	1.503176379104386835e-13	3.796289145543254545e-16	2.157297028966721484e+13	4.487588936458625888e+00	1.474706635733086788e-13	3.839679276653124920e-16
5.384615384615383249e-01	2.127180893147556641e+13	4.545110761304290925e+00	1.503626312498934033e-13	3.812157872180315097e-16	2.115093684288205859e+13	4.497551012448001373e+00	1.469202503752807589e-13	3.948460655143314580e-16
5.451505016722408836e-01	2.037416022783498828e+13	4.538543706890288298e+00	1.500632840918836235e-13	3.808749949559477906e-16	1.993256879439794531e+13	4.523450205853377426e+00	1.530803313624504730e-13	3.422997010662508909e-16
5.518394648829432203e-01	1.952385363055682812e+13	4.530703263728886654e+00	1.497117135990391747e-13	3.804667243060864383e-16	1.902762894536281641e+13	4.561000532514591477e+00	1.524965530194168480e-13	3.735025739134809060e-16
5.585284280936455570e-01	1.871870545350329688e+13	4.530982363322069162e+00	1.497131484840676332e-13	3.820492755351229057e-16	1.816779844941760547e+13	4.518987835386516494e+00	1.452701275946279564e-13	4.549851935543667368e-16
5.652173913043478937e-01	1.791722510107819141e+13	4.532057294823140126e+00	1.497459691012223961e-13	3.835935218248005346e-16	1.771712043357215234e+13	4.463833261702889743e+00	1.440302478204123429e-13	3.477788085564178928e-16
5.719063545150502303e-01	1.712354719169508008e+13	4.524390967394057661e+00	1.493993949276242346e-13	3.830543504375196011e-16	1.684365584990554688e+13	4.442450290070961927e+00	1.434646108244891627e-13	3.814819605182008358e-16
5.785953177257525670e-01	1.637859287283574219e+13	4.516354161137949852e+00	1.490403652324638719e-13	3.827100092086096702e-16	1.603111616108562695e+13	4.417656906401155936e+00	1.432340245931756340e-13	2.603448991628618047e-16
5.852842809364549037e-01	1.567320140170922266e+13	4.517283128879304499e+00	1.490700001024699165e-13	3.844974725410984675e-16	1.545780926481951562e+13	4.412924044632791087e+00	1.430093435685516807e-13	3.759235270082296422e-16
5.919732441471572404e-01	1.496607118254335156e+13	4.517346101694261762e+00	1.490582661325595248e-13	3.858092114590049455e-16	1.463399873015020898e+13	4.395797570566776891e+00	1.500900052051125570e-13	3.829161319947273171e-16
5.986622073578595771e-01	1.427132609125514453e+13	4.507886130720734741e+00	1.486345710677916114e-13	3.849473155850910472e-16	1.356921543363719336e+13	4.449482443330433412e+00	1.431381933410581179e-13	2.712018688835632802e-16
6.053511705685619138e-01	1.362773244197698828e+13	4.500540634067716539e+00	1.483065181545149145e-13	3.849076803500043214e-16	1.305524928107301758e+13	4.451560496239475029e+00	1.452220553454939912e-13	5.008261065730084713e-16
6.120401337792642504e-01	1.301305133090576953e+13	4.502554622176769605e+00	1.483821727790768162e-13	3.869669048194152138e-16	1.229483076188579492e+13	4.472266039855142594e+00	1.432895204986368314e-13	4.957984352831124916e-16
6.187290969899665871e-01	1.239135416363635156e+13	4.500251668359565471e+00	1.482666876362579773e-13	3.877250477899151051e-16	1.190126009632494922e+13	4.430441505045473960e+00	1.433145903202164294e-13	6.050686596358388636e-16
6.254180602006689238e-01	1.179219326018689258e+13	4.488769751752169412e+00	1.477564810806048124e-13	3.865595606507533447e-16	1.150226176536687305e+13	4.470539971182126315e+00	1.414003511881224767e-13	2.974137878320055654e-16
6.321070234113712605e-01	1.124386696136222852e+13	4.483722863699235006e+00	1.475284111452853010e-13	3.872012986251963608e-16	1.078253775181705664e+13	4.485912651049817512e+00	1.509307448874329365e-13	4.153135269502346446e-16
6.387959866220735972e-01	1.070772297412691992e+13	4.486338631241866715e+00	1.476275787339036972e-13	3.893425912643175875e-16	1.037120381768186523e+13	4.431847310704883469e+00	1.466665177171499248e-13	4.795328706156089067e-16
6.454849498327759338e-01	1.016511782390784961e+13	4.479688148399356251e+00	1.473228715993047147e-13	3.891291483204816354e-16	9.699160156621017578e+12	4.502612598743862549e+00	1.518014810416036902e-13	3.133870040131482675e-16
6.521739130434782705e-01	9.660164810333666016e+12	4.467532301199024225e+00	1.467854578886206363e-13	3.880661150944583254e-16	9.396821015185445312e+12	4.533230937717861231e+00	1.517876089480511971e-13	2.674642090762571849e-16
6.588628762541806072e-01	9.195756705156115234e+12	4.466659317463583356e+00	1.467368191866902691e-13	3.897289784881306320e-16	8.857144868632283203e+12	4.493020873054469178e+00	1.541026411419637292e-13	4.836584485738377332e-16
6.655518394648829439e-01	8.724791297571602539e+12	4.467186286610233203e+00	1.467419077989682758e-13	3.912450242919708670e-16	8.128383402649867188e+12	4.555126356167514601e+00	1.502641227774480548e-13	3.271220164112735997e-16
6.722408026755852806e-01	8.261652138348136719e+12	4.454954642420781319e+00	1.461970338066597740e-13	3.899318523877849004e-16	7.612573402031745117e+12	4.549089833515407300e+00	1.530346196485181203e-13	2.565784026584897603e-16
6.789297658862876172e-01	7.847144789641421875e+12	4.446227647544461981e+00	1.458101555060948273e-13	3.899381784575994504e-16	7.273980572102384766e+12	4.596605426282289741e+00	1.428794271247905770e-13	2.360511884828208408e-16
6.856187290969899539e-01	7.447166167775602539e+12	4.449078197079359143e+00	1.459183736559804357e-13	3.922780200217252272e-16	7.186306895630373047e+12	4.694525920675626907e+00	1.559511746303426360e-13	1.166197704378194065e-16
6.923076923076922906e-01	7.035206973588605469e+12	4.442423197393309486e+00	1.456111320649282464e-13	3.920708009498588201e-16	6.784971292491193359e+12	4.562778015651757890e+00	1.446777289504471851e-13	4.827773692462010115e-16
6.989966555183946273e-01	6.658289376322640625e+12	4.428020519547115619e+00	1.449776552965682093e-13	3.906817379505433641e-16	6.453494157867975586e+12	4.512104935074990664e+00	1.509626014019220311e-13	6.386839665426264071e-16
7.056856187290969640e-01	6.316924643049615234e+12	4.427492640612712194e+00	1.449440838619734069e-13	3.925667087760140077e-16	6.043718405186811523e+12	4.551829532838302939e+00	1.442795278361921887e-13	2.482470032018843442e-16
7.123745819397993007e-01	5.961640538354921875e+12	4.426959344839335841e+00	1.449007428065422177e-13	3.937560660202850168e-16	5.573459242404129883e+12	4.516931456392202726e+00	1.509725455171256893e-13	5.541026479241583677e-17
7.190635451505016373e-01	5.620538389979156250e+12	4.411463360194348482e+00	1.442173564773527966e-13	3.918834404708036185e-16	5.243825955834564453e+12	4.407117057499759127e+00	1.414720340975040428e-13	2.708787958043754778e-16
7.257525083612039740e-01	5.324914973427636719e+12	4.405194651738877809e+00	1.439397651191595488e-13	3.926699592776709195e-16	4.955172841502219727e+12	4.451963173503186155e+00	1.522440454585925243e-13	5.077010194321543138e-16
7.324414715719063107e-01	5.023787793673914062e+12	4.408258459645439054e+00	1.440538730924678573e-13	3.948098629716888027e-16	4.778942519067738281e+12	4.265238434227191178e+00	1.332406069201616155e-13	5.864826441636915110e-16
7.391304347826086474e-01	4.720134653737394531e+12	4.394669803986662515e+00	1.434504341564658221e-13	3.931305668181091627e-16	4.418716936620320312e+12	4.345932758227236903e+00	1.382417265195546008e-13	4.295211780036004804e-16
7.458193979933109841e-01	4.462442110133053711e+12	4.383375263696090762e+00	1.429590058423993675e-13	3.928709480481674021e-16	4.033846117510472656e+12	4.343266809175962528e+00	1.366001527892839280e-13	6.752014839638147684e-16
7.525083612040133207e-01	4.208291247120157227e+12	4.387626816730946011e+00	1.431277184436775232e-13	3.954420008692202006e-16	3.794067961448351562e+12	4.442078853211080869e+00	1.415826388151851110e-13	3.881517033690947108e-16
7.591973244147156574e-01	3.942003648918998535e+12	4.376344988775510814e+00	1.426225071416779912e-13	3.940953170526708911e-16	3.770045997367603027e+12	4.410721432469159708e+00	1.366029390907182981e-13	2.406388642413487289e-16
7.658862876254179941e-01	3.719080686071817871e+12	4.361877331783970746e+00	1.419970559666505210e-13	3.931715631589897993e-16	3.768773482513594727e+12	4.277360102310661105e+00	1.343023933756762985e-13	6.212628624968714161e-16
7.725752508361203308e-01	3.503695448246892578e+12	4.366509075738407297e+00	1.421848518145280635e-13	3.959227771114851415e-16	3.436309499636188965e+12	4.208051810758198563e+00	1.361803934655469120e-13	4.670561170847211857e-16
7.792642140468226675e-01	3.272249701658508301e+12	4.356014403614540953e+00	1.417132265149423186e-13	3.946182684015120245e-16	3.103014486649998535e+12	4.248056912641246186e+00	1.377629556640817802e-13	4.216457292299070699e-16
7.859531772575250042e-01	3.083409299053810059e+12	4.340309591920482823e+00	1.410379870200978666e-13	3.935253325983472980e-16	3.009419720653252930e+12	4.317513369936974321e+00	1.410310339717685074e-13	4.322000653808433986e-16
7.926421404682273408e-01	2.898500846584999023e+12	4.345860477156983315e+00	1.412654057599170063e-13	3.964111423905031065e-16	2.768187261900848145e+12	4.178369127870546151e+00	1.300724482974855398e-13	4.259170780909910824e-16
7.993311036789296775e-01	2.699036269341136719e+12	4.333366684308510131e+00	1.407084827544425595e-13	3.945996445353383036e-16	2.608629481022906738e+12	4.204124149831480750e+00	1.336115432027213788e-13	2.372966577935521435e-16
8.060200668896320142e-01	2.543965846570867676e+12	4.319049677139846111e+00	1.400977125057345225e-13	3.940408523001341356e-16	2.388614259734249023e+12	4.198478352095077248e+00	1.346404463871970175e-13	4.272724590781491662e-16
8.127090301003343509e-01	2.380359376403839844e+12	4.325790452159525401e+00	1.403710919178344614e-13	3.968288572228744359e-16	2.201632485267955566e+12	4.132973109926935784e+00	1.275938504871964466e-13	6.455948831234871748e-16
8.193979933110366876e-01	2.213366811858369141e+12	4.308017887642662025e+00	1.395908617249302080e-13	3.940464075224388718e-16	2.055111489220885742e+12	4.256811886205768225e+00	1.323895674570215927e-13	3.123677564671353399e-16
8.260869565217390242e-01	2.088199344505044922e+12	4.300162488459958077e+00	1.392608731281146384e-13	3.951332724756114044e-16	1.897137859487755615e+12	4.275055501439196881e+00	1.375760497217107463e-13	3.609582963620230441e-16
8.327759197324413609e-01	1.937480412285184814e+12	4.304338943792201277e+00	1.394130637358086021e-13	3.966621380552514136e-16	1.777859069192819336e+12	4.117603724343090299e+00	1.120465346114048070e-13	1.684472049689441152e-16
8.394648829431436976e-01	1.809359410306422607e+12	4.281308881968262980e+00	1.384200140618580696e-13	3.935901970972107435e-16	1.739553775118126953e+12	3.897412538850165031e+00	1.139172040174056358e-13	1.019766167336499804e-15
8.461538461538460343e-01	1.699168419716813965e+12	4.286028630801075323e+00	1.386201107393619023e-13	3.969409982708540851e-16	1.607212230301426514e+12	3.840710053351388265e+00	1.092846264073686197e-13	5.614906832298136351e-16
8.528428093645483710e-01	1.565476497195983398e+12	4.276559212818121125e+00	1.381806343573144055e-13	3.951463287110880474e-16	1.597265838687468018e+12	3.774450441499371589e+00	1.140144776400399921e-13	1.063082553867052802e-15
8.595317725752507076e-01	1.476097129102390869e+12	4.261800265636564333e+00	1.375602452336669833e-13	3.952151349051331446e-16	1.582411175493737549e+12	3.759194650335497823e+00	1.263504215315348621e-13	0.000000000000000000e+00
8.662207357859530443e-01	1.360583629762023438e+12	4.270555979708624328e+00	1.378993484077171566e-13	3.975346774347786752e-16	1.406544428731834473e+12	3.819921297104562630e+00	1.147133369189383666e-13	2.477164778955060677e-16
8.729096989966553810e-01	1.270076481787520020e+12	4.246081738496624958e+00	1.368454335963577413e-13	3.945189475271503159e-16	1.187048601261122559e+12	3.992057034408102556e+00	1.231872106354354494e-13	4.913043478260869184e-16
8.795986622073577177e-01	1.181901884677043213e+12	4.257349207177503203e+00	1.373119762112017127e-13	3.989932588175419807e-16	1.128642766431300781e+12	3.946704867286408902e+00	1.097606133797874027e-13	0.000000000000000000e+00
8.862876254180602764e-01	1.088087298450905762e+12	4.239277315612641317e+00	1.364996823220092533e-13	3.958027256050219937e-16	1.088259897084760742e+12	nan	nan	nan
8.929765886287626131e-01	1.020548557798017456e+12	4.243370164294089975e+00	1.366795985001461831e-13	4.003339373349619860e-16	1.091739835665107300e+12	nan	nan	nan
8.996655518394649498e-01	9.299236396818940430e+11	4.235778494763231983e+00	1.362914195632658422e-13	3.985227116571035229e-16	9.360515387310214844e+11	3.911351026043564882e+00	nan	nan
9.063545150501672865e-01	8.743653365449814453e+11	4.235363934852357737e+00	1.362868426050631739e-13	4.031807467389655612e-16	8.760355830655085449e+11	3.930854119842143835e+00	nan	nan
9.130434782608696231e-01	7.917377894979910889e+11	4.233432017703075090e+00	1.361277640477650055e-13	4.025344183945358233e-16	7.887774216479072266e+11	nan	nan	nan
9.197324414715719598e-01	7.416390580921743164e+11	4.236916028309949844e+00	1.362904707827822552e-13	4.089799804107012956e-16	6.933388075974027100e+11	nan	nan	nan
9.264214046822742965e-01	6.719609041054770508e+11	4.232169487479179537e+00	1.360103067273921324e-13	4.087107932833206802e-16	6.120017357045668945e+11	nan	nan	nan
9.331103678929766332e-01	6.174986596765637207e+11	4.249569014239225062e+00	1.367529050786946674e-13	4.185872831132192596e-16	5.322488149565045166e+11	nan	nan	nan
9.397993311036789699e-01	5.702882808002966309e+11	4.235337197202840187e+00	1.361074856300304942e-13	4.203909739986622553e-16	4.884119767205202637e+11	nan	nan	nan
9.464882943143813065e-01	5.038917569617153320e+11	4.262211225504123568e+00	1.371894594643400348e-13	4.305956281022656046e-16	4.696099205102990723e+11	nan	nan	nan
9.531772575250836432e-01	4.661213295840429688e+11	4.262969816621484220e+00	1.372601812538535958e-13	4.432899839171083537e-16	3.916229387433088989e+11	nan	nan	nan
9.598662207357859799e-01	4.227993944554555054e+11	4.257758088551152120e+00	1.369797008924130394e-13	4.517496966668515063e-16	3.797547900028843384e+11	nan	nan	nan
9.665551839464883166e-01	3.673898763118561401e+11	4.276921556083546960e+00	1.377025207516527315e-13	4.672169822415615531e-16	3.171418652475748901e+11	nan	nan	nan
9.732441471571906533e-01	3.172721773527744141e+11	4.291981868319751925e+00	1.382882609357100205e-13	4.899401455063459551e-16	2.689161492498057251e+11	nan	nan	nan
9.799331103678929900e-01	2.724808036079942017e+11	4.292438660734788414e+00	1.382192589242668076e-13	5.164908344717940069e-16	2.352594298458680420e+11	nan	nan	nan
9.866220735785953266e-01	2.344523147911234741e+11	4.270409111637871291e+00	1.371083554211869060e-13	5.460408633796104152e-16	2.119646171102733154e+11	nan	nan	nan
9.933110367892976633e-01	1.866965846158998413e+11	4.212894831975368959e+00	1.345616202207249931e-13	5.938615063415679911e-16	1.594019627325252075e+11	nan	nan	nan
1.000000000000000000e+00	1.156323733178457642e+11	4.128653799561724291e+00	1.298760718393278888e-13	6.469941149204015053e-16	5.801628946634772491e+10	nan	nan	nan


==> dat/1dbte_with_E_pic_vs_pde/Ewt10K_pic_pde_idx_0007.csv <==
x	ne_pde	Te_pde	elastic_pde	ionization_pde	ne_pic	Te_pic	elastic_pic	ionization_pic
-1.000000000000000000e+00	3.327625182285310059e+12	1.974706145152927528e+00	4.702205200777330379e-14	1.140408367518564929e-16	2.644467654462328125e+12	1.685606835456264108e+00	nan	nan
-9.933110367892976633e-01	9.631440479179632812e+12	1.806175849599589878e+00	4.271109680902170988e-14	5.163089646390697373e-17	7.949478202052677734e+12	1.695921979680098612e+00	3.821565557409758162e-14	0.000000000000000000e+00
-9.866220735785953266e-01	1.309085727134775391e+13	1.975067367370152871e+00	4.847351509809121114e-14	4.506752537694715649e-17	1.177060658141705469e+13	1.862743969584395476e+00	4.353887945521501556e-14	0.000000000000000000e+00
-9.799331103678929900e-01	1.732770984955434180e+13	2.140498142836674500e+00	5.414914657592681507e-14	3.834142317196136469e-17	1.604477621849803320e+13	2.046739899892902059e+00	5.186743067230787990e-14	0.000000000000000000e+00
-9.732441471571906533e-01	2.210476591451763281e+13	2.310279467248419483e+00	6.010734040671147213e-14	3.342655583304357411e-17	2.047445236467769922e+13	2.215067348900924937e+00	5.531496690208498320e-14	0.000000000000000000e+00
-9.665551839464883166e-01	2.736168978528794922e+13	2.481597639912458408e+00	6.630876916000850495e-14	2.988381742536839152e-17	2.547455277143373828e+13	2.402729533415733254e+00	6.264149086012889201e-14	0.000000000000000000e+00
-9.598662207357859799e-01	3.307693526795910547e+13	2.650980722850006188e+00	7.265914935304196111e-14	2.710851272225597438e-17	3.068329367486485547e+13	2.581539836980520697e+00	6.962557247448783542e-14	0.000000000000000000e+00
-9.531772575250836432e-01	3.919783174485360156e+13	2.818684572397546884e+00	7.916085393928516082e-14	2.530649442958470145e-17	3.671013178096771094e+13	2.756905212654232606e+00	7.679827402940499210e-14	0.000000000000000000e+00
-9.464882943143813065e-01	4.562589242725736719e+13	2.986711613093200324e+00	8.586433527447153825e-14	2.520511005217130341e-17	4.288915227573372656e+13	2.930247465032651100e+00	8.398036467104586361e-14	0.000000000000000000e+00
-9.397993311036789699e-01	5.237516555631673438e+13	3.149007655355678725e+00	9.255590494042615624e-14	2.598007736923329218e-17	4.949163455028448438e+13	3.075422265807604916e+00	9.097194329333762460e-14	0.000000000000000000e+00
-9.331103678929766332e-01	5.940648242137364844e+13	3.305929077857502119e+00	9.920051180994179197e-14	2.819321783780956234e-17	5.528243413581437500e+13	3.243046661038460510e+00	9.648850725301443611e-14	9.636567789985368610e-18
-9.264214046822742965e-01	6.659843248051914062e+13	3.460487937997793750e+00	1.058480990945908531e-13	3.304370111231286686e-17	6.369139407892717188e+13	3.377899185438980378e+00	1.024227884981527467e-13	7.856679336238075859e-18
-9.197324414715719598e-01	7.400555060553357812e+13	3.605514219194354997e+00	1.122189479150998112e-13	3.969380258562461139e-17	7.010164870144988281e+13	3.510675172346905182e+00	1.094859322916338329e-13	0.000000000000000000e+00
-9.130434782608696231e-01	8.148792922407560938e+13	3.747435102135426632e+00	1.184558716329051738e-13	4.999664062427363148e-17	7.725170190858671875e+13	3.663285485038228373e+00	1.150017749481132275e-13	2.380103747264779590e-17
-9.063545150501672865e-01	8.909920372222012500e+13	3.879002420777042381e+00	1.242840257339183235e-13	6.309410978832206186e-17	8.520372514034728125e+13	3.799067304309923898e+00	1.195204123297963460e-13	3.168266147469579315e-17
-8.996655518394648388e-01	9.673092872800775000e+13	4.005973686452523275e+00	1.298348200967310367e-13	8.059000695986943312e-17	9.419840549197615625e+13	3.919295129040649694e+00	1.251800491851763887e-13	4.253189009267186897e-17
-8.929765886287625021e-01	1.044379860381059688e+14	4.122058899530324894e+00	1.348823082789860641e-13	1.017307392469358211e-16	1.014121623508849062e+14	4.052392284422809077e+00	1.319243084106911495e-13	7.475436479053489518e-17
-8.862876254180601654e-01	1.121277999382688125e+14	4.232807321585266180e+00	1.395731442375207875e-13	1.279669096652914958e-16	1.088449735525205312e+14	4.189208764307481125e+00	1.375381999988604391e-13	9.862560040516776478e-17
-8.795986622073578287e-01	1.198715600427920000e+14	4.332252013414094272e+00	1.437129181495162458e-13	1.585208707351346472e-16	1.162173273137445781e+14	4.269137691267791190e+00	1.409569765784453489e-13	7.796873126832504852e-17
-8.729096989966554920e-01	1.275847729181125469e+14	4.425757645188705069e+00	1.474640569287094713e-13	1.947530701063902178e-16	1.230665995608990156e+14	4.389414328940459242e+00	1.466611417638739503e-13	1.469675417767229183e-16
-8.662207357859531554e-01	1.353419818836986719e+14	4.508644328106520938e+00	1.506878765572974794e-13	2.359748085253941805e-16	1.305021635497698750e+14	4.478047704587078570e+00	1.490158948432589102e-13	2.563230141418094540e-16
-8.595317725752508187e-01	1.430905458703785312e+14	4.584144029801819897e+00	1.534973249899572054e-13	2.828042123152181693e-16	1.382823193671669375e+14	4.549403961807421126e+00	1.513470431529507034e-13	2.238143845012105776e-16
-8.528428093645484820e-01	1.508639716249230312e+14	4.651467817616207867e+00	1.558826410648255206e-13	3.347066404115192339e-16	1.468041695566137188e+14	4.593800550337355126e+00	1.536810285108097506e-13	3.117101665910651565e-16
-8.461538461538461453e-01	1.586774845410503750e+14	4.709551766882122514e+00	1.578340778006391027e-13	3.907386360072691895e-16	1.539654416702194688e+14	4.671327500485311646e+00	1.566139477659606176e-13	3.705270107684541325e-16
-8.394648829431438086e-01	1.664956280580590625e+14	4.762212505083753378e+00	1.594883916216079824e-13	4.504796271704184925e-16	1.627153836548233125e+14	4.719862911799507010e+00	1.584846764123209985e-13	4.100798259479116144e-16
-8.327759197324414719e-01	1.743818813816594375e+14	4.806041873845370738e+00	1.607655921881678036e-13	5.119960267234091975e-16	1.710734689734673438e+14	4.777576926849498307e+00	1.591772019948232001e-13	4.400701704679508974e-16
-8.260869565217391353e-01	1.822876181362107812e+14	4.844717131133836396e+00	1.618011337271778076e-13	5.745956112076426166e-16	1.787472009975635625e+14	4.843849242886974160e+00	1.605324421505608571e-13	5.123006465943052881e-16
-8.193979933110367986e-01	1.902312188072850938e+14	4.878391539289785861e+00	1.626199482128495427e-13	6.369657429908169804e-16	1.892250363660730000e+14	4.858350701834607044e+00	1.621112326387069074e-13	5.632023648346669116e-16
-8.127090301003344619e-01	1.982306364950141562e+14	4.905861420049036248e+00	1.632075046015170812e-13	6.977480406489915339e-16	1.972616688507800000e+14	4.891111662545913674e+00	1.626140373318418242e-13	6.691674783184567435e-16
-8.060200668896321252e-01	2.062318175096276562e+14	4.931121974289391474e+00	1.637017223459868499e-13	7.566815941680220383e-16	2.047929571202995625e+14	4.928234416393904027e+00	1.634579685429680684e-13	7.288954469086354540e-16
-7.993311036789297885e-01	2.142665676462839688e+14	4.952538688022644742e+00	1.640682039749765211e-13	8.127023556081753149e-16	2.120291258224545312e+14	4.971174918435135481e+00	1.642344265296903320e-13	7.767841821306168758e-16
-7.926421404682274519e-01	2.223157732311724062e+14	4.970663192698212995e+00	1.643376798731570211e-13	8.653822697629943910e-16	2.195363661582032500e+14	4.997397008746325753e+00	1.649318688981460872e-13	8.664127858137686981e-16
-7.859531772575251152e-01	2.303342426504665000e+14	4.988395235918676285e+00	1.646060859749571148e-13	9.148601117067550193e-16	2.258638553758335312e+14	5.022307792481494282e+00	1.642733578533745417e-13	8.827228273200837616e-16
-7.792642140468227785e-01	2.383474465102184062e+14	5.003698073967465909e+00	1.648198937821488842e-13	9.605889756776576314e-16	2.333853530718870938e+14	5.048715932690399200e+00	1.662343611091625021e-13	8.761454408783483796e-16
-7.725752508361204418e-01	2.463212419612199062e+14	5.017590702928330870e+00	1.650156895069967134e-13	1.002719258247365626e-15	2.396536313942687500e+14	5.065050001185575468e+00	1.657573107915926709e-13	9.370794353490397285e-16
-7.658862876254181051e-01	2.542155070506442188e+14	5.032141893355076334e+00	1.652570728243876579e-13	1.041661804533307837e-15	2.479145381295724375e+14	5.069863301770005215e+00	1.666321437476017552e-13	1.018363538561805397e-15
-7.591973244147156574e-01	2.620491267754451250e+14	5.045333070101944983e+00	1.654853468503355375e-13	1.077232227461974288e-15	2.562750126597782500e+14	5.069580736182465408e+00	1.659682995673743935e-13	1.027005512257295620e-15
-7.525083612040133207e-01	2.697886089563926875e+14	5.057903545827778125e+00	1.657231154199198238e-13	1.109796912750513600e-15	2.657895802534953125e+14	5.074375353519540610e+00	1.645646754789164511e-13	1.166996130471789049e-15
-7.458193979933109841e-01	2.773947967103774375e+14	5.071605912095370705e+00	1.660199900936832760e-13	1.139903422679999145e-15	2.738944351161910938e+14	5.092420673704194378e+00	1.660079229664731268e-13	1.126648065888286990e-15
-7.391304347826086474e-01	2.848838081011297500e+14	5.084616551662684891e+00	1.663199004164483405e-13	1.167537055069215221e-15	2.815235252416342500e+14	5.094216808881697922e+00	1.652087351465296299e-13	1.190084496185313585e-15
-7.324414715719063107e-01	2.922332537907748125e+14	5.097032890640678104e+00	1.666238731078499873e-13	1.193025903616967019e-15	2.885321734818306250e+14	5.096657038044667409e+00	1.656583293417676784e-13	1.154479638023343383e-15
-7.257525083612039740e-01	2.994037153658313125e+14	5.110587951675668705e+00	1.669791359635178871e-13	1.216932604428267300e-15	2.964298940899254375e+14	5.094162619608836984e+00	1.649053856026296951e-13	1.270129703670003239e-15
-7.190635451505016373e-01	3.064084403232963125e+14	5.123930654748806823e+00	1.673426057946607379e-13	1.239307612677314487e-15	3.034334003313234375e+14	5.101769518356307209e+00	1.659281435531985605e-13	1.225987334739472883e-15
-7.123745819397993007e-01	3.132425713548926875e+14	5.136366567092164104e+00	1.676917415458053869e-13	1.260306761383062843e-15	3.099344709629156250e+14	5.117074478322066966e+00	1.671154371844739803e-13	1.358424738165570651e-15
-7.056856187290969640e-01	3.198690882636866875e+14	5.149536695073536841e+00	1.680711981482664032e-13	1.280410298916511556e-15	3.174629285361288125e+14	5.133201094178858170e+00	1.667417283441121798e-13	1.190506232439553908e-15
-6.989966555183946273e-01	3.262931696331948750e+14	5.162934833868118467e+00	1.684629420366680815e-13	1.299724574286048844e-15	3.244944041346253125e+14	5.144677348198394284e+00	1.675173525450704973e-13	1.338077998018980159e-15
-6.923076923076922906e-01	3.325279860711203125e+14	5.175214762084875630e+00	1.688262152506123800e-13	1.318219027273166131e-15	3.297691599923175625e+14	5.168346395708895535e+00	1.677951323654693568e-13	1.318946118619904583e-15
-6.856187290969899539e-01	3.385465690247795625e+14	5.187488350400015769e+00	1.691914024019046096e-13	1.336202844167802212e-15	3.366282228129421875e+14	5.186834434068583910e+00	1.675522218700192693e-13	1.334879841857116166e-15
-6.789297658862876172e-01	3.443403497267075000e+14	5.200288314390888900e+00	1.695714680097084838e-13	1.353851167127848445e-15	3.414662204091113750e+14	5.206021563182948064e+00	1.679538513481785415e-13	1.248349783272265344e-15
-6.722408026755852806e-01	3.499318570960696250e+14	5.212193664383215186e+00	1.699243875036060210e-13	1.371038006743200623e-15	3.466409150477756250e+14	5.211797877245776256e+00	1.689215267865872860e-13	1.318994998343027693e-15
-6.655518394648829439e-01	3.553138823576031875e+14	5.223288129833541404e+00	1.702522128380890944e-13	1.387843376922619164e-15	3.537370551766086250e+14	5.207482167581126475e+00	1.691717048793330237e-13	1.404082285725200730e-15
-6.588628762541806072e-01	3.604663808516885625e+14	5.234776922317684544e+00	1.705882831432205832e-13	1.404468956661926710e-15	3.576146156942931250e+14	5.245204878043660202e+00	1.695523733560539626e-13	1.393145980403990561e-15
-6.521739130434782705e-01	3.654048792069255625e+14	5.246005895086473636e+00	1.709131050636541996e-13	1.420835760486756962e-15	3.619625911929073750e+14	5.253126280742840493e+00	1.703808666024873643e-13	1.428147940365474248e-15
-6.454849498327759338e-01	3.701441247015240000e+14	5.256058392601825169e+00	1.712010071840547487e-13	1.436834202889251533e-15	3.665472544543662500e+14	5.253423562533792612e+00	1.706785308735976531e-13	1.421181973716840617e-15
-6.387959866220735972e-01	3.746671893223995000e+14	5.265852298285389921e+00	1.714781588279028389e-13	1.452587739253288737e-15	3.712205522708613750e+14	5.267556203018902039e+00	1.710499189990136678e-13	1.395434379720235487e-15
-6.321070234113712605e-01	3.789703511616522500e+14	5.275910783201661403e+00	1.717588474616163390e-13	1.468141568496342706e-15	3.741606329168167500e+14	5.269110189277533607e+00	1.700372689463229820e-13	1.466356726832135000e-15
-6.254180602006689238e-01	3.830762194114955625e+14	5.285202003374957158e+00	1.720143065593002471e-13	1.483343667455582487e-15	3.783254441855273125e+14	5.273037785897925822e+00	1.701833811893370719e-13	1.465949595559134513e-15
-6.187290969899665871e-01	3.869875757935180000e+14	5.293548188439678448e+00	1.722404620937022476e-13	1.498163518060770087e-15	3.839093172739806250e+14	5.280839712804360708e+00	1.707232949960694000e-13	1.541346757244032663e-15
-6.120401337792642504e-01	3.906885911218770000e+14	5.301980833658608283e+00	1.724663367297928429e-13	1.512706015425022685e-15	3.855051028402869375e+14	5.304305143688258006e+00	1.720940804540032837e-13	1.556476048246269834e-15
-6.053511705685619138e-01	3.941874501585851250e+14	5.310430937219210001e+00	1.726899055050053810e-13	1.526929844919616427e-15	3.886204788998045000e+14	5.306754750608834392e+00	1.711666205413270507e-13	1.507627441047161845e-15
-5.986622073578595771e-01	3.975044942081695625e+14	5.317975295578211359e+00	1.728862717246033045e-13	1.540710920231772634e-15	3.917527352584049375e+14	5.316852689437190804e+00	1.720523314023196923e-13	1.536445515795164661e-15
-5.919732441471572404e-01	4.006349849170543125e+14	5.324903635516657019e+00	1.730642849297266059e-13	1.554078435813829030e-15	3.924131185282533750e+14	5.324873748271915730e+00	1.719702293214808635e-13	1.568347418063234465e-15
-5.852842809364549037e-01	4.035678406871316250e+14	5.332064222482570059e+00	1.732473183627086361e-13	1.567108990936404048e-15	3.952506448648513125e+14	5.339182759983378546e+00	1.726082330046641672e-13	1.529378385152432489e-15
-5.785953177257525670e-01	4.063170110421233125e+14	5.339079553310173587e+00	1.734250273949838085e-13	1.579740139390119686e-15	3.997523609335816250e+14	5.363995923982020742e+00	1.722772177039647437e-13	1.539454972788506638e-15
-5.719063545150502303e-01	4.088986622183920000e+14	5.345245284018395715e+00	1.735789173571197959e-13	1.591897900700177040e-15	4.030505636170209375e+14	5.364454652827636671e+00	1.733249723463492679e-13	1.627306090977515141e-15
-5.652173913043478937e-01	4.113050351240115000e+14	5.351044269990578250e+00	1.737226987022681332e-13	1.603640559559076708e-15	4.048392780170112500e+14	5.367595640501980903e+00	1.740520821469276956e-13	1.562415123362481887e-15
-5.585284280936455570e-01	4.135292124108255625e+14	5.357121375452815748e+00	1.738736488424841302e-13	1.615025037538801151e-15	4.091261468329414375e+14	5.361882829001664241e+00	1.734390059690971309e-13	1.650824550138197821e-15
-5.518394648829432203e-01	4.155869951589178125e+14	5.362996088476394974e+00	1.740187883018913288e-13	1.625996822952287459e-15	4.102005908544685625e+14	5.364906206089298912e+00	1.730275475812203855e-13	1.627198103302416928e-15
-5.451505016722408836e-01	4.174915629681662500e+14	5.368129608095877359e+00	1.741442813431452885e-13	1.636519410824573944e-15	4.104145291680861250e+14	5.375867555831622902e+00	1.730644326321731936e-13	1.609735473559947462e-15
-5.384615384615385469e-01	4.192347155564243125e+14	5.373036466707033831e+00	1.742642214543640630e-13	1.646658163898823889e-15	4.125232680690110625e+14	5.383130506599781206e+00	1.732466339074292620e-13	1.636726560990322275e-15
-5.317725752508362103e-01	4.208118438578896875e+14	5.378230876775814906e+00	1.743919407901723138e-13	1.656459373253420555e-15	4.135940243944315000e+14	5.388152336494794525e+00	1.738538104352581767e-13	1.693434500516587897e-15
-5.250836120401337626e-01	4.222386159958160000e+14	5.383240415552634772e+00	1.745148359352481949e-13	1.665884080397568954e-15	4.160415379131222500e+14	5.366708004367086282e+00	1.722510808629791008e-13	1.709042978810737670e-15
-5.183946488294314259e-01	4.235269432852037500e+14	5.387609428186159732e+00	1.746214221998791034e-13	1.674916399617213988e-15	4.171013090592921250e+14	5.373966573666527857e+00	1.731344118752819024e-13	1.709073813698224579e-15
-5.117056856187290892e-01	4.246693944962270000e+14	5.391803845234171888e+00	1.747241321647500028e-13	1.683616243581505048e-15	4.175298349288018125e+14	5.375384589726553308e+00	1.733776252580267405e-13	1.700205344676757264e-15
-5.050167224080267525e-01	4.256618447696399375e+14	5.396283056251483856e+00	1.748345188778464400e-13	1.692023364616799787e-15	4.202608595630263125e+14	5.376697341867449964e+00	1.734159818202705117e-13	1.753139163128018161e-15
-4.983277591973244158e-01	4.265187039127096875e+14	5.400641659738016465e+00	1.749418947493706389e-13	1.700112857504417629e-15	4.214252366241340000e+14	5.373553818057891007e+00	1.729216573203849212e-13	1.697690227641804197e-15
-4.916387959866220791e-01	4.272519499703510000e+14	5.404444318301949046e+00	1.750354801409696561e-13	1.707877592180678469e-15	4.218747200341979375e+14	5.388748839375406163e+00	1.728603265657637074e-13	1.700268387410244206e-15
-4.849498327759197425e-01	4.278556189040656875e+14	5.408063464801496245e+00	1.751250379211031600e-13	1.715366109200880566e-15	4.210049950860213750e+14	5.394229802338186275e+00	1.733425595628414986e-13	1.669874162679507562e-15
-4.782608695652174058e-01	4.283247336614020625e+14	5.411952786895926515e+00	1.752217033572366704e-13	1.722612308796962052e-15	4.197763430399417500e+14	5.414245758625981786e+00	1.743491175620316744e-13	1.656038231416420373e-15
-4.715719063545150691e-01	4.286714834292362500e+14	5.415813877425677880e+00	1.753176604893000984e-13	1.729601981811050675e-15	4.219865195535140625e+14	5.408417683474280757e+00	1.745305519723365954e-13	1.692860905899321444e-15
-4.648829431438127324e-01	4.289086375964867500e+14	5.419201499326219640e+00	1.754020911855893585e-13	1.736331472137560900e-15	4.236445804385955625e+14	5.410022611269618587e+00	1.740387025920431664e-13	1.596649817815172665e-15
-4.581939799331103957e-01	4.290324302196978125e+14	5.422360138355872827e+00	1.754813928037791886e-13	1.742837034385199358e-15	4.238389116355855000e+14	5.414649137308395588e+00	1.739175687771372596e-13	1.748469418914709914e-15
-4.515050167224080591e-01	4.290364022096550625e+14	5.425752188111595764e+00	1.755666792280696604e-13	1.749146225357849911e-15	4.242882651971963125e+14	5.405747803332951129e+00	1.735243897720447009e-13	1.748473876327280249e-15
-4.448160535117057224e-01	4.289294659053865625e+14	5.429219826337053689e+00	1.756537084175415554e-13	1.755252276020027185e-15	4.232010181180556875e+14	5.429828554454664058e+00	1.744518351777939837e-13	1.745176314621670557e-15
-4.381270903010033857e-01	4.287251744728096875e+14	5.432313213018886700e+00	1.757317723700027585e-13	1.761154117602081046e-15	4.213748034844116250e+14	5.440213390505341806e+00	1.751255445758130780e-13	1.743583690929843119e-15
-4.314381270903010490e-01	4.284228554334092500e+14	5.435120592394611094e+00	1.758034021408802321e-13	1.766878147173186529e-15	4.229457620262160000e+14	5.436617039190590361e+00	1.752170546189967839e-13	1.802815507614616359e-15
-4.247491638795987123e-01	4.280148382051812500e+14	5.438091195690326174e+00	1.758791768718808296e-13	1.772444892531668397e-15	4.233235171500220000e+14	5.435726556977951596e+00	1.747606157759700861e-13	1.706402548553394577e-15
-4.180602006688963757e-01	4.275057381931163125e+14	5.441230319984957653e+00	1.759587814070291803e-13	1.777851182054404888e-15	4.235228864670462500e+14	5.447715579530387764e+00	1.748648894806110918e-13	1.686299225051313972e-15
-4.113712374581940390e-01	4.269090403790216250e+14	5.444122604134219223e+00	1.760325298956867334e-13	1.783098977513795905e-15	4.231203562581258125e+14	5.453142021523765592e+00	1.758448040016415167e-13	1.722195673655346601e-15
-4.046822742474917023e-01	4.262279673607618750e+14	5.446688744743448218e+00	1.760990326385570781e-13	1.788209626708292480e-15	4.238468064216183125e+14	5.426869675712760355e+00	1.742644734284100142e-13	1.738965497998558274e-15
-3.979933110367892546e-01	4.254548900741753750e+14	5.449312405527711789e+00	1.761671586400082190e-13	1.793197386062292034e-15	4.213556118828356250e+14	5.460608652386006234e+00	1.747459217388508938e-13	1.751543363415380434e-15
-3.913043478260869179e-01	4.245895594539203750e+14	5.452158754531036600e+00	1.762402239644453189e-13	1.798057995482793366e-15	4.210276666261763125e+14	5.453549705328600616e+00	1.745724840732737068e-13	1.741741854546048847e-15
-3.846153846153845812e-01	4.236437094511436250e+14	5.454909162757041408e+00	1.763109048598743879e-13	1.802794980661465534e-15	4.196555839772660000e+14	5.452491842755181395e+00	1.752849149242479125e-13	1.778229003780281695e-15
-3.779264214046822445e-01	4.226246076739811875e+14	5.457339200558268821e+00	1.763746185466794954e-13	1.807429858438829568e-15	4.189124353025265625e+14	5.462979900198835281e+00	1.754549635219691125e-13	1.846419520545338974e-15
-3.712374581939799079e-01	4.215266938669000625e+14	5.459701418404018902e+00	1.764371828314961420e-13	1.811974436642335166e-15	4.170471103143881250e+14	5.472268723423895587e+00	1.754330634628341097e-13	1.831176082590570918e-15
-3.645484949832775712e-01	4.203453299983667500e+14	5.462276944875581464e+00	1.765043619399056515e-13	1.816419663044269555e-15	4.145945846453536875e+14	5.469955601685325242e+00	1.758836834910740958e-13	1.802970280862865660e-15
-3.578595317725752345e-01	4.190883858437899375e+14	5.464905440848868423e+00	1.765723622073394952e-13	1.820765601105256651e-15	4.127518532882970000e+14	5.463990555971259155e+00	1.757271932194955801e-13	1.723210467136269613e-15
-3.511705685618728978e-01	4.177660752355849375e+14	5.467283617088186887e+00	1.766350213140937154e-13	1.825036338172376165e-15	4.128221272718667500e+14	5.461842829789189224e+00	1.752208426917995321e-13	1.850565947738878869e-15
-3.444816053511705611e-01	4.163770183195162500e+14	5.469484273471976188e+00	1.766942967797301736e-13	1.829248151126338984e-15	4.112400537023557500e+14	5.473948134087685879e+00	1.754993608642729770e-13	1.794417465149131532e-15
-3.377926421404682245e-01	4.149141267693818750e+14	5.471818631200381589e+00	1.767564590443292964e-13	1.833387975338098652e-15	4.088709686501766250e+14	5.491340383584085494e+00	1.753801671778430818e-13	1.762803265319846388e-15
-3.311036789297658878e-01	4.133797575379453750e+14	5.474312150894292017e+00	1.768215437893464436e-13	1.837445316720197155e-15	4.088213925102535625e+14	5.477959593429035046e+00	1.767687977270152920e-13	1.829297683295592243e-15
-3.244147157190635511e-01	4.117845301107242500e+14	5.476682730990285464e+00	1.768839250129581382e-13	1.841442923392781563e-15	4.074929649117413750e+14	5.477999481184570030e+00	1.762483164177330569e-13	1.833513204805044370e-15
-3.177257525083612144e-01	4.101323354598680625e+14	5.478824621064431355e+00	1.769420277522680295e-13	1.845408151130862560e-15	4.041925288348851250e+14	5.483402225938744046e+00	1.758272127444858421e-13	1.913052854245849442e-15
-3.110367892976588777e-01	4.084168243175471875e+14	5.480974427365183921e+00	1.770005708124776730e-13	1.849331846733509691e-15	4.037136217650334375e+14	5.484122190179665957e+00	1.764865809696434879e-13	1.855530349873452447e-15
-3.043478260869565410e-01	4.066347933993541875e+14	5.483309676863412641e+00	1.770624550660982118e-13	1.853189198257312179e-15	4.005357106898329375e+14	5.481451335835715533e+00	1.757239889668801255e-13	1.923295106578474391e-15
-2.976588628762542044e-01	4.047939324981663750e+14	5.485667753006852720e+00	1.771243625519798758e-13	1.856990831632087812e-15	4.008336869231966250e+14	5.487116742296720417e+00	1.761804351674857636e-13	1.847622180868846112e-15
-2.909698996655518677e-01	4.029024352163617500e+14	5.487831203426019933e+00	1.771827265023081379e-13	1.860774922053718472e-15	3.980788221127266875e+14	5.484972720851112982e+00	1.760806529518290939e-13	1.816200624292269194e-15
-2.842809364548495310e-01	4.009579949306576875e+14	5.489883188870811281e+00	1.772394723243391431e-13	1.864549042238560916e-15	3.949760413532966250e+14	5.497730615183368030e+00	1.758689044382829726e-13	1.812049699876231259e-15
-2.775919732441471943e-01	3.989540979434820625e+14	5.492058781556634628e+00	1.772984414689233412e-13	1.868280371668820643e-15	3.914252314864903125e+14	5.488848394175189327e+00	1.761460838617400321e-13	1.911917665247726129e-15
-2.709030100334448576e-01	3.968928983236690625e+14	5.494363147592844498e+00	1.773591849073818254e-13	1.871955493945990100e-15	3.902301582507401875e+14	5.489345190807903840e+00	1.759577639533122209e-13	1.883329428430667608e-15
-2.642140468227425210e-01	3.947836926967135000e+14	5.496579764479246677e+00	1.774182086510326776e-13	1.875611079105592981e-15	3.869675340438306875e+14	5.504429474565704972e+00	1.769317659293570712e-13	1.838631377802735045e-15
-2.575250836120401843e-01	3.926298767276447500e+14	5.498629292043603733e+00	1.774748401536197304e-13	1.879280167811399696e-15	3.840250382166227500e+14	5.496897151969895035e+00	1.770765028962133381e-13	1.843348871088093667e-15
-2.508361204013378476e-01	3.904256496217723750e+14	5.500688139338811844e+00	1.775319659528849240e-13	1.882940309361289822e-15	3.821362625976028750e+14	5.503654564359067081e+00	1.769715341611449627e-13	1.859019680340190784e-15
-2.441471571906355109e-01	3.881674667171931875e+14	5.502896533838490534e+00	1.775911309781292246e-13	1.886552288909210709e-15	3.801484126078085000e+14	5.496973550374985251e+00	1.759202767948340312e-13	1.888345745970926437e-15
-2.374581939799331742e-01	3.858615653420943125e+14	5.505142878736893230e+00	1.776503714498557647e-13	1.890129713411631586e-15	3.795301002372160000e+14	5.513317191047015342e+00	1.766264864203362809e-13	1.949071804368580750e-15
-2.307692307692308376e-01	3.835157045859534375e+14	5.507256481037758888e+00	1.777077858709398965e-13	1.893723937648495192e-15	3.767593939152988125e+14	5.521518181935857861e+00	1.770937567790670252e-13	1.833064983651359985e-15
-2.240802675585283898e-01	3.811286491953855625e+14	5.509278995587066241e+00	1.777644904866272179e-13	1.897344476557776414e-15	3.751156423299031250e+14	5.496362125981058000e+00	1.767217759501130791e-13	1.816227509179727429e-15
-2.173913043478260532e-01	3.786940967147713125e+14	5.511386764763601676e+00	1.778224551389606249e-13	1.900944126725737092e-15	3.757744674182956875e+14	5.484082287140048528e+00	1.761883195878270474e-13	2.000486489194957322e-15
-2.107023411371237165e-01	3.762124799016810625e+14	5.513609939802791793e+00	1.778813584478393810e-13	1.904497237294555562e-15	3.718523948504116250e+14	5.502797501664748125e+00	1.770626869972586333e-13	1.883389818214090357e-15
-2.040133779264213798e-01	3.736918703194572500e+14	5.515797722363824818e+00	1.779395198330068127e-13	1.908046632040399507e-15	3.687118022210318125e+14	5.508048966064453822e+00	1.758360533054393275e-13	1.935866681732237421e-15
-1.973244147157190431e-01	3.711368394628626875e+14	5.517864826362253616e+00	1.779967899451886909e-13	1.911640142632705743e-15	3.669046753101975000e+14	5.513281350206905351e+00	1.768742217781697813e-13	1.930957387482858645e-15
-1.906354515050167064e-01	3.685430246449161875e+14	5.519918683511082058e+00	1.780545154341498489e-13	1.915255322777767726e-15	3.643254694889638125e+14	5.518684557730625606e+00	1.770438291873516700e-13	1.930867598188985785e-15
-1.839464882943143698e-01	3.659057583060615625e+14	5.522081578575796179e+00	1.781131257165267243e-13	1.918834954561643758e-15	3.608860955657998125e+14	5.521671656357531432e+00	1.764179050703986659e-13	1.885138933105036096e-15
-1.772575250836120331e-01	3.632289724250040000e+14	5.524303986893372098e+00	1.781716439721340694e-13	1.922380844605806340e-15	3.608355066079306250e+14	5.510261062297495016e+00	1.769913555717040333e-13	1.817201643492610390e-15
-1.705685618729096964e-01	3.605205151011548750e+14	5.526454671053945056e+00	1.782296221205627797e-13	1.925956264891799566e-15	3.571940884895814375e+14	5.521010549057578487e+00	1.767133242087357698e-13	1.760769342203560797e-15
-1.638795986622073597e-01	3.577814646215267500e+14	5.528527522337404854e+00	1.782878672312150073e-13	1.929588896985055331e-15	3.531652025830338125e+14	5.534533444008614467e+00	1.777614605996764915e-13	1.919258010600176731e-15
-1.571906354515050230e-01	3.550061430923974375e+14	5.530641137027044962e+00	1.783468311484646207e-13	1.933226556235037762e-15	3.496675007341137500e+14	5.548775373945793454e+00	1.781487870958758833e-13	1.780190202480342182e-15
-1.505016722408026864e-01	3.521925768694593750e+14	5.532849723399406727e+00	1.784057638999309615e-13	1.936819330899035888e-15	3.461837446092063125e+14	5.558017035240305326e+00	1.779572204843285130e-13	1.878602479709068240e-15
-1.438127090301003497e-01	3.493470231424065000e+14	5.535068054049276043e+00	1.784641940632373556e-13	1.940401693652088977e-15	3.458589936245248125e+14	5.533512801477479037e+00	1.783580022577801327e-13	1.994761763772313299e-15
-1.371237458193980130e-01	3.464757072222243125e+14	5.537213314214372240e+00	1.785229673380856223e-13	1.944043059868635897e-15	3.427687042864163750e+14	5.530982358147603861e+00	1.771766612803663633e-13	1.900331120920728918e-15
-1.304347826086956763e-01	3.435767558102118750e+14	5.539329799328174708e+00	1.785827890751697139e-13	1.947740305106920942e-15	3.392126745117391875e+14	5.533159106582874465e+00	1.769727676374590752e-13	2.040493343621078573e-15
-1.237458193979933396e-01	3.406447250612873125e+14	5.541510615478979496e+00	1.786427919069827589e-13	1.951421203403433333e-15	3.352887840654906250e+14	5.553160075112732130e+00	1.775827628267732136e-13	1.923658739672869651e-15
-1.170568561872910029e-01	3.376805261361903125e+14	5.543754233548678023e+00	1.787018942353262055e-13	1.955057818956160179e-15	3.342422314919878125e+14	5.532738066990839698e+00	1.777027523863782143e-13	2.009225720908442055e-15
-1.103678929765886663e-01	3.346914288281846875e+14	5.545977698481194373e+00	1.787608384305918625e-13	1.958714275347097468e-15	3.338150560464055625e+14	5.526213975442705539e+00	1.774661175038590525e-13	1.949680063734520132e-15
-1.036789297658863296e-01	3.316813242353581250e+14	5.548149946167732161e+00	1.788212188480221508e-13	1.962450650252463938e-15	3.301225555460601250e+14	5.545026851603351403e+00	1.769653234525505862e-13	2.008848589051215050e-15
-9.698996655518399290e-02	3.286463163478126875e+14	5.550332419219968116e+00	1.788827628525572063e-13	1.966229331649394286e-15	3.262434887863026250e+14	5.531622797932499225e+00	1.780576439796510698e-13	2.118934733049914775e-15
-9.030100334448165622e-02	3.255822816979713125e+14	5.552576932191557901e+00	1.789434798037003041e-13	1.969971711675801309e-15	3.241272706143978125e+14	5.530113908579223470e+00	1.764337474463408824e-13	1.978152832930005605e-15
-8.361204013377931954e-02	3.224926528736859375e+14	5.554850635558782557e+00	1.790028777299048495e-13	1.973681625765867838e-15	3.230520215324531250e+14	5.541652532813888143e+00	1.773615544232177152e-13	1.934680594947105303e-15
-7.692307692307698286e-02	3.193845568161675000e+14	5.557096956393843712e+00	1.790630804511670427e-13	1.977443896730227685e-15	3.185923763629797500e+14	5.548416686353096594e+00	1.761784814590950366e-13	1.886226710775346619e-15
-7.023411371237464618e-02	3.162593834198891875e+14	5.559323549822396515e+00	1.791256015015954200e-13	1.981295621237560718e-15	3.140058432837738125e+14	5.550045640053636653e+00	1.778786337614461160e-13	1.898724841485162525e-15
-6.354515050167230950e-02	3.131122277925138125e+14	5.561581580798553581e+00	1.791886982795875130e-13	1.985167378126170522e-15	3.108886753155850000e+14	5.573832828960783026e+00	1.781376988650942362e-13	2.046109390643040108e-15
-5.685618729096986179e-02	3.099409141818873125e+14	5.563882865471152073e+00	1.792498745764392463e-13	1.988989011990917472e-15	3.073598358072786875e+14	5.585576007794609943e+00	1.795415751464881993e-13	1.896680596558612620e-15
-5.016722408026752511e-02	3.067507407540966250e+14	5.566189394887310016e+00	1.793099660180123717e-13	1.992800468033121936e-15	3.045780663970370625e+14	5.576750123139203374e+00	1.774045930419232807e-13	2.081572180814134452e-15
-4.347826086956518843e-02	3.035478030761035000e+14	5.568480280646152636e+00	1.793721715881526192e-13	1.996694642371611371e-15	3.022140194648931875e+14	5.564951326134162102e+00	1.778112286419758202e-13	2.017412508165642923e-15
-3.678929765886285175e-02	3.003311974344221875e+14	5.570781053241369740e+00	1.794370631996726057e-13	2.000675462901108978e-15	2.986526139641998750e+14	5.569752796372537063e+00	1.789387008393496184e-13	1.966812730237772544e-15
-3.010033444816051507e-02	2.970959496570505000e+14	5.573115424532397277e+00	1.795013715485323270e-13	2.004649577631169840e-15	2.948255904650029375e+14	5.571987637388498449e+00	1.780617919329397358e-13	2.029571681472028310e-15
-2.341137123745817838e-02	2.938420793792119375e+14	5.575468081335187343e+00	1.795629343880627004e-13	2.008569350252798302e-15	2.917116946778666875e+14	5.588753319789722340e+00	1.777834754640933707e-13	1.998380982187201430e-15
-1.672240802675584170e-02	2.905759733802305000e+14	5.577817529754592663e+00	1.796243347908578070e-13	2.012509763012565214e-15	2.897693435865256875e+14	5.585831872420923716e+00	1.787894796558342812e-13	1.903704842458943405e-15
-1.003344481605350502e-02	2.873020854250537500e+14	5.580175131252894438e+00	1.796891823195210269e-13	2.016557176628281770e-15	2.848125606241867500e+14	5.606422509513968144e+00	1.787528265115532288e-13	1.956351084636313557e-15
-3.344481605351168341e-03	2.840176648607824375e+14	5.582562024199310358e+00	1.797563903370673296e-13	2.020676433760063086e-15	2.826835913340528750e+14	5.601806982317525829e+00	1.793616600463056900e-13	2.047795600696329364e-15
3.344481605351168341e-03	2.807184665283238125e+14	5.584968638112259853e+00	1.798215223545251235e-13	2.024762256934616464e-15	2.807743775682975000e+14	5.590816687940312946e+00	1.799371356019645155e-13	2.009233092599246538e-15
1.003344481605350502e-02	2.774066581243644062e+14	5.587371827200370511e+00	1.798836435525986228e-13	2.028801474190266903e-15	2.771496839308868750e+14	5.593538795228641725e+00	1.778192594591028670e-13	2.033603194260477974e-15
1.672240802675584170e-02	2.740889135807739688e+14	5.589780364884185282e+00	1.799471181409060390e-13	2.032897760607995579e-15	2.728626333271191250e+14	5.597157490842005423e+00	1.796131316911557258e-13	2.099876457629461504e-15
2.341137123745817838e-02	2.707676901799674062e+14	5.592224624676896738e+00	1.800150626016275510e-13	2.037115634466160327e-15	2.693378970299752500e+14	5.573906278040102080e+00	1.785230108696327964e-13	2.051649681569437368e-15
3.010033444816051507e-02	2.674389885766429375e+14	5.594702209686580829e+00	1.800842856070786566e-13	2.041379859243869404e-15	2.672416755200623438e+14	5.575394019795130163e+00	1.773513210842935160e-13	2.026286141657709488e-15
3.678929765886285175e-02	2.640999272399655938e+14	5.597175405760618894e+00	1.801499156101938220e-13	2.045588549030558223e-15	2.642544079457460312e+14	5.589541994670955916e+00	1.784736265611710727e-13	1.994907826809088704e-15
4.347826086956518843e-02	2.607545408996318750e+14	5.599634573751284705e+00	1.802130462687196900e-13	2.049771640424685907e-15	2.607228156502036250e+14	5.590508213357189504e+00	1.783537004184657521e-13	2.081117482457345741e-15
5.016722408026752511e-02	2.574090160298355625e+14	5.602122631440872524e+00	1.802794298409642575e-13	2.054049932774885614e-15	2.576205023452072188e+14	5.590863179785903192e+00	1.789885182975451103e-13	2.085957063612647498e-15
5.685618729096986179e-02	2.540636950805808750e+14	5.604669026281784205e+00	1.803506690059579909e-13	2.058451395393447035e-15	2.522522036608987500e+14	5.603492780461130529e+00	1.805889218416106603e-13	2.052795260609950618e-15
6.354515050167219847e-02	2.507140298863929688e+14	5.607235382615553654e+00	1.804214048816004305e-13	2.062865507347565599e-15	2.503246033539878438e+14	5.612990443993504996e+00	1.790346221133913551e-13	1.968315520400639992e-15
7.023411371237453515e-02	2.473589604319347500e+14	5.609770914364824002e+00	1.804873762751290507e-13	2.067211569511170145e-15	2.473712262262925000e+14	5.611608214755565704e+00	1.795510798256428676e-13	2.059297785978954847e-15
7.692307692307687184e-02	2.440039068042766875e+14	5.612298752479506270e+00	1.805522610752453283e-13	2.071566441868450684e-15	2.447190715433244688e+14	5.616814330326697302e+00	1.803423253549629425e-13	2.020334229610220141e-15
8.361204013377920852e-02	2.406538556212425000e+14	5.614888672397546188e+00	1.806223526764758401e-13	2.076051215538368044e-15	2.399468032348174688e+14	5.600766021029076391e+00	1.791990335639508046e-13	2.080865056854925098e-15
9.030100334448154520e-02	2.373071520202784688e+14	5.617546041733230133e+00	1.806967517559509541e-13	2.080644957757468538e-15	2.358456436785000000e+14	5.616658259253781260e+00	1.807312573406765092e-13	2.080423952090169079e-15
9.698996655518388188e-02	2.339594678524392188e+14	5.620194094859474632e+00	1.807683697873363521e-13	2.085213590920361612e-15	2.325952252263124062e+14	5.632596917396342384e+00	1.795000171500448361e-13	2.068297269872438235e-15
1.036789297658862186e-01	2.306118189788250312e+14	5.622792202383713800e+00	1.808348174451684035e-13	2.089716512116294309e-15	2.273476336652965312e+14	5.628389830224049817e+00	1.802659636131507333e-13	2.062387290130934015e-15
1.103678929765885552e-01	2.272703430614828750e+14	5.625408879521430983e+00	1.809024805279921259e-13	2.094274319930158220e-15	2.253997250601038125e+14	5.642404139821906028e+00	1.798380484997543060e-13	1.994914493108880995e-15
1.170568561872908919e-01	2.239382224772555625e+14	5.628121659250904685e+00	1.809768969292748200e-13	2.098986631090226311e-15	2.224828872875021875e+14	5.654292141860140397e+00	1.820022286189483287e-13	2.155138091437256152e-15
1.237458193979932286e-01	2.206121788674126250e+14	5.630890116262214029e+00	1.810539243120588806e-13	2.103776345124011604e-15	2.182836921480441875e+14	5.661769926921365936e+00	1.814113606913656884e-13	2.223827214895317957e-15
1.304347826086955653e-01	2.172889012986837812e+14	5.633610022962567854e+00	1.811257973307061170e-13	2.108505614202230509e-15	2.150364939375272188e+14	5.634511863079413097e+00	1.814803924431418994e-13	2.052199094040846373e-15
1.371237458193979020e-01	2.139714790027599688e+14	5.636278931943595971e+00	1.811932924561943956e-13	2.113191360136207170e-15	2.116490074567803438e+14	5.647373026554921793e+00	1.810390594777717297e-13	2.109190139227751162e-15
1.438127090301002386e-01	2.106659296854409062e+14	5.639011239703260792e+00	1.812649652155834025e-13	2.117985123452833157e-15	2.071784290474361875e+14	5.659891716992957456e+00	1.815601400695658298e-13	2.105556536613545240e-15
1.505016722408025753e-01	2.073732139249405625e+14	5.641862325430630598e+00	1.813439421020560055e-13	2.122940357099580983e-15	2.045672025973241562e+14	5.648072993484793969e+00	1.808455859332128208e-13	2.018909854700141673e-15
1.571906354515049120e-01	2.040890907589601875e+14	5.644732608346628489e+00	1.814226571783316061e-13	2.127926368541379729e-15	2.020856168441736562e+14	5.650682875434104524e+00	1.805169277757750800e-13	2.050632934970369811e-15
1.638795986622072487e-01	2.008120161276670312e+14	5.647517283594936544e+00	1.814943920419040480e-13	2.132830253717553502e-15	1.993021334343342188e+14	5.660571231026739092e+00	1.806998724398736626e-13	2.059085950053042649e-15
1.705685618729095854e-01	1.975468131696843750e+14	5.650278426699374634e+00	1.815640778651544102e-13	2.137737852519489494e-15	1.972130276197277500e+14	5.633604057938352838e+00	1.789724298193627404e-13	2.027803878508787859e-15
1.772575250836119221e-01	1.942984173201747500e+14	5.653158320338313558e+00	1.816410017976808364e-13	2.142805911798733964e-15	1.927065331278717188e+14	5.641942102856754460e+00	1.789867321476349124e-13	2.209419635879644185e-15
1.839464882943142587e-01	1.910654513963864062e+14	5.656153398680108246e+00	1.817241355990601143e-13	2.148016882764682076e-15	1.888710175397505312e+14	5.637378237431795114e+00	1.783012956037710470e-13	2.238701336010427506e-15
1.906354515050165954e-01	1.878436574606826250e+14	5.659108594627825006e+00	1.818032781022263474e-13	2.153202344076429986e-15	1.849154440706068438e+14	5.646335248824259523e+00	1.800962373451248030e-13	2.274483747355167059e-15
1.973244147157189321e-01	1.846338111075923125e+14	5.661960307829167149e+00	1.818750302967478662e-13	2.158308101336436581e-15	1.822178424285669688e+14	5.637413217786606090e+00	1.797435406857368610e-13	2.070608626671263937e-15
2.040133779264214908e-01	1.814417100992997812e+14	5.664848670198742830e+00	1.819486232564699126e-13	2.163486437631343594e-15	1.802878009707109375e+14	5.647374575312162470e+00	1.801014251366497673e-13	2.054327366618853487e-15
2.107023411371238275e-01	1.782702531168989688e+14	5.667903257079992763e+00	1.820316274097284714e-13	2.168860797594892235e-15	1.762487349453299375e+14	5.686972171851152780e+00	1.816031864543267533e-13	2.027347148395470151e-15
2.173913043478261642e-01	1.751160802784933438e+14	5.671029412523942881e+00	1.821176170717691052e-13	2.174327919216517896e-15	1.734194669704371250e+14	5.696551430607435407e+00	1.814126624052697491e-13	2.112896973576694389e-15
2.240802675585285009e-01	1.719760844787235312e+14	5.674048257036106158e+00	1.821959263272673249e-13	2.179717612676515006e-15	1.694399234765941875e+14	5.698612139414331423e+00	1.826445606095253102e-13	2.208441404683462257e-15
2.307692307692308376e-01	1.688534983387290625e+14	5.676986485983777975e+00	1.822688027298557664e-13	2.185066727157832394e-15	1.666922263008125625e+14	5.722708280545440118e+00	1.820442590524343567e-13	2.085339486104165231e-15
2.374581939799331742e-01	1.657538926272918438e+14	5.680047375534059917e+00	1.823483715568933619e-13	2.190568473674413414e-15	1.626648985757170938e+14	5.702079000081005766e+00	1.810344514079681132e-13	2.357996427736074425e-15
2.441471571906355109e-01	1.626774328254005625e+14	5.683286824987233921e+00	1.824372949374520056e-13	2.196265941252598736e-15	1.609241501948181875e+14	5.677460506868545309e+00	1.804199826482362564e-13	2.255301863314204881e-15
2.508361204013378476e-01	1.596197451776675625e+14	5.686510888217960691e+00	1.825239633217726155e-13	2.201978005128252121e-15	1.563163998781505938e+14	5.721027146969718480e+00	1.833082178231826303e-13	2.145433680467737289e-15
2.575250836120401843e-01	1.565800317870738438e+14	5.689581978036557963e+00	1.826009014181874671e-13	2.207588359641785307e-15	1.544282215620224062e+14	5.710636090631358464e+00	1.808276861495978887e-13	2.286060648641396727e-15
2.642140468227425210e-01	1.535634269017848750e+14	5.692652575071695864e+00	1.826772910969798328e-13	2.213239891790550238e-15	1.510362942641308750e+14	5.714807520470581714e+00	1.834910833386440742e-13	2.178057704259309855e-15
2.709030100334448576e-01	1.505737750808663750e+14	5.695930079213451513e+00	1.827645941787489029e-13	2.219111126770700929e-15	1.481026281318272500e+14	5.692321633598053765e+00	1.823411571453983699e-13	2.204804083887597958e-15
2.775919732441471943e-01	1.476084608733868438e+14	5.699333413503933521e+00	1.828576687988336531e-13	2.225124937558741792e-15	1.451392267034456562e+14	5.661223814069651361e+00	1.797680387478868011e-13	2.185519000951582642e-15
2.842809364548495310e-01	1.446636834690164375e+14	5.702611127322137818e+00	1.829425421161267980e-13	2.231067995621773213e-15	1.421531797046010625e+14	5.660154497310927901e+00	1.805542602858871437e-13	2.183769475343744640e-15
2.909698996655518677e-01	1.417416484099455312e+14	5.705754626172733879e+00	1.830193083471927649e-13	2.236941015011912424e-15	1.392451456572140156e+14	5.677000127112991734e+00	1.810219999490078428e-13	2.305429928348172680e-15
2.976588628762542044e-01	1.388479444539050781e+14	5.709028575441084996e+00	1.831026425635861502e-13	2.242967276115042994e-15	1.360672865213952969e+14	5.709356381098920075e+00	1.803485962679991567e-13	2.176767569429372842e-15
3.043478260869565410e-01	1.359833433652952188e+14	5.712540071171072320e+00	1.831978541767711697e-13	2.249229804139696797e-15	1.336105537624357500e+14	5.735523436579061496e+00	1.816295409040337255e-13	2.279487795638163911e-15
3.110367892976588777e-01	1.331434720577632969e+14	5.716047346925765105e+00	1.832915066819498189e-13	2.255528377423644266e-15	1.302477384880415469e+14	5.768478060594357082e+00	1.838035591063457515e-13	2.136797127953372223e-15
3.177257525083612144e-01	1.303269531679131094e+14	5.719351117523232553e+00	1.833732635278817916e-13	2.261707015171060513e-15	1.272210489229409219e+14	5.767166661666002447e+00	1.837199231282104895e-13	2.330681608153991274e-15
3.244147157190635511e-01	1.275385859551391250e+14	5.722638708699469667e+00	1.834535865960603606e-13	2.267920790818799593e-15	1.255325515601284219e+14	5.766028055871526448e+00	1.837672954035911316e-13	2.198438783233258149e-15
3.311036789297658878e-01	1.247822354266809219e+14	5.726186403499521127e+00	1.835469011630627813e-13	2.274386798686835759e-15	1.229207537768158438e+14	5.734480044603635029e+00	1.834753678219536319e-13	2.353777827872472269e-15
3.377926421404682245e-01	1.220552224411024688e+14	5.729889210387798748e+00	1.836471166060605726e-13	2.281018682430946249e-15	1.205100652798185312e+14	5.736346235736028198e+00	1.835485278526222268e-13	2.150124048557618302e-15
3.444816053511705611e-01	1.193536385138290000e+14	5.733420123633836241e+00	1.837371204995670281e-13	2.287563788458920136e-15	1.178131388497417656e+14	5.745963391053463099e+00	1.829244226872507902e-13	2.374351668476951093e-15
3.511705685618728978e-01	1.166797327234207500e+14	5.736785228409897464e+00	1.838177702810293407e-13	2.294031905703318778e-15	1.146770909162689688e+14	5.749242571212863417e+00	1.814748183802905176e-13	2.263810991387315063e-15
3.578595317725752345e-01	1.140388915988094062e+14	5.740333402033122034e+00	1.839072693140128628e-13	2.300690806247712670e-15	1.123349104638611094e+14	5.711564735192183662e+00	1.800676766019796543e-13	2.469420837267667889e-15
3.645484949832775712e-01	1.114312381150248594e+14	5.744166377659891687e+00	1.840103402057717846e-13	2.307614837161876425e-15	1.101380564017184062e+14	5.714633692628506623e+00	1.808065604687838139e-13	2.167398455762199732e-15
3.712374581939799079e-01	1.088521355139991406e+14	5.747945819274378643e+00	1.841093343676724586e-13	2.314549331554688091e-15	1.060151861838094844e+14	5.737106409086985437e+00	1.810284645586208928e-13	2.371422968466723840e-15
3.779264214046822445e-01	1.063008310663768906e+14	5.751465300313469697e+00	1.841941340516993397e-13	2.321343778880506268e-15	1.045252271079127344e+14	5.719908132120385957e+00	1.802604346271749052e-13	2.317188944982773529e-15
3.846153846153845812e-01	1.037824363996175000e+14	5.755024609735519547e+00	1.842803568761611097e-13	2.328222336232071526e-15	1.007277311472656719e+14	5.748659384227041258e+00	1.851819521388034478e-13	2.211877723087618916e-15
3.913043478260869179e-01	1.012997330544173125e+14	5.758925707083965229e+00	1.843829347109243582e-13	2.335405961898079167e-15	9.841354602164598438e+13	5.719721942743638543e+00	1.808352252586584890e-13	2.262649172200797628e-15
3.979933110367892546e-01	9.884893780938243750e+13	5.762932755461269707e+00	1.844895000167523195e-13	2.342722196052636598e-15	9.558105780508110938e+13	5.750008208961244982e+00	1.837464215476765476e-13	2.304378037313556022e-15
4.046822742474915913e-01	9.642688838340287500e+13	5.766665371455943045e+00	1.845811841941634034e-13	2.349897397223288360e-15	9.418131743536440625e+13	5.730443784283878905e+00	1.829015638468525425e-13	2.419263910063580095e-15
4.113712374581939279e-01	9.403716795788306250e+13	5.770278218969624895e+00	1.846662317421002731e-13	2.357044513453281718e-15	9.083701855058057812e+13	5.781778394804653054e+00	1.818960472063599528e-13	2.347011214118261795e-15
4.180602006688962646e-01	9.168432462317282812e+13	5.774211577502280868e+00	1.847664284859053154e-13	2.364478469730941234e-15	8.876674076187489062e+13	5.788144271967499144e+00	1.836183357181054915e-13	2.437257286177156172e-15
4.247491638795986013e-01	8.936628658599656250e+13	5.778404235912853792e+00	1.848781739100326013e-13	2.372156500723124449e-15	8.660686753957107812e+13	5.744852947974380619e+00	1.800748112065243480e-13	2.431662393968542394e-15
4.314381270903009380e-01	8.707850393416734375e+13	5.782376981774556057e+00	1.849777985669230210e-13	2.379741713297186522e-15	8.514220294260945312e+13	5.754412760206400357e+00	1.823165358691341274e-13	2.245543473528998809e-15
4.381270903010032747e-01	8.482255553482714062e+13	5.786093263669564557e+00	1.850640580459367816e-13	2.387208607666817109e-15	8.349775017556026562e+13	5.783839171441396587e+00	1.830179294950858221e-13	2.237029121062250657e-15
4.448160535117056114e-01	8.260373077993801562e+13	5.790053251043649318e+00	1.851615565226289206e-13	2.394906121208421318e-15	8.150821215585701562e+13	5.757238630024632542e+00	1.837321054130598980e-13	2.316339093448522262e-15
4.515050167224079480e-01	8.042179915461043750e+13	5.794391661204843835e+00	1.852763076167199031e-13	2.402930067171790246e-15	7.860929346997528125e+13	5.777648269202647846e+00	1.823216276160254348e-13	2.520452407042161819e-15
4.581939799331102847e-01	7.827173976835289062e+13	5.798603655173679705e+00	1.853835406275272709e-13	2.410934451347207088e-15	7.578838773555137500e+13	5.795706393863242489e+00	1.860493277984659505e-13	2.351955471103377469e-15
4.648829431438126214e-01	7.615326579755654688e+13	5.802461470441445002e+00	1.854727359646292476e-13	2.418761517135294620e-15	7.371551297775601562e+13	5.806159186763222735e+00	1.852411677343838619e-13	2.495942068052557728e-15
4.715719063545149581e-01	7.407165952174642188e+13	5.806464066922240264e+00	1.855682749732500167e-13	2.426750339434952520e-15	7.162606955716767188e+13	5.804487274913044281e+00	1.822877810762196530e-13	2.316755386414719328e-15
4.782608695652172948e-01	7.202819551874962500e+13	5.810925886846193933e+00	1.856847854924713612e-13	2.435118243625368395e-15	6.915552092265018750e+13	5.812145718125171001e+00	1.829879072308601972e-13	2.255780404865335597e-15
4.849498327759196314e-01	7.001792262913155469e+13	5.815360885667900881e+00	1.857985760447329116e-13	2.443540937203856579e-15	6.748302088943113281e+13	5.847201382143287773e+00	1.849953692876587110e-13	2.191243961185237637e-15
4.916387959866219681e-01	6.803914390038523438e+13	5.819377200748124146e+00	1.858913659604891733e-13	2.451751973111282489e-15	6.650596320877180469e+13	5.803643373104723224e+00	1.838210516656507143e-13	2.638187681402067340e-15
4.983277591973243048e-01	6.609680313632942969e+13	5.823447618208581922e+00	1.859861073919522162e-13	2.460063887805204834e-15	6.422325334852009375e+13	5.849535332893101014e+00	1.872564711067439495e-13	2.301813649543486548e-15
5.050167224080266415e-01	6.419316089811544531e+13	5.828033101511167935e+00	1.861042571020218732e-13	2.468788877646830911e-15	6.259570685024539844e+13	5.871786329949540750e+00	1.874433715689826136e-13	2.280141346820999182e-15
5.117056856187289782e-01	6.232346899620855469e+13	5.832670720270451525e+00	1.862234018022745703e-13	2.477626651367304013e-15	6.041401908758710938e+13	5.865135010866308285e+00	1.846577454336862044e-13	2.626583225119141649e-15
5.183946488294313149e-01	6.048516140090760938e+13	5.836840453817789154e+00	1.863193894246020830e-13	2.486229403507990570e-15	5.819807730263463281e+13	5.909015557260090645e+00	1.879473488856935634e-13	2.551920688999432232e-15
5.250836120401336515e-01	5.868288340285237500e+13	5.841005695832916622e+00	1.864145456689049426e-13	2.494895106275796014e-15	5.644621389403078906e+13	5.909793370382058875e+00	1.853330036812233966e-13	2.581560075535567600e-15
5.317725752508359882e-01	5.691934158781180469e+13	5.845737031650631188e+00	1.865352430425644962e-13	2.504004339085721324e-15	5.468874103219305469e+13	5.931380762963875952e+00	1.882269300433242223e-13	2.460898981040769829e-15
5.384615384615383249e-01	5.518981368070725000e+13	5.850557135213539262e+00	1.866585778364012043e-13	2.513255612352889807e-15	5.267266198839199219e+13	5.907931040896924557e+00	1.887497272373825427e-13	2.323761844470657155e-15
5.451505016722408836e-01	5.349140670074101562e+13	5.854856517922057968e+00	1.867564981621767419e-13	2.522246222914484681e-15	5.158759636328764844e+13	5.918374745900938372e+00	1.853150214016762029e-13	2.586951950088464838e-15
5.518394648829432203e-01	5.182875067334032812e+13	5.859146959731826421e+00	1.868533900300935310e-13	2.531297619867410988e-15	5.103662340119370312e+13	5.899501333872015252e+00	1.861303109817014677e-13	2.586990262391749162e-15
5.585284280936455570e-01	5.020444565678302344e+13	5.864064710720381157e+00	1.869783480466473992e-13	2.540830324362676368e-15	4.868930094998734375e+13	5.907054301085856274e+00	1.874147654429563543e-13	2.777128261917593995e-15
5.652173913043478937e-01	4.861345658172268750e+13	5.869040977410987736e+00	1.871044408809252024e-13	2.550491692767383069e-15	4.771790466194411719e+13	5.945140167869304548e+00	1.869069197788614698e-13	2.197724737751791857e-15
5.719063545150502303e-01	4.705316612530875781e+13	5.873432600228145617e+00	1.872024345262560302e-13	2.559858738072144227e-15	4.633779737854660156e+13	5.919020597920996885e+00	1.863672124486537368e-13	2.624397462724403584e-15
5.785953177257525670e-01	4.552854416009384375e+13	5.877893582361634728e+00	1.873030245373451697e-13	2.569336756990037168e-15	4.488081981009044531e+13	5.883043406146329701e+00	1.851649498322998548e-13	2.419215358139163052e-15
5.852842809364549037e-01	4.404140687456412500e+13	5.883047758733789045e+00	1.874343145447414063e-13	2.579339084022350863e-15	4.354797736412753125e+13	5.902684687508985562e+00	1.848600726502164873e-13	2.613165350696035513e-15
5.919732441471572404e-01	4.258611558179690625e+13	5.888129480205029687e+00	1.875606452025847203e-13	2.589394353948330144e-15	4.265537311826902344e+13	5.883433248855149955e+00	1.859169322538912614e-13	3.001871669755104936e-15
5.986622073578595771e-01	4.116113363491682031e+13	5.892575897143999875e+00	1.876569126624719391e-13	2.599127557801404561e-15	4.092109119040309375e+13	5.883046784103901139e+00	1.856783069285552842e-13	2.442952424865424219e-15
6.053511705685619138e-01	3.977192423277567188e+13	5.897288725929003661e+00	1.877647313396990178e-13	2.609096128139240460e-15	3.889558514880630469e+13	5.886067782124269065e+00	1.828644222778198112e-13	2.893836370907109543e-15
6.120401337792642504e-01	3.841858434100362500e+13	5.902713057881197933e+00	1.879035874388301987e-13	2.619606675593308390e-15	3.771882054514083594e+13	5.887953351029821647e+00	1.839532033063479846e-13	2.531121407108568541e-15
6.187290969899665871e-01	3.709499701074278906e+13	5.907801678428851844e+00	1.880255367018232976e-13	2.630012356123804820e-15	3.637727825272701562e+13	5.889481930637245455e+00	1.846139347897995553e-13	2.578165696229228532e-15
6.254180602006689238e-01	3.580177311508867969e+13	5.912305633798052185e+00	1.881201692067469367e-13	2.640126592701770494e-15	3.531890946986583594e+13	5.886452605089842471e+00	1.869066860048804228e-13	2.476265235749224958e-15
6.321070234113712605e-01	3.454433263666885547e+13	5.917402293209771180e+00	1.882409009522477344e-13	2.650682908576446243e-15	3.373156405310137500e+13	5.994542183903049271e+00	1.919803215650996309e-13	2.713899836350736760e-15
6.387959866220735972e-01	3.331997367227521094e+13	5.923050580142930954e+00	1.883848819801497283e-13	2.661694528144918679e-15	3.313748140411670312e+13	5.992866917681052286e+00	1.895480400658973603e-13	2.541427775213003457e-15
6.454849498327759338e-01	3.212323987324181250e+13	5.928004443063875861e+00	1.884960690707495890e-13	2.672379877509744673e-15	3.121011482442359766e+13	6.055611954893734605e+00	1.895227959263900492e-13	2.428728958725264393e-15
6.521739130434782705e-01	3.095778769670293359e+13	5.932693569008952394e+00	1.885947848834637345e-13	2.682965364606761848e-15	3.016519834144782812e+13	6.010684504927782612e+00	1.941347021560003877e-13	2.602045865105856164e-15
6.588628762541806072e-01	2.982714915576050781e+13	5.938307038232886192e+00	1.887339231288363857e-13	2.694211952135573177e-15	2.928843560703728906e+13	6.031567400380462018e+00	1.916349162570581497e-13	2.851402160040558251e-15
6.655518394648829439e-01	2.872551401860516797e+13	5.943955978816823027e+00	1.888727448005099122e-13	2.705610409996260922e-15	2.819207316639219141e+13	5.935837570345037228e+00	1.932510265340333258e-13	2.506714210993536086e-15
6.722408026755852806e-01	2.765064619337832031e+13	5.948712239544555302e+00	1.889705910421222718e-13	2.716546143393739016e-15	2.666510728096576172e+13	5.990021583539903993e+00	1.917589103489421980e-13	2.667810567040303685e-15
6.789297658862876172e-01	2.660845386725365625e+13	5.953914198587396456e+00	1.890877955710838283e-13	2.727817843600181522e-15	2.545780232080431250e+13	6.072578581849882084e+00	1.954872011680227541e-13	2.111233104279899786e-15
6.856187290969899539e-01	2.559766563394426953e+13	5.959962115605599742e+00	1.892409862543710096e-13	2.739735006824612333e-15	2.460926864039976172e+13	5.983519036638454303e+00	1.902491044836233145e-13	3.317888860497365134e-15
6.923076923076922906e-01	2.461187963151315625e+13	5.965231300782301460e+00	1.893578156552623089e-13	2.751301501936437852e-15	2.371544381906915625e+13	6.006501583702315905e+00	1.922605228842382025e-13	2.614428258428780457e-15
6.989966555183946273e-01	2.365454538339547266e+13	5.970112729299789756e+00	1.894569557636569954e-13	2.762685483320690217e-15	2.234787989637531250e+13	6.043535209907313188e+00	1.912166360367161027e-13	2.790737154954295552e-15
7.056856187290969640e-01	2.272928312420451172e+13	5.976141392014947762e+00	1.896057909943711617e-13	2.774867570285260493e-15	2.161914440008405078e+13	6.058107150721919965e+00	1.903824733735505494e-13	2.904016027429846726e-15
7.123745819397993007e-01	2.182945216633016797e+13	5.982024856200961693e+00	1.897460643065556403e-13	2.787118941725583542e-15	2.065753868550931641e+13	6.069962107235906679e+00	1.884218805205443038e-13	2.478350943758362081e-15
7.190635451505016373e-01	2.095416908944491797e+13	5.986893387084984752e+00	1.898406874428197971e-13	2.798824893108042445e-15	1.992527131125566016e+13	6.060878973547920268e+00	1.894696462628310609e-13	2.836603078535388440e-15
7.257525083612039740e-01	2.010956469537550391e+13	5.992691725065943942e+00	1.899756945800962449e-13	2.811158055304640395e-15	1.914194752469628125e+13	6.033880972810880650e+00	1.912960633310224805e-13	2.824300526032075859e-15
7.324414715719063107e-01	1.929126349545969531e+13	5.999047501439012109e+00	1.901330264584696676e-13	2.824001031688005697e-15	1.799219139956480078e+13	6.071117259694461588e+00	1.910074710452985067e-13	2.662293414074307122e-15
7.391304347826086474e-01	1.849483627132279688e+13	6.004135315472140633e+00	1.902333039015739628e-13	2.836180837975921082e-15	1.765866265936057422e+13	5.990199181297596986e+00	1.856505533197615410e-13	3.128860982373407491e-15
7.458193979933109841e-01	1.772670638686607422e+13	6.009725078971382750e+00	1.903553127067529246e-13	2.848697971707942920e-15	1.724574457408075000e+13	5.986665453516428315e+00	1.890540363076022292e-13	3.211507788907441845e-15
7.525083612040133207e-01	1.698508353991957812e+13	6.016389613987248808e+00	1.905222721708557609e-13	2.862038530279570853e-15	1.640144395329279883e+13	5.993506837534723353e+00	1.866070981199269307e-13	3.290381137436801420e-15
7.591973244147156574e-01	1.626354054645964453e+13	6.021752943590053420e+00	1.906305375903676885e-13	2.874733346386369264e-15	1.588436143782084961e+13	5.935556992655380171e+00	1.869541065518824510e-13	2.871178805514600064e-15
7.658862876254179941e-01	1.556800096621495117e+13	6.027274012001361925e+00	1.907455521379519189e-13	2.887534744621669546e-15	1.510508892304163281e+13	5.927956315974428847e+00	1.865640607551204441e-13	2.725236526161648090e-15
7.725752508361203308e-01	1.489825059067497266e+13	6.034182278463426918e+00	1.909189295191822470e-13	2.901350063878267096e-15	1.446106655845978125e+13	5.937667906437889442e+00	1.818580823529005979e-13	2.713314031858589001e-15
7.792642140468226675e-01	1.424701835244678906e+13	6.039736328796468712e+00	1.910312502309083308e-13	2.914516567136331674e-15	1.371020488552309375e+13	5.956816234602198890e+00	1.832868045590842163e-13	3.006626919699715630e-15
7.859531772575250042e-01	1.362018893767496875e+13	6.045384637094269209e+00	1.911475974727005456e-13	2.927729559305114939e-15	1.297895032921444922e+13	6.025085085536971974e+00	1.869421419908735126e-13	2.772194743219826230e-15
7.926421404682273408e-01	1.301751450566190430e+13	6.052565548936129858e+00	1.913280309984309983e-13	2.942067012180965565e-15	1.214057079795124023e+13	6.009473712765897702e+00	1.866994170801018197e-13	3.725415747764455437e-15
7.993311036789296775e-01	1.243173161862032031e+13	6.058159739786584730e+00	1.914374388207265030e-13	2.955623075866881153e-15	1.130769684115836328e+13	6.035347290212147442e+00	1.851994308991049590e-13	2.199265564051372229e-15
8.060200668896320142e-01	1.186965745678748633e+13	6.064257182987372374e+00	1.915684406562103102e-13	2.969452226159065594e-15	1.103457360198320117e+13	6.049471011518834374e+00	1.884889435981759652e-13	2.667832669694912894e-15
8.127090301003343509e-01	1.132889815500384570e+13	6.071732073380460726e+00	1.917555575274229538e-13	2.984381793406784827e-15	1.046266906902516211e+13	6.006100703022513976e+00	1.834694105417511909e-13	3.510260987390593461e-15
8.193979933110366876e-01	1.080380648810547656e+13	6.077320736155794378e+00	1.918590156020838453e-13	2.998310839966936719e-15	1.010332645606817578e+13	6.029241211415659940e+00	1.910801647192362693e-13	3.608179619259318242e-15
8.260869565217390242e-01	1.030220645298981055e+13	6.084476775498579570e+00	1.920288280577011737e-13	3.013182228481138433e-15	9.985450029081683594e+12	6.017378047329210666e+00	1.790765141903743148e-13	2.511572460062519057e-15
8.327759197324413609e-01	9.817405243712033203e+12	6.092089604490798393e+00	1.922130457924596727e-13	3.028716421262499591e-15	9.429127310662730469e+12	6.034502887338561550e+00	1.963883488297374850e-13	3.233629510626410126e-15
8.394648829431436976e-01	9.348928497355521484e+12	6.098279719845969282e+00	1.923338171352325065e-13	3.043412796669595091e-15	8.702962813770208984e+12	5.951965898013414247e+00	1.853337580326327865e-13	3.016946648519282894e-15
8.461538461538460343e-01	8.901969078775115234e+12	6.107266046468989629e+00	1.925699289287021080e-13	3.060004406418468958e-15	8.257400827031567383e+12	6.042449713175017223e+00	1.867156657432565688e-13	2.686533706589738939e-15
8.528428093645483710e-01	8.467012507298282227e+12	6.114895831248833957e+00	1.927405846368734001e-13	3.076207805617336065e-15	7.964904198446127930e+12	6.252761699804126216e+00	1.961698078700876047e-13	2.568303200162397034e-15
8.595317725752507076e-01	8.051347980658982422e+12	6.123864962590486627e+00	1.929639171847874617e-13	3.093215854720130450e-15	7.621221309100897461e+12	6.143593481220198882e+00	1.948940195625865476e-13	3.321091139356473193e-15
8.662207357859530443e-01	7.649956666648149414e+12	6.134605576193766119e+00	1.932512980570791888e-13	3.112001470907723522e-15	7.215548767581675781e+12	6.055330898267247797e+00	1.861016203335167802e-13	2.745410851041478641e-15
8.729096989966553810e-01	7.261496880132941406e+12	6.144407268763785623e+00	1.934893861025030345e-13	3.130460238029251068e-15	6.843610854539120117e+12	6.103114969487015706e+00	1.928344522917293491e-13	2.368430920393596176e-15
8.795986622073577177e-01	6.889985641017732422e+12	6.158444444701398623e+00	1.938931146821906308e-13	3.152232285090231024e-15	6.227791574272588867e+12	6.119711912966439904e+00	1.948958776300421382e-13	4.425109414172618959e-15
8.862876254180602764e-01	6.526703995974740234e+12	6.171233243300262572e+00	1.942259678121783681e-13	3.174164087500284329e-15	5.894964015722549805e+12	6.155495031051461119e+00	1.946707851757307157e-13	2.238988061900255950e-15
8.929765886287626131e-01	6.179994551952489258e+12	6.189001162110749910e+00	1.947502093709603737e-13	3.200039787274843190e-15	5.819288336445489258e+12	6.232851581591454249e+00	1.934202347369878795e-13	2.784023274726444364e-15
8.996655518394649498e-01	5.839125205088617188e+12	6.206691241214532084e+00	1.952423745686467341e-13	3.227758867139987963e-15	5.733718204936252930e+12	6.355695119747262645e+00	2.056370311769991127e-13	2.416705314793402687e-15
9.063545150501672865e-01	5.512478846936907227e+12	6.229682112263596139e+00	1.959282654133813728e-13	3.260303986554079075e-15	5.420290005487132812e+12	6.325676623766944395e+00	2.066952251084636165e-13	3.316544027127860502e-15
9.130434782608696231e-01	5.189610982122298828e+12	6.253722561279923653e+00	1.966146184669591537e-13	3.296769830995434937e-15	4.896195673472642578e+12	6.259949377255686898e+00	1.930949204678632408e-13	3.317981844947521809e-15
9.197324414715719598e-01	4.878311376294476562e+12	6.284173630316893799e+00	1.975223731921778974e-13	3.340251528632139560e-15	4.454529140368732422e+12	6.313216480778852890e+00	1.948039847569407683e-13	2.351124463079029640e-15
9.264214046822742965e-01	4.567987315130880859e+12	6.315844253316944545e+00	1.984153831725644778e-13	3.389830568186226945e-15	4.276091394207910645e+12	6.519487047135449131e+00	2.091276988184233845e-13	2.319555024823130163e-15
9.331103678929766332e-01	4.266005193258793945e+12	6.356007676944825491e+00	1.995850209317063725e-13	3.450610247072376086e-15	3.923474931193534668e+12	6.827068272742032207e+00	2.123736257345338649e-13	3.293281908533325935e-15
9.397993311036789699e-01	3.963098418387684570e+12	6.397418998040345528e+00	2.007091029604558303e-13	3.520428048893893012e-15	3.567352559907964355e+12	6.726396424710181954e+00	2.009572726423630186e-13	3.106612484101776303e-15
9.464882943143813065e-01	3.661471852135679199e+12	6.447443785679926265e+00	2.020611545291708548e-13	3.606880115928422161e-15	3.386629480948111328e+12	6.585241220927027683e+00	2.031946278156908565e-13	4.436999453686433210e-15
9.531772575250836432e-01	3.360212531156648438e+12	6.503592104047582367e+00	2.035172494679139031e-13	3.710130678829567939e-15	3.126854662894469238e+12	6.371104744714293666e+00	1.995247913487262439e-13	3.198367357219555635e-15
9.598662207357859799e-01	3.051711262222436523e+12	6.563762711994016286e+00	2.049382140101694789e-13	3.834343146892844257e-15	2.873520328183532715e+12	6.340079230242566588e+00	1.839410724255398760e-13	4.637818158428716507e-15
9.665551839464883166e-01	2.735947682592242676e+12	6.633454516290803404e+00	2.064900370793438306e-13	3.988542149474448568e-15	2.581023699598233398e+12	6.491026943756611267e+00	nan	nan
9.732441471571906533e-01	2.410105819709738770e+12	6.713761013671517119e+00	2.081428859213288912e-13	4.180110488112966527e-15	2.211760664718215332e+12	6.622080713663465623e+00	2.067395475752312355e-13	3.907322178018734971e-15
9.799331103678929900e-01	2.067352406286205566e+12	6.805731785563487790e+00	2.098121003815281134e-13	4.421120093136833136e-15	1.972320114637763184e+12	6.531333978003858398e+00	1.956794312856926921e-13	5.013235100839947816e-15
9.866220735785953266e-01	1.699861527132473633e+12	6.913684623361044501e+00	2.114489647076251274e-13	4.733767596382005463e-15	1.617470258206163330e+12	nan	nan	nan
9.933110367892976633e-01	1.301042527785540283e+12	7.048650324887816510e+00	2.130437472944026698e-13	5.164982316364307465e-15	1.198319447110888916e+12	nan	nan	nan
1.000000000000000000e+00	7.668967457818870850e+11	7.147886919134846195e+00	2.108391500352434046e-13	5.792892395107561686e-15	4.202675078039113159e+11	nan	nan	nan


==> dat/1dbte_with_E_pic_vs_pde/Ewt10K_pic_pde_idx_0008.csv <==
x	ne_pde	Te_pde	elastic_pde	ionization_pde	ne_pic	Te_pic	elastic_pic	ionization_pic
-1.000000000000000000e+00	3.646790843583522949e+11	1.604379220394047012e+00	3.275665168287701437e-14	4.634220884098564534e-16	2.468678816773203430e+11	nan	nan	nan
-9.933110367892976633e-01	1.432922721306972412e+12	1.426476195812534042e+00	2.924941590341881218e-14	1.789805458331377222e-16	1.022296882203574585e+12	1.015554927439862531e+00	2.412007004766989488e-14	0.000000000000000000e+00
-9.866220735785953266e-01	2.316747834759683105e+12	1.598128455978941043e+00	3.431315428614275364e-14	1.471428938942207166e-16	2.001717804734424805e+12	1.207697516660382941e+00	2.699678222348952349e-14	0.000000000000000000e+00
-9.799331103678929900e-01	3.513267922378142578e+12	1.779953367742290515e+00	3.974941369339928771e-14	1.136200155129651927e-16	3.375696241080002441e+12	1.397395771149369414e+00	2.967286965125751427e-14	0.000000000000000000e+00
-9.732441471571906533e-01	4.992794928757988281e+12	1.981228927134515816e+00	4.609573994142800931e-14	9.368157548456026455e-17	4.586143533840371094e+12	1.691600555274825890e+00	3.190228335996542341e-14	0.000000000000000000e+00
-9.665551839464883166e-01	6.752614449459978516e+12	2.191898556445352586e+00	5.316446462186821042e-14	8.099856126517983837e-17	6.517924960986101562e+12	1.928712012886652616e+00	4.436700600055696796e-14	0.000000000000000000e+00
-9.598662207357859799e-01	8.790814954043894531e+12	2.402134046611977602e+00	6.072485504223168330e-14	6.836142464663797183e-17	8.610822350463797852e+12	2.146477441481519310e+00	4.870183304768550718e-14	0.000000000000000000e+00
-9.531772575250836432e-01	1.109401347794408398e+13	2.614064742951613507e+00	6.886951276746427156e-14	5.790928465408977481e-17	1.087228900356116211e+13	2.400867975155536627e+00	5.982891889714757808e-14	0.000000000000000000e+00
-9.464882943143813065e-01	1.364227161564175586e+13	2.836175655772241733e+00	7.784260337906453184e-14	5.784282667940276734e-17	1.316749028513445117e+13	2.678529087212313087e+00	7.153715946536067660e-14	0.000000000000000000e+00
-9.397993311036789699e-01	1.642522926267625000e+13	3.049816737685314472e+00	8.700001853272298679e-14	5.460964423708600936e-17	1.575235749898608398e+13	2.878973816003731034e+00	7.773274963414351326e-14	0.000000000000000000e+00
-9.331103678929766332e-01	1.941232686234104688e+13	3.256373714436185285e+00	9.625758856725951786e-14	4.988940031415385810e-17	1.884667213918473438e+13	3.119982910793926756e+00	8.844713751741388892e-14	0.000000000000000000e+00
-9.264214046822742965e-01	2.257294894940867969e+13	3.467235527865291100e+00	1.058090572477528036e-13	5.498577838522968491e-17	2.159987488943762891e+13	3.364734894153889933e+00	1.032293737546656640e-13	0.000000000000000000e+00
-9.197324414715719598e-01	2.589001926599541406e+13	3.659523737697374823e+00	1.147872322693975916e-13	5.271278916690411463e-17	2.439753775050769141e+13	3.560873412148501505e+00	1.084130202713699321e-13	0.000000000000000000e+00
-9.130434782608696231e-01	2.932511842661775781e+13	3.855014056866720384e+00	1.237000839415070145e-13	6.276676439775552915e-17	2.788287802655923047e+13	3.796996374730311707e+00	1.210247140591751149e-13	0.000000000000000000e+00
-9.063545150501672865e-01	3.287153093905777344e+13	4.030403106578154926e+00	1.317103518827901515e-13	6.891251907828869072e-17	3.088149435579900391e+13	3.970432478174266144e+00	1.269340586429038252e-13	0.000000000000000000e+00
-8.996655518394648388e-01	3.650084994631496094e+13	4.204517012932612374e+00	1.392992908344325402e-13	8.966292339652948851e-17	3.426768235200213672e+13	4.157186384989353556e+00	1.385525029004864063e-13	9.725589201440199741e-18
-8.929765886287625021e-01	4.022142585288315625e+13	4.356210724174783167e+00	1.457690298027085678e-13	1.123197961072028948e-16	3.802012089894062500e+13	4.298981210444893897e+00	1.434680363942484656e-13	2.736354322105593699e-17
-8.862876254180601654e-01	4.402555829681018750e+13	4.502697514153082281e+00	1.516172889932060687e-13	1.560093250510294330e-16	4.151325208226165625e+13	4.500610637991668384e+00	1.528462462958398858e-13	4.845397508401068763e-17
-8.795986622073578287e-01	4.794374492241085156e+13	4.622859593658504629e+00	1.562044544383558678e-13	2.085427080384588654e-16	4.505146664898216406e+13	4.606504270579613980e+00	1.575109132542314251e-13	1.256458632136079491e-16
-8.729096989966554920e-01	5.199629553221915625e+13	4.732805234169747521e+00	1.600363482914266692e-13	2.867558154203104778e-16	4.943421556370873438e+13	4.693811279662265967e+00	1.598445457584092202e-13	1.595006940187462999e-16
-8.662207357859531554e-01	5.623110149052878125e+13	4.815794413792366058e+00	1.626430903340182609e-13	3.769929160101944257e-16	5.323365925117286719e+13	4.787519571960698883e+00	1.630709959583879313e-13	1.873689939941392706e-16
-8.595317725752508187e-01	6.069330675799412500e+13	4.881814688923687306e+00	1.643729863295688352e-13	4.846707142870778178e-16	5.782281526915698438e+13	4.824005544403387802e+00	1.631340037546373172e-13	4.034406361259845951e-16
-8.528428093645484820e-01	6.542913642453040625e+13	4.928497666092121143e+00	1.652159074091149157e-13	6.014845881720289545e-16	6.266712350021563281e+13	4.944752062838988493e+00	1.639548484889941338e-13	4.393653836165642973e-16
-8.461538461538461453e-01	7.049431059139170312e+13	4.952991100239299449e+00	1.651540520535725771e-13	7.177139445905867721e-16	6.749047419071910156e+13	4.952170214573748730e+00	1.653629297284294249e-13	6.775387204665991901e-16
-8.394648829431438086e-01	7.592103410997370312e+13	4.969402517401388053e+00	1.646868094378742881e-13	8.369937377426464518e-16	7.242341697681253125e+13	4.959815091622655103e+00	1.641635665332778539e-13	7.155141670222686992e-16
-8.327759197324414719e-01	8.175351860063512500e+13	4.967731574819400642e+00	1.635887924144482871e-13	9.435738768292252209e-16	7.792153814592118750e+13	4.983568084657600927e+00	1.634638179420399017e-13	9.911990942934458627e-16
-8.260869565217391353e-01	8.801445274284007812e+13	4.961549077177034306e+00	1.623388710192170056e-13	1.042682931559616742e-15	8.333660824353800000e+13	4.973371180772051758e+00	1.625899373379376083e-13	1.056129813844290276e-15
-8.193979933110367986e-01	9.471649289859187500e+13	4.952505247418959478e+00	1.610509431648502132e-13	1.130739044199580787e-15	9.004351464518909375e+13	4.982745730318806743e+00	1.607188827771592153e-13	1.120311637666283553e-15
-8.127090301003344619e-01	1.018735031366016875e+14	4.936890329346446116e+00	1.596663978591820377e-13	1.201400714013230289e-15	9.719624273048840625e+13	4.956264740061627094e+00	1.593188885788813238e-13	1.048725671716563079e-15
-8.060200668896321252e-01	1.094722290141864688e+14	4.928272610026289691e+00	1.586321197732083701e-13	1.264070275625021593e-15	1.044569008511595312e+14	4.970580563190260648e+00	1.601815989571278975e-13	1.236748110320888476e-15
-7.993311036789297885e-01	1.175003590071105625e+14	4.920676511704992429e+00	1.577943281025652518e-13	1.312902278656049702e-15	1.115326028332554219e+14	4.943714795213604241e+00	1.583695702108756717e-13	1.332559884065620807e-15
-7.926421404682274519e-01	1.259387421080111875e+14	4.914899120613426931e+00	1.571880423748450142e-13	1.348827365495180760e-15	1.197605800004989219e+14	4.919646563802909434e+00	1.563419647873819544e-13	1.337137603642621346e-15
-7.859531772575251152e-01	1.347482683357803281e+14	4.919744915598471380e+00	1.570754925457741387e-13	1.380113898935054487e-15	1.280523646982799375e+14	4.912959501633721082e+00	1.571902011771479858e-13	1.297313271679643206e-15
-7.792642140468227785e-01	1.438974816570650938e+14	4.926787323763716309e+00	1.571915192798102455e-13	1.401102636259538459e-15	1.376782903265683594e+14	4.917609176457728104e+00	1.568239333553879212e-13	1.452621006868940800e-15
-7.725752508361204418e-01	1.533489846500245625e+14	4.937852747670768316e+00	1.575700711504706336e-13	1.415171041457977940e-15	1.469090091987697188e+14	4.928748803681360258e+00	1.567027491830790482e-13	1.423286270281235797e-15
-7.658862876254181051e-01	1.630544834624155938e+14	4.958674041661597087e+00	1.583566921445731457e-13	1.429119999643354247e-15	1.568639708107371250e+14	4.953947631462590095e+00	1.574637176458518317e-13	1.360649019551536826e-15
-7.591973244147156574e-01	1.729788647041542188e+14	4.980702632192510748e+00	1.592664789074304630e-13	1.437860557859669648e-15	1.657422030683785625e+14	4.958248531865063313e+00	1.560827324462139484e-13	1.350093275334439963e-15
-7.525083612040133207e-01	1.830867936042220625e+14	5.004957502725813967e+00	1.603007615617234821e-13	1.444405812168531397e-15	1.770622874520950312e+14	4.982236156097183510e+00	1.586699900064291621e-13	1.435983276705432590e-15
-7.458193979933109841e-01	1.933381850655921562e+14	5.036404447190919953e+00	1.615804826111457456e-13	1.454961501182822978e-15	1.877247932925809062e+14	5.009923953686985953e+00	1.595836521156757726e-13	1.495215191264380092e-15
-7.391304347826086474e-01	2.037092141162032812e+14	5.067457340115304909e+00	1.628538193278503227e-13	1.465000332485351919e-15	1.990448776762969375e+14	5.012865136898743579e+00	1.610346036848643063e-13	1.472597992995343190e-15
-7.324414715719063107e-01	2.141815412696282500e+14	5.097309045576025710e+00	1.640755358723906940e-13	1.475516593008844654e-15	2.100299790171183750e+14	5.038879406136663519e+00	1.610124146209115043e-13	1.440352201328205327e-15
-7.257525083612039740e-01	2.247332839316397812e+14	5.131377743410824088e+00	1.653906784873420424e-13	1.492435798525358463e-15	2.199270541880750938e+14	5.092601897837890412e+00	1.633735690149385234e-13	1.452405294383471801e-15
-7.190635451505016373e-01	2.353566848392947188e+14	5.164211399257504276e+00	1.666235777216992384e-13	1.512154863812580178e-15	2.314314194984041562e+14	5.134555035661209743e+00	1.646997230976679479e-13	1.389020693498231010e-15
-7.123745819397993007e-01	2.460525815744067500e+14	5.192666437751918274e+00	1.676718536599616844e-13	1.532697979029024841e-15	2.400917141100289062e+14	5.177312414460403467e+00	1.666412816986246841e-13	1.487412165241122484e-15
-7.056856187290969640e-01	2.568157800129809062e+14	5.222372236914617716e+00	1.686992076637868959e-13	1.559152647958420896e-15	2.506865429360345625e+14	5.206608483139477883e+00	1.678154574134128589e-13	1.522319424315071873e-15
-6.989966555183946273e-01	2.676474617462428750e+14	5.251417457760560126e+00	1.696476806484812040e-13	1.589875755306480238e-15	2.617028858150088438e+14	5.222962018832991049e+00	1.693475752508000046e-13	1.578935473302689244e-15
-6.923076923076922906e-01	2.785579864798480938e+14	5.274737839057937805e+00	1.703683255085399045e-13	1.620297185767589305e-15	2.735011241475399062e+14	5.250861108177331538e+00	1.683249069669246804e-13	1.650542676509977696e-15
-6.856187290969899539e-01	2.895502669782434375e+14	5.296459297427618118e+00	1.709890303060033829e-13	1.653443326954329426e-15	2.850682582007710000e+14	5.274825947918362345e+00	1.697116640640813995e-13	1.531510970620109885e-15
-6.789297658862876172e-01	3.006235358690400625e+14	5.318869702793008969e+00	1.715847301216935769e-13	1.690605950521418730e-15	2.957507866729386875e+14	5.299831533137782991e+00	1.707738916936933071e-13	1.536707889651468297e-15
-6.722408026755852806e-01	3.117842547075539375e+14	5.336932676091927341e+00	1.720132640199430945e-13	1.726754711004214849e-15	3.054056685065790000e+14	5.338913465439508954e+00	1.712680167261171707e-13	1.617324320156393282e-15
-6.655518394648829439e-01	3.230346418706823750e+14	5.351166291862054614e+00	1.722988193060830544e-13	1.761573820639904885e-15	3.166757612353155625e+14	5.354681112680127697e+00	1.717997458445856097e-13	1.716031196651332179e-15
-6.588628762541806072e-01	3.343660230893260625e+14	5.366529128860124231e+00	1.725980033844192185e-13	1.798543578217244149e-15	3.294138946208319375e+14	5.367846972175928322e+00	1.717433217139378094e-13	1.704333139293814729e-15
-6.521739130434782705e-01	3.457714575693268125e+14	5.380979891529336534e+00	1.728585152278961636e-13	1.835205875969890726e-15	3.410327602983320000e+14	5.379757786367667549e+00	1.722173028678626776e-13	1.758489524541044858e-15
-6.454849498327759338e-01	3.572460071462312500e+14	5.391257301313930661e+00	1.729910613752787602e-13	1.868145084796294709e-15	3.510542562583795000e+14	5.405342429653405389e+00	1.734023005578240067e-13	1.749727924124492303e-15
-6.387959866220735972e-01	3.687744931952806875e+14	5.401148562632484662e+00	1.731151065218122114e-13	1.900088617472239521e-15	3.613318133706833750e+14	5.410448555623577960e+00	1.730888985110608052e-13	1.847826245016832100e-15
-6.321070234113712605e-01	3.803361521837913125e+14	5.413062172469410349e+00	1.733076819045991723e-13	1.932690812914063727e-15	3.732299051647192500e+14	5.435739940293906614e+00	1.732252962391142909e-13	1.862941458808998699e-15
-6.254180602006689238e-01	3.919154528093429375e+14	5.423212533507549615e+00	1.734602078650200557e-13	1.962399602228235614e-15	3.842309518957529375e+14	5.437680631834090228e+00	1.728840753471061655e-13	1.941462109530041452e-15
-6.187290969899665871e-01	4.034952251065780625e+14	5.430951469868294801e+00	1.735561877722244025e-13	1.988470911101935324e-15	3.957371870238267500e+14	5.428512795726553541e+00	1.730242449277724163e-13	1.961259603571511657e-15
-6.120401337792642504e-01	4.150496217026551250e+14	5.440484528835559885e+00	1.737221054119806608e-13	2.014441967695540171e-15	4.075848197084480000e+14	5.424782047231613724e+00	1.714643928576148666e-13	2.001985768131088714e-15
-6.053511705685619138e-01	4.265540017686966250e+14	5.451714428908261745e+00	1.739553088522577656e-13	2.040233687505012964e-15	4.208579027567731250e+14	5.444860164607565167e+00	1.728488411750282581e-13	2.100555117904391449e-15
-5.986622073578595771e-01	4.379906022570712500e+14	5.460920100680850986e+00	1.741445910614424860e-13	2.062715738024267193e-15	4.312664250202781250e+14	5.480793253410914723e+00	1.738105218320997668e-13	2.066737148402092673e-15
-5.919732441471572404e-01	4.493390831006325625e+14	5.469145327974239024e+00	1.743196277947209489e-13	2.082931451440204660e-15	4.435968602283841875e+14	5.478973288853316248e+00	1.735087742994464408e-13	2.086806435100998190e-15
-5.852842809364549037e-01	4.605741831538602500e+14	5.479839964438716571e+00	1.745809635201318748e-13	2.104044507493104315e-15	4.553490283292637500e+14	5.487197046709029635e+00	1.736202446591440287e-13	2.126928342451150118e-15
-5.785953177257525670e-01	4.716761858892262500e+14	5.491464442227062648e+00	1.748806826631952357e-13	2.124919311045856356e-15	4.645364037873545625e+14	5.505510402099216272e+00	1.740648809744960042e-13	2.094295140509137749e-15
-5.719063545150502303e-01	4.826322105521406250e+14	5.500934450706224332e+00	1.751249596233530527e-13	2.143089753357555235e-15	4.753395614737473750e+14	5.498787540682855912e+00	1.734924679103973018e-13	2.072527668294197353e-15
-5.652173913043478937e-01	4.934265241212352500e+14	5.510056688775796019e+00	1.753650742313292370e-13	2.160335872741156228e-15	4.869753593897118125e+14	5.486989954789739166e+00	1.735820219068854391e-13	2.173632433618789097e-15
-5.585284280936455570e-01	5.040408450384655000e+14	5.521488436603946504e+00	1.756775849275910144e-13	2.179163697969768463e-15	4.991798156272706875e+14	5.499398671896853052e+00	1.735779611723881058e-13	2.215729658017446090e-15
-5.518394648829432203e-01	5.144637352707175625e+14	5.533147843937762822e+00	1.759987912562862205e-13	2.197927893495300860e-15	5.089565212809145625e+14	5.509423556439164926e+00	1.742641450498571566e-13	2.180460520835542381e-15
-5.451505016722408836e-01	5.246894014984662500e+14	5.542531925630190592e+00	1.762528596758516229e-13	2.214589210208077549e-15	5.195737879198565625e+14	5.531879444639008270e+00	1.752900408293717992e-13	2.125271888836321672e-15
-5.384615384615385469e-01	5.347085452592666875e+14	5.551663396390901006e+00	1.764983041399132361e-13	2.231036028554560683e-15	5.312836773639521875e+14	5.538691907126640501e+00	1.753501713609141694e-13	2.253433237609991492e-15
-5.317725752508362103e-01	5.445097304473325000e+14	5.562748485180141422e+00	1.767993279460829689e-13	2.249289214741379501e-15	5.411367339088348125e+14	5.563178563332293436e+00	1.760712298501287915e-13	2.195726284134732555e-15
-5.250836120401337626e-01	5.540877817415510000e+14	5.573695886498829744e+00	1.770932879896809364e-13	2.267572305792746700e-15	5.496566104017730000e+14	5.572437220329489627e+00	1.757927930369918178e-13	2.184479057671638109e-15
-5.183946488294314259e-01	5.634418611311187500e+14	5.582326896726582888e+00	1.773153438364770113e-13	2.284002569979100677e-15	5.572501999597593750e+14	5.580601415217855354e+00	1.772585793647937472e-13	2.206176535641083316e-15
-5.117056856187290892e-01	5.725669587669218750e+14	5.590570111883342186e+00	1.775223823282377249e-13	2.300285968862990409e-15	5.628176342338745625e+14	5.610306441020295409e+00	1.772285941747678611e-13	2.328482837041409325e-15
-5.050167224080267525e-01	5.814552956590332500e+14	5.600508664408768489e+00	1.777760087076046853e-13	2.318248552860223882e-15	5.726918301071483750e+14	5.607274200228219208e+00	1.777696056989065767e-13	2.264887566744239356e-15
-4.983277591973244158e-01	5.901042331900520000e+14	5.610329937450417859e+00	1.780229054417533813e-13	2.336264613389232589e-15	5.787196031221232500e+14	5.629144931288305287e+00	1.774070619637231367e-13	2.282349296883143735e-15
-4.916387959866220791e-01	5.985149070647173750e+14	5.617924318575316711e+00	1.782012100698889714e-13	2.352430418400073501e-15	5.879261442121006250e+14	5.642744642879208072e+00	1.777687945002309236e-13	2.329784547985400841e-15
-4.849498327759197425e-01	6.066842574651400000e+14	5.624898502574689374e+00	1.783588868422843787e-13	2.368122314851307104e-15	5.977582172467362500e+14	5.642381099940637412e+00	1.778334568940071220e-13	2.370244479765016497e-15
-4.782608695652174058e-01	6.146056655445713750e+14	5.633412692338163552e+00	1.785602052473942830e-13	2.385207927913908945e-15	6.027403466273911250e+14	5.659074157090107526e+00	1.778252680652792666e-13	2.339391848538505010e-15
-4.715719063545150691e-01	6.222766250235443750e+14	5.642128461488727709e+00	1.787662211626625604e-13	2.402450297373375760e-15	6.103302744589576250e+14	5.656118262082745041e+00	1.781534120898557200e-13	2.422729424070260302e-15
-4.648829431438127324e-01	6.296987649670252500e+14	5.648850323999336176e+00	1.789127822500752012e-13	2.417847998597601341e-15	6.191960672346610000e+14	5.657232110356086530e+00	1.776913036216010596e-13	2.374688850874003598e-15
-4.581939799331103957e-01	6.368703820168411250e+14	5.654644819503398701e+00	1.790318768281111009e-13	2.432306351456504400e-15	6.280114788100215000e+14	5.647086741835526169e+00	1.773707116468177877e-13	2.508910857628932039e-15
-4.515050167224080591e-01	6.437855690448176250e+14	5.661794618663853917e+00	1.791911916842921903e-13	2.447825432510013222e-15	6.358281999522022500e+14	5.652242213210338484e+00	1.778864188937639954e-13	2.451810889617579693e-15
-4.448160535117057224e-01	6.504414173726993750e+14	5.669616750281449846e+00	1.793709626632819363e-13	2.463765147431316133e-15	6.418624913595936250e+14	5.674419361454251742e+00	1.792834736034178252e-13	2.493085580655288666e-15
-4.381270903010033857e-01	6.568399422170768750e+14	5.675835425084232000e+00	1.795045302826073592e-13	2.478062498173067783e-15	6.487803235907196250e+14	5.689174084417206956e+00	1.787788169082254382e-13	2.486219221878447559e-15
-4.314381270903010490e-01	6.629814340493160000e+14	5.680773757517856737e+00	1.796016891481250101e-13	2.490986937103492904e-15	6.545510486051872500e+14	5.696212742579715993e+00	1.796433468441845872e-13	2.479657378860704030e-15
-4.247491638795987123e-01	6.688615757412631250e+14	5.686713708498262854e+00	1.797297194375672995e-13	2.504576872242598567e-15	6.595221928065895000e+14	5.710304693491366379e+00	1.794464407740072905e-13	2.458379527780878273e-15
-4.180602006688963757e-01	6.744774998559011250e+14	5.693782437111414296e+00	1.798924176436240058e-13	2.518943315720461202e-15	6.639193289300731250e+14	5.707909980505641911e+00	1.787340604191038638e-13	2.495916893899367366e-15
-4.113712374581940390e-01	6.798317819989240000e+14	5.699817540757910805e+00	1.800262821801229119e-13	2.532136765906975425e-15	6.706311436033055000e+14	5.698109566507443269e+00	1.785800481328986761e-13	2.510402858259638151e-15
-4.046822742474917023e-01	6.849273500658872500e+14	5.704276008606268711e+00	1.801154069248746370e-13	2.543667847266368753e-15	6.755366623958118750e+14	5.698855153236613624e+00	1.779632645201782373e-13	2.619426103681668236e-15
-3.979933110367892546e-01	6.897625703835021250e+14	5.709151580510075874e+00	1.802183023944521406e-13	2.555345525497400088e-15	6.791124291355688750e+14	5.704840829016155190e+00	1.784138663255813661e-13	2.510543186266805089e-15
-3.913043478260869179e-01	6.943351874765461250e+14	5.715424513951128382e+00	1.803636241443061913e-13	2.568069509701794432e-15	6.858744432213071250e+14	5.713319591095993744e+00	1.783600227833085542e-13	2.605555388284333753e-15
-3.846153846153845812e-01	6.986480173760792500e+14	5.721398300499889622e+00	1.805014913914548983e-13	2.580312525534907897e-15	6.881895372861080000e+14	5.719074452989957535e+00	1.789411885306082225e-13	2.580561319466595949e-15
-3.779264214046822445e-01	7.027064072297060000e+14	5.725722623654585064e+00	1.805922455330520286e-13	2.590856510729894238e-15	6.939502899392697500e+14	5.722504245112037147e+00	1.789548790430812931e-13	2.536732151196380248e-15
-3.712374581939799079e-01	7.065120147831345000e+14	5.729713169505832759e+00	1.806743737363729184e-13	2.600909516238431929e-15	6.957026727416920000e+14	5.731721480641047251e+00	1.791789683829322522e-13	2.643712428692964840e-15
-3.645484949832775712e-01	7.100636959508830000e+14	5.735023623377263569e+00	1.807961863697381113e-13	2.611993755590647556e-15	7.020967742164761250e+14	5.742195215808799880e+00	1.797846679163514716e-13	2.615108996202576435e-15
-3.578595317725752345e-01	7.133637909278272500e+14	5.740819340760491052e+00	1.809331013077873561e-13	2.623360340141395460e-15	7.065312287857781250e+14	5.738234772854775123e+00	1.792062341454103240e-13	2.582108959125488772e-15
-3.511705685618728978e-01	7.164188911540800000e+14	5.745268175207984385e+00	1.810314194454934471e-13	2.633341114662547498e-15	7.106256102527713750e+14	5.731568395453608744e+00	1.793285456358323984e-13	2.602582688409028963e-15
-3.444816053511705611e-01	7.192338263897775000e+14	5.748667540460107972e+00	1.810998063528226749e-13	2.642215124975652852e-15	7.137451154931446250e+14	5.738423560974512228e+00	1.793806928870404036e-13	2.594403745182855422e-15
-3.377926421404682245e-01	7.218091440214826250e+14	5.752887160076327611e+00	1.811928614062617930e-13	2.651708889754678116e-15	7.133072665046031250e+14	5.743867922106781876e+00	1.793975921702633225e-13	2.697391879366750874e-15
-3.311036789297658878e-01	7.241462259827088750e+14	5.758195400888046933e+00	1.813183228330465474e-13	2.662079843482564999e-15	7.150689204866738750e+14	5.756840395658247900e+00	1.794679800590961850e-13	2.653398523628860699e-15
-3.244147157190635511e-01	7.262512485809132500e+14	5.762857316776108796e+00	1.814254499137974598e-13	2.671734732246903114e-15	7.162336351537610000e+14	5.764906294563652445e+00	1.813377580090373673e-13	2.598174833089068165e-15
-3.177257525083612144e-01	7.281313142905485000e+14	5.766074561190009717e+00	1.814909409077201550e-13	2.679937854853351063e-15	7.170289569375142500e+14	5.776640392846849714e+00	1.807754604389408602e-13	2.607564769652615282e-15
-3.110367892976588777e-01	7.297892900934010000e+14	5.769285897286479781e+00	1.815567870161120637e-13	2.688023469556355681e-15	7.189439879140352500e+14	5.771912106001846787e+00	1.810914680226157986e-13	2.704492551870925067e-15
-3.043478260869565410e-01	7.312259144873266250e+14	5.773740229173307981e+00	1.816593676062750471e-13	2.697155864849509976e-15	7.200454404140942500e+14	5.782667925102956907e+00	1.810570683692659773e-13	2.733578216568967490e-15
-2.976588628762542044e-01	7.324455357638505000e+14	5.778453435376753156e+00	1.817699421897996710e-13	2.706426013344313102e-15	7.199659471902523750e+14	5.801502892444362125e+00	1.818366718148793155e-13	2.592893989086435061e-15
-2.909698996655518677e-01	7.334559213940002500e+14	5.781879940723327671e+00	1.818434889599217334e-13	2.714395521376781689e-15	7.194038851701478750e+14	5.802397541386111079e+00	1.819615792224484394e-13	2.713220281808180313e-15
-2.842809364548495310e-01	7.342625036395467500e+14	5.784452640596996709e+00	1.818926627234612901e-13	2.721466812546191560e-15	7.211605270018752500e+14	5.807957536939291288e+00	1.814250793741365821e-13	2.664610741225296218e-15
-2.775919732441471943e-01	7.348665432060208750e+14	5.787835874016888482e+00	1.819659117639220877e-13	2.729197754166751335e-15	7.192626360213512500e+14	5.812078412215694101e+00	1.812685479059177504e-13	2.793624632576281053e-15
-2.709030100334448576e-01	7.352701390630986250e+14	5.792204349787705375e+00	1.820682744895549315e-13	2.737757188064504380e-15	7.191259055987753750e+14	5.810703177579160439e+00	1.812491500570776576e-13	2.761201275128213709e-15
-2.642140468227425210e-01	7.354798229051106250e+14	5.796001501553670110e+00	1.821544748085017758e-13	2.745686867663984484e-15	7.201462028147803750e+14	5.794075913262875410e+00	1.807556388995353836e-13	2.712926795363277421e-15
-2.575250836120401843e-01	7.355029044083672500e+14	5.798490975887773402e+00	1.822031565282293486e-13	2.752292720854004549e-15	7.195081275094131250e+14	5.788010480990877227e+00	1.816288033417764476e-13	2.719668717556143338e-15
-2.508361204013378476e-01	7.353425506734225000e+14	5.800924908557709259e+00	1.822507258645299785e-13	2.758754128642146500e-15	7.186897965795226250e+14	5.807801525719489710e+00	1.811939748961720269e-13	2.778404286492228973e-15
-2.441471571906355109e-01	7.349995409489671250e+14	5.804500825961748767e+00	1.823319199945170247e-13	2.766206176264743156e-15	7.198284376769500000e+14	5.814258360700894634e+00	1.810560334603170636e-13	2.755725226073389214e-15
-2.374581939799331742e-01	7.344777946947105000e+14	5.808457620054288562e+00	1.824246070965253778e-13	2.773934084476938428e-15	7.213227596609153750e+14	5.805724883068916320e+00	1.812857828801880946e-13	2.756366946412151362e-15
-2.307692307692308376e-01	7.337847600403888750e+14	5.811334521587212087e+00	1.824864310045815835e-13	2.780553937274804539e-15	7.189794105724193750e+14	5.805259812080489468e+00	1.812258100439712692e-13	2.807203338066045299e-15
-2.240802675585283898e-01	7.329260833553443750e+14	5.813308807034636594e+00	1.825225727852492402e-13	2.786232781093678936e-15	7.179538934485450000e+14	5.814804348767261821e+00	1.823608093831618757e-13	2.788930352870643216e-15
-2.173913043478260532e-01	7.319031096008665000e+14	5.815885337332692195e+00	1.825766253060464375e-13	2.792405617992264538e-15	7.182350672918961250e+14	5.819511733959471300e+00	1.811057633347659963e-13	2.794351920391456631e-15
-2.107023411371237165e-01	7.307171610944051250e+14	5.819498422025332296e+00	1.826611052731087425e-13	2.799493264547655582e-15	7.143592467435007500e+14	5.830886591905888316e+00	1.814189371823587229e-13	2.795956953038010961e-15
-2.040133779264213798e-01	7.293737431223621250e+14	5.822854698723453737e+00	1.827385479975366292e-13	2.806263798012862214e-15	7.120835746694841250e+14	5.836886106141442987e+00	1.822809182863916280e-13	2.714842490635360109e-15
-1.973244147157190431e-01	7.278800137153277500e+14	5.825003884932059783e+00	1.827814934438744187e-13	2.811806581435820380e-15	7.123796810851025000e+14	5.837382872726888827e+00	1.820223609887898081e-13	2.818385841534998276e-15
-1.906354515050167064e-01	7.262395599878245000e+14	5.826825141422300902e+00	1.828153791322913455e-13	2.816965642239042539e-15	7.105559335720910000e+14	5.835735545039258731e+00	1.822598859308909689e-13	2.889657651974170693e-15
-1.839464882943143698e-01	7.244527292726091250e+14	5.829620613986082667e+00	1.828777848392417474e-13	2.822998813855893075e-15	7.074912763188986250e+14	5.842771940802085062e+00	1.830590280325255331e-13	2.810144482823304708e-15
-1.772575250836120331e-01	7.225219555075088750e+14	5.833079665972217498e+00	1.829596758708529611e-13	2.829613451331808635e-15	7.057353096991333750e+14	5.843915119611086340e+00	1.825526262849241482e-13	2.908279215753324043e-15
-1.705685618729096964e-01	7.204536889490402500e+14	5.835796884241264415e+00	1.830204832084309672e-13	2.835454040791004652e-15	7.025332727810875000e+14	5.851915482876975716e+00	1.823409289578754200e-13	2.839777531059272779e-15
-1.638795986622073597e-01	7.182539235461153750e+14	5.837479775085166800e+00	1.830518053929548757e-13	2.840236169985499237e-15	6.996861376588573750e+14	5.856138490594000601e+00	1.823847471548554265e-13	2.908980456450807605e-15
-1.571906354515050230e-01	7.159243451219715000e+14	5.839385249213227880e+00	1.830898710821132355e-13	2.845181408277039391e-15	6.989443653777370000e+14	5.857633299232588797e+00	1.828281974628902301e-13	2.806159909675682561e-15
-1.505016722408026864e-01	7.134651064432042500e+14	5.842349172501249299e+00	1.831586973559669077e-13	2.851109333706248806e-15	6.946977236130072500e+14	5.859746773177375800e+00	1.826068292746089188e-13	2.844860072525579831e-15
-1.438127090301003497e-01	7.108798771732607500e+14	5.845505383626267815e+00	1.832332961980527367e-13	2.857181116386892227e-15	6.949989200880410000e+14	5.848907051928320833e+00	1.826549732749096106e-13	2.773379278961134328e-15
-1.371237458193980130e-01	7.081753065018510000e+14	5.847654732273838363e+00	1.832791804660798223e-13	2.862225206687583751e-15	6.949000794444846250e+14	5.840721291507417590e+00	1.817372313006942548e-13	2.897749785274542765e-15
-1.304347826086956763e-01	7.053557519001695000e+14	5.849120684227969491e+00	1.833056852520174732e-13	2.866557001948592073e-15	6.919329643503056250e+14	5.844977852496676896e+00	1.824283981489320258e-13	2.875458175590404329e-15
-1.237458193979933396e-01	7.024214601258646250e+14	5.851228902551668831e+00	1.833508814756850776e-13	2.871481095247836106e-15	6.917265053076647500e+14	5.840791470827696230e+00	1.815109780437104815e-13	2.876271163604815360e-15
-1.170568561872910029e-01	6.993730080328943750e+14	5.854257468646080653e+00	1.834226874887698786e-13	2.877277885807642966e-15	6.873390558788848750e+14	5.841088478015002750e+00	1.817611753872442673e-13	2.780526849843020641e-15
-1.103678929765886663e-01	6.962151258834447500e+14	5.857030145202406501e+00	1.834873177752012481e-13	2.882790790237342516e-15	6.808611242418816250e+14	5.848641709396664723e+00	1.819426325900180364e-13	2.836836414654584254e-15
-1.036789297658863296e-01	6.929540031266987500e+14	5.858743861589757351e+00	1.835217746075898384e-13	2.887224178923570149e-15	6.777944413527997500e+14	5.856953049457318095e+00	1.827168748624106587e-13	2.863676017845675249e-15
-9.698996655518399290e-02	6.895922418830960000e+14	5.860193856941793733e+00	1.835488758030977289e-13	2.891365235584984887e-15	6.764117371003112500e+14	5.863313548972690192e+00	1.821624214712734468e-13	2.813161064524869813e-15
-9.030100334448165622e-02	6.861292356110271250e+14	5.862536091914908098e+00	1.836016885316532935e-13	2.896366899438199229e-15	6.745239223598570000e+14	5.864452080359917829e+00	1.824199030920334284e-13	2.983930099618433833e-15
-8.361204013377931954e-02	6.825663900529821250e+14	5.865519439370376453e+00	1.836729618908040542e-13	2.901985304559843328e-15	6.731843797336415000e+14	5.862920171173297668e+00	1.818526401846784790e-13	2.847674306398618040e-15
-7.692307692307698286e-02	6.789091632736860000e+14	5.867891849472347765e+00	1.837268792364918948e-13	2.906971807840345805e-15	6.693239592119505000e+14	5.860303256496149693e+00	1.830881217598061702e-13	2.849175475367253711e-15
-7.023411371237464618e-02	6.751627937054680000e+14	5.869324884139921927e+00	1.837540980589167837e-13	2.910994919251779135e-15	6.649641155645955000e+14	5.867207914586975548e+00	1.831462874203946801e-13	2.853460163462184292e-15
-6.354515050167230950e-02	6.713282702721681250e+14	5.870902574823619879e+00	1.837855915902598180e-13	2.915142433988352380e-15	6.612337252852265000e+14	5.883807530310533274e+00	1.825468153560737774e-13	2.972681567107639254e-15
-5.685618729096986179e-02	6.674047275646218750e+14	5.873454349475743186e+00	1.838449776811280607e-13	2.920254248678129936e-15	6.570046130618527500e+14	5.882582040281333136e+00	1.823152036238182905e-13	2.988066208871612917e-15
-5.016722408026752511e-02	6.633946089725223750e+14	5.876299424452070319e+00	1.839127871654011655e-13	2.925648939711074087e-15	6.539436435047696250e+14	5.871662897658381119e+00	1.833044601337498557e-13	2.870452277551960607e-15
-4.347826086956518843e-02	6.593036992119395000e+14	5.878303465682987117e+00	1.839567078902395018e-13	2.930178906324125529e-15	6.496814978345728750e+14	5.881529404251486071e+00	1.825757285829585177e-13	2.880380728885731944e-15
-3.678929765886285175e-02	6.551359676397927500e+14	5.879609071088655270e+00	1.839808484225439795e-13	2.933985564942390459e-15	6.451429827138416250e+14	5.878753207988335561e+00	1.828332156084581577e-13	2.941871073945571063e-15
-3.010033444816051507e-02	6.508911012963037500e+14	5.881404461413645812e+00	1.840190158913077990e-13	2.938278110029610324e-15	6.416590188314062500e+14	5.872224374483168141e+00	1.824044147292032155e-13	2.975631626902848367e-15
-2.341137123745817838e-02	6.465685128663863750e+14	5.884108719182324698e+00	1.840830630232305974e-13	2.943489769767015131e-15	6.390072796634925000e+14	5.880749358729515208e+00	1.835579688839913858e-13	2.854481656015610974e-15
-1.672240802675584170e-02	6.421717217002840000e+14	5.886747108248837179e+00	1.841452564966551369e-13	2.948628165028290807e-15	6.330762956864955000e+14	5.889075215204528035e+00	1.834191625554775822e-13	2.849857471660968121e-15
-1.003344481605350502e-02	6.377064150075306250e+14	5.888447940111623424e+00	1.841808822890166576e-13	2.952797785184433494e-15	6.267681538885862500e+14	5.908439079732292321e+00	1.839874653941423756e-13	2.858825869893053246e-15
-3.344481605351168341e-03	6.331751279542281250e+14	5.889764779940045436e+00	1.842056879415892534e-13	2.956564496610500602e-15	6.226766031178980000e+14	5.908374185078875129e+00	1.845696070010464627e-13	2.941323863382165729e-15
3.344481605351168341e-03	6.285766608142207500e+14	5.891821828095267222e+00	1.842515156017064283e-13	2.961089416008933641e-15	6.183300559522850000e+14	5.893750581550150081e+00	1.834156159614137174e-13	2.958089343625045055e-15
1.003344481605350502e-02	6.239111519620246250e+14	5.894603892428714964e+00	1.843178676488164636e-13	2.966363060982098485e-15	6.146376333610107500e+14	5.893707723686030242e+00	1.834027141429691212e-13	2.913839008118127950e-15
1.672240802675584170e-02	6.191830865959610000e+14	5.896993287411474327e+00	1.843730946526554864e-13	2.971229392295155380e-15	6.076338414530116250e+14	5.900700430440092958e+00	1.824929668577369406e-13	3.030437006804950967e-15
2.341137123745817838e-02	6.143976311419212500e+14	5.898478409873385786e+00	1.844027790461028868e-13	2.975153228922039763e-15	6.031725342233185000e+14	5.905099148701358658e+00	1.829817747625253355e-13	2.997453325368495484e-15
3.010033444816051507e-02	6.095558585674346250e+14	5.899924803880770341e+00	1.844314083159536627e-13	2.979034322979687604e-15	5.976615061178333750e+14	5.921751428885651869e+00	1.834573206737144869e-13	3.014640772242099156e-15
3.678929765886285175e-02	6.046561640194960000e+14	5.902248424200089438e+00	1.844847960161512087e-13	2.983834067004298611e-15	5.923669094162931250e+14	5.913171837920945251e+00	1.842304600210889723e-13	2.938695871560505474e-15
4.347826086956518843e-02	5.996997519272256250e+14	5.905025385070286958e+00	1.845509221624189169e-13	2.989114019958396104e-15	5.881772191837010000e+14	5.910860160692376297e+00	1.835349805029266087e-13	3.010856419624554306e-15
5.016722408026752511e-02	5.946918263972135000e+14	5.907149944013129428e+00	1.845986296519746602e-13	2.993711976838209525e-15	5.855138196245746250e+14	5.898562598814740987e+00	1.828681081748321194e-13	3.010418714618701272e-15
5.685618729096986179e-02	5.896366281345420000e+14	5.908522650825919875e+00	1.846251767384594354e-13	2.997518640428180774e-15	5.821956722185271250e+14	5.895348837811650533e+00	1.828433863606409932e-13	3.049662723251456515e-15
6.354515050167219847e-02	5.845338756487167500e+14	5.910193315142594273e+00	1.846601120542823118e-13	3.001643183321593326e-15	5.787860335914410000e+14	5.910373846757069671e+00	1.833782207330364269e-13	3.122423366903479306e-15
7.023411371237453515e-02	5.793820848831225000e+14	5.912753830889816875e+00	1.847200115365696812e-13	3.006718785883939448e-15	5.723464332182045000e+14	5.901528277450483806e+00	1.834979214767445566e-13	3.023737775518616595e-15
7.692307692307687184e-02	5.741837369849270000e+14	5.915441421516179688e+00	1.847834027516034738e-13	3.011938846509750005e-15	5.663735341600972500e+14	5.910438300206424245e+00	1.840541776643486724e-13	3.009838022251881528e-15
8.361204013377920852e-02	5.689443727745266250e+14	5.917313701302463258e+00	1.848238752268515611e-13	3.016295828300385854e-15	5.600235551901488125e+14	5.926942062703257186e+00	1.838922780197611483e-13	2.988566706009830082e-15
9.030100334448154520e-02	5.636669458339242500e+14	5.918688975126592311e+00	1.848504112538285528e-13	3.020125715622232590e-15	5.558791560984850000e+14	5.931664599097699053e+00	1.832718348672582515e-13	2.874787251034825390e-15
9.698996655518388188e-02	5.583500794296366250e+14	5.920650915026097749e+00	1.848933498171626893e-13	3.024592881438221602e-15	5.506731939519802500e+14	5.930147904297037087e+00	1.845992931944430159e-13	3.022433643150915385e-15
1.036789297658862186e-01	5.529929586994303125e+14	5.923386403335253902e+00	1.849578476312697625e-13	3.029904916780307692e-15	5.453691702526456250e+14	5.945774155009743822e+00	1.844835059337064518e-13	2.936655055781980835e-15
1.103678929765885552e-01	5.475993861687828125e+14	5.925906718769084591e+00	1.850162376926376644e-13	3.034996729433120619e-15	5.392545805609956875e+14	5.932821891689989968e+00	1.844209851520950118e-13	3.000222094251692941e-15
1.170568561872908919e-01	5.421747251652626250e+14	5.927572096446602323e+00	1.850507082501952033e-13	3.039170929904589512e-15	5.367373124525523125e+14	5.942346469361975636e+00	1.841596895755831270e-13	3.055818899350573637e-15
1.237458193979932286e-01	5.367203729328910625e+14	5.929072011565972744e+00	1.850805443203751524e-13	3.043173082561324018e-15	5.290992108443688750e+14	5.960595248820172998e+00	1.850879758199997460e-13	3.013442149162047414e-15
1.304347826086955653e-01	5.312342959875082500e+14	5.931357445848381538e+00	1.851322127354795035e-13	3.048043622386555355e-15	5.231124699410123125e+14	5.964169661103564835e+00	1.855809287255383839e-13	3.040057527934998406e-15
1.371237458193979020e-01	5.257168785224507500e+14	5.934176064099257353e+00	1.851986142985954324e-13	3.053512918512802403e-15	5.202316521296844375e+14	5.954379042132910804e+00	1.853113967229743045e-13	3.005826182098374418e-15
1.438127090301002386e-01	5.201730684307110625e+14	5.936469093292968680e+00	1.852502994979863276e-13	3.058419203392916247e-15	5.137006384444871250e+14	5.939621813068579392e+00	1.839057656294059082e-13	3.039842607973933465e-15
1.505016722408025753e-01	5.146074285142880625e+14	5.938011569919064314e+00	1.852810869400778293e-13	3.062509244285337654e-15	5.068591051652197500e+14	5.940419915023536390e+00	1.846981864405224685e-13	2.947291544302496614e-15
1.571906354515049120e-01	5.090197069623135000e+14	5.939756435258837897e+00	1.853174528768904023e-13	3.066834065394326557e-15	5.008567824473246250e+14	5.943288097783650414e+00	1.843619338759266459e-13	3.098115007900985939e-15
1.638795986622072487e-01	5.034078552286786875e+14	5.942352325201944119e+00	1.853773166579646647e-13	3.072118483641986788e-15	4.997971671193001875e+14	5.950797827523183869e+00	1.833484594792838932e-13	3.080068363263840084e-15
1.705685618729095854e-01	4.977738854716772500e+14	5.945138602523701188e+00	1.854423186900756932e-13	3.077633006392153454e-15	4.939198105540049375e+14	5.951415415651196916e+00	1.830592111188523603e-13	3.183000501862826555e-15
1.772575250836119221e-01	4.921234269989981875e+14	5.947179687128449466e+00	1.854866081159987069e-13	3.082330747626424819e-15	4.885755857731606250e+14	5.940832848541262479e+00	1.836453991815405542e-13	3.053962685129472131e-15
1.839464882943142587e-01	4.864595756965481250e+14	5.948725169564464288e+00	1.855171553204223141e-13	3.086485489510358189e-15	4.821186376464034375e+14	5.948041649995450264e+00	1.837111908527528144e-13	3.160330010242233367e-15
1.906354515050165954e-01	4.807806268290239375e+14	5.950815599895328489e+00	1.855626763160893873e-13	3.091267819394592481e-15	4.771256789046435000e+14	5.943800625909416269e+00	1.839174282672633196e-13	3.052167501468131785e-15
1.973244147157189321e-01	4.750853370389281875e+14	5.953650945898287361e+00	1.856286005424763319e-13	3.096910547284579410e-15	4.716315830376244375e+14	5.952945423284845994e+00	1.839167211709845700e-13	2.996386622871241472e-15
2.040133779264214908e-01	4.693775247146889375e+14	5.956280280858663900e+00	1.856887038641278553e-13	3.102340184075143621e-15	4.672038546182623125e+14	5.954095895296916297e+00	1.844145878949864584e-13	3.179427517416656972e-15
2.107023411371238275e-01	4.636627010799013750e+14	5.958101671358319251e+00	1.857264937280409677e-13	3.106867549940900102e-15	4.609203061176319375e+14	5.953555870659785754e+00	1.839465427483811506e-13	3.174972558619713834e-15
2.173913043478261642e-01	4.579419381416453125e+14	5.959810658389433691e+00	1.857611388315221422e-13	3.111281231978465238e-15	4.568154588652060625e+14	5.950319848720689642e+00	1.835549924145994124e-13	3.180429231077636882e-15
2.240802675585285009e-01	4.522126934314566875e+14	5.962297729275275238e+00	1.858170277314260972e-13	3.116604720700671123e-15	4.505403764838090000e+14	5.938794916388662415e+00	1.829138966267419925e-13	3.273902217960342350e-15
2.307692307692308376e-01	4.464754100761165000e+14	5.965236982285884615e+00	1.858851418828545163e-13	3.122470908939488005e-15	4.433766372495683125e+14	5.956802572814099861e+00	1.838168196098548774e-13	3.056220535060526628e-15
2.374581939799331742e-01	4.407354321434880625e+14	5.967607095128153460e+00	1.859375319094281187e-13	3.127701477447853189e-15	4.388801670584000625e+14	5.964804742547023864e+00	1.837539768638766706e-13	3.189230549984774448e-15
2.441471571906355109e-01	4.349970600377435000e+14	5.969320650215011348e+00	1.859718951611076441e-13	3.132188233465967321e-15	4.343443787552105000e+14	5.968832561836745931e+00	1.844131612312430496e-13	3.133211730163891740e-15
2.508361204013378476e-01	4.292591593722144375e+14	5.971362801363182982e+00	1.860151529211962610e-13	3.137074364426546160e-15	4.272320075695669375e+14	5.979000871241092696e+00	1.847974038279255491e-13	3.167359301688989050e-15
2.575250836120401843e-01	4.235194542253891250e+14	5.974211162991072577e+00	1.860802435541167143e-13	3.142924294575944483e-15	4.194245316373453750e+14	5.975554213767763301e+00	1.845461380987623635e-13	3.125528153764419060e-15
2.642140468227425210e-01	4.177807352573261250e+14	5.977068840546588824e+00	1.861454040501657364e-13	3.148809994438760948e-15	4.157868012151027500e+14	5.966586911951315741e+00	1.839380722603818969e-13	3.204893309524795411e-15
2.709030100334448576e-01	4.120489274522223125e+14	5.979151151087849669e+00	1.861893543764896250e-13	3.153804095384500807e-15	4.092834192810195000e+14	5.977872864759726568e+00	1.848881227790185264e-13	3.109683182826757916e-15
2.775919732441471943e-01	4.063259815230922500e+14	5.980955817416477416e+00	1.862256954706280587e-13	3.158487519887328404e-15	4.038696996073302500e+14	5.994128113697255955e+00	1.858211545221322067e-13	3.217598088686629828e-15
2.842809364548495310e-01	4.006091051720625625e+14	5.983455167878142689e+00	1.862807642079646652e-13	3.164015710987903992e-15	4.006315648189366250e+14	5.985913114232877419e+00	1.855306357646510908e-13	3.121054133272190052e-15
2.909698996655518677e-01	3.948977500303065000e+14	5.986512654332475591e+00	1.863507596426666825e-13	3.170234775581316898e-15	3.933666216992680625e+14	5.997041394760359800e+00	1.852305027405708617e-13	3.158846935564602545e-15
2.976588628762542044e-01	3.891970250279106250e+14	5.989106077132569261e+00	1.864080299975532429e-13	3.175923947414228557e-15	3.860451945018934375e+14	5.999577566496203218e+00	1.861737917688024152e-13	3.005264813319145836e-15
3.043478260869565410e-01	3.835117967777651875e+14	5.991004570549898212e+00	1.864464408913886274e-13	3.180798208646522022e-15	3.803247987483877500e+14	6.007822340537721573e+00	1.857108310342457584e-13	3.032343265024643708e-15
3.110367892976588777e-01	3.778410356165390625e+14	5.993150093166770276e+00	1.864914321169267968e-13	3.185989625413899141e-15	3.747353421763920000e+14	6.001458390435074008e+00	1.853974946171482842e-13	3.243973853567505343e-15
3.177257525083612144e-01	3.721818404566760625e+14	5.996102347593248894e+00	1.865579796220066318e-13	3.192183383877023682e-15	3.693637453413389375e+14	5.996013852198332827e+00	1.843935571427102080e-13	3.237858885612016753e-15
3.244147157190635511e-01	3.665366646017000625e+14	5.999109789049617447e+00	1.866258006557295151e-13	3.198472648054764855e-15	3.641493170756006875e+14	5.994860270875212116e+00	1.855705751336669037e-13	3.158069936024957578e-15
3.311036789297658878e-01	3.609116855176635625e+14	6.001359712581687766e+00	1.866731465444131084e-13	3.203860212863177678e-15	3.579734908528149375e+14	6.001506989564764361e+00	1.857237814120640408e-13	3.398299261231506295e-15
3.377926421404682245e-01	3.553088212959065625e+14	6.003338196595205289e+00	1.867131429853937190e-13	3.208934203491845756e-15	3.512316811865960625e+14	6.006805520543870180e+00	1.856316012446470177e-13	3.309989395139613866e-15
3.444816053511705611e-01	3.497247416614795625e+14	6.006017297113814379e+00	1.867717580018344183e-13	3.214895223160647648e-15	3.460145520730044375e+14	6.021641963329050107e+00	1.868376056879479606e-13	3.128742089919122876e-15
3.511705685618728978e-01	3.441587597368827500e+14	6.009216856240952254e+00	1.868440573620474574e-13	3.221530455587581099e-15	3.409909231262961875e+14	6.004339102282635565e+00	1.854127975772019358e-13	3.246816612570373088e-15
3.578595317725752345e-01	3.386163757461754375e+14	6.011906540050301118e+00	1.869025619155236468e-13	3.227559867013776070e-15	3.355321200692067500e+14	6.004284828271584828e+00	1.852686868970702293e-13	3.233866766961501871e-15
3.645484949832775712e-01	3.331022544538891250e+14	6.013957127045734374e+00	1.869439519752124803e-13	3.232812601916308890e-15	3.293845229004272500e+14	6.017300147607984151e+00	1.867297579140433011e-13	3.256712753591413831e-15
3.712374581939799079e-01	3.276144254435804375e+14	6.016365377478226861e+00	1.869947516095759981e-13	3.238536373335471369e-15	3.219884847811040000e+14	6.046656683103782903e+00	1.858938758733638559e-13	3.182900010492448499e-15
3.779264214046822445e-01	3.221497976665299375e+14	6.019546614917199889e+00	1.870658576053578354e-13	3.245264564830069666e-15	3.166196926726681875e+14	6.047556457804188490e+00	1.856209208786076860e-13	3.183328557662345861e-15
3.846153846153845812e-01	3.167117444874867500e+14	6.022615514162334094e+00	1.871337480303831235e-13	3.251882499397613430e-15	3.103192898426449375e+14	6.051504522887598547e+00	1.869104248231500838e-13	3.217236945501544698e-15
3.913043478260869179e-01	3.113065480475116250e+14	6.024916149200715054e+00	1.871811837284176621e-13	3.257547815901039539e-15	3.038446303866953125e+14	6.064566581349039254e+00	1.862285426011818865e-13	3.231480659936518078e-15
3.979933110367892546e-01	3.059345867875885625e+14	6.027167273220029209e+00	1.872272304037950341e-13	3.263171542470744156e-15	2.986833880479144375e+14	6.075654492274189522e+00	1.860631066204467260e-13	3.259752136326872895e-15
4.046822742474915913e-01	3.005916720570446250e+14	6.030210647370437549e+00	1.872939726775313708e-13	3.269842091893113052e-15	2.931862537270608125e+14	6.058650113418936556e+00	1.849941131564893168e-13	3.332272385543921147e-15
4.113712374581939279e-01	2.952785075635363750e+14	6.033529168264257336e+00	1.873676852977083002e-13	3.276902597378631763e-15	2.884439544418495000e+14	6.068085830736456465e+00	1.861267614256915404e-13	3.337761959055832960e-15
4.180602006688962646e-01	2.900016479109886250e+14	6.036154763756534258e+00	1.874230214239684626e-13	3.283092990910215442e-15	2.845552009873875000e+14	6.038578425573403408e+00	1.860654447658047816e-13	3.189501538291790713e-15
4.247491638795986013e-01	2.847639273554928125e+14	6.038389960845075066e+00	1.874680472891068815e-13	3.288796460540136574e-15	2.802166524865705312e+14	6.033681902029489841e+00	1.854447842153541929e-13	3.334229868846934410e-15
4.314381270903009380e-01	2.795612735834458125e+14	6.041275289875745358e+00	1.875299258054884692e-13	3.295379408571537796e-15	2.726014042063761875e+14	6.075405593908080881e+00	1.871476962077679649e-13	3.246469927329687780e-15
4.381270903010032747e-01	2.743919359027065625e+14	6.044720876616995753e+00	1.876061497103183044e-13	3.302736601636223264e-15	2.697154963356335312e+14	6.080830414025284014e+00	1.862866609615668946e-13	3.296827685874442445e-15
4.448160535117056114e-01	2.692617223208269375e+14	6.047661050822545903e+00	1.876689774422389557e-13	3.309457323297978982e-15	2.629159560465486875e+14	6.086748197616827838e+00	1.878304755868873607e-13	3.296203245803180313e-15
4.515050167224079480e-01	2.641754560994726562e+14	6.049989176351631137e+00	1.877158047609695655e-13	3.315386666925766678e-15	2.570716588977676562e+14	6.081007169245468802e+00	1.867282400539565126e-13	3.433070233502900512e-15
4.581939799331102847e-01	2.591299228001282500e+14	6.052761665959532245e+00	1.877740387684726087e-13	3.321936559603592983e-15	2.507787872781057188e+14	6.082149334425334786e+00	1.872135456187568503e-13	3.236866868329294612e-15
4.648829431438126214e-01	2.541215032650815625e+14	6.056259500917080096e+00	1.878507703668196419e-13	3.329499190373255369e-15	2.462464789134966875e+14	6.084973907964617901e+00	1.876860617624810452e-13	3.393458390556943311e-15
4.715719063545149581e-01	2.491547827125900938e+14	6.059459863338319430e+00	1.879195467037625433e-13	3.336695623849030210e-15	2.402575825257955312e+14	6.094182626456440488e+00	1.876110402350026581e-13	3.391899834516142879e-15
4.782608695652172948e-01	2.442359330918132812e+14	6.061935542845986014e+00	1.879695407361552404e-13	3.342931262615176294e-15	2.376395000772861875e+14	6.085391785657706443e+00	1.860988642234308662e-13	3.370147329194480160e-15
4.849498327759196314e-01	2.393627932229225312e+14	6.064664931317464536e+00	1.880259624790953620e-13	3.349538632869802454e-15	2.312825092907953438e+14	6.115313020663521115e+00	1.884807014902599268e-13	3.509601353405192080e-15
4.916387959866219681e-01	2.345304721820224062e+14	6.068194126465903615e+00	1.881026272028514434e-13	3.357283392307708229e-15	2.258660368298695625e+14	6.101712751240836674e+00	1.873001336646666728e-13	3.304998648875382252e-15
4.983277591973243048e-01	2.297423661975876562e+14	6.071591427380350403e+00	1.881756096741928803e-13	3.364884863154685796e-15	2.214233238988601562e+14	6.084789719659887908e+00	1.870811013158351617e-13	3.428760871956241695e-15
5.050167224080266415e-01	2.250054679318907188e+14	6.074220356372396878e+00	1.882288531235122876e-13	3.371443620761399427e-15	2.178783052731243125e+14	6.074463763213551637e+00	1.859326253840223072e-13	3.363773219031172747e-15
5.117056856187289782e-01	2.203184158114986250e+14	6.076974433582972068e+00	1.882852065291070237e-13	3.378201418320474200e-15	2.127371894447921875e+14	6.081806976224392258e+00	1.874419508431532630e-13	3.396942839476165411e-15
5.183946488294313149e-01	2.156754586037790625e+14	6.080555327814972877e+00	1.883622885388847523e-13	3.386161189229536481e-15	2.073318839509526250e+14	6.099369455458361955e+00	1.866402063238645108e-13	3.468452872022628772e-15
5.250836120401336515e-01	2.110792244888065938e+14	6.084093842012001652e+00	1.884379606886397916e-13	3.394102650657756549e-15	2.030047880838207188e+14	6.113029009130578117e+00	1.879795385195762732e-13	3.269814909656631804e-15
5.317725752508359882e-01	2.065372120911103750e+14	6.086848995519618555e+00	1.884937068042909885e-13	3.400955066961705426e-15	1.989687864819656250e+14	6.084493049471729975e+00	1.872194518714407713e-13	3.492258247272705105e-15
5.384615384615383249e-01	2.020482734451825625e+14	6.089686797471695279e+00	1.885514718668491416e-13	3.407949374642128717e-15	1.946741527284570938e+14	6.072316066140326818e+00	1.854049175028858162e-13	3.581214155178447939e-15
5.451505016722408836e-01	1.976060166615934062e+14	6.093363333478845512e+00	1.886300289593510841e-13	3.416193227304407275e-15	1.905999756809820000e+14	6.093248297424305626e+00	1.877285579684017091e-13	3.491237247575558291e-15
5.518394648829432203e-01	1.932130215382116250e+14	6.096992767711563843e+00	1.887070454580670730e-13	3.424412529406550100e-15	1.863704479425542500e+14	6.122617074022161709e+00	1.878703099532963481e-13	3.283100113491227808e-15
5.585284280936455570e-01	1.888771065433111250e+14	6.099832043431120177e+00	1.887641940982395472e-13	3.431504087709045281e-15	1.834573238357515938e+14	6.100039876721666587e+00	1.874763910683839912e-13	3.309318090753229488e-15
5.652173913043478937e-01	1.845964726223406562e+14	6.102813027584894634e+00	1.888248154537210312e-13	3.438827480456616328e-15	1.790097286028525000e+14	6.076341313499309393e+00	1.874684738484352001e-13	3.329197410692629552e-15
5.719063545150502303e-01	1.803642936417462812e+14	6.106634410497527199e+00	1.889059914650629082e-13	3.447437501670023587e-15	1.751882366478159688e+14	6.096369125231937858e+00	1.882122501137879214e-13	3.532484127862628126e-15
5.785953177257525670e-01	1.761840919879340000e+14	6.110295200932909232e+00	1.889828163759030674e-13	3.455853287076898139e-15	1.702861458545091875e+14	6.106458690084408225e+00	1.871803758035801970e-13	3.513137216645142436e-15
5.852842809364549037e-01	1.720636678555842812e+14	6.113181847535492430e+00	1.890404411526798609e-13	3.463132204224118941e-15	1.671221545336301250e+14	6.083488926388292306e+00	1.866140133059734752e-13	3.596462618099940543e-15
5.919732441471572404e-01	1.679994588801330625e+14	6.116383256124068524e+00	1.891057417851852093e-13	3.470911374862040829e-15	1.635496859446160625e+14	6.078263126279788153e+00	1.851967451083984323e-13	3.499918723561417984e-15
5.986622073578595771e-01	1.639847923298629688e+14	6.120378148416174113e+00	1.891901196229048511e-13	3.479944970633542667e-15	1.606538836216415000e+14	6.079101192466952241e+00	1.857782463431128846e-13	3.556686079615221785e-15
6.053511705685619138e-01	1.600253022227855625e+14	6.123984700564943040e+00	1.892646447157931400e-13	3.488427773204336208e-15	1.567728171956844688e+14	6.066208668028308715e+00	1.869031417108522552e-13	3.484646465854931337e-15
6.120401337792642504e-01	1.561277666432871562e+14	6.126921470649964618e+00	1.893228260275493489e-13	3.495897689181314128e-15	1.538827541743986562e+14	6.067791320258941745e+00	1.852176378565091306e-13	3.522405584249613799e-15
6.187290969899665871e-01	1.522857512679120312e+14	6.130448075296080823e+00	1.893952012669629301e-13	3.504313449190536524e-15	1.508583499420976250e+14	6.046649561085962965e+00	1.867723443982923651e-13	3.361634512820044551e-15
6.254180602006689238e-01	1.484943171916656250e+14	6.134578873080899442e+00	1.894817232620743253e-13	3.513728440312536326e-15	1.472406161818470000e+14	6.074946354524214165e+00	1.875977758451406215e-13	3.581565659454017860e-15
6.321070234113712605e-01	1.447620122152595625e+14	6.138025780603055814e+00	1.895514826955061296e-13	3.522103130670742404e-15	1.434128135919223125e+14	6.096390237084990282e+00	1.883599407218411284e-13	3.313315614480525991e-15
6.387959866220735972e-01	1.410923033176846250e+14	6.141111693877054911e+00	1.896126133716504869e-13	3.529920443423596273e-15	1.392949555243563281e+14	6.100630316439888290e+00	1.882049031679598997e-13	3.394939943716608416e-15
6.454849498327759338e-01	1.374757849392576094e+14	6.145060172875283833e+00	1.896941114637439579e-13	3.539158444683178856e-15	1.360162301090899688e+14	6.123472631714256487e+00	1.877150072328678299e-13	3.483718171702901483e-15
6.521739130434782705e-01	1.339122371649322969e+14	6.149162616344647780e+00	1.897787600025115021e-13	3.548701377316599313e-15	1.319558429674817344e+14	6.138220098063286834e+00	1.901269069689737612e-13	3.486039272161255115e-15
6.588628762541806072e-01	1.304119464031527500e+14	6.152405745161133588e+00	1.898429167950904143e-13	3.556872058115693882e-15	1.268721720954157031e+14	6.180858050608080134e+00	1.918700413646713434e-13	3.466386675773041202e-15
6.655518394648829439e-01	1.269717004735783125e+14	6.155880160681137525e+00	1.899125575208445503e-13	3.565440298808058541e-15	1.225438556528122188e+14	6.196153533692217330e+00	1.903542334490576751e-13	3.660086611405208678e-15
6.722408026755852806e-01	1.235822397875388438e+14	6.160200709628584903e+00	1.900016216738416561e-13	3.575462409142203975e-15	1.205999204103259062e+14	6.188752220928365411e+00	1.898506148009084868e-13	3.549896881083207912e-15
6.789297658862876172e-01	1.202509895237226094e+14	6.163995881015991607e+00	1.900779746641477593e-13	3.584656418326985378e-15	1.158016045018478750e+14	6.194638583772634988e+00	1.902066396744195889e-13	3.452978042862522518e-15
6.856187290969899539e-01	1.169844193463315625e+14	6.167244088902363863e+00	1.901416823137015560e-13	3.592941566764981689e-15	1.123159525895056406e+14	6.210515480543825184e+00	1.905383715297184930e-13	3.644767389915801657e-15
6.923076923076922906e-01	1.137716753566144062e+14	6.171361801536119351e+00	1.902253463932578197e-13	3.602737101525159589e-15	1.095014094293515469e+14	6.193613476313261756e+00	1.924061764301921472e-13	3.475162178856274999e-15
6.989966555183946273e-01	1.106114456273684219e+14	6.175659266420344018e+00	1.903125470285505054e-13	3.612903868849977362e-15	1.066120735594112500e+14	6.200844966505707490e+00	1.909124058967546167e-13	3.516722507911743999e-15
7.056856187290969640e-01	1.075157077779004531e+14	6.179051758186727916e+00	1.903789098363627575e-13	3.621529782672792823e-15	1.037924663095319375e+14	6.221704950991627570e+00	1.899103436797874587e-13	3.754856867417462875e-15
7.123745819397993007e-01	1.044787700855585938e+14	6.182862192925040468e+00	1.904548921615543604e-13	3.630897685802075425e-15	1.014108898360312188e+14	6.212397579602906283e+00	1.903319897446913557e-13	3.525495113833268694e-15
7.190635451505016373e-01	1.014912144402207500e+14	6.187412053492558961e+00	1.905470668636573556e-13	3.641629951148694266e-15	9.817714392540021875e+13	6.229479238370015715e+00	1.900905128242762257e-13	3.729456134564168911e-15
7.257525083612039740e-01	9.856470667034701562e+13	6.191138503774256563e+00	1.906203207139077016e-13	3.650941297741659139e-15	9.531170017108612500e+13	6.212326251912973163e+00	1.898976983901976159e-13	3.750466031756333632e-15
7.324414715719063107e-01	9.570080548858123438e+13	6.194757954205100781e+00	1.906914111421444279e-13	3.660060973771439444e-15	9.224974376574596875e+13	6.239508043915470203e+00	1.879325686967720398e-13	3.224530095245919046e-15
7.391304347826086474e-01	9.288558424949901562e+13	6.199372755895472764e+00	1.907842683088551346e-13	3.671035210435159997e-15	9.072950403026243750e+13	6.185382859732411198e+00	1.882968470280778783e-13	3.759071493240976940e-15
7.458193979933109841e-01	9.012727294077023438e+13	6.203426386660654046e+00	1.908641261926876023e-13	3.681041816606871822e-15	8.777700987205757812e+13	6.184213638496391496e+00	1.887573551574661770e-13	4.001894503036729532e-15
7.525083612040133207e-01	8.743331787802970312e+13	6.207004329796168562e+00	1.909337945777701950e-13	3.690164569818642415e-15	8.425959702774665625e+13	6.209312169180196683e+00	1.912231286930712389e-13	3.467931805555844804e-15
7.591973244147156574e-01	8.478803928504301562e+13	6.211640316328750799e+00	1.910263626109195133e-13	3.701300130258115672e-15	8.203544882047017188e+13	6.193087568248488495e+00	1.887818891142546617e-13	3.450225805701383354e-15
7.658862876254179941e-01	8.219642521922925000e+13	6.215921126767161908e+00	1.911105158004638450e-13	3.711835204126392614e-15	8.009813584916309375e+13	6.189712349815114756e+00	1.873333788794314577e-13	3.933391792865800202e-15
7.725752508361203308e-01	7.966943194900737500e+13	6.219553529998719021e+00	1.911810103584508290e-13	3.721124448558019847e-15	7.826355897504881250e+13	6.214904052142149915e+00	1.888077752929205464e-13	3.507997008025786398e-15
7.792642140468226675e-01	7.719013150030550000e+13	6.224276429704999281e+00	1.912747592908317956e-13	3.732540876224695062e-15	7.490404185139853125e+13	6.266135184604302744e+00	1.875808300822093370e-13	3.571423212894229859e-15
7.859531772575250042e-01	7.476285790224753125e+13	6.228661049917152859e+00	1.913605860097086311e-13	3.743370040993061413e-15	7.261457987151334375e+13	6.268814860427326607e+00	1.890097144150301305e-13	4.049370696262849992e-15
7.926421404682273408e-01	7.239951839361235938e+13	6.232419702397753447e+00	1.914337209371158491e-13	3.752940549029632948e-15	6.966418925827135156e+13	6.268133575282101688e+00	1.914823567474777800e-13	3.709301597443974165e-15
7.993311036789296775e-01	7.008085690929014062e+13	6.237349878236980949e+00	1.915313664750144865e-13	3.764861306221896599e-15	6.741139648193417188e+13	6.246957324934425237e+00	1.921556321542521347e-13	3.661788774980068750e-15
8.060200668896320142e-01	6.781495384632587500e+13	6.241708943832274592e+00	1.916166183428705906e-13	3.775686248527855694e-15	6.525523692542850000e+13	6.230645943201356118e+00	1.909117412944645090e-13	3.836291777726872392e-15
8.127090301003343509e-01	6.561038952721999219e+13	6.245761213184073846e+00	1.916965858769676904e-13	3.785815963032946530e-15	6.371523425517152344e+13	6.222458576049739065e+00	1.919489707852122543e-13	4.086834520118813657e-15
8.193979933110366876e-01	6.344568315619342188e+13	6.251004415410354120e+00	1.918010088076801940e-13	3.798400606220326250e-15	6.163791868023298438e+13	6.213476333275309571e+00	1.905032780104180118e-13	3.801980784372841539e-15
8.260869565217390242e-01	6.133762516005401562e+13	6.255277771352153238e+00	1.918861889076352695e-13	3.808937971242887722e-15	5.949744481703015625e+13	6.194432689522397339e+00	1.907692047143319986e-13	3.650598484141696531e-15
8.327759197324413609e-01	5.928269099682050000e+13	6.260067937722809894e+00	1.919838966845790079e-13	3.820396438177486925e-15	5.761617443868087500e+13	6.206588753236752076e+00	1.893431933431471009e-13	4.087679976376067069e-15
8.394648829431436976e-01	5.726491952768105469e+13	6.265600313314537928e+00	1.920973526625561020e-13	3.833358918897430245e-15	5.528217443890533594e+13	6.273775008679328913e+00	1.899152637968799108e-13	3.508759917317993084e-15
8.461538461538460343e-01	5.530737195843240625e+13	6.270215769254225080e+00	1.921959741693709196e-13	3.844069876846079853e-15	5.338399779178170312e+13	6.333952684913208842e+00	1.925973071864317816e-13	3.348807419350909223e-15
8.528428093645483710e-01	5.338579726563516406e+13	6.276460955063201119e+00	1.923307711642304585e-13	3.857973626807415220e-15	5.117597676255271094e+13	6.349936868259215217e+00	1.962147474006570151e-13	3.825282559509644101e-15
8.595317725752507076e-01	5.150878833248844531e+13	6.282329760814174158e+00	1.924631718954079282e-13	3.870619518761123786e-15	5.024376873807481250e+13	6.338717682867368808e+00	1.937644464539121240e-13	3.885980229011459513e-15
8.662207357859530443e-01	4.967870085385213281e+13	6.289038062745272661e+00	1.926208969485063660e-13	3.884348806133586334e-15	4.805101788709410156e+13	6.379384957557874714e+00	1.953758965780453416e-13	4.012471855574916266e-15
8.729096989966553810e-01	4.787306746311067969e+13	6.297134726857966491e+00	1.928147002286731315e-13	3.900374048835544246e-15	4.551834975194800000e+13	6.362250685210519840e+00	1.959478960953655975e-13	3.711020133018902919e-15
8.795986622073577177e-01	4.611630536655292188e+13	6.305334019301036541e+00	1.930259351817307248e-13	3.915290640097045322e-15	4.405012730733343750e+13	6.411868703111308854e+00	1.966601617794261613e-13	3.718874814680977098e-15
8.862876254180602764e-01	4.437170225219447656e+13	6.316423169082360900e+00	1.933094854578788980e-13	3.935302230445466067e-15	4.183906782426939844e+13	6.409758870372780137e+00	1.972742341659561236e-13	4.016661603026826735e-15
8.929765886287626131e-01	4.266441108326895312e+13	6.327954662787433904e+00	1.936259614787114609e-13	3.954195495632103459e-15	4.051362674021234375e+13	6.381071793048172403e+00	1.930612106663753778e-13	4.198621226575401132e-15
8.996655518394649498e-01	4.095932303016388281e+13	6.343564231947358856e+00	1.940483672537238079e-13	3.980024317050640320e-15	3.868219219869654688e+13	6.456038386512264360e+00	1.944662508419882860e-13	4.000963167181144056e-15
9.063545150501672865e-01	3.927249566191938281e+13	6.360887947265803533e+00	1.945409511906160918e-13	4.006519845383004097e-15	3.688080458955003125e+13	6.464928521050393506e+00	2.004420844885334863e-13	4.032850993873343200e-15
9.130434782608696231e-01	3.757037807874838281e+13	6.383901153471186696e+00	1.951846660256799725e-13	4.042490387139561042e-15	3.542956632278263281e+13	6.442337660174852765e+00	1.964792200116670139e-13	4.225588354322252124e-15
9.197324414715719598e-01	3.586508519559907812e+13	6.410471737740843778e+00	1.959504448286970773e-13	4.081977747369472836e-15	3.383043066635074609e+13	6.381381955956105578e+00	1.901123301558668048e-13	4.166976736270501819e-15
9.264214046822742965e-01	3.411477107157969141e+13	6.445083450646897916e+00	1.969263435313250406e-13	4.135410534176386402e-15	3.266537839328017578e+13	6.395484787082441613e+00	1.959904851001047457e-13	4.201115590227475065e-15
9.331103678929766332e-01	3.233885160821954688e+13	6.485571516184558405e+00	1.980814794836499320e-13	4.196995024677441353e-15	3.101726389981439844e+13	6.341508629292035515e+00	1.922604207002845037e-13	4.110344144374984413e-15
9.397993311036789699e-01	3.048371077288426562e+13	6.536047982577686710e+00	1.994869558115498730e-13	4.277563623499959069e-15	2.949333646822312500e+13	6.474854457709623645e+00	1.973621313603261963e-13	4.275613648904139087e-15
9.464882943143813065e-01	2.856562079357163281e+13	6.595954453805643602e+00	2.011277286657954509e-13	4.376811869730435064e-15	2.721807990925894141e+13	6.567479787798566448e+00	1.973595699589048082e-13	4.291305948831115460e-15
9.531772575250836432e-01	2.655579470003542969e+13	6.665585859377256561e+00	2.029909355394052306e-13	4.497863436360763226e-15	2.510786073595233594e+13	6.662963871523081671e+00	1.984487961695694681e-13	4.279741544193051420e-15
9.598662207357859799e-01	2.441750577917780859e+13	6.748350425734884972e+00	2.051046111969614666e-13	4.653185091925243716e-15	2.299037004919432422e+13	6.774678364774349149e+00	2.020256526624231111e-13	4.281225192103170650e-15
9.665551839464883166e-01	2.214711849441921484e+13	6.844269490494439445e+00	2.074266743375721719e-13	4.847589804878059838e-15	2.105287529005092969e+13	6.798218803630601492e+00	2.051893217356792573e-13	4.787452325188469615e-15
9.732441471571906533e-01	1.971329807280403516e+13	6.954945828627429272e+00	2.099289038868790027e-13	5.091114858129742457e-15	1.841534154305852344e+13	6.913575129704486066e+00	2.025116048115697256e-13	5.433032424667675984e-15
9.799331103678929900e-01	1.706319666433098242e+13	7.085533278238871802e+00	2.126237261265767635e-13	5.404811426866049780e-15	1.575744755840177148e+13	7.054790446116446567e+00	2.104834906646859118e-13	5.144579823209238118e-15
9.866220735785953266e-01	1.413077540693473438e+13	7.245628571304633780e+00	2.155608524963162086e-13	5.824414048275311405e-15	1.285546444899402539e+13	7.259410747817376830e+00	2.217771929877810463e-13	5.312696614817031153e-15
9.933110367892976633e-01	1.086120517288399414e+13	7.450253394568588483e+00	2.186899158986800838e-13	6.416516147207301728e-15	9.820983976624138672e+12	7.463550727237049820e+00	2.163864053923361060e-13	6.957292989698604004e-15
1.000000000000000000e+00	6.393480755218655273e+12	7.696437319526542531e+00	2.197310803346661951e-13	7.378311820756041380e-15	3.570494892506639160e+12	7.798562183020783856e+00	2.171372938875533853e-13	7.692206667881405394e-15


==> dat/1dbte_with_E_pic_vs_pde/Ewt10K_pic_pde_idx_0009.csv <==
x	ne_pde	Te_pde	elastic_pde	ionization_pde	ne_pic	Te_pic	elastic_pic	ionization_pic
-1.000000000000000000e+00	2.176204626260208435e+11	1.540135372429790594e+00	3.233118295440630207e-14	2.309239857662356208e-16	1.152794578966520386e+11	nan	nan	nan
-9.933110367892976633e-01	7.049225499600219727e+11	1.413379284971065797e+00	2.915377001804839639e-14	9.976019564682813348e-17	4.633252553129569702e+11	1.069685527748216902e+00	nan	nan
-9.866220735785953266e-01	1.071516130594957764e+12	1.629731949903776567e+00	3.565810714248323911e-14	1.187556031801173257e-16	7.269695573104334717e+11	1.201713418307916559e+00	nan	nan
-9.799331103678929900e-01	1.538629157944403320e+12	1.778923689650347084e+00	3.993806999354483813e-14	8.867609505499205461e-17	1.269424460789904053e+12	1.463612443820598852e+00	3.277595889454339746e-14	0.000000000000000000e+00
-9.732441471571906533e-01	2.102047039512470947e+12	1.963568060181871688e+00	4.568119735992791678e-14	7.846909254723217085e-17	2.010339742112611816e+12	1.565968813814063942e+00	3.380933169612469908e-14	0.000000000000000000e+00
-9.665551839464883166e-01	2.759908586909366211e+12	2.160954546696054912e+00	5.221517821066976115e-14	7.559062967535553238e-17	2.656725348566238281e+12	1.814314069231573345e+00	4.022345032161479355e-14	0.000000000000000000e+00
-9.598662207357859799e-01	3.511542205453141602e+12	2.337745360310453879e+00	5.845634243813563134e-14	5.943345792351606732e-17	3.267636357253027344e+12	2.088450977645565754e+00	4.588732739980729921e-14	0.000000000000000000e+00
-9.531772575250836432e-01	4.347801340825392090e+12	2.510185333155225962e+00	6.498234256244106290e-14	3.912730220677243831e-17	3.914229721233833984e+12	2.284009683243139577e+00	5.124842617257676079e-14	0.000000000000000000e+00
-9.464882943143813065e-01	5.267775056508060547e+12	2.732026168773145081e+00	7.364925706616870149e-14	5.157835544479997805e-17	5.010098737751805664e+12	2.485497221760363917e+00	6.021022465498424287e-14	0.000000000000000000e+00
-9.397993311036789699e-01	6.281065511641838867e+12	2.926166500379008273e+00	8.177642167532572163e-14	5.032128747603416499e-17	5.830195606622695312e+12	2.669548911640748923e+00	7.298948394869480105e-14	0.000000000000000000e+00
-9.331103678929766332e-01	7.362875563081583984e+12	3.097400968139886857e+00	8.944166059977959174e-14	3.499715166832378912e-17	6.560723011586159180e+12	2.961607066428455504e+00	8.139357555958695319e-14	0.000000000000000000e+00
-9.264214046822742965e-01	8.517189547284359375e+12	3.311617487435319696e+00	9.880913614776177757e-14	5.267104723883231037e-17	8.009468188027539062e+12	3.174142477131266293e+00	1.001747398185106173e-13	0.000000000000000000e+00
-9.197324414715719598e-01	9.742287431077285156e+12	3.463709569170287050e+00	1.061445850335675247e-13	3.532658541158106298e-17	9.165586887429503906e+12	3.357243027215220277e+00	9.731217326658406736e-14	0.000000000000000000e+00
-9.130434782608696231e-01	1.101954659520225977e+13	3.660109313429833922e+00	1.149735659744068940e-13	5.331920599998634814e-17	1.026231290374660938e+13	3.602306394239533915e+00	1.119605189639884600e-13	0.000000000000000000e+00
-9.063545150501672865e-01	1.236863267066996484e+13	3.797816223981470340e+00	1.216426438131540443e-13	4.310087210992558523e-17	1.139607169928444727e+13	3.782411314789993817e+00	1.222646801375363631e-13	0.000000000000000000e+00
-8.996655518394648388e-01	1.376824227013877344e+13	3.967369909272366879e+00	1.291603918713634254e-13	6.470952452424746136e-17	1.290709219449904492e+13	3.902563090784868738e+00	1.292065058031047581e-13	0.000000000000000000e+00
-8.929765886287625021e-01	1.525130132945393555e+13	4.077542607454748946e+00	1.343259097680883597e-13	6.327350930069841147e-17	1.449750203479026172e+13	4.049748962603501035e+00	1.307060813922328734e-13	0.000000000000000000e+00
-8.862876254180601654e-01	1.680941025465996094e+13	4.213465203958111971e+00	1.400083504217046511e-13	9.717746304631787597e-17	1.631545830672918555e+13	4.162437121387831951e+00	1.415256615746667378e-13	0.000000000000000000e+00
-8.795986622073578287e-01	1.848492334348510938e+13	4.284920454640926302e+00	1.431035140674108801e-13	1.111840009095756883e-16	1.735575218472482227e+13	4.345247602786426633e+00	1.429283478711264292e-13	0.000000000000000000e+00
-8.729096989966554920e-01	2.029419551600087500e+13	4.373845809511781368e+00	1.464073524289258141e-13	1.624426808917696528e-16	1.877390506528867578e+13	4.452660719337714568e+00	1.504189960689551605e-13	4.003854634819636640e-17
-8.662207357859531554e-01	2.227689776205106250e+13	4.407303085212825877e+00	1.474646201375428198e-13	2.021870585304679479e-16	2.061248127180139453e+13	4.508500162152255797e+00	1.473038896410961644e-13	1.502296055846486057e-16
-8.595317725752508187e-01	2.447965688012814453e+13	4.435594228152582197e+00	1.480217224839014306e-13	2.636508440598834968e-16	2.283946017538555859e+13	4.498934868769485007e+00	1.543427423710191564e-13	2.789500060072929655e-16
-8.528428093645484820e-01	2.692254756918871875e+13	4.444685177280471855e+00	1.476712718595702775e-13	3.309052834291408336e-16	2.542349635912801953e+13	4.534130773747321541e+00	1.512935654531039200e-13	2.361449999448864443e-16
-8.461538461538461453e-01	2.966951607609968750e+13	4.418270723828363167e+00	1.459211305806472254e-13	3.883494339769429495e-16	2.751416035518867969e+13	4.522831558471835933e+00	1.501379392318767932e-13	3.930856396421738172e-16
-8.394648829431438086e-01	3.272589931829391797e+13	4.412064595404013190e+00	1.447463395670172629e-13	4.651551174376419661e-16	3.080514346455867969e+13	4.423615280767826619e+00	1.435742277633166205e-13	5.010387105465755784e-16
-8.327759197324414719e-01	3.613453104811759375e+13	4.369831061957941465e+00	1.423142863137293759e-13	5.169309072967999174e-16	3.366095246354980078e+13	4.412598224337219932e+00	1.445460636363415869e-13	4.537150516888008299e-16
-8.260869565217391353e-01	3.991473309205795312e+13	4.342743658380428862e+00	1.404327314441438688e-13	5.728628158076960342e-16	3.732278275894479688e+13	4.368732199445266140e+00	1.425822285998251058e-13	5.182670878857583767e-16
-8.193979933110367986e-01	4.405958516727429688e+13	4.325441154418370182e+00	1.389850502612200090e-13	6.243272916866359160e-16	4.185680512315278125e+13	4.296511589411211141e+00	1.384336533822227624e-13	6.812530505692133534e-16
-8.127090301003344619e-01	4.859899691454232812e+13	4.290744285727727814e+00	1.370936597035474571e-13	6.513281722928564749e-16	4.592815147432009375e+13	4.284930554414955850e+00	1.370053633534829897e-13	6.623188561087067200e-16
-8.060200668896321252e-01	5.351091288774475000e+13	4.290858233175164571e+00	1.365645838310996128e-13	6.875248147847852342e-16	5.008327604832450000e+13	4.260116586167073116e+00	1.349437163003418295e-13	5.711003505915376909e-16
-7.993311036789297885e-01	5.878437748821640625e+13	4.290362711482852198e+00	1.362125234616869043e-13	7.089751924583426349e-16	5.519598103481464844e+13	4.244697317648320478e+00	1.337318761855304340e-13	8.605461351995232918e-16
-7.926421404682274519e-01	6.442404065077466406e+13	4.287831440180961629e+00	1.359887484470107531e-13	7.161900959016808244e-16	6.117864469670028906e+13	4.275753351029453420e+00	1.350914554171510904e-13	7.152665669847041365e-16
-7.859531772575251152e-01	7.038654649892117188e+13	4.319141938482830234e+00	1.371006874655598571e-13	7.342859859533610633e-16	6.783955877577091406e+13	4.266742133795770719e+00	1.339431554574801809e-13	6.486888854103493691e-16
-7.792642140468227785e-01	7.665743517788329688e+13	4.343751371237107861e+00	1.381484468338420434e-13	7.379989898341595920e-16	7.480309766287775000e+13	4.280341613559778047e+00	1.343645185358183354e-13	8.156916742304482816e-16
-7.725752508361204418e-01	8.322748365972231250e+13	4.369664767138250028e+00	1.393720962761481609e-13	7.350838643707443909e-16	8.128900199498640625e+13	4.319915598587817485e+00	1.377539840966858807e-13	6.895523859699523052e-16
-7.658862876254181051e-01	9.005065461901228125e+13	4.422948406284541001e+00	1.416223626830007424e-13	7.447777807561149443e-16	8.832847625827901562e+13	4.352319861778882526e+00	1.409353407576635735e-13	6.272702356359513533e-16
-7.591973244147156574e-01	9.711718199038804688e+13	4.466061081310185088e+00	1.435868912734065252e-13	7.442365448628973266e-16	9.473273188220400000e+13	4.401431592002289506e+00	1.397136685309787800e-13	8.042963478546420251e-16
-7.525083612040133207e-01	1.044255466934248594e+14	4.505705893110956595e+00	1.454561915179995722e-13	7.403350377555496384e-16	1.023741835805144531e+14	4.458833954424009427e+00	1.414369447892843870e-13	6.144294227044627996e-16
-7.458193979933109841e-01	1.119455206538959219e+14	4.566301291773472215e+00	1.480266718236312950e-13	7.512016719425607632e-16	1.099142755752493438e+14	4.489452289849764632e+00	1.442391738590668152e-13	6.550896138564057316e-16
-7.391304347826086474e-01	1.196840526857121875e+14	4.615974836839470186e+00	1.501863194241983542e-13	7.575659283123168416e-16	1.172459608005270781e+14	4.549896504229988814e+00	1.463533031548783058e-13	6.694299217563116640e-16
-7.324414715719063107e-01	1.276659959421690469e+14	4.653775426531697512e+00	1.518778107587744653e-13	7.607543991649400306e-16	1.247120132065116719e+14	4.615327527385764128e+00	1.501819962271258696e-13	6.940001962901477943e-16
-7.257525083612039740e-01	1.358888430362950469e+14	4.706378731544112348e+00	1.539896725538540077e-13	7.797430627310841469e-16	1.316858101215235312e+14	4.691760692297258117e+00	1.525217801297149336e-13	6.585276979502266773e-16
-7.190635451505016373e-01	1.443766658095009688e+14	4.751417785343286404e+00	1.557512754519249292e-13	8.004995279664354845e-16	1.397446726616388281e+14	4.715872375664402760e+00	1.535871182474126356e-13	7.393238588139222339e-16
-7.123745819397993007e-01	1.531798170222830938e+14	4.776959168953111678e+00	1.567512455920990887e-13	8.157494639952229250e-16	1.477034480130333125e+14	4.755631557124124775e+00	1.552553885555683148e-13	8.300703444228479970e-16
-7.056856187290969640e-01	1.623194638237922500e+14	4.810014241328366857e+00	1.579072351901686208e-13	8.434059859479549859e-16	1.559708212013696562e+14	4.799544693557377784e+00	1.570162838041239278e-13	7.201697479629083830e-16
-6.989966555183946273e-01	1.718205031453862188e+14	4.843398723700993891e+00	1.589818481745546383e-13	8.780738551135123350e-16	1.647033375233816250e+14	4.855497165043723307e+00	1.594207527287893439e-13	8.197713768256496067e-16
-6.923076923076922906e-01	1.817370861145623125e+14	4.855721867888371790e+00	1.592590427786602428e-13	9.047625421819812466e-16	1.745870902429058125e+14	4.852531356049381905e+00	1.587599619415828343e-13	8.285806504057383076e-16
-6.856187290969899539e-01	1.920993469971712812e+14	4.866383781068439163e+00	1.594112503619799602e-13	9.352489509705303983e-16	1.839997267998491562e+14	4.872963772520846781e+00	1.600193602573689605e-13	8.259583159865310306e-16
-6.789297658862876172e-01	2.029145054851025312e+14	4.886119911633089785e+00	1.598201384891102023e-13	9.751835089033073872e-16	1.953249791520538438e+14	4.901614578429898117e+00	1.606121179385870085e-13	9.126684516701137723e-16
-6.722408026755852806e-01	2.142124598754700938e+14	4.892788597285773200e+00	1.597524045259680706e-13	1.008424683336951908e-15	2.056856392752305000e+14	4.911980939448008954e+00	1.604765097301066510e-13	9.185454506678310424e-16
-6.655518394648829439e-01	2.260172331358820312e+14	4.888856499754841600e+00	1.593096997775695563e-13	1.035308808407928289e-15	2.166995410032592500e+14	4.914799838219817474e+00	1.597641287417212854e-13	1.022731797747379707e-15
-6.588628762541806072e-01	2.383147451622067500e+14	4.896232267803428684e+00	1.592530117234724367e-13	1.069070460164566394e-15	2.292563540069255312e+14	4.917963125990742590e+00	1.596612355951990712e-13	9.686745565575616702e-16
-6.521739130434782705e-01	2.510937437568923438e+14	4.905453301970562840e+00	1.592767799122256337e-13	1.102283107628207517e-15	2.414466048235645938e+14	4.908361336014154475e+00	1.582882679679622597e-13	9.972160930853925505e-16
-6.454849498327759338e-01	2.643587807436608438e+14	4.901604082527905248e+00	1.588871610505847324e-13	1.124259424355425655e-15	2.547906630371154375e+14	4.892905115655354464e+00	1.578038397506696026e-13	1.206922814180563026e-15
-6.387959866220735972e-01	2.780864675804857500e+14	4.900967444232833259e+00	1.586457970084493477e-13	1.145249787059599330e-15	2.687324136866865312e+14	4.893883036969930878e+00	1.576280254803558600e-13	1.138385740511843053e-15
-6.321070234113712605e-01	2.922313856486740000e+14	4.913536087630499871e+00	1.588977580424672191e-13	1.171481441170902883e-15	2.807416817274575312e+14	4.893718994879097117e+00	1.577611990591747600e-13	1.186514297720121224e-15
-6.254180602006689238e-01	3.067686321003041875e+14	4.921834278163028209e+00	1.590525036511942757e-13	1.191235251478495606e-15	2.953555799168516875e+14	4.894981983180098695e+00	1.571858340155481985e-13	1.164864759139669569e-15
-6.187290969899665871e-01	3.216773335962278125e+14	4.922374458123925045e+00	1.589907245244626320e-13	1.202356173847713613e-15	3.103519597137931875e+14	4.893565093156468038e+00	1.573503406222953817e-13	1.233142670227141325e-15
-6.120401337792642504e-01	3.369083067959311875e+14	4.933143068541572696e+00	1.593191617219119236e-13	1.217061293443583216e-15	3.272940666618938750e+14	4.902628004259310224e+00	1.570688319673885300e-13	1.114853945707876880e-15
-6.053511705685619138e-01	3.524128093536722500e+14	4.953070955257947716e+00	1.599960769692739491e-13	1.235020231289661814e-15	3.429064734966303125e+14	4.906635087657058136e+00	1.573386716758247179e-13	1.172808525124700065e-15
-5.986622073578595771e-01	3.681699896238251875e+14	4.965176182244967151e+00	1.604382242090636017e-13	1.245504187236460366e-15	3.586588829349968750e+14	4.912921296201776755e+00	1.580162166453378916e-13	1.207864314693473186e-15
-5.919732441471572404e-01	3.841560591042041250e+14	4.973645625140328264e+00	1.607795421894111495e-13	1.251920131477651072e-15	3.742100532385946875e+14	4.916405623053036855e+00	1.578004376970300843e-13	1.289367947502248510e-15
-5.852842809364549037e-01	4.003273228609341875e+14	4.993321953609169306e+00	1.615152891486601294e-13	1.264716748678957122e-15	3.903783672766958750e+14	4.953733398409096544e+00	1.596855788571181238e-13	1.182036261768467251e-15
-5.785953177257525670e-01	4.166555359611943125e+14	5.017088195057147537e+00	1.623960410862043159e-13	1.279750010334608899e-15	4.073307062830093750e+14	4.987824578658343277e+00	1.599986108952694163e-13	1.207416758269181781e-15
-5.719063545150502303e-01	4.331396708593657500e+14	5.031139526175627097e+00	1.629459703959888969e-13	1.288450070613866164e-15	4.222640057007598750e+14	5.009970855181468785e+00	1.611167924569872699e-13	1.250310824244642853e-15
-5.652173913043478937e-01	4.497704822446050000e+14	5.043309527707023676e+00	1.634241161562640713e-13	1.296544472424715794e-15	4.399892027082017500e+14	5.053119980713431048e+00	1.620479136582758922e-13	1.245148694032604851e-15
-5.585284280936455570e-01	4.665235863501632500e+14	5.065200947333012849e+00	1.642187360980360552e-13	1.312121406306824662e-15	4.572003816236983750e+14	5.067025038115121838e+00	1.634811642157737722e-13	1.384033837501376590e-15
-5.518394648829432203e-01	4.833936180445911250e+14	5.087611983022832796e+00	1.650139216737538462e-13	1.329348403130173732e-15	4.729069285879395625e+14	5.064209637016882759e+00	1.634492284093590209e-13	1.366549050400435521e-15
-5.451505016722408836e-01	5.003961297648795625e+14	5.099574905201499142e+00	1.654351372871233427e-13	1.341152706750506228e-15	4.893323685356203750e+14	5.088321951425273326e+00	1.643612428355170265e-13	1.392519781473433645e-15
-5.384615384615385469e-01	5.175324230579924375e+14	5.110055943897928721e+00	1.657851052205079133e-13	1.353594878916366111e-15	5.036196718922824375e+14	5.102803146381544863e+00	1.656308788329920592e-13	1.284610173678634861e-15
-5.317725752508362103e-01	5.347877522701747500e+14	5.128831384066387500e+00	1.663953408301271746e-13	1.373141550778758142e-15	5.185174707425772500e+14	5.128920170082134078e+00	1.652706766787941002e-13	1.258181200694391308e-15
-5.250836120401337626e-01	5.521633315885268125e+14	5.146845932949682734e+00	1.669599755583198657e-13	1.393664580152211120e-15	5.358706778975940625e+14	5.138632838498082833e+00	1.672103015272143893e-13	1.355733100561889527e-15
-5.183946488294314259e-01	5.696749835367860000e+14	5.154709972315151489e+00	1.671626505050638215e-13	1.408772532978023430e-15	5.553826935175860000e+14	5.145775782138545473e+00	1.666033890473071998e-13	1.345340287926596289e-15
-5.117056856187290892e-01	5.873200665844053750e+14	5.161044686746606658e+00	1.672982962845480434e-13	1.423987808543846281e-15	5.738524415630757500e+14	5.158257698083363429e+00	1.666109942632709490e-13	1.415346849032627552e-15
-5.050167224080267525e-01	6.050770711664217500e+14	5.175122730359172252e+00	1.676844668998628127e-13	1.445204272833786687e-15	5.894850268476397500e+14	5.166292129193818639e+00	1.664868169020784729e-13	1.408363471396198643e-15
-4.983277591973244158e-01	6.229365709372270000e+14	5.189160065001613198e+00	1.680607985575982787e-13	1.466960349113676921e-15	6.077217228870091250e+14	5.178728622241866475e+00	1.673763375725354152e-13	1.359389216766724334e-15
-4.916387959866220791e-01	6.409017871472133750e+14	5.194087700041031930e+00	1.681233534798233864e-13	1.482963801409548545e-15	6.255534475665153750e+14	5.199585670312511176e+00	1.677531632086851219e-13	1.488785156920800735e-15
-4.849498327759197425e-01	6.589580378347040000e+14	5.197066813243667482e+00	1.681181062123733411e-13	1.497732742467736853e-15	6.387693713251751250e+14	5.211054293573211815e+00	1.679086096438797367e-13	1.453132658380707312e-15
-4.782608695652174058e-01	6.770703532735243750e+14	5.207632974253583846e+00	1.683712159245673801e-13	1.517371033764768910e-15	6.582745569164646250e+14	5.205529349383603233e+00	1.671045977287592856e-13	1.498645976377345757e-15
-4.715719063545150691e-01	6.952135130756316250e+14	5.220021407598804508e+00	1.686899042238589625e-13	1.537834843140627531e-15	6.774802080929308750e+14	5.214103962412237614e+00	1.678433392131677413e-13	1.523923980628407971e-15
-4.648829431438127324e-01	7.133777110592856250e+14	5.224724091003127846e+00	1.687539950387101562e-13	1.552648177962933387e-15	6.982194733956961250e+14	5.219977123991078827e+00	1.679900864077222124e-13	1.517778239076129007e-15
-4.581939799331103957e-01	7.315407349124162500e+14	5.226435510699566578e+00	1.687239708234129035e-13	1.564838179768487404e-15	7.166661343859806250e+14	5.234515818226054051e+00	1.686636515283859162e-13	1.554094452161738379e-15
-4.515050167224080591e-01	7.496604269193551250e+14	5.235106537506225344e+00	1.689378588374695595e-13	1.580961033872068305e-15	7.319866159253261250e+14	5.243654057198858354e+00	1.690695057003082647e-13	1.623246790732403003e-15
-4.448160535117057224e-01	7.677021780464333750e+14	5.247745506358515222e+00	1.692946768681297585e-13	1.598988236414877153e-15	7.502906513731995000e+14	5.247843882200920795e+00	1.677329748110886987e-13	1.551970981100435989e-15
-4.381270903010033857e-01	7.856512970122445000e+14	5.254426332097963837e+00	1.694580389913306562e-13	1.612320821916583902e-15	7.669846438944591250e+14	5.253005625198454709e+00	1.687836673264080659e-13	1.566511979873297822e-15
-4.314381270903010490e-01	8.034890953936891250e+14	5.256517598934970614e+00	1.694737537026691634e-13	1.621925060336679732e-15	7.857061940628973750e+14	5.251528108083410196e+00	1.682610426286649736e-13	1.635074511349740159e-15
-4.247491638795987123e-01	8.211780160266723750e+14	5.263874492466330324e+00	1.696747770489117137e-13	1.634439491140389436e-15	8.032252696336802500e+14	5.268320557553467509e+00	1.688131729573970356e-13	1.668502586244050138e-15
-4.180602006688963757e-01	8.386834444964166250e+14	5.276973686293169763e+00	1.700761924312753786e-13	1.650259168701486110e-15	8.249534347961526250e+14	5.270301166902624068e+00	1.686948076154260717e-13	1.571763999486510118e-15
-4.113712374581940390e-01	8.559929578802078750e+14	5.286359442921803264e+00	1.703565621460005776e-13	1.663172258171131652e-15	8.445543706377825000e+14	5.271057598912123332e+00	1.692518450696501076e-13	1.641238791353957315e-15
-4.046822742474917023e-01	8.730991094544573750e+14	5.289609824290626428e+00	1.704325991720512749e-13	1.671672245105980894e-15	8.623123154254473750e+14	5.280918122881137045e+00	1.692242918295558801e-13	1.671969092656478248e-15
-3.979933110367892546e-01	8.899773468512341250e+14	5.295291942736281676e+00	1.705931542669084829e-13	1.681580432402474037e-15	8.781249485770058750e+14	5.290813674503037412e+00	1.698219466311133042e-13	1.712162830692359631e-15
-3.913043478260869179e-01	9.065983418978847500e+14	5.307572866807717560e+00	1.709781677879458796e-13	1.695765787483396363e-15	8.912864138938530000e+14	5.309434891685870461e+00	1.697990672201959598e-13	1.644441210207672893e-15
-3.846153846153845812e-01	9.229523370298993750e+14	5.319041310456563920e+00	1.713356962941734233e-13	1.709356646039700376e-15	9.061510234791797500e+14	5.323898116744657294e+00	1.706742120347209040e-13	1.713085178893558757e-15
-3.779264214046822445e-01	9.390424051793950000e+14	5.323803701691520729e+00	1.714653552061482214e-13	1.718489660111583691e-15	9.232902663508855000e+14	5.333885547581027176e+00	1.710578903186560272e-13	1.708493704359211445e-15
-3.712374581939799079e-01	9.548585374519055000e+14	5.327499715070945996e+00	1.715573774061793198e-13	1.726993740805658714e-15	9.379115139628048750e+14	5.330489166050603522e+00	1.709172399414159175e-13	1.716070776153413404e-15
-3.645484949832775712e-01	9.703774132110887500e+14	5.337225140979441562e+00	1.718514644473997576e-13	1.739648766312885036e-15	9.532315020780275000e+14	5.342924177762365723e+00	1.705708147184501258e-13	1.723007129746829776e-15
-3.578595317725752345e-01	9.855873982250097500e+14	5.349337895142712185e+00	1.722240524152796296e-13	1.754036758543932958e-15	9.686416050206698750e+14	5.349166793940298703e+00	1.709954750357135042e-13	1.774214380636770190e-15
-3.511705685618728978e-01	1.000494947628824875e+15	5.355911390354256341e+00	1.724067619206023079e-13	1.764864685519343019e-15	9.839625799841480000e+14	5.362116773908356393e+00	1.716995419724920639e-13	1.763303750386389980e-15
-3.444816053511705611e-01	1.015101271257564875e+15	5.358214841753516922e+00	1.724425885508280051e-13	1.772983755820680776e-15	9.958784869861375000e+14	5.365282432363884801e+00	1.713020476516867567e-13	1.767315241154345054e-15
-3.377926421404682245e-01	1.029389032675031375e+15	5.364290236781942056e+00	1.726038340716626697e-13	1.783764579116313657e-15	1.008088864313220875e+15	5.374654253986096641e+00	1.717568336345189697e-13	1.743598686269032465e-15
-3.311036789297658878e-01	1.043341172702826750e+15	5.375281349405762299e+00	1.729294756260895686e-13	1.797945582783180125e-15	1.026246534583188250e+15	5.375848256624252919e+00	1.724863618099760461e-13	1.748503379930054954e-15
-3.244147157190635511e-01	1.056959365568792500e+15	5.383721823959049857e+00	1.731672624433582908e-13	1.810492744638890893e-15	1.041652300587447875e+15	5.372763821058493150e+00	1.721647412586346933e-13	1.773425332041211275e-15
-3.177257525083612144e-01	1.070250861164217750e+15	5.386186053878357249e+00	1.732017177406128563e-13	1.819080467446187738e-15	1.056661691199534750e+15	5.383829889635883603e+00	1.721544665323366369e-13	1.788204477673580687e-15
-3.110367892976588777e-01	1.083206028246149125e+15	5.388861694046939377e+00	1.732425826602712806e-13	1.827826532725625850e-15	1.072852624838404625e+15	5.386390581737341421e+00	1.718791949298967667e-13	1.803613132480313546e-15
-3.043478260869565410e-01	1.095804152327493000e+15	5.397112009332934335e+00	1.734716828903671892e-13	1.840292400084557343e-15	1.085540299114506250e+15	5.401732475856092286e+00	1.729954882608816777e-13	1.827234009599297295e-15
-2.976588628762542044e-01	1.108037551731953750e+15	5.406716581608210781e+00	1.737466693049412178e-13	1.853609752631348698e-15	1.093352735257686125e+15	5.411581045580989624e+00	1.725160948552460267e-13	1.853037269093999887e-15
-2.909698996655518677e-01	1.119913930801197875e+15	5.411056092079443935e+00	1.738440496254324185e-13	1.863305961938662590e-15	1.102982062915487500e+15	5.422792881666464559e+00	1.725076102670918464e-13	1.835428491028300112e-15
-2.842809364548495310e-01	1.131433421614243750e+15	5.411992996990361071e+00	1.738271228469667366e-13	1.870610542479168688e-15	1.115632808291125250e+15	5.420780662592588506e+00	1.731276442885833536e-13	1.877742811620377793e-15
-2.775919732441471943e-01	1.142578472960875750e+15	5.416654094595208413e+00	1.739371149353130873e-13	1.880292951591118535e-15	1.123802275744779625e+15	5.435112548633015628e+00	1.732240713303855225e-13	1.885853747700026117e-15
-2.709030100334448576e-01	1.153333200063500250e+15	5.425782368444949988e+00	1.741993235709507467e-13	1.892834507310192582e-15	1.135073718897444250e+15	5.436106459255711343e+00	1.732098876291589078e-13	1.888284546811667543e-15
-2.642140468227425210e-01	1.163700474672069500e+15	5.432719625057709223e+00	1.743887829596088326e-13	1.903745109239113990e-15	1.147229352116114500e+15	5.433729503859128229e+00	1.729275201145454241e-13	1.840931384276108757e-15
-2.575250836120401843e-01	1.173689093768769250e+15	5.434319051763845998e+00	1.743992039816517880e-13	1.910903733221717471e-15	1.155183037408094250e+15	5.432927667019734841e+00	1.731760929106132652e-13	1.905107051534553415e-15
-2.508361204013378476e-01	1.183292240042395250e+15	5.435921932140282742e+00	1.744111552770496779e-13	1.917907014591455429e-15	1.165885328815033750e+15	5.440318581989513014e+00	1.728460073047802440e-13	1.893942745369374716e-15
-2.441471571906355109e-01	1.192492281810555750e+15	5.442625839374296781e+00	1.745968894925095483e-13	1.928189588009366654e-15	1.175435734582197250e+15	5.440687333705946926e+00	1.731255059671634229e-13	1.909072204203647751e-15
-2.374581939799331742e-01	1.201284066529074750e+15	5.451172555198216862e+00	1.748462253378692257e-13	1.939558839345212432e-15	1.186188433159172000e+15	5.440836309147549343e+00	1.732077784313388282e-13	1.939714424186677416e-15
-2.307692307692308376e-01	1.209679162123859500e+15	5.455328854680204564e+00	1.749484544722261378e-13	1.947820045617128802e-15	1.195421826909537750e+15	5.445484237544705231e+00	1.736256687597485660e-13	1.919826096387782437e-15
-2.240802675585283898e-01	1.217684396975197250e+15	5.455840400222402131e+00	1.749286838060525788e-13	1.953487419211409465e-15	1.200529234079080750e+15	5.448988692798370614e+00	1.738022648282220835e-13	1.961953906481845971e-15
-2.173913043478260532e-01	1.225289201999605750e+15	5.459095456857257389e+00	1.750026255460802271e-13	1.960882962272759036e-15	1.205962820566304750e+15	5.465248923322987729e+00	1.738000218492567440e-13	2.004676248418374858e-15
-2.107023411371237165e-01	1.232481890836793250e+15	5.466923084445451941e+00	1.752319322340865417e-13	1.971250511217724092e-15	1.207515730172940250e+15	5.472139840478729589e+00	1.743024385369713853e-13	2.022284921171430931e-15
-2.040133779264213798e-01	1.239268770020854750e+15	5.473814533644702607e+00	1.754304038731025410e-13	1.980877613887478922e-15	1.214765481023435750e+15	5.479445630471984963e+00	1.742213110933366453e-13	1.950807350311930516e-15
-1.973244147157190431e-01	1.245665659116308750e+15	5.475725733642700099e+00	1.754613586632216788e-13	1.987041428710877212e-15	1.221159842195126750e+15	5.490249344071649773e+00	1.746825123462738855e-13	1.999510089129642671e-15
-1.906354515050167064e-01	1.251675306426895000e+15	5.476374864669102394e+00	1.754502823274498376e-13	1.992266664515604830e-15	1.229046603593658750e+15	5.486119015506925045e+00	1.742679704492634780e-13	1.964408155844775210e-15
-1.839464882943143698e-01	1.257286377184913250e+15	5.481266362736208819e+00	1.755829555715194511e-13	2.000285241149093525e-15	1.233742728768461000e+15	5.490215961358327235e+00	1.745813818906289317e-13	1.976156686229303203e-15
-1.772575250836120331e-01	1.262495448827965500e+15	5.489070036506861427e+00	1.758143761153613576e-13	2.010201719576843465e-15	1.233671727633534500e+15	5.506166498407090160e+00	1.753521093467436193e-13	2.033060386752308045e-15
-1.705685618729096964e-01	1.267317235442928250e+15	5.493828403065925237e+00	1.759433601480965372e-13	2.017985498779834820e-15	1.239997061366824500e+15	5.500946557352588862e+00	1.752090379375507432e-13	2.024815168107551597e-15
-1.638795986622073597e-01	1.271766929837486750e+15	5.494297890358152081e+00	1.759279100799813311e-13	2.022798706389394177e-15	1.248447598785063500e+15	5.508670770210205347e+00	1.753815676225055972e-13	1.995828738756800732e-15
-1.571906354515050230e-01	1.275842331183993000e+15	5.495780706014492978e+00	1.759469798686653989e-13	2.028240441002422827e-15	1.249423851405311750e+15	5.514376435717454505e+00	1.755363355307591344e-13	2.035116772029897290e-15
-1.505016722408026864e-01	1.279533650374276000e+15	5.501794672486144400e+00	1.761192665284607014e-13	2.036698793094810947e-15	1.252372216382658500e+15	5.519666789425851761e+00	1.757388316467459658e-13	2.003290962984867520e-15
-1.438127090301003497e-01	1.282845567376252000e+15	5.508676665938523342e+00	1.763211332519467914e-13	2.045686836644394061e-15	1.255633775832242750e+15	5.523450925876335127e+00	1.763863990303607364e-13	2.030929779558021439e-15
-1.371237458193980130e-01	1.285797073827821000e+15	5.511367456169367962e+00	1.763818847860815812e-13	2.051768055747316496e-15	1.260892144814981000e+15	5.520848662272827667e+00	1.757129447031786107e-13	2.032071786277056527e-15
-1.304347826086956763e-01	1.288399312765874000e+15	5.511225994784428650e+00	1.763474067045695911e-13	2.055866541913428519e-15	1.264647050482555750e+15	5.511664007648344743e+00	1.756402036443216115e-13	2.050389648393914141e-15
-1.237458193979933396e-01	1.290645825932246750e+15	5.513824798721665310e+00	1.764057058403267330e-13	2.061771808749159314e-15	1.267371738512195500e+15	5.515480419940653078e+00	1.754082009201804750e-13	2.120415975417382937e-15
-1.170568561872910029e-01	1.292530310170283750e+15	5.520325341778579364e+00	1.765959560293121990e-13	2.070272839147756384e-15	1.270671187740802500e+15	5.511510609497544344e+00	1.750925353835606242e-13	2.085948266912773737e-15
-1.103678929765886663e-01	1.294064344573287250e+15	5.525780927529241993e+00	1.767513275595200052e-13	2.077999716175001509e-15	1.270997185270644500e+15	5.509260425131094152e+00	1.755280273491513445e-13	2.126415226155549901e-15
-1.036789297658863296e-01	1.295267626203138000e+15	5.526818914240973157e+00	1.767581225326692193e-13	2.082653646544156730e-15	1.269334190144296500e+15	5.516775280821087257e+00	1.760475930283596278e-13	2.052854904892440909e-15
-9.698996655518399290e-02	1.296145759137230000e+15	5.526772500483011719e+00	1.767287726895874068e-13	2.086506915139967413e-15	1.272451046476198000e+15	5.521304646652265724e+00	1.756497895748269323e-13	2.061308126845604680e-15
-9.030100334448165622e-02	1.296689860683100750e+15	5.530480487392385847e+00	1.768264244493030138e-13	2.092860327893938787e-15	1.271476066370806250e+15	5.523873726970149001e+00	1.753566181395424891e-13	2.054985630065079731e-15
-8.361204013377931954e-02	1.296898623115204750e+15	5.536885569551281527e+00	1.770154201131473709e-13	2.100991516678786302e-15	1.269202316053918000e+15	5.530487742662425710e+00	1.760715102359152471e-13	2.077726960362634719e-15
-7.692307692307698286e-02	1.296788876769662000e+15	5.540747323487654086e+00	1.771191263019059288e-13	2.107320352068082512e-15	1.268571486292312500e+15	5.535422939135996145e+00	1.758652275536027359e-13	2.116407966702204832e-15
-7.023411371237464618e-02	1.296378351496761000e+15	5.540692427366170847e+00	1.770912882123047607e-13	2.110908485456889793e-15	1.270355993602371000e+15	5.531821543956609410e+00	1.751411327437748888e-13	2.013128972507053426e-15
-6.354515050167230950e-02	1.295667058925883750e+15	5.541245237943603463e+00	1.770843850204348302e-13	2.114851767491522228e-15	1.266904569742634750e+15	5.539281302271651164e+00	1.757818149724216670e-13	2.099092270127110284e-15
-5.685618729096986179e-02	1.294645899723267250e+15	5.545860996492744555e+00	1.772148153685228286e-13	2.121516525464452155e-15	1.266229773294340250e+15	5.535075160821952167e+00	1.757305819974566702e-13	2.125011359591413383e-15
-5.016722408026752511e-02	1.293319372068884000e+15	5.551697331110386102e+00	1.773867888946015245e-13	2.128956904009158707e-15	1.265973140808884500e+15	5.540270576961580318e+00	1.761064173744045447e-13	2.131207554928682458e-15
-4.347826086956518843e-02	1.291707572236411250e+15	5.554028771042262669e+00	1.774411250253006674e-13	2.133934955223413930e-15	1.267209064368417500e+15	5.546940527608864357e+00	1.760543363677165870e-13	2.150620467281936504e-15
-3.678929765886285175e-02	1.289824310710120750e+15	5.553448089885442585e+00	1.773978066778349403e-13	2.136858896713795168e-15	1.260657508657711750e+15	5.556134268875431381e+00	1.770731262762909483e-13	2.102182519302626956e-15
-3.010033444816051507e-02	1.287664773175931000e+15	5.554891468621368844e+00	1.774230588965772063e-13	2.141119281131311047e-15	1.258765434887947750e+15	5.564625047468900298e+00	1.762688243666163276e-13	2.108689251098537810e-15
-2.341137123745817838e-02	1.285221683241279250e+15	5.560094310521276562e+00	1.775752734017943979e-13	2.147910535159406436e-15	1.258264583429289250e+15	5.563021985878494391e+00	1.764928165965931481e-13	2.180030695092507272e-15
-1.672240802675584170e-02	1.282505351595496500e+15	5.565009128410958184e+00	1.777181475720020687e-13	2.154452157132846128e-15	1.253996542639262250e+15	5.567843467842132021e+00	1.767512367253707883e-13	2.129758920843322203e-15
-1.003344481605350502e-02	1.279536904178294500e+15	5.566022263437053752e+00	1.777300392172622547e-13	2.158259709393739630e-15	1.251454551385085750e+15	5.567810554029246184e+00	1.769866672367396685e-13	2.110043780081647475e-15
-3.344481605351168341e-03	1.276324873674718000e+15	5.565425284565812092e+00	1.776880896153312290e-13	2.160912837151319659e-15	1.249032488163473750e+15	5.567216716884798799e+00	1.764437063196809772e-13	2.184392357615660372e-15
3.344481605351168341e-03	1.272860884555935000e+15	5.567865495992928793e+00	1.777486719653326421e-13	2.165616126172361870e-15	1.245009263649539500e+15	5.575469794605314000e+00	1.771396049971029288e-13	2.154520271085542127e-15
1.003344481605350502e-02	1.269141171927272750e+15	5.573275845347217761e+00	1.779094815126538255e-13	2.172325859757946211e-15	1.239878561667258500e+15	5.579774915535296032e+00	1.769687066809866078e-13	2.167884242528485039e-15
1.672240802675584170e-02	1.265181158012386750e+15	5.577039908304589844e+00	1.780151819573444146e-13	2.177858046696817137e-15	1.235736058363029250e+15	5.585636288376738534e+00	1.770344960476820623e-13	2.139605925410931861e-15
2.341137123745817838e-02	1.261000684074751000e+15	5.577047813989279845e+00	1.779948147817786368e-13	2.180756799872679176e-15	1.231178922973918750e+15	5.582852773685428538e+00	1.768613481828035078e-13	2.188733884950113285e-15
3.010033444816051507e-02	1.256602269401131500e+15	5.576864865956040695e+00	1.779683013953522154e-13	2.183488242964128905e-15	1.228630231539495000e+15	5.578583187808324517e+00	1.768261611727747433e-13	2.215292229222855794e-15
3.678929765886285175e-02	1.251975656888056750e+15	5.580257759172693177e+00	1.780622763269740299e-13	2.188660554085489181e-15	1.222449808681419500e+15	5.580808577716982022e+00	1.768352236076556322e-13	2.202786560710648772e-15
4.347826086956518843e-02	1.247121913384313250e+15	5.585480487298890573e+00	1.782179883662597432e-13	2.195067102252035103e-15	1.218248328209159000e+15	5.574582500055128342e+00	1.764325088324107874e-13	2.149552138681583476e-15
5.016722408026752511e-02	1.242060290512928000e+15	5.587990901686813672e+00	1.782827327772723356e-13	2.199561644177076367e-15	1.212861668953385000e+15	5.581845561744959383e+00	1.769158016515165460e-13	2.190625432189729464e-15
5.685618729096986179e-02	1.236807131558897250e+15	5.587381568734755888e+00	1.782428385615628026e-13	2.201862403232162917e-15	1.209637194222404500e+15	5.576577706892463127e+00	1.769258694081557132e-13	2.197329167508363014e-15
6.354515050167219847e-02	1.231358925956576500e+15	5.587953823226341044e+00	1.782428623497890367e-13	2.204956702804460513e-15	1.206864124658617500e+15	5.581960563546814136e+00	1.769533551291425142e-13	2.218848687934640659e-15
7.023411371237453515e-02	1.225705602737383500e+15	5.592127807260471428e+00	1.783640840367260630e-13	2.210528309813981429e-15	1.200771167719486250e+15	5.588684202346265728e+00	1.770626382983009956e-13	2.248888061519840028e-15
7.692307692307687184e-02	1.219853954465258000e+15	5.596782302746586168e+00	1.785016063431384872e-13	2.216408619800371165e-15	1.193452389430587000e+15	5.583381954487831145e+00	1.773016183206023472e-13	2.204278335488034617e-15
8.361204013377920852e-02	1.213825242919247500e+15	5.598068277997011677e+00	1.785261478993081880e-13	2.219919287420899457e-15	1.187090022918079500e+15	5.601668439353728601e+00	1.780266912259016126e-13	2.190353713365498650e-15
9.030100334448154520e-02	1.207630359534027500e+15	5.597284969633200546e+00	1.784813704377393516e-13	2.221965926644454352e-15	1.186317164916950250e+15	5.605295891058364788e+00	1.775497169396003208e-13	2.208041602548223451e-15
9.698996655518388188e-02	1.201260576526966750e+15	5.598847204351239171e+00	1.785155081066699550e-13	2.225628676939424869e-15	1.179267692322663000e+15	5.605319401605862062e+00	1.774138863578718291e-13	2.254786049026166224e-15
1.036789297658862186e-01	1.194708376157082250e+15	5.603513154208725311e+00	1.786539680869189600e-13	2.231439060251012778e-15	1.174411645791321750e+15	5.596051002542543173e+00	1.773276765270395632e-13	2.226217599761312139e-15
1.103678929765885552e-01	1.187986558277211750e+15	5.607261906449714672e+00	1.787617559093834338e-13	2.236589313568301912e-15	1.166313958563312750e+15	5.599954736819108270e+00	1.778428501215983590e-13	2.240156129517874647e-15
1.170568561872908919e-01	1.181116023093616500e+15	5.607496180273741970e+00	1.787517279018849517e-13	2.239263250754514524e-15	1.159525273605018500e+15	5.603420307924590560e+00	1.775213960907012690e-13	2.232137107027119448e-15
1.237458193979932286e-01	1.174100720732180500e+15	5.607012571297067538e+00	1.787177462958595529e-13	2.241419003436402967e-15	1.150229994081249750e+15	5.610092585961972134e+00	1.771356330160165904e-13	2.218590244852733061e-15
1.304347826086955653e-01	1.166928466160434750e+15	5.609661708087217313e+00	1.787889676935468724e-13	2.245756720562621741e-15	1.141319767164421000e+15	5.615524491767986959e+00	1.780484942942965536e-13	2.260622839513569750e-15
1.371237458193979020e-01	1.159596746643341500e+15	5.614420638055189983e+00	1.789310312808142858e-13	2.251561172458888152e-15	1.136484080870740250e+15	5.609163293898374647e+00	1.780403000451618584e-13	2.307476789905239625e-15
1.438127090301002386e-01	1.152123730885131250e+15	5.617010658182850946e+00	1.790004393580866312e-13	2.255828925335246569e-15	1.126241894477439500e+15	5.615479643771337237e+00	1.782390601497348859e-13	2.182999396302668775e-15
1.505016722408025753e-01	1.144527075947458250e+15	5.616524435562685547e+00	1.789668033987257132e-13	2.257922016217742736e-15	1.118453532237717625e+15	5.625396037377854874e+00	1.779949957210036178e-13	2.255921428217996665e-15
1.571906354515049120e-01	1.136803113698432250e+15	5.616802172660334769e+00	1.789588679795830718e-13	2.260543315257881827e-15	1.110913076667311000e+15	5.639093194067036130e+00	1.785986907075283487e-13	2.246271800418933838e-15
1.638795986622072487e-01	1.128938999978263250e+15	5.620452861943582512e+00	1.790640335123414502e-13	2.265532927393584854e-15	1.104296285093072875e+15	5.635288438506989905e+00	1.784924212516239518e-13	2.252328207387654359e-15
1.705685618729095854e-01	1.120939349950353500e+15	5.624819547750179893e+00	1.791932251573992183e-13	2.271019277211262022e-15	1.095806455532505000e+15	5.639725130651820351e+00	1.784577268268366156e-13	2.246219323963772200e-15
1.772575250836119221e-01	1.112825773544887000e+15	5.626146610134382442e+00	1.792206337737336061e-13	2.274351250298597796e-15	1.091356626906194000e+15	5.638268722114522902e+00	1.788237913364183988e-13	2.326144246380133052e-15
1.839464882943142587e-01	1.104609551927430625e+15	5.625434976912397467e+00	1.791798227198877232e-13	2.276235864994623953e-15	1.081297500864027750e+15	5.635971470195970667e+00	1.783539490520671240e-13	2.198599766037208827e-15
1.906354515050165954e-01	1.096280063245633500e+15	5.626849460578420725e+00	1.792102548058592224e-13	2.279621248201358014e-15	1.073488986144174000e+15	5.630646202074133910e+00	1.782381859553268365e-13	2.306210328124661083e-15
1.973244147157189321e-01	1.087827561136485500e+15	5.631187979745514660e+00	1.793385911309760818e-13	2.285075220887332953e-15	1.068810234692590625e+15	5.634272368395309982e+00	1.783857512509059316e-13	2.278380668570721336e-15
2.040133779264214908e-01	1.079264882037439125e+15	5.634653762508807340e+00	1.794377147265734184e-13	2.289906429100773925e-15	1.061102586252182375e+15	5.632560680487708638e+00	1.780953059102594034e-13	2.278066899461528401e-15
2.107023411371238275e-01	1.070613580192724125e+15	5.634847622605741790e+00	1.794273675654448436e-13	2.292410707632644181e-15	1.056502211327727250e+15	5.621012090639145420e+00	1.779159301687704938e-13	2.244492832467678984e-15
2.173913043478261642e-01	1.061875843731038875e+15	5.634538045977445009e+00	1.794002082839339467e-13	2.294556045965799525e-15	1.047693266205403375e+15	5.620846285673244402e+00	1.778342078226601409e-13	2.308045160351896441e-15
2.240802675585285009e-01	1.053036731921517250e+15	5.637263320393731014e+00	1.794745623624090771e-13	2.298863006372519661e-15	1.041041805093817875e+15	5.613080658643402998e+00	1.779502850064768959e-13	2.235206106738840141e-15
2.307692307692308376e-01	1.044093803624281500e+15	5.641729065437131929e+00	1.796070874754078749e-13	2.304411563853059769e-15	1.032593423159923125e+15	5.619275912218191671e+00	1.773166256976756187e-13	2.280352565508896930e-15
2.374581939799331742e-01	1.035067183577344000e+15	5.643887980277852989e+00	1.796624637416762248e-13	2.308313868457398993e-15	1.023633022800281625e+15	5.624475762044512273e+00	1.779549566813936449e-13	2.281426197946696009e-15
2.441471571906355109e-01	1.025973429447491250e+15	5.643394121943135389e+00	1.796291742976363337e-13	2.310321606844046129e-15	1.015954356534912375e+15	5.631656428906031131e+00	1.776641691821202633e-13	2.275211262443534043e-15
2.508361204013378476e-01	1.016804559251117250e+15	5.644138409137457124e+00	1.796372560183182279e-13	2.313219103292789739e-15	1.006307265608542000e+15	5.647051456364129862e+00	1.788802450418322878e-13	2.294298216975575676e-15
2.575250836120401843e-01	1.007546316565641250e+15	5.648003590271819974e+00	1.797495572604733024e-13	2.318357847418985228e-15	1.000835062190946500e+15	5.649877568378418147e+00	1.785028430532481324e-13	2.246668736448698197e-15
2.642140468227425210e-01	9.982069470168190000e+14	5.651851271343725891e+00	1.798612117751688228e-13	2.323488123084887662e-15	9.881482968540258750e+14	5.663660943724375230e+00	1.789681069235694126e-13	2.251356044016759711e-15
2.709030100334448576e-01	9.888098626982660000e+14	5.652596372699865590e+00	1.798692323012193113e-13	2.326392755667150139e-15	9.788760005066986250e+14	5.669499720003664756e+00	1.796849880920254167e-13	2.309926028806947249e-15
2.775919732441471943e-01	9.793612904020703750e+14	5.652191479958012188e+00	1.798388483966460784e-13	2.328475386158998746e-15	9.713639817478287500e+14	5.669051129547992396e+00	1.798056958736312338e-13	2.281363218298391401e-15
2.842809364548495310e-01	9.698453264112730000e+14	5.654445238707795696e+00	1.798971488246918050e-13	2.332481503166885767e-15	9.613371620011427500e+14	5.668679346593340718e+00	1.797631182464655064e-13	2.338754499321993348e-15
2.909698996655518677e-01	9.602552448438572500e+14	5.658823100507465398e+00	1.800262345469684598e-13	2.338028261246728167e-15	9.517431271532775000e+14	5.671186941742641707e+00	1.797195627710007472e-13	2.300781140939360260e-15
2.976588628762542044e-01	9.506103146066848750e+14	5.661333542484784154e+00	1.800929566002291833e-13	2.342232044508955214e-15	9.413432268271541250e+14	5.679848623405195696e+00	1.795328756900582725e-13	2.313201869187353220e-15
3.043478260869565410e-01	9.409298658978420000e+14	5.661075703798511327e+00	1.800673298280124421e-13	2.344439216696263182e-15	9.322108811440717500e+14	5.673537966441204894e+00	1.795713494157458423e-13	2.278218790855251430e-15
3.110367892976588777e-01	9.312065781955920000e+14	5.661713063131948331e+00	1.800715032015931114e-13	2.347304761992309662e-15	9.209947794027132500e+14	5.680371003746519598e+00	1.804503879910187838e-13	2.360454717935953198e-15
3.177257525083612144e-01	9.214235751755463750e+14	5.665418821638178670e+00	1.801778450636747557e-13	2.352408936952389812e-15	9.089847322712127500e+14	5.684857076178046142e+00	1.800560674934302745e-13	2.277966248513727384e-15
3.244147157190635511e-01	9.115879162640480000e+14	5.669279932451659398e+00	1.802892531405394544e-13	2.357635980018695334e-15	8.996881282932028750e+14	5.687624188016098259e+00	1.805418873116448910e-13	2.332424730538003611e-15
3.311036789297658878e-01	9.017245905170153750e+14	5.670151172299727982e+00	1.803010065968201847e-13	2.360694340344465299e-15	8.900526977580480000e+14	5.677633368349525256e+00	1.796158731923589487e-13	2.389417457023849619e-15
3.377926421404682245e-01	8.918399975221342500e+14	5.669907679275325130e+00	1.802755956639372527e-13	2.362950075847438418e-15	8.798579320203285000e+14	5.674125067326369454e+00	1.796219308574551649e-13	2.298526464971508459e-15
3.444816053511705611e-01	8.819159773688670000e+14	5.672294973847671784e+00	1.803376656188368708e-13	2.367141354756957671e-15	8.701481502601305000e+14	5.670798702979711337e+00	1.790086944481921760e-13	2.306955953720182299e-15
3.511705685618728978e-01	8.719455034890160000e+14	5.676620872673795226e+00	1.804641111031590187e-13	2.372764804779964849e-15	8.604574562227406250e+14	5.665329419340641159e+00	1.789900539375928281e-13	2.381592032402095006e-15
3.578595317725752345e-01	8.619502330411071250e+14	5.678930232389383548e+00	1.805233669735581934e-13	2.376921044728836347e-15	8.512876622453866250e+14	5.655348872983000597e+00	1.780138797951492050e-13	2.425981378400322393e-15
3.645484949832775712e-01	8.519491550989205000e+14	5.678725787904999933e+00	1.804989662929733327e-13	2.379242482428315746e-15	8.421345148398975000e+14	5.662431731535159329e+00	1.782314802600109272e-13	2.363809199032269019e-15
3.712374581939799079e-01	8.419309200469563750e+14	5.679816082321678117e+00	1.805175247073163042e-13	2.382531105680766728e-15	8.316737155886170000e+14	5.668748475108160711e+00	1.785533986506893435e-13	2.376589064692670441e-15
3.779264214046822445e-01	8.318780059254023750e+14	5.683786358528605476e+00	1.806316453350609921e-13	2.387958712669584278e-15	8.235370738242613750e+14	5.661374999167085420e+00	1.785751357288742116e-13	2.442883076945655418e-15
3.846153846153845812e-01	8.218023096920988750e+14	5.687267943297493744e+00	1.807293859238343566e-13	2.393039602033909031e-15	8.138491066044208750e+14	5.669693118773804663e+00	1.789241416533350958e-13	2.446956159424352547e-15
3.913043478260869179e-01	8.117301640620328750e+14	5.687767634963566188e+00	1.807280173514610862e-13	2.395927014416850756e-15	8.026717516418773750e+14	5.675835689897810177e+00	1.793944090539565598e-13	2.424397369983135920e-15
3.979933110367892546e-01	8.016614161292205000e+14	5.688005966294093163e+00	1.807178963532434937e-13	2.398635867890973878e-15	7.902639007852030000e+14	5.670976478581335911e+00	1.793559707545087378e-13	2.405417878242559833e-15
4.046822742474915913e-01	7.915741175904106250e+14	5.691165794812027556e+00	1.808045775604638372e-13	2.403532809778829155e-15	7.792021628865391250e+14	5.685614459361908679e+00	1.793946304954239779e-13	2.417349920994928472e-15
4.113712374581939279e-01	7.814681223369420000e+14	5.695299138427354357e+00	1.809233758405827964e-13	2.409171366054618884e-15	7.681146890241971250e+14	5.707860028007341491e+00	1.799053563588286585e-13	2.408227872789581446e-15
4.180602006688962646e-01	7.713709836337012500e+14	5.696762090143450585e+00	1.809535127898353064e-13	2.412832873526085261e-15	7.577706754728865000e+14	5.703893390255800888e+00	1.801388296694054077e-13	2.376687853980872532e-15
4.247491638795986013e-01	7.612941271742587500e+14	5.696685940250212354e+00	1.809325608920024224e-13	2.415359781496777884e-15	7.480574397438011250e+14	5.715386279952273441e+00	1.811351491133368779e-13	2.458134125914365535e-15
4.314381270903009380e-01	7.512167322357797500e+14	5.698966123328593980e+00	1.809895419232794661e-13	2.419670734311787094e-15	7.383012241762751250e+14	5.707265852777680060e+00	1.810159070843947945e-13	2.378517177998863368e-15
4.381270903010032747e-01	7.411277355020033750e+14	5.703270499361538626e+00	1.811133632623057974e-13	2.425520586050550434e-15	7.265435505009235000e+14	5.713460210723655841e+00	1.807933129266255184e-13	2.409297141749915991e-15
4.448160535117056114e-01	7.310513351410243750e+14	5.705629327277129015e+00	1.811726317408447081e-13	2.429923442868212287e-15	7.168555573113883750e+14	5.709879888177552765e+00	1.796628161574892380e-13	2.449574981709212277e-15
4.515050167224079480e-01	7.210083530365242500e+14	5.705641139342733759e+00	1.811541588484265544e-13	2.432573009587481612e-15	7.081059789024590000e+14	5.712240419153705062e+00	1.805997584635113565e-13	2.427939026774198607e-15
4.581939799331102847e-01	7.109824470153131250e+14	5.707218137215643416e+00	1.811873278543722983e-13	2.436425420937697331e-15	6.948711751785167500e+14	5.721083285151408404e+00	1.808799477091448557e-13	2.446226976730144790e-15
4.648829431438126214e-01	7.009543856498803750e+14	5.711402955709426799e+00	1.813064996694436386e-13	2.442274908526848454e-15	6.843848736907723750e+14	5.743850951378040470e+00	1.808511505864122260e-13	2.373440141001475231e-15
4.715719063545149581e-01	6.909429309447863750e+14	5.714428438080809691e+00	1.813871833444761259e-13	2.447262758948727816e-15	6.735735874911317500e+14	5.744671655437493918e+00	1.808077757030857411e-13	2.394308071011869124e-15
4.782608695652172948e-01	6.809753821141080000e+14	5.714718865727775210e+00	1.813774430315590485e-13	2.450185816135434368e-15	6.625747741535151250e+14	5.743871999105216730e+00	1.813026227810730582e-13	2.455807410133330939e-15
4.849498327759196314e-01	6.710407196037811250e+14	5.715854616182284964e+00	1.813954907056576692e-13	2.453774641252057138e-15	6.529182562293470000e+14	5.749006849435374988e+00	1.806890156871189191e-13	2.461528714452835643e-15
4.916387959866219681e-01	6.611142812155345000e+14	5.719835398895530609e+00	1.815071903751530797e-13	2.459563616857757388e-15	6.443481543542138750e+14	5.746519015834582689e+00	1.796555341234264875e-13	2.473169202702843807e-15
4.983277591973243048e-01	6.512096356156567500e+14	5.723272078947291064e+00	1.816007394603741535e-13	2.464955941643431621e-15	6.365658430524710000e+14	5.729996056738657195e+00	1.808660688272025410e-13	2.543745232298669324e-15
5.050167224080266415e-01	6.413581981031033750e+14	5.723847459205668287e+00	1.815998761256661741e-13	2.468165629018461424e-15	6.292404424923897500e+14	5.729137758072476494e+00	1.804317209506184751e-13	2.518629783873859352e-15
5.117056856187289782e-01	6.315530631424331250e+14	5.724788911388831281e+00	1.816109583824763824e-13	2.471679130124274505e-15	6.199910514124342500e+14	5.724833876692939860e+00	1.804440826171288611e-13	2.484571262691566815e-15
5.183946488294313149e-01	6.217659823040590000e+14	5.728633039840871355e+00	1.817173776042165812e-13	2.477462834118306448e-15	6.099697632099131250e+14	5.729252777037539879e+00	1.809460541589397886e-13	2.528612931731670134e-15
5.250836120401336515e-01	6.120073376450615000e+14	5.732260794783627489e+00	1.818164464010318658e-13	2.483101260734059752e-15	5.990254862231826250e+14	5.751508164695850134e+00	1.817570131786161089e-13	2.454899366893936931e-15
5.317725752508359882e-01	6.023113030166045000e+14	5.733009890878325798e+00	1.818207366657691150e-13	2.486519409134136933e-15	5.883824316811808750e+14	5.757776373983095830e+00	1.818526959259815947e-13	2.369424623604595096e-15
5.384615384615383249e-01	5.926723450891358750e+14	5.733964399275858881e+00	1.818316629679649553e-13	2.490120320308557681e-15	5.805545695416017500e+14	5.742829009612674618e+00	1.819696568555367087e-13	2.538330471119578893e-15
5.451505016722408836e-01	5.830595632635570000e+14	5.737821236990935603e+00	1.819376703803701575e-13	2.496019724038873892e-15	5.744109717052225000e+14	5.734160730524568095e+00	1.806586745104703858e-13	2.460529040536675824e-15
5.518394648829432203e-01	5.734835405866343750e+14	5.741447841471309488e+00	1.820358728285583912e-13	2.501762352776513320e-15	5.618973722672096250e+14	5.757093511254199214e+00	1.814072987445297251e-13	2.452129771846658211e-15
5.585284280936455570e-01	5.639804521755910000e+14	5.742210823193591551e+00	1.820400277798854364e-13	2.505269286141273384e-15	5.511057191538898750e+14	5.755820217661311133e+00	1.817141290319038046e-13	2.472001878233231610e-15
5.652173913043478937e-01	5.545420759225690000e+14	5.743379309009632117e+00	1.820573524076750166e-13	2.509120526195106068e-15	5.432493942330875625e+14	5.755969249718343228e+00	1.810879621041163257e-13	2.615496195751306289e-15
5.719063545150502303e-01	5.451357236629635625e+14	5.747411368336394766e+00	1.821682099291489583e-13	2.515271189781354311e-15	5.354264403650876875e+14	5.749266027179983141e+00	1.812182712121699326e-13	2.494478626703912447e-15
5.785953177257525670e-01	5.357768636800343750e+14	5.750821697003605237e+00	1.822584612742159428e-13	2.520951916113263507e-15	5.273672142493022500e+14	5.759148222182531640e+00	1.810787909427446963e-13	2.496697035320252544e-15
5.852842809364549037e-01	5.265021954205413750e+14	5.751464991020146300e+00	1.822580996532477317e-13	2.524443476458693568e-15	5.164101601746493125e+14	5.761233293989643123e+00	1.815066448851346760e-13	2.585373223855865186e-15
5.919732441471572404e-01	5.172955266119021250e+14	5.753101200458196729e+00	1.822900483411112205e-13	2.528756646651419077e-15	5.085030385384506875e+14	5.756246556295387506e+00	1.812827348689411025e-13	2.561770840382667806e-15
5.986622073578595771e-01	5.081250427319655625e+14	5.757394374910663082e+00	1.824084680772922637e-13	2.535237774700336355e-15	5.002969278509437500e+14	5.750166510976598921e+00	1.806537034523542129e-13	2.477983566421977628e-15
6.053511705685619138e-01	4.990166927986090000e+14	5.760296611134033462e+00	1.824812553033088931e-13	2.540620195705671005e-15	4.908633077837550625e+14	5.760707224451636854e+00	1.814923313014443332e-13	2.622139253415274467e-15
6.120401337792642504e-01	4.900030578403050625e+14	5.760828733388596135e+00	1.824766770055763072e-13	2.544102076650088049e-15	4.793752254696175000e+14	5.777789450389072989e+00	1.816043960239891918e-13	2.526454662324432114e-15
6.187290969899665871e-01	4.810546023061616250e+14	5.763267517049444066e+00	1.825340260996070561e-13	2.549164907588683048e-15	4.708143688044427500e+14	5.763221456447397806e+00	1.820495871736353753e-13	2.521266322121444502e-15
6.254180602006689238e-01	4.721477814204988125e+14	5.767681753771191744e+00	1.826553367860318938e-13	2.555874215797034181e-15	4.636673540511428750e+14	5.769208209902447315e+00	1.816147460242430329e-13	2.586354059771411745e-15
6.321070234113712605e-01	4.633230068015667500e+14	5.769735473861374864e+00	1.826996882325983007e-13	2.560668696834900418e-15	4.538761832796693750e+14	5.792281520259334293e+00	1.816183127804669592e-13	2.534321988708295258e-15
6.387959866220735972e-01	4.545979124875345000e+14	5.770486828715159611e+00	1.827016495343529139e-13	2.564412059049491453e-15	4.466750736602255000e+14	5.780905674402483818e+00	1.814965721536672723e-13	2.544195070909438201e-15
6.454849498327759338e-01	4.459288853944736875e+14	5.774018037448771068e+00	1.827935675568584194e-13	2.570490942388353219e-15	4.376179621716788125e+14	5.796010102019756083e+00	1.827361975204055400e-13	2.626916590813949758e-15
6.521739130434782705e-01	4.373148727526850625e+14	5.778004329448319432e+00	1.828999001839775355e-13	2.576979213654563865e-15	4.292319854050106250e+14	5.789447003847269180e+00	1.825097607126548108e-13	2.525397328201573114e-15
6.588628762541806072e-01	4.288054634642775000e+14	5.779091668804005266e+00	1.829122191301071555e-13	2.581064245951048934e-15	4.194747310498511875e+14	5.797745909595754199e+00	1.823257619991664678e-13	2.673977693638632894e-15
6.655518394648829439e-01	4.203871192562406875e+14	5.780832166147246376e+00	1.829455455063848916e-13	2.585725623711484370e-15	4.097420440222790000e+14	5.821023225770404430e+00	1.824615939661740637e-13	2.572995311711285286e-15
6.722408026755852806e-01	4.120166471634784375e+14	5.785252600946168222e+00	1.830651152311737054e-13	2.592686879655593288e-15	4.013241245358088750e+14	5.801498300941728914e+00	1.831456543278928444e-13	2.548536714155564626e-15
6.789297658862876172e-01	4.037297925058551875e+14	5.787925563827654329e+00	1.831280141531543936e-13	2.598190250598483600e-15	3.926871507066103125e+14	5.807352606132661244e+00	1.836404952354374239e-13	2.613710313566976152e-15
6.856187290969899539e-01	3.955590749072934375e+14	5.788748352414308407e+00	1.831312080258352909e-13	2.602135473110786346e-15	3.837744566691466875e+14	5.838199427159239896e+00	1.839871690138362973e-13	2.538972238886819748e-15
6.923076923076922906e-01	3.874545691136780000e+14	5.792249276845082839e+00	1.832203686010365924e-13	2.608415476660532403e-15	3.762187828598718125e+14	5.815102363523469542e+00	1.828592402483712034e-13	2.701844388962102154e-15
6.989966555183946273e-01	3.794106831828158750e+14	5.796273983914821848e+00	1.833259842837796253e-13	2.615181617273218791e-15	3.661600203933855000e+14	5.800187526962276685e+00	1.816579792128740239e-13	2.659173958395777842e-15
7.056856187290969640e-01	3.714859403781560000e+14	5.797381260663692970e+00	1.833378133359071093e-13	2.619433087255044374e-15	3.582941386263335625e+14	5.803695923342662155e+00	1.829382556501038499e-13	2.637873440350396413e-15
7.123745819397993007e-01	3.636555235250220000e+14	5.799684094193867878e+00	1.833878430166685476e-13	2.624759727798329570e-15	3.505281622601672500e+14	5.809004981068259355e+00	1.819085575876176470e-13	2.733150977118198886e-15
7.190635451505016373e-01	3.558757330667578125e+14	5.804220973697120201e+00	1.835089778300074041e-13	2.632091489582610804e-15	3.447106658323938125e+14	5.795421071605172614e+00	1.823085035771296849e-13	2.594041628334113068e-15
7.257525083612039740e-01	3.482034926548572500e+14	5.806177839988180267e+00	1.835474256114046007e-13	2.637160949817373442e-15	3.371871684701415000e+14	5.807980752925265833e+00	1.821196684882867701e-13	2.533679643373108735e-15
7.324414715719063107e-01	3.406487847112965000e+14	5.807697998519230076e+00	1.835718904808153613e-13	2.641864905401643997e-15	3.305759863491416250e+14	5.793704103363120694e+00	1.821106601713916572e-13	2.621157768447131829e-15
7.391304347826086474e-01	3.331468892197460000e+14	5.812153785171405573e+00	1.836894985727499231e-13	2.649247302181896079e-15	3.216918589716656250e+14	5.798885435210254791e+00	1.817575641272070994e-13	2.711753105433670139e-15
7.458193979933109841e-01	3.257383829852777500e+14	5.814894318584049593e+00	1.837522447292328400e-13	2.655104670279567217e-15	3.121906138293788125e+14	5.819198301300878562e+00	1.827642981723216962e-13	2.656358917806830837e-15
7.525083612040133207e-01	3.184614646613229375e+14	5.816117668428884002e+00	1.837668291582986278e-13	2.659597578293567752e-15	3.055321149315611250e+14	5.788864401241375468e+00	1.811717455014881237e-13	2.691810371572664210e-15
7.591973244147156574e-01	3.112433273055409375e+14	5.820366217226636607e+00	1.838769312149440974e-13	2.666912249571561133e-15	2.998090183302034375e+14	5.793114834364041066e+00	1.817136662331040546e-13	2.784663062249764656e-15
7.658862876254179941e-01	3.041091565395199375e+14	5.823556457343515014e+00	1.839532107431130856e-13	2.673275456509658058e-15	2.934398477586816250e+14	5.787688711802989161e+00	1.818039391272306642e-13	2.534043854431303222e-15
7.725752508361203308e-01	2.971140199954083125e+14	5.824777647908157441e+00	1.839674127463944998e-13	2.677812006063443325e-15	2.870641587947424375e+14	5.812196795677856187e+00	1.819081559539332324e-13	2.659798623984460901e-15
7.792642140468226675e-01	2.901791250458910625e+14	5.829016114891422795e+00	1.840763244585463807e-13	2.685233472605739524e-15	2.824927920150235000e+14	5.808787368161676845e+00	1.818633192370302191e-13	2.641326225935680696e-15
7.859531772575250042e-01	2.833265228842024375e+14	5.832284564299229146e+00	1.841544441331806583e-13	2.691757151143965361e-15	2.754166225784927500e+14	5.799997433588715445e+00	1.813900965458453543e-13	2.755174505314866866e-15
7.926421404682273408e-01	2.766158487869824062e+14	5.833704098659196369e+00	1.841748040903571684e-13	2.696508915144578391e-15	2.683651762876961875e+14	5.806501297730289224e+00	1.820435491331138136e-13	2.581696168513113179e-15
7.993311036789296775e-01	2.699566602707254375e+14	5.838261379532644568e+00	1.842930099145601703e-13	2.704340472771156336e-15	2.608766860687753438e+14	5.827484655671752556e+00	1.830713675260483065e-13	2.727776369156381287e-15
8.060200668896320142e-01	2.633887072577312812e+14	5.841253342406987237e+00	1.843623321654844318e-13	2.710643443978864893e-15	2.543601634710987812e+14	5.851303428286752428e+00	1.830134421925249936e-13	2.550111844213801500e-15
8.127090301003343509e-01	2.569553454226065312e+14	5.843297026930163618e+00	1.844026426802563350e-13	2.715992229489450973e-15	2.485229820176228438e+14	5.861257429776659755e+00	1.852192015780886851e-13	2.590752972517544266e-15
8.193979933110366876e-01	2.505541856022108125e+14	5.848418358262913230e+00	1.845383270388542332e-13	2.724440802728099530e-15	2.421809757427815000e+14	5.873787181091380205e+00	1.857659111316750572e-13	2.696227585394624191e-15
8.260869565217390242e-01	2.442662361574462188e+14	5.850971627748240422e+00	1.845953023189924957e-13	2.730238020537862255e-15	2.372852734934358750e+14	5.859787561014864643e+00	1.836776460670484696e-13	2.716383441859129742e-15
8.327759197324413609e-01	2.380755649828942812e+14	5.854676699777100701e+00	1.846887947993843058e-13	2.737167331740152955e-15	2.305371012529465938e+14	5.854874561976670222e+00	1.840844680217039617e-13	2.847830816506233088e-15
8.394648829431436976e-01	2.319042959571687500e+14	5.860179963526543467e+00	1.848383215672338707e-13	2.745912802444409733e-15	2.239621987901310000e+14	5.871339165145180061e+00	1.840485495149081030e-13	2.775758468726540504e-15
8.461538461538460343e-01	2.258629737430086250e+14	5.863227847495817713e+00	1.849150374356677713e-13	2.751920993095323521e-15	2.169554203676788750e+14	5.880352945422257172e+00	1.843457965326237539e-13	2.877180150156780896e-15
8.528428093645483710e-01	2.198335981332185938e+14	5.869967857608565431e+00	1.851064042122129711e-13	2.761756996708371655e-15	2.113764555508044062e+14	5.871012506952738796e+00	1.843194412198120746e-13	2.762568995630726662e-15
8.595317725752507076e-01	2.138549673997630000e+14	5.875554305576697445e+00	1.852661943574499340e-13	2.770118609878444808e-15	2.050226330666030625e+14	5.875592432696921996e+00	1.827904595328419383e-13	2.779509481003486461e-15
8.662207357859530443e-01	2.079369323815345938e+14	5.882563271145976991e+00	1.854736073765828641e-13	2.779785106135448766e-15	1.995794377937443125e+14	5.887795881259420661e+00	1.858323928810843242e-13	2.723558039772460549e-15
8.729096989966553810e-01	2.019671735571734062e+14	5.892191000308319992e+00	1.857648372455917257e-13	2.792096453846648278e-15	1.947932237612248125e+14	5.903299397769194989e+00	1.850708722525823895e-13	2.754524939211705041e-15
8.795986622073577177e-01	1.960608251411271875e+14	5.901160420835920739e+00	1.860440559629484627e-13	2.803228456419531807e-15	1.883869944407912812e+14	5.932089284944638052e+00	1.846368303715675334e-13	2.729755160246788913e-15
8.862876254180602764e-01	1.900363209138097812e+14	5.915326893881109882e+00	1.864854857183596562e-13	2.820020503125444747e-15	1.820213557472312188e+14	5.951533798345197468e+00	1.874780100080622010e-13	2.800215859645723285e-15
8.929765886287626131e-01	1.840117985107878438e+14	5.928979439470139390e+00	1.869225023192563670e-13	2.835642809327936214e-15	1.757538565155759688e+14	5.965229283415152572e+00	1.874437818657496520e-13	2.859134316972802668e-15
8.996655518394649498e-01	1.778153392028912188e+14	5.949090263796112055e+00	1.875596613871875884e-13	2.858639277484179764e-15	1.699476049639617812e+14	5.982543941077347327e+00	1.871180437233106227e-13	2.772817686610618872e-15
9.063545150501672865e-01	1.715246604877605000e+14	5.970151583983560606e+00	1.882378235793200194e-13	2.882239319677385665e-15	1.645967059725539062e+14	6.008469281427797348e+00	1.886937596444449473e-13	2.973312934993893876e-15
9.130434782608696231e-01	1.649822027470329375e+14	5.998896734000830122e+00	1.891499333707268737e-13	2.915305643381918123e-15	1.576402568110625938e+14	6.055504318826731236e+00	1.908147176439543761e-13	2.743532104698290530e-15
9.197324414715719598e-01	1.582556782389611562e+14	6.030119819323283892e+00	1.901459116765287914e-13	2.951423021433426127e-15	1.501496111077972500e+14	6.075281600092159451e+00	1.909919741876101948e-13	2.768117370079211677e-15
9.264214046822742965e-01	1.511569888900823438e+14	6.070557584880400981e+00	1.914108047088263048e-13	3.000448831689651596e-15	1.438418848249406562e+14	6.113278435103175035e+00	1.908009964353197788e-13	2.928904307192681819e-15
9.331103678929766332e-01	1.437987795446332812e+14	6.114869479393339802e+00	1.927882628613552048e-13	3.056083020600028905e-15	1.382824492156212656e+14	6.123429460563215798e+00	1.910578054774091847e-13	2.991586622142592743e-15
9.397993311036789699e-01	1.359404093218244375e+14	6.168622136938467726e+00	1.944191309952823137e-13	3.127912725206802530e-15	1.302516079719847500e+14	6.181239285811448880e+00	1.933074689928866772e-13	3.315069246776954730e-15
9.464882943143813065e-01	1.276826266304028750e+14	6.229335924260314350e+00	1.962161575166296516e-13	3.214716921294858837e-15	1.223750266922829531e+14	6.258648736164224680e+00	1.948597768698787677e-13	2.960418695173813599e-15
9.531772575250836432e-01	1.189040225356034062e+14	6.296510761332368311e+00	1.981427589160401492e-13	3.318416377305369726e-15	1.140034631040639375e+14	6.337223142243081142e+00	1.969996764597990533e-13	3.326167625678808304e-15
9.598662207357859799e-01	1.094476866917262812e+14	6.373861499481515480e+00	2.002598793306537114e-13	3.448933692874801170e-15	1.047264662426823750e+14	6.407511320650889353e+00	1.993798250626078683e-13	3.541153220046789486e-15
9.665551839464883166e-01	9.932221697884862500e+13	6.459866186893668427e+00	2.024802983402393141e-13	3.608787256786606376e-15	9.540822951215432812e+13	6.499485954118596531e+00	2.019848825352679541e-13	3.416378549353065007e-15
9.732441471571906533e-01	8.840859032946970312e+13	6.554862645575811442e+00	2.047545118900669256e-13	3.804359658132476940e-15	8.478493790492456250e+13	6.614522297274149309e+00	2.036789116142279993e-13	3.632763970649957846e-15
9.799331103678929900e-01	7.649802228533771875e+13	6.662272166009466368e+00	2.070831368711822419e-13	4.049753750946379961e-15	7.335180745672807812e+13	6.720036104419459200e+00	2.066153575353549161e-13	4.542541123143608782e-15
9.866220735785953266e-01	6.334515245689425781e+13	6.787235573672115052e+00	2.094462252080607112e-13	4.367356190173678702e-15	6.079216375675440625e+13	6.833793620176945360e+00	2.068272309241311580e-13	4.780802935825823147e-15
9.933110367892976633e-01	4.881305664705396875e+13	6.931961027982587176e+00	2.115218554612417882e-13	4.793494603677782029e-15	4.647925428486848438e+13	6.897486548814853791e+00	2.068091246934279566e-13	4.693468150784993572e-15
1.000000000000000000e+00	2.899853877801946094e+13	7.038696400573946299e+00	2.097670791139021755e-13	5.407025919114048233e-15	1.670435442792827539e+13	7.078285446606090048e+00	2.107190574615895986e-13	5.005921954713541277e-15


==> dat/1dbte_with_E_pic_vs_pde/Ewt10K_pic_pde_idx_0010.csv <==
x	ne_pde	Te_pde	elastic_pde	ionization_pde	ne_pic	Te_pic	elastic_pic	ionization_pic
-1.000000000000000000e+00	6.948183873628404541e+11	1.856813801539588971e+00	4.380573390527218428e-14	2.863939098250925437e-17	4.163460844783011475e+11	1.604820101307249169e+00	nan	nan
-9.933110367892976633e-01	1.341890319665410400e+12	1.789687498134810095e+00	4.226674624737615696e-14	1.742240409837066079e-17	1.228885773297961670e+12	1.690490823474770199e+00	4.692040093181175395e-14	0.000000000000000000e+00
-9.866220735785953266e-01	1.672070882135473633e+12	1.969902702730823796e+00	4.834301178524284795e-14	3.074242504118683688e-17	1.545066759982291992e+12	1.848792441374661921e+00	3.833177001856451223e-14	0.000000000000000000e+00
-9.799331103678929900e-01	2.050297020348001953e+12	2.057232693702606863e+00	5.121389189723910051e-14	2.198932786391714199e-17	1.881166499585434326e+12	1.916293500852713549e+00	4.843906606975636736e-14	0.000000000000000000e+00
-9.732441471571906533e-01	2.475374546730958496e+12	2.166380071198379831e+00	5.495703054008037689e-14	2.097597274298542162e-17	2.243469657304750000e+12	2.172251266829527072e+00	5.958981298366367881e-14	0.000000000000000000e+00
-9.665551839464883166e-01	2.943992037781218262e+12	2.283047442647762271e+00	5.908230171457162221e-14	2.294727573305777174e-17	2.686123038662829590e+12	2.265351799296694946e+00	6.381847546331445868e-14	0.000000000000000000e+00
-9.598662207357859799e-01	3.457315895042106445e+12	2.376152968402503785e+00	6.248031459181643522e-14	1.837284018256978971e-17	3.163004472624557617e+12	2.414658650051753952e+00	6.209241305463143687e-14	0.000000000000000000e+00
-9.531772575250836432e-01	4.002818458367269043e+12	2.455008248724281472e+00	6.547841045238798575e-14	9.002326579433891648e-18	3.585479404154756348e+12	2.520765420562821824e+00	6.438739296429640773e-14	0.000000000000000000e+00
-9.464882943143813065e-01	4.589952069553796875e+12	2.579724197973008781e+00	7.027280901412576530e-14	1.455892998421303939e-17	4.120091460983107910e+12	2.587067024275471194e+00	7.085172952444026467e-14	0.000000000000000000e+00
-9.397993311036789699e-01	5.252062013184415039e+12	2.682535861201661653e+00	7.441542512575941988e-14	1.597578727744772631e-17	4.512571399525940430e+12	2.714585909594483759e+00	7.193953700267059908e-14	0.000000000000000000e+00
-9.331103678929766332e-01	5.951547191963587891e+12	2.754345026516588746e+00	7.753345002520401371e-14	7.725579520865954815e-18	5.248578409268951172e+12	2.825081626092713183e+00	7.801273955573454006e-14	0.000000000000000000e+00
-9.264214046822742965e-01	6.716166835984497070e+12	2.872936595933689219e+00	8.244959063558013484e-14	1.657672797627533258e-17	5.962978636184695312e+12	2.857659073459080545e+00	8.004712847632770400e-14	0.000000000000000000e+00
-9.197324414715719598e-01	7.558471817874983398e+12	2.929258825268134636e+00	8.517246294449874733e-14	7.768571349559142138e-18	6.964136189997127930e+12	2.839793582323676180e+00	8.192229914884356517e-14	0.000000000000000000e+00
-9.130434782608696231e-01	8.453779565916102539e+12	3.031244376733025270e+00	8.958983891108126221e-14	1.522418748462029555e-17	7.424345082402411133e+12	3.061721653997967252e+00	8.874070728291927246e-14	0.000000000000000000e+00
-9.063545150501672865e-01	9.454713106071585938e+12	3.079413602136359174e+00	9.206062779531960149e-14	8.649326694262966025e-18	8.419425728544713867e+12	3.098057518286479350e+00	9.235481841270513742e-14	0.000000000000000000e+00
-8.996655518394648388e-01	1.051646982952764453e+13	3.163585925417141009e+00	9.580923808262610765e-14	1.559837112284840786e-17	9.188440215419417969e+12	3.147691341778259044e+00	9.495543585116994991e-14	0.000000000000000000e+00
-8.929765886287625021e-01	1.170201657705794141e+13	3.197019234909568297e+00	9.765976506500652646e-14	9.602743332997380705e-18	1.040431517357711719e+13	3.233484126536911862e+00	9.948886841171808313e-14	0.000000000000000000e+00
-8.862876254180601654e-01	1.296892347941373047e+13	3.266754257799953098e+00	1.007413370801125617e-13	1.785845752248407896e-17	1.182667514406609961e+13	3.265332144059098773e+00	1.025450152919767675e-13	0.000000000000000000e+00
-8.795986622073578287e-01	1.437088422419953125e+13	3.284690564451223871e+00	1.018442715671372528e-13	1.232166937543566289e-17	1.354599852997435547e+13	3.256547322756479179e+00	9.939196899485083224e-14	0.000000000000000000e+00
-8.729096989966554920e-01	1.588834919591847656e+13	3.337844143361079929e+00	1.041060353343108565e-13	2.126591803388087398e-17	1.505574651033520508e+13	3.294157640479922655e+00	9.933988377261962072e-14	0.000000000000000000e+00
-8.662207357859531554e-01	1.754056026958721680e+13	3.351016613962137569e+00	1.048078965276015430e-13	1.936074854697925609e-17	1.656448167275101758e+13	3.344073921510994030e+00	1.039815238548393753e-13	0.000000000000000000e+00
-8.595317725752508187e-01	1.935534790301097656e+13	3.379394049296924329e+00	1.059461487333253673e-13	2.551041844303086944e-17	1.803369096562014062e+13	3.389779412264271929e+00	1.073458079222862597e-13	0.000000000000000000e+00
-8.528428093645484820e-01	2.129976336746233203e+13	3.403189666715709105e+00	1.068237902705965621e-13	3.160282716683755813e-17	1.955229461057712500e+13	3.376615468623510807e+00	1.044781353020129251e-13	0.000000000000000000e+00
-8.461538461538461453e-01	2.344479967491293750e+13	3.406121910363110850e+00	1.068669802501149678e-13	3.308400842331626144e-17	2.186419440339827734e+13	3.413325553836007220e+00	1.052224322806062138e-13	0.000000000000000000e+00
-8.394648829431438086e-01	2.573942843758256250e+13	3.439104516399967171e+00	1.079359891681151587e-13	4.553134135884083011e-17	2.415131911110300781e+13	3.439348820217980496e+00	1.066908334957891890e-13	2.193322981366458048e-17
-8.327759197324414719e-01	2.823100278541416797e+13	3.440435688076838083e+00	1.078272361468604538e-13	4.826722411738756155e-17	2.624081447107292969e+13	3.462336151639384685e+00	1.088391495446640407e-13	4.554756485026548840e-17
-8.260869565217391353e-01	3.092900605598354297e+13	3.459641941287816547e+00	1.083467761942978421e-13	5.758111373198297159e-17	2.927121770197171094e+13	3.500676488645086071e+00	1.101411483001639534e-13	4.118735163822880375e-17
-8.193979933110367986e-01	3.379986640504164844e+13	3.485633316984898755e+00	1.091165476769157524e-13	6.864300043251569012e-17	3.185600700675038672e+13	3.486888843947336003e+00	1.101985941763326652e-13	8.701628530301025991e-17
-8.127090301003344619e-01	3.690958501919565625e+13	3.489613712757209996e+00	1.091141932892946029e-13	7.212471898341725122e-17	3.523720882230034375e+13	3.482842912255622814e+00	1.092511406814458665e-13	8.228999392270339827e-17
-8.060200668896321252e-01	4.022149631304537500e+13	3.522649777445332919e+00	1.101946235838083420e-13	8.436547329255910236e-17	3.813597169003730469e+13	3.478430776723911766e+00	1.085658172042657500e-13	9.211311935382489004e-17
-7.993311036789297885e-01	4.373832559417497656e+13	3.546848573761291146e+00	1.110027787432955282e-13	9.233335772392827568e-17	4.140799692505182812e+13	3.516579630004050827e+00	1.091940098719598070e-13	6.618229479330889371e-17
-7.926421404682274519e-01	4.750995737094656250e+13	3.561785848348090866e+00	1.115290206127855407e-13	9.620047574571051301e-17	4.556984764899900000e+13	3.530544887294898793e+00	1.096832012030715693e-13	1.710260568006972508e-16
-7.859531772575251152e-01	5.148670683621764062e+13	3.603374235838130435e+00	1.130712761885968912e-13	1.074472894124980304e-16	4.926780178443351562e+13	3.582129050624030864e+00	1.101246631071271611e-13	4.304673631860235833e-17
-7.792642140468227785e-01	5.569121399375253906e+13	3.630823406786338747e+00	1.141589398473222239e-13	1.126007260432002990e-16	5.233014773513671094e+13	3.610669418006114739e+00	1.123306590650689716e-13	7.191870352205358023e-17
-7.725752508361204418e-01	6.016003723104195312e+13	3.653994930898889049e+00	1.151433336109727474e-13	1.153317409914616108e-16	5.712586667452484375e+13	3.602117894887962191e+00	1.112377237001719251e-13	1.682213661795361342e-16
-7.658862876254181051e-01	6.484447125332714844e+13	3.699639794557317174e+00	1.169831211370570315e-13	1.243470989907312530e-16	6.200892168440305469e+13	3.652331722186566321e+00	1.145372501404632727e-13	1.125815092551608085e-16
-7.591973244147156574e-01	6.977290078468838281e+13	3.730800520386794439e+00	1.183380401467964658e-13	1.276871836553868574e-16	6.634767794274795312e+13	3.700561534036405753e+00	1.162793791875180203e-13	1.060545697405307141e-16
-7.525083612040133207e-01	7.498159462365068750e+13	3.756054088380193612e+00	1.195067809262478722e-13	1.286660629213261694e-16	7.222235962987909375e+13	3.739919027686441577e+00	1.179809610642644620e-13	1.543134093354858235e-16
-7.458193979933109841e-01	8.042716250830304688e+13	3.800737909364136691e+00	1.213924120099443383e-13	1.356887746017539413e-16	7.807052626260317188e+13	3.751832567203989832e+00	1.188759258143334028e-13	9.483267518346655541e-17
-7.391304347826086474e-01	8.613427127537631250e+13	3.833667643648293044e+00	1.228602506465154724e-13	1.387494349294467849e-16	8.259338165972467188e+13	3.793915296302267315e+00	1.214796072171666214e-13	1.410765574854313862e-16
-7.324414715719063107e-01	9.214941574034265625e+13	3.855419435583256504e+00	1.239195816609428403e-13	1.385245894020838803e-16	8.830910286886864062e+13	3.824652231758416843e+00	1.215829176962982098e-13	1.172457229635624389e-16
-7.257525083612039740e-01	9.843877663126739062e+13	3.893517919655216097e+00	1.255528969343198019e-13	1.442002642076811308e-16	9.355142258263126562e+13	3.882100982304348857e+00	1.251237172144290618e-13	1.614785975522318552e-16
-7.190635451505016373e-01	1.050141149564949688e+14	3.925999280180027640e+00	1.269608039291851838e-13	1.487139292618153340e-16	9.897994498013268750e+13	3.929246835541627014e+00	1.272004391955680910e-13	1.873102774928442230e-16
-7.123745819397993007e-01	1.119343254900881719e+14	3.941810335962506517e+00	1.277375256012340664e-13	1.488103083744650240e-16	1.075907933002873125e+14	3.944481247805903479e+00	1.273247143611110417e-13	2.000593635296279412e-16
-7.056856187290969640e-01	1.191834286523583750e+14	3.968369811513722478e+00	1.288662052056556145e-13	1.536147095802323067e-16	1.146841806418844844e+14	3.960027823212277198e+00	1.276655309809962558e-13	1.328123034750438251e-16
-6.989966555183946273e-01	1.267521697725037656e+14	3.998296208238999228e+00	1.300790450945794254e-13	1.606756488392043905e-16	1.225882378545563906e+14	3.983464908759526413e+00	1.284807010873006667e-13	1.228450420565480737e-16
-6.923076923076922906e-01	1.347006397377992969e+14	4.010238979490693190e+00	1.306059519192557395e-13	1.631279827948074952e-16	1.304346163837445312e+14	4.004544101796714273e+00	1.290237813118345036e-13	1.794392983628932985e-16
-6.856187290969899539e-01	1.430403982557056562e+14	4.023453760698275872e+00	1.311415617311940624e-13	1.673189107818431732e-16	1.375041375794062969e+14	4.014890063626558536e+00	1.316904292997498365e-13	1.816246631219144736e-16
-6.789297658862876172e-01	1.517422300215729688e+14	4.047995624378563306e+00	1.320519236086867821e-13	1.763423476886269896e-16	1.464357635215341562e+14	4.043538161084231142e+00	1.324879132986959237e-13	1.539784801141113844e-16
-6.722408026755852806e-01	1.608436518135960000e+14	4.061179617396093455e+00	1.325247416519074053e-13	1.826293805864586076e-16	1.541162216955736250e+14	4.077108720504837081e+00	1.335074106924841936e-13	1.993573222078501591e-16
-6.655518394648829439e-01	1.703843356631671875e+14	4.065071799259046159e+00	1.326394988850959330e-13	1.867735866838575934e-16	1.628674102253408438e+14	4.075032289407654496e+00	1.322493700293258769e-13	1.820040402775598334e-16
-6.588628762541806072e-01	1.803337343155910938e+14	4.080867566529976287e+00	1.331660288900883295e-13	1.954611910711945266e-16	1.723127166534325938e+14	4.083413247589966488e+00	1.337822697214012068e-13	1.734657074346231725e-16
-6.521739130434782705e-01	1.906857132312796250e+14	4.098451390401213423e+00	1.337471026328413230e-13	2.050876952738991786e-16	1.827585313930653438e+14	4.082542027936415963e+00	1.324991280160969997e-13	1.923346288571148038e-16
-6.454849498327759338e-01	2.014864483391462812e+14	4.102609625120487991e+00	1.338409587709314523e-13	2.105115278831210854e-16	1.921234356581365000e+14	4.095650537406593905e+00	1.329530098313198843e-13	1.609875894442548572e-16
-6.387959866220735972e-01	2.127318731618375625e+14	4.109263137834144430e+00	1.340265269350437652e-13	2.167672921029725822e-16	2.042952479942379062e+14	4.100406255150263135e+00	1.325373233319717957e-13	2.110570920718171257e-16
-6.321070234113712605e-01	2.243797938270121250e+14	4.127970848920933022e+00	1.346535626123261930e-13	2.267278850033631846e-16	2.167682048659935938e+14	4.099896765820923328e+00	1.335160162916738157e-13	2.205827128367645791e-16
-6.254180602006689238e-01	2.364444807503960625e+14	4.141168368004739975e+00	1.350939704451437959e-13	2.344803591550897881e-16	2.285993727665852500e+14	4.091260235557663272e+00	1.323172900957358882e-13	2.276807100658867517e-16
-6.187290969899665871e-01	2.489543101919161250e+14	4.145444095595890666e+00	1.352276419451767957e-13	2.388510525194900253e-16	2.404450836940800000e+14	4.115222915601043141e+00	1.334851960826451844e-13	2.554382714541031466e-16
-6.120401337792642504e-01	2.618742043473723750e+14	4.158688121427786655e+00	1.357006508678483627e-13	2.456044801573172245e-16	2.534187621760409688e+14	4.122778171601565234e+00	1.335126661273127249e-13	2.207473029550870574e-16
-6.053511705685619138e-01	2.751691027119420625e+14	4.179841663510899252e+00	1.364760337341872062e-13	2.543034026801438714e-16	2.666646030186160312e+14	4.134657579068423239e+00	1.333495435103193147e-13	2.542964661269108832e-16
-5.986622073578595771e-01	2.888632893931796250e+14	4.192231156340556097e+00	1.369531661564022491e-13	2.595133637719789332e-16	2.797892173440779375e+14	4.146527988228218220e+00	1.342956055201438522e-13	2.797421730732649133e-16
-5.919732441471572404e-01	3.029660660659530000e+14	4.200276903314318133e+00	1.372897009799605709e-13	2.627548855338943434e-16	2.921416488803748750e+14	4.171752030033384351e+00	1.355394348718672321e-13	2.432288599174172760e-16
-5.852842809364549037e-01	3.174313604974048125e+14	4.218867245145950129e+00	1.380197751367583886e-13	2.689345603347800263e-16	3.069927542264337500e+14	4.187375107387869555e+00	1.357031201548076908e-13	2.603326214111504319e-16
-5.785953177257525670e-01	3.322383092406770625e+14	4.241101630119665344e+00	1.388925941870374836e-13	2.758527175573327239e-16	3.232264859159058750e+14	4.211617387699150505e+00	1.371793353555064924e-13	2.936061163884763588e-16
-5.719063545150502303e-01	3.474171774090411250e+14	4.253549201420963932e+00	1.394214639389999127e-13	2.792531717320399866e-16	3.387766953409414375e+14	4.225424919804043888e+00	1.368453378804494160e-13	2.706866053017002343e-16
-5.652173913043478937e-01	3.629680469401388125e+14	4.264195349156952197e+00	1.398904212217218569e-13	2.818889443875019405e-16	3.539730157881084375e+14	4.248466702970445930e+00	1.389202312730039009e-13	2.586685956289498039e-16
-5.585284280936455570e-01	3.788470791863281875e+14	4.284637389393710194e+00	1.407138689265966489e-13	2.876444829448199364e-16	3.705808928143507500e+14	4.268559287182103645e+00	1.393263158620854850e-13	2.947531442335798041e-16
-5.518394648829432203e-01	3.950471330588385000e+14	4.305857862468198682e+00	1.415642392927200337e-13	2.936722854270263135e-16	3.850523732188590625e+14	4.291408105899261471e+00	1.394320460102632599e-13	2.812309783988004637e-16
-5.451505016722408836e-01	4.116032718889515625e+14	4.317135143028637323e+00	1.420525598093172025e-13	2.966073455682130455e-16	4.012850141813164375e+14	4.301454839343407777e+00	1.405576734080544389e-13	3.066707678510017087e-16
-5.384615384615385469e-01	4.285139240906385625e+14	4.327407746573693537e+00	1.424980006963618576e-13	2.994870576985716218e-16	4.165182115895560625e+14	4.329970966225598517e+00	1.419468793484904789e-13	2.963892153290499206e-16
-5.317725752508362103e-01	4.457400592545930625e+14	4.346307993282834126e+00	1.432455095590241878e-13	3.055170058136797309e-16	4.326966278374169375e+14	4.338427780649251275e+00	1.418237725709475571e-13	2.970008805634051325e-16
-5.250836120401337626e-01	4.632812291900040000e+14	4.364841990368030444e+00	1.439700669222226170e-13	3.118058942049906456e-16	4.525987341843906250e+14	4.351261230839305050e+00	1.435630702147179786e-13	2.936368364622200534e-16
-5.183946488294314259e-01	4.811734133411808750e+14	4.373720667805231166e+00	1.443363017544540966e-13	3.153804637271692062e-16	4.662618560203156250e+14	4.370670634464169702e+00	1.442304545208417790e-13	3.057959003978106307e-16
-5.117056856187290892e-01	4.994142838862931250e+14	4.381407444684197294e+00	1.446484349138685110e-13	3.190363460164916210e-16	4.854363955070897500e+14	4.379566005480437951e+00	1.441080725090510815e-13	3.129939069473864391e-16
-5.050167224080267525e-01	5.179643390424983125e+14	4.396943501250003550e+00	1.452322727504994178e-13	3.257028751472305068e-16	5.019872171224273750e+14	4.392849416414027708e+00	1.446358069427156035e-13	2.722853610459052459e-16
-4.983277591973244158e-01	5.368189180221890625e+14	4.412545037801887560e+00	1.458084595476513911e-13	3.327989206642937052e-16	5.187719217739940000e+14	4.394510036286716215e+00	1.450852873256185701e-13	3.345526775680556654e-16
-4.916387959866220791e-01	5.560086444869396875e+14	4.419210223066899701e+00	1.460539288884857257e-13	3.373582897112293162e-16	5.385645658738354375e+14	4.405912374575027712e+00	1.455977949517707406e-13	3.261381846492951625e-16
-4.849498327759197425e-01	5.755285809081910000e+14	4.423942446069807133e+00	1.462219867904600491e-13	3.416265072233668719e-16	5.576817123437228125e+14	4.419933414450781584e+00	1.458311467307062346e-13	3.058651279685318730e-16
-4.782608695652174058e-01	5.953330488058358750e+14	4.436054845171148564e+00	1.466494981281654494e-13	3.485671423926680622e-16	5.795980798561367500e+14	4.427113488482143921e+00	1.454643017813469559e-13	3.258103849992266133e-16
-4.715719063545150691e-01	6.154040831293911250e+14	4.449799344554622671e+00	1.471313550088199342e-13	3.562187785784928346e-16	5.986631830654622500e+14	4.447425246745201122e+00	1.466126328342274997e-13	3.568849003326928653e-16
-4.648829431438127324e-01	6.357622705295280000e+14	4.455793536318132908e+00	1.473314379844609501e-13	3.614558317455284223e-16	6.189378246283697500e+14	4.449831105696073763e+00	1.464571382715003385e-13	3.677870548682584484e-16
-4.581939799331103957e-01	6.564009318550310000e+14	4.458660112501489969e+00	1.474175742977779139e-13	3.657330321809149098e-16	6.416016517842128750e+14	4.448638465499938910e+00	1.465284477801293291e-13	3.324452726104483873e-16
-4.515050167224080591e-01	6.772683163097680000e+14	4.468178617626183069e+00	1.477432331175209149e-13	3.721739376112500183e-16	6.620136989816615000e+14	4.458007666629744570e+00	1.468577661388830171e-13	3.958546549952137967e-16
-4.448160535117057224e-01	6.983301049966962500e+14	4.481396535801274617e+00	1.482035082172587951e-13	3.797451325798429754e-16	6.855088678825357500e+14	4.458316912624318284e+00	1.460084224930107217e-13	3.622381312744620703e-16
-4.381270903010033857e-01	7.195957890476960000e+14	4.488577427015128407e+00	1.484489332732681299e-13	3.852252391492850725e-16	7.034122689089198750e+14	4.481565779860556376e+00	1.476389521500436432e-13	3.821989835782187968e-16
-4.314381270903010490e-01	7.410618717884976250e+14	4.491113860731302587e+00	1.485302306293342427e-13	3.890483487432683862e-16	7.226574978943170000e+14	4.492328866685819655e+00	1.475048987198518750e-13	3.679372546492051620e-16
-4.247491638795987123e-01	7.626775852781993750e+14	4.498725862688303323e+00	1.487976958358209990e-13	3.943660139820523243e-16	7.457163500184085000e+14	4.491098990614389663e+00	1.481008959103191977e-13	3.923916383305100031e-16
-4.180602006688963757e-01	7.843953938282820000e+14	4.511901371324699817e+00	1.492692099069349942e-13	4.013142649100088960e-16	7.641431182254605000e+14	4.492800610846186871e+00	1.480687100877486832e-13	3.803042469031045616e-16
-4.113712374581940390e-01	8.062143852027617500e+14	4.521383748607555653e+00	1.496116083822358938e-13	4.068671064292825159e-16	7.842629025215448750e+14	4.502167620368504153e+00	1.478716576381576280e-13	3.994381536633928598e-16
-4.046822742474917023e-01	8.281395795893083750e+14	4.524841779818396859e+00	1.497406400422357007e-13	4.102832938284385417e-16	8.057525101034268750e+14	4.506743786568685017e+00	1.487483227994510880e-13	3.938251469758660903e-16
-3.979933110367892546e-01	8.501316598003180000e+14	4.530722759829155954e+00	1.499598613198827615e-13	4.143446616061543720e-16	8.305884941453666250e+14	4.519094769852901372e+00	1.482665783381880082e-13	4.092236879653575264e-16
-3.913043478260869179e-01	8.721368046513435000e+14	4.543129194552990135e+00	1.504164613721214955e-13	4.204066116587551121e-16	8.540928822865060000e+14	4.524091192897907732e+00	1.490265158502687156e-13	4.118800419012214817e-16
-3.846153846153845812e-01	8.941430683217198750e+14	4.554795218406867185e+00	1.508483728638879374e-13	4.261167605813763385e-16	8.754680933799883750e+14	4.539495412543971931e+00	1.493665266269171576e-13	4.286942373113926726e-16
-3.779264214046822445e-01	9.161642728869935000e+14	4.559955772561425036e+00	1.510473646469573922e-13	4.296285336083358257e-16	8.949660334275138750e+14	4.557891813394119751e+00	1.501993755649367913e-13	4.167216867092443859e-16
-3.712374581939799079e-01	9.381808189052242500e+14	4.564157002005344133e+00	1.512122681016976149e-13	4.327941724678860307e-16	9.144411720864318750e+14	4.570807076676777214e+00	1.505018912149406749e-13	4.390998569748679683e-16
-3.645484949832775712e-01	9.601409032865955000e+14	4.574351521436328838e+00	1.515926789743682223e-13	4.379132852557374646e-16	9.406351632048153750e+14	4.569209006666442363e+00	1.502868375329616891e-13	4.441265473223846255e-16
-3.578595317725752345e-01	9.820191016635880000e+14	4.586949538405153959e+00	1.520588848984982674e-13	4.438321848576663760e-16	9.649273678890406250e+14	4.577595141890838271e+00	1.509548416586807649e-13	4.270404129413614226e-16
-3.511705685618728978e-01	1.003830593354534625e+15	4.594168742552100504e+00	1.523302695587405755e-13	4.480320843759866919e-16	9.889162465835792500e+14	4.588410542963045735e+00	1.516522143927542636e-13	4.313122232131027425e-16
-3.444816053511705611e-01	1.025577098713472000e+15	4.597248523390176089e+00	1.524509177962890486e-13	4.509468878263349236e-16	1.006926720645533250e+15	4.605138582531763447e+00	1.523765033755763566e-13	4.597942263709194110e-16
-3.377926421404682245e-01	1.047217387506239500e+15	4.604056427285956765e+00	1.527036302355883347e-13	4.551669040497157931e-16	1.028753233027438875e+15	4.612754424725836522e+00	1.523932043122612100e-13	4.459436275440302145e-16
-3.311036789297658878e-01	1.068711848466686750e+15	4.615688197438252871e+00	1.531277056243093699e-13	4.610535170390735284e-16	1.048940330762329125e+15	4.621025653272119449e+00	1.525945576199948814e-13	4.410545478921730361e-16
-3.244147157190635511e-01	1.090064587861164250e+15	4.624808376785279229e+00	1.534590895843291549e-13	4.662076276379220443e-16	1.070216831060700750e+15	4.631315827417059161e+00	1.524039571359109648e-13	4.423743165363881514e-16
-3.177257525083612144e-01	1.111291958253993625e+15	4.628053255003215405e+00	1.535766616749467925e-13	4.695339265598827492e-16	1.090062661087499625e+15	4.641256656408319081e+00	1.533520380223931454e-13	4.537177785056583320e-16
-3.110367892976588777e-01	1.132370910044779750e+15	4.631477060226237619e+00	1.536983240293606610e-13	4.730152518967593572e-16	1.111784048160648125e+15	4.646800165074767897e+00	1.534630174420595418e-13	4.972266196177622929e-16
-3.043478260869565410e-01	1.153253462411801250e+15	4.640318606027425297e+00	1.540128090083564578e-13	4.783553581588793023e-16	1.127775170997751500e+15	4.650990798842948415e+00	1.535517905602747182e-13	4.717737044485336652e-16
-2.976588628762542044e-01	1.173922361343849250e+15	4.650432384128357910e+00	1.543712253608523955e-13	4.841792349205035780e-16	1.143713159847274500e+15	4.657865166394670631e+00	1.541154959248451905e-13	4.830458245448273488e-16
-2.909698996655518677e-01	1.194395140527852250e+15	4.655336123819824756e+00	1.545405490547131071e-13	4.883511716015663381e-16	1.162556481896335250e+15	4.670682558729292388e+00	1.546805088022578967e-13	4.898698475672084231e-16
-2.842809364548495310e-01	1.214670337355208750e+15	4.656858944374761222e+00	1.545868227096844430e-13	4.914620520791207451e-16	1.188282758881646750e+15	4.672526558894191773e+00	1.547049446438225352e-13	4.835671082412378800e-16
-2.775919732441471943e-01	1.234704933665805000e+15	4.661978910622839756e+00	1.547614504932053223e-13	4.957848894291278381e-16	1.206073009964792250e+15	4.671714483623263803e+00	1.541666431411162282e-13	5.051310821337310813e-16
-2.709030100334448576e-01	1.254459798877971750e+15	4.671421653555986708e+00	1.550909099987591269e-13	5.015371129060800428e-16	1.227570434423633500e+15	4.675964292010204915e+00	1.542031433833010870e-13	4.839523743832700937e-16
-2.642140468227425210e-01	1.273938364143668500e+15	4.678675740957650042e+00	1.553412028098268547e-13	5.065661692254203022e-16	1.249001506322229500e+15	4.683197232953903999e+00	1.552477677574133747e-13	4.873614411139844370e-16
-2.575250836120401843e-01	1.293155693340571000e+15	4.680674131801569438e+00	1.554021672010712482e-13	5.098571074434848155e-16	1.268193653259433750e+15	4.683669245238659684e+00	1.546110041524847991e-13	5.046890393403515508e-16
-2.508361204013378476e-01	1.312088876682970000e+15	4.682653614204785875e+00	1.554624178713745581e-13	5.131213627127689945e-16	1.287448932515212750e+15	4.685921934928962251e+00	1.549890426802006417e-13	5.069908451047964501e-16
-2.441471571906355109e-01	1.330689384159105500e+15	4.689605613341747414e+00	1.557017809798823901e-13	5.179858346937748682e-16	1.304106281802615500e+15	4.691716677745239927e+00	1.552356795372127665e-13	4.979529765871282790e-16
-2.374581939799331742e-01	1.348937193050403250e+15	4.698347104194263046e+00	1.560059213849509999e-13	5.233935218486534931e-16	1.322484668475526000e+15	4.702624035801473035e+00	1.549000661481030961e-13	5.158678415579879947e-16
-2.307692307692308376e-01	1.366849463846118500e+15	4.702791026640101180e+00	1.561558987669462300e-13	5.273405966525689305e-16	1.343224894656850000e+15	4.710407619758808728e+00	1.555310834123565357e-13	5.127234707214749704e-16
-2.240802675585283898e-01	1.384430277327297750e+15	4.703677225158164887e+00	1.561783336505909691e-13	5.300719499485924955e-16	1.361763072837855250e+15	4.711172936721387039e+00	1.558869346468623974e-13	5.188238601418305966e-16
-2.173913043478260532e-01	1.401642386223578500e+15	4.707257055529488809e+00	1.562981723373217207e-13	5.336426282372491382e-16	1.378652539222504500e+15	4.713540884160789979e+00	1.553216454749992165e-13	5.311943649171964878e-16
-2.107023411371237165e-01	1.418446111140127500e+15	4.715318616341181546e+00	1.565797966615863509e-13	5.386373742622769945e-16	1.393967748914605000e+15	4.718274660845557911e+00	1.559327707651382463e-13	5.283251567157215211e-16
-2.040133779264213798e-01	1.434843223662517500e+15	4.722478119901661664e+00	1.568294861448740940e-13	5.432848546882457578e-16	1.408969971892005000e+15	4.729595124980852106e+00	1.561134052132132647e-13	5.470837770338730538e-16
-1.973244147157190431e-01	1.450856156560190500e+15	4.724787281226071833e+00	1.569050799342933262e-13	5.462918809019808029e-16	1.425771504903267250e+15	4.733486397571875059e+00	1.562011207769691804e-13	5.529821253353268996e-16
-1.906354515050167064e-01	1.466475805187001250e+15	4.725882448305742223e+00	1.569372942172727716e-13	5.488629297556459698e-16	1.439951008073011250e+15	4.739205066070767636e+00	1.568539868292964106e-13	5.405152126459248996e-16
-1.839464882943143698e-01	1.481660612574733000e+15	4.731139503309922389e+00	1.571194890764302727e-13	5.527714592765441839e-16	1.458239539615411250e+15	4.738954569667958694e+00	1.563274210568917951e-13	5.390869802521452884e-16
-1.772575250836120331e-01	1.496388231980145250e+15	4.739253731341596776e+00	1.574046864232148311e-13	5.575885871634691890e-16	1.469491843105886250e+15	4.748157233270215549e+00	1.566363834719993379e-13	5.496217843754660386e-16
-1.705685618729096964e-01	1.510678262241842250e+15	4.744402818101574049e+00	1.575833186043508752e-13	5.614000074320202170e-16	1.486496355221217750e+15	4.749947330111245591e+00	1.569922882990857071e-13	5.842020999863757051e-16
-1.638795986622073597e-01	1.524550362507141750e+15	4.745371877788888249e+00	1.576115419117514149e-13	5.638130843588661396e-16	1.497963090449432250e+15	4.757331125827773732e+00	1.572717301499862621e-13	5.859167783037460712e-16
-1.571906354515050230e-01	1.537983512153102000e+15	4.747337028797533165e+00	1.576754877113120428e-13	5.665404449121595007e-16	1.510690628201063750e+15	4.755410677827301313e+00	1.570217573528864391e-13	5.866036987206953272e-16
-1.505016722408026864e-01	1.550940131686459750e+15	4.753727762093478582e+00	1.578985190789492085e-13	5.707142307086527689e-16	1.525148812123837000e+15	4.757458451745883110e+00	1.573505931159809496e-13	5.803541792647981928e-16
-1.438127090301003497e-01	1.563417236499564000e+15	4.760961706056302312e+00	1.581517386565376195e-13	5.751520752801763838e-16	1.536758562439828750e+15	4.758794538596958112e+00	1.570269065654022355e-13	5.655662604674123342e-16
-1.371237458193980130e-01	1.575444737284709250e+15	4.764097223060373310e+00	1.582572987514982247e-13	5.782257413608847620e-16	1.546351402681913500e+15	4.757192054438944773e+00	1.567435531461865601e-13	5.633400317004744775e-16
-1.304347826086956763e-01	1.587033478442122000e+15	4.764460307298646669e+00	1.582628314613103585e-13	5.803776599813154382e-16	1.556286341662194500e+15	4.765283631003619291e+00	1.572511641701702511e-13	5.818484823960034367e-16
-1.237458193979933396e-01	1.598153740473213500e+15	4.767487751342657454e+00	1.583639234663348596e-13	5.834049862664787751e-16	1.560434480389347750e+15	4.772870081183432589e+00	1.573967677415901368e-13	6.087427197603095549e-16
-1.170568561872910029e-01	1.608777536204305000e+15	4.774308841375654033e+00	1.586012502163663359e-13	5.876779693610787616e-16	1.573578390195152750e+15	4.774043641410012917e+00	1.574399480192752095e-13	5.820227175974580878e-16
-1.103678929765886663e-01	1.618919115579763750e+15	4.780093444282084825e+00	1.588010736555484784e-13	5.915972951771278524e-16	1.588016915061910500e+15	4.770744966858456948e+00	1.572195127224935678e-13	5.954258920387293076e-16
-1.036789297658863296e-01	1.628610901141577750e+15	4.781550912733337988e+00	1.588449917484850594e-13	5.940755394392237263e-16	1.599440436724471500e+15	4.771786039181417749e+00	1.572628716309322371e-13	5.751683103022906555e-16
-9.698996655518399290e-02	1.637851918693906500e+15	4.781934348579257588e+00	1.588500249305428435e-13	5.961904039363152953e-16	1.608556759108264000e+15	4.779385355217385722e+00	1.579609735671299627e-13	6.010574768589895842e-16
-9.030100334448165622e-02	1.646608293836868750e+15	4.785963532363391337e+00	1.589860193248054408e-13	5.995019551132133946e-16	1.615304775530612000e+15	4.783730680411677483e+00	1.580698612730055192e-13	5.949158521595314483e-16
-8.361204013377931954e-02	1.654865145128590750e+15	4.792605383806300523e+00	1.592158911009640389e-13	6.036633975843397929e-16	1.624038408549335000e+15	4.792247325033595295e+00	1.583083713123950079e-13	5.902634925561442296e-16
-7.692307692307698286e-02	1.662649995687144750e+15	4.796748574596430004e+00	1.593558008587127722e-13	6.069787524147402901e-16	1.629381230966864250e+15	4.802827450694911349e+00	1.589951263165690084e-13	5.920629177978878483e-16
-7.023411371237464618e-02	1.669991532730296000e+15	4.797055854425500421e+00	1.593576337401783982e-13	6.090054340026225912e-16	1.635944940492908500e+15	4.803526682655294699e+00	1.586168519314953401e-13	5.991625386073920861e-16
-6.354515050167230950e-02	1.676876930866652750e+15	4.797941133502575894e+00	1.593801879782638553e-13	6.112072443612159663e-16	1.639265529049908000e+15	4.800937703871484885e+00	1.587405724072151097e-13	6.053874178197792964e-16
-5.685618729096986179e-02	1.683273347826151000e+15	4.802773630442112918e+00	1.595447333114047428e-13	6.146988571328441352e-16	1.646454692611534000e+15	4.806592323023385127e+00	1.583167437035064207e-13	6.052883489258153251e-16
-5.016722408026752511e-02	1.689180835446631250e+15	4.808781652137031237e+00	1.597516311677543803e-13	6.185564415841647206e-16	1.652616651019377000e+15	4.810611165123326316e+00	1.590846195224100935e-13	6.067665188736051681e-16
-4.347826086956518843e-02	1.694635552109886250e+15	4.811359390549656112e+00	1.598352078373426449e-13	6.212497067700987963e-16	1.656114430777372000e+15	4.813857602725839513e+00	1.590921611409302305e-13	6.149202645401081860e-16
-3.678929765886285175e-02	1.699658080374330500e+15	4.811086846642982806e+00	1.598163042953372582e-13	6.229730172498562428e-16	1.661732557888113750e+15	4.820674609904330943e+00	1.588576568662256777e-13	6.210046367040308532e-16
-3.010033444816051507e-02	1.704225827512202500e+15	4.812776705203735794e+00	1.598680556844518524e-13	6.253263425075626266e-16	1.667520994231778000e+15	4.822636298028436741e+00	1.592385021897828849e-13	6.057892536041780410e-16
-2.341137123745817838e-02	1.708311972029789500e+15	4.818120088074215879e+00	1.600513508520767915e-13	6.288696078710266976e-16	1.672664395392908750e+15	4.823684932326547603e+00	1.594104695688029524e-13	6.309493552741924165e-16
-1.672240802675584170e-02	1.711931658572646500e+15	4.823172151434246047e+00	1.602243230990620812e-13	6.322882138604957386e-16	1.676483472166690500e+15	4.822159197616791459e+00	1.591607748647668179e-13	6.153409147963731972e-16
-1.003344481605350502e-02	1.715124669367647000e+15	4.824412281198430463e+00	1.602603078498956083e-13	6.344113145421864947e-16	1.679663408877790750e+15	4.822775767312169393e+00	1.593144924131834851e-13	6.123787548729263713e-16
-3.344481605351168341e-03	1.717900660194641500e+15	4.824074525838065952e+00	1.602396287629233840e-13	6.359855740949947234e-16	1.681799779529828250e+15	4.824182544651717919e+00	1.595448170824572243e-13	6.386749276055331047e-16
3.344481605351168341e-03	1.720230585709078000e+15	4.826686918779738100e+00	1.603251724529992932e-13	6.385203352986771442e-16	1.681044788676035750e+15	4.829030936220724435e+00	1.598200013794628084e-13	6.423691994411199246e-16
1.003344481605350502e-02	1.722097802709745000e+15	4.832183277489288997e+00	1.605146009281376877e-13	6.419917417693263499e-16	1.688075147577820750e+15	4.827784896698817718e+00	1.590827344422924635e-13	6.368143307067385102e-16
1.672240802675584170e-02	1.723531007209656750e+15	4.836065950606968755e+00	1.606461408911219065e-13	6.448988340493855326e-16	1.690431455542077750e+15	4.831009593422753490e+00	1.598032906595850675e-13	6.361600017482735058e-16
2.341137123745817838e-02	1.724568336063124000e+15	4.836280022977417659e+00	1.606458328896841903e-13	6.465580748590120673e-16	1.689588323557383000e+15	4.831005365709255095e+00	1.595435913461328395e-13	6.717615096726199812e-16
3.010033444816051507e-02	1.725207018462059750e+15	4.836298292993395975e+00	1.606385546765053579e-13	6.481319126592920135e-16	1.691760454473792000e+15	4.835123260900822117e+00	1.594844494642926241e-13	6.546063198277563363e-16
3.678929765886285175e-02	1.725415631519182000e+15	4.839788627037805213e+00	1.607562540177771070e-13	6.508459928123334487e-16	1.692486411213150500e+15	4.838053547094016693e+00	1.595415713742893276e-13	6.769683761101513601e-16
4.347826086956518843e-02	1.725190752349577750e+15	4.845049741139796140e+00	1.609377735637448775e-13	6.541299720661521858e-16	1.686909913516910500e+15	4.843035728942803431e+00	1.599088974826099179e-13	6.472741687383556272e-16
5.016722408026752511e-02	1.724571479630733500e+15	4.847658151136895022e+00	1.610239967486612018e-13	6.565043499570541403e-16	1.685310206527280500e+15	4.846952308935415843e+00	1.597845687304954090e-13	6.596303113555182073e-16
5.685618729096986179e-02	1.723589042837750500e+15	4.847217098707025329e+00	1.610006020871514351e-13	6.578390461811559417e-16	1.681708444126936500e+15	4.848147883706676708e+00	1.595914247816904758e-13	6.351653998019995265e-16
6.354515050167219847e-02	1.722228186276505000e+15	4.847914213776185477e+00	1.610181864070537321e-13	6.595386774954745080e-16	1.679677406541177250e+15	4.855631209747531152e+00	1.602315273100522734e-13	6.631671090464060188e-16
7.023411371237453515e-02	1.720459821531576750e+15	4.852105016323029041e+00	1.611615034702078053e-13	6.623919358066911813e-16	1.679983147712122250e+15	4.850167726918450661e+00	1.603125578946213924e-13	6.640468972972803776e-16
7.692307692307687184e-02	1.718295523583507250e+15	4.856750554954840204e+00	1.613212819606582795e-13	6.653782787747183559e-16	1.675900868121084000e+15	4.845456011996731149e+00	1.602870620936182792e-13	6.502653108499255136e-16
8.361204013377920852e-02	1.715780176566314250e+15	4.858103974176077422e+00	1.613627362537067480e-13	6.672413177107669009e-16	1.675090509886299750e+15	4.846707866045964153e+00	1.595594254145929295e-13	6.774468765824825506e-16
9.030100334448154520e-02	1.712933293961898250e+15	4.857429733469006194e+00	1.613312968943160321e-13	6.684082754101700653e-16	1.670563707096166500e+15	4.857040104859641438e+00	1.603456159655040088e-13	6.677759981332683538e-16
9.698996655518388188e-02	1.709728872870332750e+15	4.859024360472730564e+00	1.613814899360863247e-13	6.703238554347462839e-16	1.673337088296242750e+15	4.855423297983817221e+00	1.602387501212857533e-13	6.723591529054039993e-16
1.036789297658862186e-01	1.706145410033852750e+15	4.863625528982696622e+00	1.615398898412683808e-13	6.732346528902513107e-16	1.669225359075735500e+15	4.859714739118752291e+00	1.602368113934306633e-13	6.642107827443521863e-16
1.103678929765885552e-01	1.702209683630931000e+15	4.867320432079433878e+00	1.616657928505144942e-13	6.758231127910953306e-16	1.664840636464496250e+15	4.859526375566574075e+00	1.601489899445903310e-13	6.725351619080667437e-16
1.170568561872908919e-01	1.697966391411492250e+15	4.867581757724537717e+00	1.616682691675529548e-13	6.772398419473342703e-16	1.661799923266306750e+15	4.863571932351337779e+00	1.607181137961827219e-13	6.927249748617213951e-16
1.237458193979932286e-01	1.693419608854033000e+15	4.867130343307614737e+00	1.616451334895210430e-13	6.784038770489765983e-16	1.654942106990848500e+15	4.874675587481717365e+00	1.607747361564998922e-13	7.018325447721185383e-16
1.304347826086955653e-01	1.688536528100101750e+15	4.869712485357004184e+00	1.617311354377029568e-13	6.805784290507288581e-16	1.648408262609343000e+15	4.876281698694812761e+00	1.613406771869275665e-13	6.742595762917997794e-16
1.371237458193979020e-01	1.683308628071851500e+15	4.874333375769237975e+00	1.618905455366796952e-13	6.834261157204861431e-16	1.648244445799152250e+15	4.879659399406235387e+00	1.616681814716435520e-13	6.700006511389627216e-16
1.438127090301002386e-01	1.677775914980125500e+15	4.876831127080876627e+00	1.619736930526196990e-13	6.855413045599054017e-16	1.640295486990914750e+15	4.889542113723664762e+00	1.613379980177895244e-13	6.751251571045725963e-16
1.505016722408025753e-01	1.671975793008322750e+15	4.876323005843646641e+00	1.619487864486164984e-13	6.866277982681103914e-16	1.635896662837529250e+15	4.890022948937481573e+00	1.615599036839863223e-13	6.780677733211726464e-16
1.571906354515049120e-01	1.665895177388764500e+15	4.876543867417644229e+00	1.619501150573323329e-13	6.879504015553444826e-16	1.632331777398257750e+15	4.890995277749700776e+00	1.617778037568731295e-13	6.877133212077896112e-16
1.638795986622072487e-01	1.659500868096145750e+15	4.880031485664645174e+00	1.620689775753606224e-13	6.903672361501840680e-16	1.627576233570690250e+15	4.898532957053110870e+00	1.621286803563406102e-13	6.784004754542063409e-16
1.705685618729095854e-01	1.652801933180153000e+15	4.884202736649867482e+00	1.622125219677266127e-13	6.930018649971043670e-16	1.619502879943044000e+15	4.900312444293994929e+00	1.615419031750569724e-13	6.603478516375722577e-16
1.772575250836119221e-01	1.645846639586440250e+15	4.885405745142515244e+00	1.622494045828996440e-13	6.946170697448181596e-16	1.614053997307885000e+15	4.900852569418545635e+00	1.622578665469746697e-13	6.924355881147294966e-16
1.839464882943142587e-01	1.638657530178465500e+15	4.884613259260541795e+00	1.622145551742404833e-13	6.955452657301844414e-16	1.609681038966629000e+15	4.899679000246282001e+00	1.617793523229627685e-13	6.908815004261048184e-16
1.906354515050165954e-01	1.631205910615253000e+15	4.885874542005047338e+00	1.622535807567571462e-13	6.971622824406525698e-16	1.603387777801597000e+15	4.890521007516706931e+00	1.612017710643656732e-13	6.911087415190488338e-16
1.973244147157189321e-01	1.623466867755902250e+15	4.889966187867903713e+00	1.623944552658616394e-13	6.997306754555534756e-16	1.593901127625600500e+15	4.889594317554757374e+00	1.615691568867142539e-13	6.990124205898146844e-16
2.040133779264214908e-01	1.615469216579558250e+15	4.893197978754099786e+00	1.625045051163816008e-13	7.019945005087759121e-16	1.584566426111039250e+15	4.893689583591996239e+00	1.617035211097995411e-13	7.122646684235436295e-16
2.107023411371238275e-01	1.607260900235686000e+15	4.893237381138676234e+00	1.624998141519205092e-13	7.031614186713722734e-16	1.574731002986278000e+15	4.897792245248788312e+00	1.614318095304158312e-13	7.129285383712632419e-16
2.173913043478261642e-01	1.598843175777815500e+15	4.892774612581151317e+00	1.624770731068283728e-13	7.041502533722936621e-16	1.566808741020287000e+15	4.895711993458534472e+00	1.611368893213667932e-13	6.980216823041934262e-16
2.240802675585285009e-01	1.590178015043332000e+15	4.895249002374277403e+00	1.625599724883566961e-13	7.061338185796652100e-16	1.560794056729522250e+15	4.896699555813226468e+00	1.618049743225458147e-13	6.865456217267324913e-16
2.307692307692308376e-01	1.581258476143918500e+15	4.899403843185666574e+00	1.627033751856562889e-13	7.086816239794974988e-16	1.548058104798047500e+15	4.898478200074083411e+00	1.617881006844142310e-13	7.083554091124511904e-16
2.374581939799331742e-01	1.572130472144024000e+15	4.901306354172122681e+00	1.627658679950691361e-13	7.104502225492164370e-16	1.541326708977876750e+15	4.902484823555382398e+00	1.620133435174134068e-13	7.277676587613175096e-16
2.441471571906355109e-01	1.562829771526880500e+15	4.900619348402025288e+00	1.627352697705196075e-13	7.113266549665574002e-16	1.531879039307909000e+15	4.901082576466690988e+00	1.619870427748445401e-13	7.218957613543107126e-16
2.508361204013378476e-01	1.553333969359045500e+15	4.901122857181540837e+00	1.627474701290712270e-13	7.126063000132393860e-16	1.523151976620987750e+15	4.904944614196949715e+00	1.615362565330121130e-13	7.046197305748868699e-16
2.575250836120401843e-01	1.543607568802483500e+15	4.904647235376031311e+00	1.628683245351587604e-13	7.149152469683914251e-16	1.514664899847655000e+15	4.904094207058947497e+00	1.617761639987977278e-13	7.228335374017789361e-16
2.642140468227425210e-01	1.533669207946452250e+15	4.908144773326762689e+00	1.629882918381408881e-13	7.172070555909412365e-16	1.503942819536247750e+15	4.913831977338023016e+00	1.618572935826738241e-13	7.017586192494037200e-16
2.709030100334448576e-01	1.523572026970480250e+15	4.908617947491847211e+00	1.629995634002233638e-13	7.184539666571677410e-16	1.496656633209420500e+15	4.913954892840064481e+00	1.619708429694190524e-13	7.181558499973707031e-16
2.775919732441471943e-01	1.513327067619466000e+15	4.907962003130721840e+00	1.629702226120158943e-13	7.193097216983518548e-16	1.487311621727579000e+15	4.917555513637108078e+00	1.626852244860915591e-13	6.860855634456360471e-16
2.842809364548495310e-01	1.502893884627730250e+15	4.909876510816659767e+00	1.630332900842209752e-13	7.210473328536976583e-16	1.474618727543608750e+15	4.914765418604621239e+00	1.622403249163161298e-13	7.341691738210971808e-16
2.909698996655518677e-01	1.492255597926374500e+15	4.913844129910717839e+00	1.631702246220910756e-13	7.234870023734198678e-16	1.464783901721738250e+15	4.917189776903839515e+00	1.625291811642268858e-13	7.277818253253373127e-16
2.976588628762542044e-01	1.481456684337469750e+15	4.915989031363082518e+00	1.632416900684709610e-13	7.252923254289318497e-16	1.455689419847983500e+15	4.923194921663681889e+00	1.626845492662917516e-13	7.147401758868304503e-16
3.043478260869565410e-01	1.470539833379744500e+15	4.915434763145106523e+00	1.632161147920907573e-13	7.261630830583428187e-16	1.445891133381204000e+15	4.919598398102333903e+00	1.626996839973223761e-13	7.140003642371468520e-16
3.110367892976588777e-01	1.459484115674291250e+15	4.915737573565500007e+00	1.632213142840731169e-13	7.273297065590009395e-16	1.435808219102183000e+15	4.929329163904133004e+00	1.627908891502221044e-13	7.386301244460501488e-16
3.177257525083612144e-01	1.448247783037789250e+15	4.919009099053360146e+00	1.633332497648598550e-13	7.295215791343144764e-16	1.425858503367777500e+15	4.929803135026169514e+00	1.630268461359133254e-13	7.470306768358206400e-16
3.244147157190635511e-01	1.436846970079240500e+15	4.922422981115635032e+00	1.634503627517771707e-13	7.317584803164151265e-16	1.415413779355163500e+15	4.924008464498491833e+00	1.626180536914457808e-13	7.507474724257631430e-16
3.311036789297658878e-01	1.425338857003568500e+15	4.922924889447239494e+00	1.634628163283249337e-13	7.329826510019938130e-16	1.405763052672067250e+15	4.913988305866246797e+00	1.625184946603858865e-13	7.101360917704041948e-16
3.377926421404682245e-01	1.413734877404522500e+15	4.922332918862275086e+00	1.634359018094786323e-13	7.338277091218413742e-16	1.395764955403512750e+15	4.903426789130411301e+00	1.615218376150038565e-13	7.248903177788468223e-16
3.444816053511705611e-01	1.401989167828483250e+15	4.924283173140445058e+00	1.635003410810782585e-13	7.355575939650887481e-16	1.380011325389680500e+15	4.903954784790621524e+00	1.616857598099320016e-13	7.432333719701807362e-16
3.511705685618728978e-01	1.390084307939123500e+15	4.928106488053995093e+00	1.636321481560360534e-13	7.379375641590289756e-16	1.368431751854509500e+15	4.907365911089259569e+00	1.611704569745454363e-13	7.446540327497713532e-16
3.578595317725752345e-01	1.378070620327474250e+15	4.929964800379583956e+00	1.636933632841611669e-13	7.396301409438279212e-16	1.357418525338440750e+15	4.917192296017648623e+00	1.619933459204847800e-13	7.514200278053503913e-16
3.645484949832775712e-01	1.365989918645805750e+15	4.929372947984051123e+00	1.636664733238621326e-13	7.404685206448512411e-16	1.338922937450507500e+15	4.932222904496081028e+00	1.625678386223741775e-13	7.211941137162526678e-16
3.712374581939799079e-01	1.353811669033476500e+15	4.930025505837301480e+00	1.636842488868154757e-13	7.417448731614394665e-16	1.328390487822039500e+15	4.928266930275694513e+00	1.625266711868433487e-13	7.469692917413140266e-16
3.779264214046822445e-01	1.341492833218149750e+15	4.933463270408402934e+00	1.638021364676493542e-13	7.439966742469901283e-16	1.313983775826639000e+15	4.930081611980033252e+00	1.628682137403714092e-13	7.433563024069749472e-16
3.846153846153845812e-01	1.329061214053663500e+15	4.936419972520084798e+00	1.639027809601041978e-13	7.460783743383866810e-16	1.306540031385128750e+15	4.920392888969849388e+00	1.622435008696484654e-13	7.432461904431317603e-16
3.913043478260869179e-01	1.316576982453104000e+15	4.936474670230581729e+00	1.638991094406026364e-13	7.471424743270144748e-16	1.291697651855210000e+15	4.929370913754781647e+00	1.622466748022028740e-13	7.318880445397009473e-16
3.979933110367892546e-01	1.304035868663310750e+15	4.936263762672944644e+00	1.638858123061218471e-13	7.481175402556174245e-16	1.278238444032219750e+15	4.929142856945006201e+00	1.624386005694574194e-13	7.581818862929789974e-16
4.046822742474915913e-01	1.291383403473885000e+15	4.938876389690689095e+00	1.639739561230348884e-13	7.500897058176046107e-16	1.265023455182430500e+15	4.930112318260299276e+00	1.622974303171745358e-13	7.399613003047117836e-16
4.113712374581939279e-01	1.278618929152739250e+15	4.942426642935355829e+00	1.640958364779791478e-13	7.523923919599109642e-16	1.255541687308319500e+15	4.927410859519747000e+00	1.626700963572155902e-13	7.610458149454283532e-16
4.180602006688962646e-01	1.265806515147253000e+15	4.943379478341587863e+00	1.641243788124334760e-13	7.537788852138095041e-16	1.246800211442948000e+15	4.928448308038411163e+00	1.627729788689564936e-13	7.612068854202947035e-16
4.247491638795986013e-01	1.252969588012122000e+15	4.942828056268560033e+00	1.640987809883035416e-13	7.546383700214312496e-16	1.231689798733264000e+15	4.931465379319328157e+00	1.630005445121534556e-13	7.572785845635918027e-16
4.314381270903009380e-01	1.240055541717354750e+15	4.944550066361403928e+00	1.641548100589184606e-13	7.563084639112729856e-16	1.218365451515103250e+15	4.936909452241860841e+00	1.630315600163967805e-13	7.485341999611502669e-16
4.381270903010032747e-01	1.227037523990716500e+15	4.948227846543504782e+00	1.642811408053479260e-13	7.586741796742554660e-16	1.201341306313461000e+15	4.953262324712029319e+00	1.636720546779545538e-13	7.312198852433473177e-16
4.448160535117056114e-01	1.213972468512500250e+15	4.950013149836972381e+00	1.643394914639401868e-13	7.603684692870213483e-16	1.189936352979890000e+15	4.960373814822657934e+00	1.636892199366989447e-13	7.470889091006298150e-16
4.515050167224079480e-01	1.200906664906445750e+15	4.949512146996434048e+00	1.643156130234526217e-13	7.612540786262404934e-16	1.179511002356684250e+15	4.957465798679507429e+00	1.638182439186534872e-13	7.626671004194388770e-16
4.581939799331102847e-01	1.187797603165391750e+15	4.950515846275790111e+00	1.643457025093778165e-13	7.626833142304527712e-16	1.163902023521149500e+15	4.964165011047954934e+00	1.641539542789630465e-13	7.920828686137249893e-16
4.648829431438126214e-01	1.174598571858899250e+15	4.954039681195381739e+00	1.644663410579822622e-13	7.650164039625148988e-16	1.148384847542932500e+15	4.970308129932494268e+00	1.643302070174413858e-13	7.298344529780056860e-16
4.715719063545149581e-01	1.161354175868802000e+15	4.956434715862036988e+00	1.645464564112519686e-13	7.669470810259665611e-16	1.133012764227773250e+15	4.965534811477038346e+00	1.637337613826815730e-13	7.522726587496068604e-16
4.782608695652172948e-01	1.148126766775312500e+15	4.956168957898551497e+00	1.645309066334030352e-13	7.679290688102856444e-16	1.123054037010625125e+15	4.962824802233764210e+00	1.636048548490131286e-13	7.958141236431097961e-16
4.849498327759196314e-01	1.134886217572023500e+15	4.956708897384103807e+00	1.645441834771429189e-13	7.692088507942409757e-16	1.110654860030710875e+15	4.969805314014172026e+00	1.638706122520590865e-13	7.785159311880467299e-16
4.916387959866219681e-01	1.121572467671724375e+15	4.959997166231773669e+00	1.646561745587020618e-13	7.714830703819481138e-16	1.098758092690907000e+15	4.970963582352724508e+00	1.640457475533396610e-13	7.621528778101520481e-16
4.983277591973243048e-01	1.108218171179124125e+15	4.962753938542357801e+00	1.647491113304109389e-13	7.735677755637758855e-16	1.083805965247258875e+15	4.978216948440095990e+00	1.644383503898462098e-13	7.863906917511677887e-16
5.050167224080266415e-01	1.094896092138167000e+15	4.962729228353262911e+00	1.647420660219164562e-13	7.746528735955350696e-16	1.070829741735586125e+15	4.969111860729116259e+00	1.641638963160282149e-13	7.733836355605631715e-16
5.117056856187289782e-01	1.081585806909022125e+15	4.963044830112323780e+00	1.647471082122332653e-13	7.758706699269664696e-16	1.058839379629787875e+15	4.972160663051105267e+00	1.630726333257216070e-13	7.544592273767745797e-16
5.183946488294313149e-01	1.068218436449049125e+15	4.966163000679398642e+00	1.648527831939062356e-13	7.781121192447021180e-16	1.047994748347035375e+15	4.978070741123545417e+00	1.641823697333080425e-13	7.622324239220393420e-16
5.250836120401336515e-01	1.054819366630977125e+15	4.969068064316205735e+00	1.649508467873225437e-13	7.802788196341698430e-16	1.037430381968454875e+15	4.976130083513563562e+00	1.645545411277669411e-13	8.199183389829512393e-16
5.317725752508359882e-01	1.041468397365730875e+15	4.969176166045899734e+00	1.649483858843505873e-13	7.814320094576968726e-16	1.020415611825221250e+15	4.970551723645424858e+00	1.640578065586722658e-13	7.489305176417564597e-16
5.384615384615383249e-01	1.028148366054329125e+15	4.969467940378547333e+00	1.649523681460049983e-13	7.826628136724524758e-16	1.005455044232028500e+15	4.967323638125733964e+00	1.642181869895652615e-13	8.000797752303712646e-16
5.451505016722408836e-01	1.014784033038804750e+15	4.972560758698171490e+00	1.650569065022047250e-13	7.849269057972467745e-16	9.929292130696048750e+14	4.963860936478966757e+00	1.642234431066262501e-13	7.984763659194104566e-16
5.518394648829432203e-01	1.001401589215773000e+15	4.975428030340683705e+00	1.651533920783981108e-13	7.871114060409773284e-16	9.836807828682093750e+14	4.958755044856991923e+00	1.639221337288000002e-13	7.821936915327902870e-16
5.585284280936455570e-01	9.880858349670773750e+14	4.975513597192119164e+00	1.651499050156198688e-13	7.882790612456210660e-16	9.745091450428031250e+14	4.956913435855950567e+00	1.635141297627021105e-13	7.737141304342408603e-16
5.652173913043478937e-01	9.748131986327095000e+14	4.975975353370747811e+00	1.651597572835245733e-13	7.895971040376012132e-16	9.604854080790660000e+14	4.964045769339719527e+00	1.634404343437747464e-13	7.674869589605998575e-16
5.719063545150502303e-01	9.615044544126973750e+14	4.979200315274491473e+00	1.652687981235053643e-13	7.919451234061702124e-16	9.444334901955731250e+14	4.966931646515559073e+00	1.638542212509626999e-13	8.167952057387122832e-16
5.785953177257525670e-01	9.481978000722728750e+14	4.981821973711250351e+00	1.653562268729604193e-13	7.940728555230371464e-16	9.333150864313680000e+14	4.967353096580309213e+00	1.644626678364079311e-13	8.194021114773231650e-16
5.852842809364549037e-01	9.349791820730833750e+14	4.981755039492510306e+00	1.653470154844511805e-13	7.952088378694669200e-16	9.199663277037656250e+14	4.970538222696653463e+00	1.644988617613682345e-13	7.848666018406725128e-16
5.919732441471572404e-01	9.218060408295367500e+14	4.982631589175393394e+00	1.653714983674056952e-13	7.967093193983491065e-16	9.068529322847711250e+14	4.975741683824415063e+00	1.640641557511628204e-13	7.751892007943824644e-16
5.986622073578595771e-01	9.086019181534536250e+14	4.986072697928887187e+00	1.654880486098235158e-13	7.991764363959233445e-16	8.964982711601923750e+14	4.977189936461179798e+00	1.640754608596470003e-13	7.509782775004801616e-16
6.053511705685619138e-01	8.954302920720537500e+14	4.988167434101008268e+00	1.655563090919665456e-13	8.011421953347350179e-16	8.814704160978811250e+14	4.971927049244361463e+00	1.649055412400405688e-13	7.954046630241489806e-16
6.120401337792642504e-01	8.823667235112552500e+14	4.987955715320809169e+00	1.655416182422543811e-13	8.022502056842290894e-16	8.708007945620896250e+14	4.985990234897101914e+00	1.650203940951988807e-13	8.333009326794253100e-16
6.187290969899665871e-01	8.693370375065313750e+14	4.989571385837487050e+00	1.655923548538967409e-13	8.040611028206039115e-16	8.571749392326016250e+14	4.983971849615437932e+00	1.644585964871722358e-13	8.171464650229571550e-16
6.254180602006689238e-01	8.562856520476651250e+14	4.993096217555995864e+00	1.657116669423853019e-13	8.066008213947365325e-16	8.437440124029966250e+14	4.984478419813348715e+00	1.643428040355158655e-13	8.179252654718477088e-16
6.321070234113712605e-01	8.433104003022182500e+14	4.994337114682632084e+00	1.657490138065102054e-13	8.082772658103365497e-16	8.302996852128900000e+14	4.991631804680776163e+00	1.650452338314824235e-13	7.916887423569654976e-16
6.387959866220735972e-01	8.304501326844398750e+14	4.994301197877054399e+00	1.657403231491903410e-13	8.094796153935196748e-16	8.158887920972448750e+14	4.984078322690534968e+00	1.639027020754250173e-13	8.275148597339704875e-16
6.454849498327759338e-01	8.175979242457391250e+14	4.996941076204008070e+00	1.658275562346648107e-13	8.117175760873404773e-16	8.012029838337530000e+14	4.996800019506223656e+00	1.647498243119851844e-13	8.319342183610344020e-16
6.521739130434782705e-01	8.047532417812380000e+14	5.000026623334100861e+00	1.659308870500974677e-13	8.141299202112389964e-16	7.883337814182755000e+14	5.006661073080674207e+00	1.657925799796056190e-13	7.828811834333051797e-16
6.588628762541806072e-01	7.920345933954847500e+14	5.000305210689419688e+00	1.659334153265886199e-13	8.154671464894866702e-16	7.766526144523116250e+14	4.999523593854227954e+00	1.651069871541599390e-13	7.975102085731232624e-16
6.655518394648829439e-01	7.794053360872453750e+14	5.001197089703468990e+00	1.659577176105924846e-13	8.170561033567027654e-16	7.628480616797561250e+14	5.005038787354753715e+00	1.656989765276088772e-13	8.337032447808016124e-16
6.722408026755852806e-01	7.667615304401865000e+14	5.004680839095060563e+00	1.660750505386258758e-13	8.196591097831844926e-16	7.511370815086408750e+14	5.006388532068481112e+00	1.650529277939462412e-13	8.316663187415567577e-16
6.789297658862876172e-01	7.541910246603516250e+14	5.006488033501178769e+00	1.661323364833625703e-13	8.216092776983244486e-16	7.386331687653336250e+14	5.015146422652109415e+00	1.653961533409346131e-13	8.366450160957557104e-16
6.856187290969899539e-01	7.417688152330012500e+14	5.006497833881780934e+00	1.661249392924954657e-13	8.228659521802222523e-16	7.258019080682568750e+14	5.013427373117174568e+00	1.651060252895246677e-13	7.773798189882243137e-16
6.923076923076922906e-01	7.293716249164935000e+14	5.009090861440314235e+00	1.662101007877923082e-13	8.251503881089453362e-16	7.124124548350183750e+14	5.013763317742641945e+00	1.655280479887875734e-13	8.258351802717852664e-16
6.989966555183946273e-01	7.169879471569797500e+14	5.012215059174956799e+00	1.663145194106798772e-13	8.276437175897613228e-16	7.010871505434293750e+14	5.019827218245880296e+00	1.655365617482900553e-13	8.463700587183707940e-16
7.056856187290969640e-01	7.047576677683317500e+14	5.012534131848423335e+00	1.663182919573113126e-13	8.290255815453225934e-16	6.850378036593326250e+14	5.027162011516791651e+00	1.660130659488727582e-13	8.266651964934666910e-16
7.123745819397993007e-01	6.926159129491367500e+14	5.014007565523217025e+00	1.663632699405340387e-13	8.308793001155477421e-16	6.757067898408831250e+14	5.031113108006096013e+00	1.659456462902490169e-13	8.036267281021600138e-16
7.190635451505016373e-01	6.804572815112647500e+14	5.017675503554513305e+00	1.664871643216827461e-13	8.336117556499349371e-16	6.639380011378290000e+14	5.022571625157260300e+00	1.656574112138387756e-13	8.445294100962511343e-16
7.257525083612039740e-01	6.684194826415418750e+14	5.018898704309946446e+00	1.665235861508690341e-13	8.353513207341144658e-16	6.522524452941026250e+14	5.018924604579311222e+00	1.653623339446860937e-13	8.136691252926786628e-16
7.324414715719063107e-01	6.565207624468453750e+14	5.019721856054450093e+00	1.665454997898635446e-13	8.369340058910408181e-16	6.393957342999465000e+14	5.025752491191600946e+00	1.659373866489156693e-13	8.229725171728953546e-16
7.391304347826086474e-01	6.446019756852373750e+14	5.023437024509537885e+00	1.666713185956936467e-13	8.396920590724841363e-16	6.273755589889987500e+14	5.023908946118019969e+00	1.657698529087155449e-13	8.784600232501676484e-16
7.458193979933109841e-01	6.327615347038203750e+14	5.025589576999888841e+00	1.667415564035821498e-13	8.417910973697562220e-16	6.188719135528718750e+14	5.020611546070545828e+00	1.656961620577243099e-13	8.702516500274680277e-16
7.525083612040133207e-01	6.210853197874170000e+14	5.026343854291923208e+00	1.667616507918314717e-13	8.433075883364886104e-16	6.047954061772315000e+14	5.030160131285075664e+00	1.654728059976590020e-13	8.328862269207590600e-16
7.591973244147156574e-01	6.093914717932196250e+14	5.030118325387855194e+00	1.668902885857650502e-13	8.460675948820378811e-16	5.927712575035765000e+14	5.034608541018936734e+00	1.661134568442727114e-13	8.550171921718765115e-16
7.658862876254179941e-01	5.977399660833630000e+14	5.033032652421185027e+00	1.669888195877022783e-13	8.484359354578539617e-16	5.818760372629520000e+14	5.035253074613556201e+00	1.654448192765683446e-13	8.580354893059669390e-16
7.725752508361203308e-01	5.862562768082531250e+14	5.034184253150153054e+00	1.670243869102634023e-13	8.500422884325441153e-16	5.695999566178933750e+14	5.032492212905819606e+00	1.661303698139309279e-13	8.525083831757051367e-16
7.792642140468226675e-01	5.747409985080938750e+14	5.038424061701586965e+00	1.671711125070810877e-13	8.529347305704911645e-16	5.579941796646064375e+14	5.026312784747741347e+00	1.660102458875001147e-13	8.815190924698982907e-16
7.859531772575250042e-01	5.632444685986027500e+14	5.041989171384587465e+00	1.672947453886960621e-13	8.554889185542400454e-16	5.472910052881755625e+14	5.033860028636422790e+00	1.660783400385190366e-13	8.428691079336930365e-16
7.926421404682273408e-01	5.519009293538525000e+14	5.044007417501453538e+00	1.673634407503353795e-13	8.573421374529859151e-16	5.373163326808159375e+14	5.019395939651474237e+00	1.649363139000888824e-13	8.762616808114382591e-16
7.993311036789296775e-01	5.404802466174130625e+14	5.049347848022455842e+00	1.675520450383865846e-13	8.605974369361363155e-16	5.252410756554739375e+14	5.017002580992167005e+00	1.655227474281595468e-13	9.098070901240797522e-16
8.060200668896320142e-01	5.290735937761243750e+14	5.053570851911063144e+00	1.677021397732430064e-13	8.632948653244810554e-16	5.116873641273008125e+14	5.033028537227416166e+00	1.655603483989845063e-13	8.326108956530456528e-16
8.127090301003343509e-01	5.177729580890720000e+14	5.057232452351374974e+00	1.678328859021075625e-13	8.657014675380086770e-16	5.003243518445309375e+14	5.043783577528402340e+00	1.664277123985722744e-13	8.704390213111519831e-16
8.193979933110366876e-01	5.063187929057635000e+14	5.064309993976459090e+00	1.680875031587684380e-13	8.695755831184907419e-16	4.899533298146857500e+14	5.046897964021035854e+00	1.664641716384238099e-13	9.049918310652109154e-16
8.260869565217390242e-01	4.949012938553671250e+14	5.069424800547651877e+00	1.682736802154972787e-13	8.724929288880889861e-16	4.788038663001691875e+14	5.051267960990968753e+00	1.668025583823867933e-13	8.568776775910054162e-16
8.327759197324413609e-01	4.834674627089555625e+14	5.076097802309644358e+00	1.685166657020114709e-13	8.760907281858194699e-16	4.657110908157491250e+14	5.077603168381668475e+00	1.680977092466705324e-13	8.212296315484103054e-16
8.394648829431436976e-01	4.718213614379406250e+14	5.085082264245112782e+00	1.688447039449795159e-13	8.806966134998047877e-16	4.561778250445866875e+14	5.096170013455370018e+00	1.690100790343693655e-13	8.705466670114654663e-16
8.461538461538460343e-01	4.602256365492905625e+14	5.092208503958491228e+00	1.691077754975770087e-13	8.844139958163058480e-16	4.463524521901986875e+14	5.105193973642367489e+00	1.686982179373236590e-13	8.694569771991133475e-16
8.528428093645483710e-01	4.483845993438589375e+14	5.103350518463625640e+00	1.695159653060988641e-13	8.900487132558040558e-16	4.332216051389215625e+14	5.106802126362614658e+00	1.685038010846356167e-13	9.171140649528524310e-16
8.595317725752507076e-01	4.363957110546461875e+14	5.113884856059322637e+00	1.699046706031931060e-13	8.954080108500848464e-16	4.226394235523830000e+14	5.117276091180992026e+00	1.688282929377012149e-13	9.616802864504347916e-16
8.662207357859530443e-01	4.242823262903456875e+14	5.126014165039970649e+00	1.703507176939951353e-13	9.016760445270368791e-16	4.112596608189846875e+14	5.131098719021121468e+00	1.696586426088471488e-13	9.253140578885170538e-16
8.729096989966553810e-01	4.117810143153778750e+14	5.140900071266662152e+00	1.708969479618913318e-13	9.094503593598815311e-16	3.984664976584546875e+14	5.156782420379667720e+00	1.705688223404645379e-13	8.090739898243288825e-16
8.795986622073577177e-01	3.991892202227432500e+14	5.155003603019603808e+00	1.714145175739551381e-13	9.171295013853776686e-16	3.861616166261904375e+14	5.164760151425056733e+00	1.710362316536381549e-13	9.005372042160380651e-16
8.862876254180602764e-01	3.860865850545536250e+14	5.173706362984511031e+00	1.720956600683227685e-13	9.275603570959327869e-16	3.724980792752109375e+14	5.188248777893773145e+00	1.717431373338138179e-13	8.868319574581907650e-16
8.929765886287626131e-01	3.727999873309010625e+14	5.191078152635412835e+00	1.727267800659388875e-13	9.378718851539434928e-16	3.584752252809660625e+14	5.206488863922057675e+00	1.727075556035219058e-13	9.204444801775177696e-16
8.996655518394649498e-01	3.589519596425441250e+14	5.213191735588720732e+00	1.735223739645690796e-13	9.515220953725992649e-16	3.459977237133030000e+14	5.234541678009727583e+00	1.730306481142146698e-13	8.762834035244857599e-16
9.063545150501672865e-01	3.447925002851333750e+14	5.234218736702941577e+00	1.742728933844124003e-13	9.656230056310226093e-16	3.308524077390596875e+14	5.279514442609062996e+00	1.754936034933998626e-13	9.663331498680603421e-16
9.130434782608696231e-01	3.299988491517071875e+14	5.259663500844819595e+00	1.751701072239484344e-13	9.836291619418719599e-16	3.179452895748690000e+14	5.287107939294974024e+00	1.762057882354311720e-13	1.088060940410994956e-15
9.197324414715719598e-01	3.148114456497851875e+14	5.283878334768781215e+00	1.760101230103122761e-13	1.002717716570969821e-15	3.038869090434753750e+14	5.307264869248537131e+00	1.763386005303573293e-13	9.562031438576657707e-16
9.264214046822742965e-01	2.988433796776718750e+14	5.312272084747367451e+00	1.769794384722832306e-13	1.026605621826532219e-15	2.893954839163568125e+14	5.349757067317351122e+00	1.767922707968228515e-13	1.018904621305215142e-15
9.331103678929766332e-01	2.824502851827441875e+14	5.338966335753132064e+00	1.778627143432231966e-13	1.052398171381551072e-15	2.743760170642064688e+14	5.381636600619314592e+00	1.783264901700899947e-13	1.060902950104957355e-15
9.397993311036789699e-01	2.651191533085953750e+14	5.368589083557242070e+00	1.788184235451093497e-13	1.083595887555660494e-15	2.572669250036312812e+14	5.416197153224876715e+00	1.789718892402799895e-13	1.078735918768388740e-15
9.464882943143813065e-01	2.471833782024297188e+14	5.397655415759992081e+00	1.797090501392325417e-13	1.119105341428315703e-15	2.394762064660540625e+14	5.448152475506576664e+00	1.807929768602830584e-13	1.154960317435964885e-15
9.531772575250836432e-01	2.284346498863405625e+14	5.425378240041491829e+00	1.804995243158668466e-13	1.159140912731300299e-15	2.210562682877056562e+14	5.487378949134217976e+00	1.815575487050470700e-13	1.113004339220597881e-15
9.598662207357859799e-01	2.086001820475453750e+14	5.453933200424232020e+00	1.812485723264868749e-13	1.206677457940560850e-15	2.010765904740186562e+14	5.490705115090905863e+00	1.815307110963453514e-13	1.206352361248939118e-15
9.665551839464883166e-01	1.878434905576943438e+14	5.480052593055611432e+00	1.818162814492866117e-13	1.261282839913859483e-15	1.822074805218988750e+14	5.497962317504272889e+00	1.823729846566791976e-13	1.408486352921276969e-15
9.732441471571906533e-01	1.660567771788171562e+14	5.501447293129451133e+00	1.820925005263488106e-13	1.323413595637393385e-15	1.611403219018533125e+14	5.517821821726570874e+00	1.804996906366884058e-13	1.378246973749353148e-15
9.799331103678929900e-01	1.429878699965910000e+14	5.515692200052647820e+00	1.819395426687791849e-13	1.394939064686463795e-15	1.387336206555944062e+14	5.526064926510596109e+00	1.796380418190753361e-13	1.551705181616932935e-15
9.866220735785953266e-01	1.184222237763718281e+14	5.514638269423678629e+00	1.809681934032592084e-13	1.477088810247993733e-15	1.149551483967153281e+14	5.499539972566208412e+00	1.800335063811215272e-13	1.572918515950667714e-15
9.933110367892976633e-01	9.258496774604559375e+13	5.467352571616118873e+00	1.778508632125320242e-13	1.565035927377768596e-15	8.919360457116700000e+13	5.444387462253062360e+00	1.747739910252260967e-13	1.644274261191617997e-15
1.000000000000000000e+00	5.687851217952425781e+13	5.247721170765511367e+00	1.671514499140445582e-13	1.629105681710286088e-15	3.320375605528873047e+13	5.329100991820536315e+00	1.665921622418167928e-13	1.842045391172485212e-15


==> dat/1dbte_with_E_pic_vs_pde/Ewt_10K_pde_idx_0000.csv <==
x	ne_pde	Te_pde	elastic_pde	ionization_pde
-1.000000000000000000e+00	1.000000000000000195e+13	4.999999999999999445e-01	6.695361065539804700e-15	7.683598218468787375e-28
-9.998753895176573092e-01	1.000000388145946680e+13	5.000000000000003331e-01	6.695361065539809433e-15	7.683598218468792756e-28
-9.995015891261738172e-01	1.000006207240067773e+13	5.000000000000004441e-01	6.695361065539806277e-15	7.683598218468789169e-28
-9.988786919844435674e-01	1.000031398055106641e+13	4.999999999999985567e-01	6.695361065539788922e-15	7.683598218468768542e-28
-9.980068533314934154e-01	1.000099117988656250e+13	5.000000000000006661e-01	6.695361065539804700e-15	7.683598218468786479e-28
-9.968862904477931997e-01	1.000241625566957422e+13	5.000000000000021094e-01	6.695361065539825999e-15	7.683598218468808003e-28
-9.955172826011059461e-01	1.000500119427975000e+13	4.999999999999993339e-01	6.695361065539789711e-15	7.683598218468769439e-28
-9.939001709768877646e-01	1.000924532457603320e+13	5.000000000000012212e-01	6.695361065539818899e-15	7.683598218468805312e-28
-9.920353585932577545e-01	1.001573281941056055e+13	4.999999999999999445e-01	6.695361065539806277e-15	7.683598218468791860e-28
-9.899233102005571272e-01	1.002512976776476367e+13	4.999999999999971134e-01	6.695361065539753424e-15	7.683598218468728185e-28
-9.875645521655237458e-01	1.003818082977227539e+13	5.000000000000011102e-01	6.695361065539798389e-15	7.683598218468778407e-28
-9.849596723401105036e-01	1.005570548865068359e+13	5.000000000000022204e-01	6.695361065539830732e-15	7.683598218468818764e-28
-9.821093199149804054e-01	1.007859391526341016e+13	5.000000000000005551e-01	6.695361065539797600e-15	7.683598218468780201e-28
-9.790142052577145426e-01	1.010780246265985938e+13	4.999999999999982792e-01	6.695361065539772356e-15	7.683598218468750605e-28
-9.756750997357735988e-01	1.014434880950729102e+13	5.000000000000008882e-01	6.695361065539811010e-15	7.683598218468792756e-28
-9.720928355242569596e-01	1.018930677281700391e+13	5.000000000000021094e-01	6.695361065539820477e-15	7.683598218468808003e-28
-9.682683053985071675e-01	1.024380081176962109e+13	4.999999999999991673e-01	6.695361065539798389e-15	7.683598218468779304e-28
-9.642024625116116798e-01	1.030900024575956641e+13	4.999999999999973355e-01	6.695361065539768412e-15	7.683598218468743431e-28
-9.598963201568569970e-01	1.038611321100286914e+13	4.999999999999978351e-01	6.695361065539765256e-15	7.683598218468742534e-28
-9.553509515151947795e-01	1.047638038117732812e+13	4.999999999999991118e-01	6.695361065539792867e-15	7.683598218468772129e-28
-9.505674893877829046e-01	1.058106847858537500e+13	5.000000000000002220e-01	6.695361065539799177e-15	7.683598218468781994e-28
-9.455471259136670747e-01	1.070146360324244141e+13	5.000000000000017764e-01	6.695361065539827576e-15	7.683598218468814280e-28
-9.402911122726755888e-01	1.083886440810183594e+13	5.000000000000013323e-01	6.695361065539829943e-15	7.683598218468812487e-28
-9.348007583735983284e-01	1.099457514931321875e+13	5.000000000000016653e-01	6.695361065539821266e-15	7.683598218468805312e-28
-9.290774325277305623e-01	1.116989864098421875e+13	5.000000000000005551e-01	6.695361065539815744e-15	7.683598218468800828e-28
-9.231225611078607285e-01	1.136612914437203125e+13	5.000000000000008882e-01	6.695361065539810222e-15	7.683598218468794550e-28
-9.169376281927887895e-01	1.158454522176137109e+13	5.000000000000000000e-01	6.695361065539803911e-15	7.683598218468789169e-28
-9.105241751974622044e-01	1.182640258549510742e+13	5.000000000000006661e-01	6.695361065539811799e-15	7.683598218468795447e-28
-9.038838004888235522e-01	1.209292697271143750e+13	5.000000000000018874e-01	6.695361065539822843e-15	7.683598218468807106e-28
-8.970181589874635097e-01	1.238530707630483789e+13	5.000000000000002220e-01	6.695361065539803122e-15	7.683598218468784685e-28
-8.899289617551803255e-01	1.270468756246510156e+13	4.999999999999996669e-01	6.695361065539806277e-15	7.683598218468790066e-28
-8.826179755685469308e-01	1.305216220486461328e+13	4.999999999999996114e-01	6.695361065539794444e-15	7.683598218468774820e-28
-8.750870224785937124e-01	1.342876716516103711e+13	5.000000000000002220e-01	6.695361065539806277e-15	7.683598218468790963e-28
-8.673379793567146390e-01	1.383547444895080078e+13	5.000000000000004441e-01	6.695361065539809433e-15	7.683598218468792756e-28
-8.593727774269119823e-01	1.427318556566698633e+13	5.000000000000016653e-01	6.695361065539825999e-15	7.683598218468809796e-28
-8.511934017844946521e-01	1.474272542015211133e+13	5.000000000000015543e-01	6.695361065539818110e-15	7.683598218468801725e-28
-8.428018909013507143e-01	1.524483646276290039e+13	5.000000000000004441e-01	6.695361065539802333e-15	7.683598218468782891e-28
-8.342003361179175513e-01	1.578017312388029492e+13	4.999999999999982792e-01	6.695361065539777089e-15	7.683598218468755986e-28
-8.253908811219762276e-01	1.634929655760712891e+13	4.999999999999987232e-01	6.695361065539786556e-15	7.683598218468768542e-28
-8.163757214143991803e-01	1.695266971824560156e+13	5.000000000000011102e-01	6.695361065539813377e-15	7.683598218468795447e-28
-8.071571037619853506e-01	1.759065279186058984e+13	5.000000000000037748e-01	6.695361065539855975e-15	7.683598218468843876e-28
-7.977373256375193122e-01	1.826349900385252344e+13	5.000000000000024425e-01	6.695361065539836254e-15	7.683598218468824145e-28
-7.881187346471923982e-01	1.897135082200234375e+13	4.999999999999976130e-01	6.695361065539766045e-15	7.683598218468742534e-28
-7.783037279455299329e-01	1.971423657290052344e+13	5.000000000000013323e-01	6.695361065539818110e-15	7.683598218468802622e-28
-7.682947516379707853e-01	2.049206748805320312e+13	5.000000000000017764e-01	6.695361065539822843e-15	7.683598218468809796e-28
-7.580943001712454610e-01	2.130463519427930859e+13	4.999999999999997224e-01	6.695361065539785767e-15	7.683598218468765851e-28
-7.477049157117091616e-01	2.215160966125094531e+13	5.000000000000011102e-01	6.695361065539812588e-15	7.683598218468796344e-28
-7.371291875117789161e-01	2.303253761723196875e+13	5.000000000000014433e-01	6.695361065539818110e-15	7.683598218468801725e-28
-7.263697512646394294e-01	2.394684144222722656e+13	5.000000000000021094e-01	6.695361065539825999e-15	7.683598218468811590e-28
-7.154292884473713032e-01	2.489381854585210547e+13	5.000000000000008882e-01	6.695361065539817321e-15	7.683598218468801725e-28
-7.043105256526721591e-01	2.587264123532198828e+13	5.000000000000018874e-01	6.695361065539820477e-15	7.683598218468803518e-28
-6.930162339093317581e-01	2.688235707700962500e+13	5.000000000000017764e-01	6.695361065539830732e-15	7.683598218468816971e-28
-6.815492279916337548e-01	2.792188975305869531e+13	5.000000000000003331e-01	6.695361065539807066e-15	7.683598218468788272e-28
-6.699123657178551738e-01	2.899004041256823828e+13	5.000000000000009992e-01	6.695361065539803911e-15	7.683598218468784685e-28
-6.581085472380376888e-01	3.008548951489300000e+13	5.000000000000000000e-01	6.695361065539802333e-15	7.683598218468784685e-28
-6.461407143112096740e-01	3.120679916063712500e+13	5.000000000000012212e-01	6.695361065539823632e-15	7.683598218468808899e-28
-6.340118495722386616e-01	3.235241590396928906e+13	5.000000000000009992e-01	6.695361065539809433e-15	7.683598218468792756e-28
-6.217249757884952821e-01	3.352067403796018359e+13	4.999999999999996669e-01	6.695361065539794444e-15	7.683598218468778407e-28
-6.092831551065166495e-01	3.470979934274122266e+13	4.999999999999990563e-01	6.695361065539791289e-15	7.683598218468772129e-28
-5.966894882888559293e-01	3.591791328442796875e+13	5.000000000000011102e-01	6.695361065539813377e-15	7.683598218468795447e-28
-5.839471139413062728e-01	3.714303765093346094e+13	5.000000000000031086e-01	6.695361065539842565e-15	7.683598218468831320e-28
-5.710592077306947401e-01	3.838309960903651562e+13	4.999999999999988343e-01	6.695361065539784189e-15	7.683598218468763161e-28
-5.580289815934401654e-01	3.963593716536638281e+13	4.999999999999982236e-01	6.695361065539775512e-15	7.683598218468753296e-28
-5.448596829350704773e-01	4.089930501232253906e+13	5.000000000000005551e-01	6.695361065539811010e-15	7.683598218468792756e-28
-5.315545938209014221e-01	4.217088073839578125e+13	4.999999999999991118e-01	6.695361065539787345e-15	7.683598218468767645e-28
-5.181170301580774185e-01	4.344827138086480469e+13	4.999999999999993894e-01	6.695361065539789711e-15	7.683598218468771232e-28
-5.045503408691774938e-01	4.472902029743996094e+13	5.000000000000005551e-01	6.695361065539808644e-15	7.683598218468791860e-28
-4.908579070575938008e-01	4.601061433212475000e+13	4.999999999999992784e-01	6.695361065539788133e-15	7.683598218468766748e-28
-4.770431411648895503e-01	4.729049124934759375e+13	4.999999999999998335e-01	6.695361065539803122e-15	7.683598218468785582e-28
-4.631094861203478019e-01	4.856604740930286719e+13	4.999999999999981681e-01	6.695361065539778667e-15	7.683598218468758677e-28
-4.490604144829201672e-01	4.983464565643932031e+13	4.999999999999982236e-01	6.695361065539779456e-15	7.683598218468758677e-28
-4.348994275757930850e-01	5.109362339212781250e+13	4.999999999999975575e-01	6.695361065539767623e-15	7.683598218468744328e-28
-4.206300546137843877e-01	5.234030080176566406e+13	4.999999999999977240e-01	6.695361065539767623e-15	7.683598218468743431e-28
-4.062558518237891492e-01	5.357198920589681250e+13	4.999999999999988343e-01	6.695361065539784189e-15	7.683598218468763161e-28
-3.917804015584931410e-01	5.478599950438345312e+13	5.000000000000004441e-01	6.695361065539806277e-15	7.683598218468788272e-28
-3.772073114035760510e-01	5.597965068223538281e+13	5.000000000000019984e-01	6.695361065539822843e-15	7.683598218468808003e-28
-3.625402132786245679e-01	5.715027834539609375e+13	5.000000000000018874e-01	6.695361065539823632e-15	7.683598218468809796e-28
-3.477827625319824811e-01	5.829524325460358594e+13	5.000000000000011102e-01	6.695361065539814955e-15	7.683598218468798137e-28
-3.329386370297612863e-01	5.941193982539037500e+13	5.000000000000014433e-01	6.695361065539818110e-15	7.683598218468801725e-28
-3.180115362392382239e-01	6.049780456234926562e+13	5.000000000000006661e-01	6.695361065539806277e-15	7.683598218468787375e-28
-3.030051803068727345e-01	6.155032439599492969e+13	4.999999999999993339e-01	6.695361065539795233e-15	7.683598218468776613e-28
-2.879233091311665382e-01	6.256704489086079688e+13	5.000000000000021094e-01	6.695361065539831521e-15	7.683598218468818764e-28
-2.727696814306032058e-01	6.354557829391343750e+13	5.000000000000016653e-01	6.695361065539816532e-15	7.683598218468800828e-28
-2.575480738068965936e-01	6.448361139293803906e+13	5.000000000000023315e-01	6.695361065539828365e-15	7.683598218468814280e-28
-2.422622798037831759e-01	6.537891315521584375e+13	5.000000000000001110e-01	6.695361065539804700e-15	7.683598218468789169e-28
-2.269161089615901461e-01	6.622934211762761719e+13	4.999999999999969469e-01	6.695361065539753424e-15	7.683598218468728185e-28
-2.115133858678190648e-01	6.703285350021779688e+13	4.999999999999992784e-01	6.695361065539792078e-15	7.683598218468773026e-28
-1.960579492039781213e-01	6.778750601628211719e+13	4.999999999999993894e-01	6.695361065539788922e-15	7.683598218468768542e-28
-1.805536507889023146e-01	6.849146835317262500e+13	4.999999999999986677e-01	6.695361065539783400e-15	7.683598218468764058e-28
-1.650043546187992261e-01	6.914302529923331250e+13	4.999999999999997224e-01	6.695361065539798389e-15	7.683598218468780201e-28
-1.494139359042609416e-01	6.974058349361537500e+13	5.000000000000011102e-01	6.695361065539809433e-15	7.683598218468790963e-28
-1.337862801044791550e-01	7.028267677713563281e+13	4.999999999999999445e-01	6.695361065539800755e-15	7.683598218468782891e-28
-1.181252819589080488e-01	7.076797112384546875e+13	5.000000000000003331e-01	6.695361065539812588e-15	7.683598218468794550e-28
-1.024348445166134158e-01	7.119526913456015625e+13	5.000000000000031086e-01	6.695361065539841776e-15	7.683598218468827733e-28
-8.671887816355072776e-02	7.156351407525884375e+13	5.000000000000005551e-01	6.695361065539814955e-15	7.683598218468799034e-28
-7.098129964801590253e-02	7.187179344499276562e+13	4.999999999999992784e-01	6.695361065539786556e-15	7.683598218468764955e-28
-5.522603110450816782e-02	7.211934205971342188e+13	4.999999999999998335e-01	6.695361065539800755e-15	7.683598218468782891e-28
-3.945699907625282304e-02	7.230554464028679688e+13	5.000000000000002220e-01	6.695361065539803122e-15	7.683598218468785582e-28
-2.367813353662409984e-02	7.242993789483518750e+13	5.000000000000012212e-01	6.695361065539820477e-15	7.683598218468805312e-28
-7.893366909713211629e-03	7.249221208747509375e+13	5.000000000000006661e-01	6.695361065539807855e-15	7.683598218468789169e-28
7.893366909713310509e-03	7.249221208747510938e+13	5.000000000000002220e-01	6.695361065539805488e-15	7.683598218468786479e-28
2.367813353662397841e-02	7.242993789483484375e+13	4.999999999999988343e-01	6.695361065539789711e-15	7.683598218468771232e-28
3.945699907625269814e-02	7.230554464028648438e+13	4.999999999999994449e-01	6.695361065539795233e-15	7.683598218468777510e-28
5.522603110450804292e-02	7.211934205971340625e+13	5.000000000000012212e-01	6.695361065539805488e-15	7.683598218468787375e-28
7.098129964801599967e-02	7.187179344499271875e+13	4.999999999999998335e-01	6.695361065539790500e-15	7.683598218468770336e-28
8.671887816355082490e-02	7.156351407525837500e+13	4.999999999999980571e-01	6.695361065539774723e-15	7.683598218468753296e-28
1.024348445166132909e-01	7.119526913455970312e+13	5.000000000000007772e-01	6.695361065539807855e-15	7.683598218468790066e-28
1.181252819589079239e-01	7.076797112384554688e+13	5.000000000000015543e-01	6.695361065539830732e-15	7.683598218468815177e-28
1.337862801044790162e-01	7.028267677713578906e+13	5.000000000000005551e-01	6.695361065539811010e-15	7.683598218468795447e-28
1.494139359042608306e-01	6.974058349361531250e+13	5.000000000000008882e-01	6.695361065539804700e-15	7.683598218468784685e-28
1.650043546187993093e-01	6.914302529923288281e+13	4.999999999999986122e-01	6.695361065539783400e-15	7.683598218468763161e-28
1.805536507889022035e-01	6.849146835317232031e+13	4.999999999999981681e-01	6.695361065539780245e-15	7.683598218468758677e-28
1.960579492039780103e-01	6.778750601628199219e+13	4.999999999999987788e-01	6.695361065539783400e-15	7.683598218468761367e-28
2.115133858678189538e-01	6.703285350021785938e+13	5.000000000000001110e-01	6.695361065539799177e-15	7.683598218468781098e-28
2.269161089615900351e-01	6.622934211762787500e+13	4.999999999999998335e-01	6.695361065539788133e-15	7.683598218468768542e-28
2.422622798037832592e-01	6.537891315521581250e+13	4.999999999999991118e-01	6.695361065539792078e-15	7.683598218468776613e-28
2.575480738068967046e-01	6.448361139293766406e+13	4.999999999999995559e-01	6.695361065539795233e-15	7.683598218468776613e-28
2.727696814306030948e-01	6.354557829391319531e+13	4.999999999999992784e-01	6.695361065539786556e-15	7.683598218468766748e-28
2.879233091311663717e-01	6.256704489086064062e+13	4.999999999999994449e-01	6.695361065539790500e-15	7.683598218468772129e-28
3.030051803068726235e-01	6.155032439599492969e+13	4.999999999999994449e-01	6.695361065539792078e-15	7.683598218468773026e-28
3.180115362392381129e-01	6.049780456234907812e+13	4.999999999999999445e-01	6.695361065539794444e-15	7.683598218468775717e-28
3.329386370297611752e-01	5.941193982539022656e+13	5.000000000000008882e-01	6.695361065539811799e-15	7.683598218468794550e-28
3.477827625319823701e-01	5.829524325460355469e+13	5.000000000000006661e-01	6.695361065539810222e-15	7.683598218468790963e-28
3.625402132786244014e-01	5.715027834539580469e+13	4.999999999999998335e-01	6.695361065539792078e-15	7.683598218468773923e-28
3.772073114035759400e-01	5.597965068223507812e+13	4.999999999999986677e-01	6.695361065539780245e-15	7.683598218468759574e-28
3.917804015584930299e-01	5.478599950438351562e+13	5.000000000000012212e-01	6.695361065539819688e-15	7.683598218468803518e-28
4.062558518237890381e-01	5.357198920589709375e+13	5.000000000000008882e-01	6.695361065539817321e-15	7.683598218468800828e-28
4.206300546137840546e-01	5.234030080176601562e+13	5.000000000000014433e-01	6.695361065539811799e-15	7.683598218468793653e-28
4.348994275757929739e-01	5.109362339212796875e+13	5.000000000000009992e-01	6.695361065539811799e-15	7.683598218468794550e-28
4.490604144829198341e-01	4.983464565643939062e+13	4.999999999999991118e-01	6.695361065539796022e-15	7.683598218468779304e-28
4.631094861203476909e-01	4.856604740930307031e+13	4.999999999999999445e-01	6.695361065539799966e-15	7.683598218468782891e-28
4.770431411648896614e-01	4.729049124934779688e+13	5.000000000000017764e-01	6.695361065539831521e-15	7.683598218468818764e-28
4.908579070575935233e-01	4.601061433212486719e+13	5.000000000000006661e-01	6.695361065539803122e-15	7.683598218468784685e-28
5.045503408691773828e-01	4.472902029743975781e+13	4.999999999999978351e-01	6.695361065539774723e-15	7.683598218468751502e-28
5.181170301580771964e-01	4.344827138086483594e+13	4.999999999999996114e-01	6.695361065539792867e-15	7.683598218468772129e-28
5.315545938209013110e-01	4.217088073839610156e+13	5.000000000000021094e-01	6.695361065539827576e-15	7.683598218468814280e-28
5.448596829350704773e-01	4.089930501232254688e+13	4.999999999999987788e-01	6.695361065539784978e-15	7.683598218468764955e-28
5.580289815934400544e-01	3.963593716536643750e+13	4.999999999999975575e-01	6.695361065539765256e-15	7.683598218468740740e-28
5.710592077306947401e-01	3.838309960903660938e+13	5.000000000000001110e-01	6.695361065539805488e-15	7.683598218468786479e-28
5.839471139413060508e-01	3.714303765093319531e+13	5.000000000000011102e-01	6.695361065539811010e-15	7.683598218468794550e-28
5.966894882888559293e-01	3.591791328442754688e+13	4.999999999999986677e-01	6.695361065539782611e-15	7.683598218468761367e-28
6.092831551065164275e-01	3.470979934274081641e+13	4.999999999999973910e-01	6.695361065539761312e-15	7.683598218468736256e-28
6.217249757884950601e-01	3.352067403795993750e+13	4.999999999999988343e-01	6.695361065539782611e-15	7.683598218468761367e-28
6.340118495722386616e-01	3.235241590396930859e+13	5.000000000000011102e-01	6.695361065539814166e-15	7.683598218468798137e-28
6.461407143112095630e-01	3.120679916063730859e+13	5.000000000000015543e-01	6.695361065539832310e-15	7.683598218468817868e-28
6.581085472380375778e-01	3.008548951489335938e+13	5.000000000000021094e-01	6.695361065539833098e-15	7.683598218468819661e-28
6.699123657178549518e-01	2.899004041256841406e+13	5.000000000000001110e-01	6.695361065539796022e-15	7.683598218468776613e-28
6.815492279916336438e-01	2.792188975305850000e+13	4.999999999999982236e-01	6.695361065539778667e-15	7.683598218468757780e-28
6.930162339093317581e-01	2.688235707700905859e+13	4.999999999999953926e-01	6.695361065539741591e-15	7.683598218468714732e-28
7.043105256526719371e-01	2.587264123532185156e+13	5.000000000000002220e-01	6.695361065539799177e-15	7.683598218468781098e-28
7.154292884473711922e-01	2.489381854585228516e+13	5.000000000000018874e-01	6.695361065539831521e-15	7.683598218468821455e-28
7.263697512646390964e-01	2.394684144222741406e+13	5.000000000000017764e-01	6.695361065539826788e-15	7.683598218468809796e-28
7.371291875117788051e-01	2.303253761723208594e+13	5.000000000000016653e-01	6.695361065539829943e-15	7.683598218468816971e-28
7.477049157117090505e-01	2.215160966125076562e+13	5.000000000000002220e-01	6.695361065539798389e-15	7.683598218468780201e-28
7.580943001712453500e-01	2.130463519427901562e+13	4.999999999999970024e-01	6.695361065539751057e-15	7.683598218468724597e-28
7.682947516379706743e-01	2.049206748805303125e+13	5.000000000000002220e-01	6.695361065539807855e-15	7.683598218468790963e-28
7.783037279455297108e-01	1.971423657290067969e+13	5.000000000000009992e-01	6.695361065539811010e-15	7.683598218468792756e-28
7.881187346471922872e-01	1.897135082200254297e+13	5.000000000000000000e-01	6.695361065539802333e-15	7.683598218468783788e-28
7.977373256375193122e-01	1.826349900385240234e+13	5.000000000000004441e-01	6.695361065539807855e-15	7.683598218468791860e-28
8.071571037619852396e-01	1.759065279186030664e+13	4.999999999999988898e-01	6.695361065539788133e-15	7.683598218468768542e-28
8.163757214143990693e-01	1.695266971824545312e+13	5.000000000000002220e-01	6.695361065539804700e-15	7.683598218468786479e-28
8.253908811219760056e-01	1.634929655760721289e+13	5.000000000000011102e-01	6.695361065539816532e-15	7.683598218468800828e-28
8.342003361179174403e-01	1.578017312388042188e+13	5.000000000000000000e-01	6.695361065539801544e-15	7.683598218468782891e-28
8.428018909013503812e-01	1.524483646276268555e+13	4.999999999999973355e-01	6.695361065539762890e-15	7.683598218468738050e-28
8.511934017844945410e-01	1.474272542015190039e+13	4.999999999999983902e-01	6.695361065539777878e-15	7.683598218468755089e-28
8.593727774269117603e-01	1.427318556566687500e+13	5.000000000000003331e-01	6.695361065539811799e-15	7.683598218468794550e-28
8.673379793567147500e-01	1.383547444895061523e+13	4.999999999999990008e-01	6.695361065539788133e-15	7.683598218468767645e-28
8.750870224785936013e-01	1.342876716516106836e+13	5.000000000000009992e-01	6.695361065539815744e-15	7.683598218468799034e-28
8.826179755685469308e-01	1.305216220486485352e+13	5.000000000000033307e-01	6.695361065539848087e-15	7.683598218468837598e-28
8.899289617551802145e-01	1.270468756246512109e+13	4.999999999999995559e-01	6.695361065539801544e-15	7.683598218468784685e-28
8.970181589874635097e-01	1.238530707630476953e+13	4.999999999999971689e-01	6.695361065539762890e-15	7.683598218468738947e-28
9.038838004888234412e-01	1.209292697271136523e+13	4.999999999999979461e-01	6.695361065539777878e-15	7.683598218468756883e-28
9.105241751974622044e-01	1.182640258549506836e+13	4.999999999999998335e-01	6.695361065539797600e-15	7.683598218468777510e-28
9.169376281927885675e-01	1.158454522176130664e+13	4.999999999999990563e-01	6.695361065539796022e-15	7.683598218468776613e-28
9.231225611078606175e-01	1.136612914437179688e+13	4.999999999999986677e-01	6.695361065539774723e-15	7.683598218468752399e-28
9.290774325277303403e-01	1.116989864098393750e+13	4.999999999999993894e-01	6.695361065539795233e-15	7.683598218468776613e-28
9.348007583735982173e-01	1.099457514931310156e+13	5.000000000000003331e-01	6.695361065539800755e-15	7.683598218468782891e-28
9.402911122726754778e-01	1.083886440810168164e+13	4.999999999999995559e-01	6.695361065539797600e-15	7.683598218468781098e-28
9.455471259136670747e-01	1.070146360324213086e+13	4.999999999999991118e-01	6.695361065539788922e-15	7.683598218468767645e-28
9.505674893877827936e-01	1.058106847858523047e+13	4.999999999999984457e-01	6.695361065539778667e-15	7.683598218468756883e-28
9.553509515151947795e-01	1.047638038117754688e+13	4.999999999999998890e-01	6.695361065539803911e-15	7.683598218468784685e-28
9.598963201568568859e-01	1.038611321100320117e+13	5.000000000000014433e-01	6.695361065539811799e-15	7.683598218468796344e-28
9.642024625116116798e-01	1.030900024575976953e+13	5.000000000000000000e-01	6.695361065539803122e-15	7.683598218468783788e-28
9.682683053985071675e-01	1.024380081176970117e+13	4.999999999999990008e-01	6.695361065539800755e-15	7.683598218468781994e-28
9.720928355242569596e-01	1.018930677281714453e+13	5.000000000000000000e-01	6.695361065539792867e-15	7.683598218468773923e-28
9.756750997357734878e-01	1.014434880950751562e+13	4.999999999999997224e-01	6.695361065539794444e-15	7.683598218468774820e-28
9.790142052577144316e-01	1.010780246265998438e+13	4.999999999999996669e-01	6.695361065539790500e-15	7.683598218468771232e-28
9.821093199149804054e-01	1.007859391526332812e+13	5.000000000000003331e-01	6.695361065539796811e-15	7.683598218468777510e-28
9.849596723401105036e-01	1.005570548865054492e+13	5.000000000000002220e-01	6.695361065539799966e-15	7.683598218468781098e-28
9.875645521655237458e-01	1.003818082977239648e+13	5.000000000000003331e-01	6.695361065539802333e-15	7.683598218468783788e-28
9.899233102005571272e-01	1.002512976776507617e+13	5.000000000000003331e-01	6.695361065539792078e-15	7.683598218468773026e-28
9.920353585932577545e-01	1.001573281941070312e+13	4.999999999999998890e-01	6.695361065539803911e-15	7.683598218468787375e-28
9.939001709768877646e-01	1.000924532457603711e+13	5.000000000000001110e-01	6.695361065539806277e-15	7.683598218468790963e-28
9.955172826011058351e-01	1.000500119427971875e+13	4.999999999999992784e-01	6.695361065539794444e-15	7.683598218468773923e-28
9.968862904477931997e-01	1.000241625566950000e+13	5.000000000000001110e-01	6.695361065539798389e-15	7.683598218468780201e-28
9.980068533314933044e-01	1.000099117988672852e+13	5.000000000000016653e-01	6.695361065539819688e-15	7.683598218468802622e-28
9.988786919844435674e-01	1.000031398055126562e+13	4.999999999999995559e-01	6.695361065539796022e-15	7.683598218468776613e-28
9.995015891261737062e-01	1.000006207240054883e+13	4.999999999999983902e-01	6.695361065539781034e-15	7.683598218468760470e-28
9.998753895176573092e-01	1.000000388145934375e+13	4.999999999999996114e-01	6.695361065539803122e-15	7.683598218468783788e-28
1.000000000000000000e+00	1.000000000000000391e+13	4.999999999999998890e-01	6.695361065539803911e-15	7.683598218468786479e-28


==> dat/1dbte_with_E_pic_vs_pde/Ewt_10K_pde_idx_0001.csv <==
x	ne_pde	Te_pde	elastic_pde	ionization_pde
-1.000000000000000000e+00	5.418305431070238281e+12	2.513428058339282511e+00	7.344524570480378389e-14	3.848988388123609605e-17
-9.998753895176573092e-01	5.695158817397910156e+12	2.516027251656463015e+00	7.361559395473033110e-14	3.814995084635783131e-17
-9.995015891261738172e-01	5.847742041782806641e+12	2.520218833161678607e+00	7.387335470307507800e-14	3.793900924610874967e-17
-9.988786919844435674e-01	6.092721350907815430e+12	2.520411682891170901e+00	7.397005438635119390e-14	3.734749743228577601e-17
-9.980068533314934154e-01	6.306173285991824219e+12	2.520169737740344029e+00	7.402617285095050235e-14	3.662552682924839201e-17
-9.968862904477931997e-01	6.595613366366951172e+12	2.517716790164926444e+00	7.399427818464570141e-14	3.558862321405208936e-17
-9.955172826011059461e-01	6.863693050650526367e+12	2.512305527885501988e+00	7.385706962584783946e-14	3.443309357715445903e-17
-9.939001709768877646e-01	7.220422213448850586e+12	2.501233719961295954e+00	7.349261933876148481e-14	3.303931716721108559e-17
-9.920353585932577545e-01	7.558416954894646484e+12	2.485929705288391300e+00	7.295114769839703403e-14	3.158143601007562874e-17
-9.899233102005571272e-01	7.985408836317447266e+12	2.464958704375878273e+00	7.217152463783694350e-14	3.000575225969535478e-17
-9.875645521655237458e-01	8.388139965435515625e+12	2.441348268428499058e+00	7.127404575931098932e-14	2.843835025549993786e-17
-9.849596723401105036e-01	8.852459005991107422e+12	2.414812275799662178e+00	7.024285656149359996e-14	2.685829696755875600e-17
-9.821093199149804054e-01	9.275586496883441406e+12	2.388724591077233228e+00	6.920597262475314435e-14	2.534143039522510423e-17
-9.790142052577145426e-01	9.742464774524798828e+12	2.361037568815488097e+00	6.809585097349069269e-14	2.387822241009170646e-17
-9.756750997357735988e-01	1.016205856001641602e+13	2.335416286741071712e+00	6.705110357563695135e-14	2.253344613151935822e-17
-9.720928355242569596e-01	1.061368868311015625e+13	2.309498092246339507e+00	6.599625532261347263e-14	2.130021086676925950e-17
-9.682683053985071675e-01	1.101735159744829297e+13	2.285989212266431814e+00	6.502610767625331015e-14	2.020112460101451781e-17
-9.642024625116116798e-01	1.145168483486895703e+13	2.261752776464190262e+00	6.404235692522146024e-14	1.920770711928060789e-17
-9.598963201568569970e-01	1.184349070908161719e+13	2.239726606368684703e+00	6.314300873170993719e-14	1.833171562961842272e-17
-9.553509515151947795e-01	1.226221482258235742e+13	2.217698682080853079e+00	6.225972502356333537e-14	1.755064133013963512e-17
-9.505674893877829046e-01	1.264392284936938867e+13	2.198101159845039732e+00	6.147170074776035489e-14	1.687005318747817509e-17
-9.455471259136670747e-01	1.304997848917276758e+13	2.179311295076521660e+00	6.072812716199430339e-14	1.627289701078173699e-17
-9.402911122726755888e-01	1.342532528835259570e+13	2.163044623124629862e+00	6.008281651808013876e-14	1.575553460415417889e-17
-9.348007583735983284e-01	1.382678342422760156e+13	2.147746936371443649e+00	5.948665377829207245e-14	1.530073335137688483e-17
-9.290774325277305623e-01	1.420461133597863477e+13	2.134886200716110682e+00	5.898350834808205131e-14	1.490471313598651328e-17
-9.231225611078607285e-01	1.461144852027633008e+13	2.122996238610201036e+00	5.852739846790743670e-14	1.455368617587219443e-17
-9.169376281927887895e-01	1.499991980758032227e+13	2.113677751994011089e+00	5.816542073602937342e-14	1.424984182108900040e-17
-9.105241751974622044e-01	1.541846849702319336e+13	2.105620839804037470e+00	5.785684315222679129e-14	1.398729714803907289e-17
-9.038838004888235522e-01	1.582602336442537695e+13	2.099763835008814805e+00	5.762653609769842428e-14	1.376233606008300892e-17
-8.970181589874635097e-01	1.626819814525100391e+13	2.094716270104740374e+00	5.743066975266320910e-14	1.356207220986914787e-17
-8.899289617551803255e-01	1.670778556657831836e+13	2.091160249301081020e+00	5.728617524814957884e-14	1.338337779061430848e-17
-8.826179755685469308e-01	1.718669113193653906e+13	2.087876805630476618e+00	5.715510806556334363e-14	1.321870878168042782e-17
-8.750870224785937124e-01	1.767039452340128906e+13	2.085425052034748372e+00	5.705123288994384988e-14	1.306282079748636794e-17
-8.673379793567146390e-01	1.819706542862573438e+13	2.082815163619564647e+00	5.694458879550647361e-14	1.291069534788903000e-17
-8.593727774269119823e-01	1.873399358790321875e+13	2.080585955412667332e+00	5.684907884392957552e-14	1.276148180289366170e-17
-8.511934017844946521e-01	1.931585299528010938e+13	2.077985971402765308e+00	5.674289834481778676e-14	1.261304272090407283e-17
-8.428018909013507143e-01	1.991147198395624609e+13	2.075542291979838527e+00	5.664016402137770239e-14	1.246588336484397618e-17
-8.342003361179175513e-01	2.055257697202437891e+13	2.072687604068579770e+00	5.652519764966205039e-14	1.231837255040772594e-17
-8.253908811219762276e-01	2.120954920407632422e+13	2.069904118428266937e+00	5.641098199415492829e-14	1.217090365620220408e-17
-8.163757214143991803e-01	2.191170917302447266e+13	2.066749544289967044e+00	5.628583559968676339e-14	1.202296371380263382e-17
-8.071571037619853506e-01	2.263097691342920312e+13	2.063638768849345162e+00	5.616072447709651813e-14	1.187490179317124831e-17
-7.977373256375193122e-01	2.339462957548745312e+13	2.060218063286602508e+00	5.602670819398416087e-14	1.172693694136187275e-17
-7.881187346471923982e-01	2.417601250057761328e+13	2.056833169210700252e+00	5.589263592063593640e-14	1.157915996127992598e-17
-7.783037279455299329e-01	2.500058545785988281e+13	2.053199441055684193e+00	5.575166585089135340e-14	1.143209545087390832e-17
-7.682947516379707853e-01	2.584296666356726953e+13	2.049600820354908315e+00	5.561076624527061014e-14	1.128552272663188293e-17
-7.580943001712454610e-01	2.672696424456362109e+13	2.045808905550916990e+00	5.546477702451112880e-14	1.114020364949042428e-17
-7.477049157117091616e-01	2.762832221086109375e+13	2.042054692212242006e+00	5.531907585718338510e-14	1.099565366696502479e-17
-7.371291875117789161e-01	2.856933487511742188e+13	2.038155853224602687e+00	5.516985555920953683e-14	1.085279928390475533e-17
-7.263697512646394294e-01	2.952674366849511719e+13	2.034298583178587361e+00	5.502116771836245715e-14	1.071097619679917808e-17
-7.154292884473713032e-01	3.052144750177942969e+13	2.030338324551553164e+00	5.487029222904521644e-14	1.057119829222783454e-17
-7.043105256526721591e-01	3.153107827599962891e+13	2.026423517405508523e+00	5.472017968785936925e-14	1.043268149782923712e-17
-6.930162339093317581e-01	3.257524109736131641e+13	2.022440676569753126e+00	5.456898650848030906e-14	1.029646202155911164e-17
-6.815492279916337548e-01	3.363237253619892969e+13	2.018506464008943180e+00	5.441874955888972037e-14	1.016167971159810850e-17
-6.699123657178551738e-01	3.472087159421439453e+13	2.014533091190071623e+00	5.426833629654043321e-14	1.002936668381924661e-17
-6.581085472380376888e-01	3.581991287875257031e+13	2.010610457089361258e+00	5.411902415048440596e-14	9.898607279275117159e-18
-6.461407143112096740e-01	3.694676636513066406e+13	2.006672143305283207e+00	5.397026132281921813e-14	9.770422214792754490e-18
-6.340118495722386616e-01	3.808129429406730469e+13	2.002785480969804244e+00	5.382269278148311139e-14	9.643850715103707615e-18
-6.217249757884952821e-01	3.923970717228241406e+13	1.998901923499045941e+00	5.367624429074195594e-14	9.519902641419682296e-18
-6.092831551065166495e-01	4.040251776704584375e+13	1.995069744689380364e+00	5.353103313365829697e-14	9.397580268234606865e-18
-5.966894882888559293e-01	4.158494151656778906e+13	1.991255429156367995e+00	5.338738049760861084e-14	9.277883500317983470e-18
-5.839471139413062728e-01	4.276811556283493750e+13	1.987491133355713702e+00	5.324496263333736129e-14	9.159786055217282291e-18
-5.710592077306947401e-01	4.396632112947365625e+13	1.983756052994666730e+00	5.310443030938319412e-14	9.044278406568851466e-18
-5.580289815934401654e-01	4.516130284998973438e+13	1.980068688608066285e+00	5.296509044810326845e-14	8.930312975644085157e-18
-5.448596829350704773e-01	4.636646596670138281e+13	1.976419042098420897e+00	5.282787029678695279e-14	8.818871858389330882e-18
-5.315545938209014221e-01	4.756415374293611719e+13	1.972814017550232890e+00	5.269176678141210015e-14	8.708891661734782138e-18
-5.181170301580774185e-01	4.876695152068988281e+13	1.969252853354566124e+00	5.255794060971391697e-14	8.601347857824331184e-18
-5.045503408691774938e-01	4.995779935567400781e+13	1.965732577108616486e+00	5.242512772819254491e-14	8.495165259459783936e-18
-4.908579070575938008e-01	5.114851682664032812e+13	1.962260368015022349e+00	5.229468737748961330e-14	8.391314453684738299e-18
-4.770431411648895503e-01	5.232264508070378906e+13	1.958824808399005857e+00	5.216513486093042238e-14	8.288711799384012786e-18
-4.631094861203478019e-01	5.349129019209585156e+13	1.955439949959038248e+00	5.203799963457526111e-14	8.188324239460245816e-18
-4.490604144829201672e-01	5.463860398617609375e+13	1.952087113937858609e+00	5.191160932355673754e-14	8.089062701017725551e-18
-4.348994275757930850e-01	5.577502938647961719e+13	1.948786347354590998e+00	5.178764077887560637e-14	7.991891146050068120e-18
-4.206300546137843877e-01	5.688534294045303906e+13	1.945512682159733497e+00	5.166426059840829383e-14	7.895717731213695565e-18
-4.062558518237891492e-01	5.797937277120454688e+13	1.942291446207291106e+00	5.154327486209411113e-14	7.801503905520564550e-18
-3.917804015584931410e-01	5.904253783880957031e+13	1.939092170607568999e+00	5.142271034392090186e-14	7.708156907415395070e-18
-3.772073114035760510e-01	6.008409764825882031e+13	1.935944889376436606e+00	5.130448818340287723e-14	7.616636670983966355e-18
-3.625402132786245679e-01	6.109013413033689844e+13	1.932814262762120316e+00	5.118651181808878649e-14	7.525850069941847584e-18
-3.477827625319824811e-01	6.206938196234595312e+13	1.929734577222004033e+00	5.107080674781915801e-14	7.436757254330019039e-18
-3.329386370297612863e-01	6.300860872876650000e+13	1.926666114886532721e+00	5.095516546117099860e-14	7.348264169551433860e-18
-3.180115362392382239e-01	6.391606540224598438e+13	1.923647065922470034e+00	5.084171014610139018e-14	7.261333481096969713e-18
-3.030051803068727345e-01	6.477922932885588281e+13	1.920633708298532527e+00	5.072813116832842503e-14	7.174868737331895049e-18
-2.879233091311665382e-01	6.560590592576520312e+13	1.917667879217448634e+00	5.061664240408283008e-14	7.089838077045290293e-18
-2.727696814306032058e-01	6.638430717077250781e+13	1.914702122817620422e+00	5.050483780372333441e-14	7.005140144656769451e-18
-2.575480738068965936e-01	6.712182777237151562e+13	1.911781747825451294e+00	5.039502030256852060e-14	6.921752280919133003e-18
-2.422622798037831759e-01	6.780743935494065625e+13	1.908855744389277742e+00	5.028469040916813135e-14	6.838565068102504563e-18
-2.269161089615901461e-01	6.844815712780511719e+13	1.905972789408349133e+00	5.017623961317578429e-14	6.756568815549085141e-18
-2.115133858678190648e-01	6.903373694574437500e+13	1.903078418911194003e+00	5.006707553387901470e-14	6.674642451211119256e-18
-1.960579492039781213e-01	6.957084176795446875e+13	1.900224640070126370e+00	4.995967964453429377e-14	6.593794060934256537e-18
-1.805536507889023146e-01	7.005003529906941406e+13	1.897353562913101310e+00	4.985136505457701735e-14	6.512886134384637789e-18
-1.650043546187992261e-01	7.047765123326062500e+13	1.894520547463092841e+00	4.974470645327488459e-14	6.432950079006377290e-18
-1.494139359042609416e-01	7.084508329854971875e+13	1.891664240702862765e+00	4.963691883933726511e-14	6.352826793554018462e-18
-1.337862801044791550e-01	7.115835436361789062e+13	1.888843434543664435e+00	4.953067504528761764e-14	6.273576716473516746e-18
-1.181252819589080488e-01	7.140970848006409375e+13	1.885993215407487655e+00	4.942308652285087905e-14	6.194013308590774444e-18
-1.024348445166134158e-01	7.160487134825273438e+13	1.883175941089140437e+00	4.931693083121370068e-14	6.115233406825912306e-18
-8.671887816355072776e-02	7.173695539029229688e+13	1.880322981919346992e+00	4.920920867077772673e-14	6.036016156209691775e-18
-7.098129964801590253e-02	7.181139781733931250e+13	1.877500450262295839e+00	4.910281058673571324e-14	5.957502378919792326e-18
-5.522603110450816782e-02	7.182219490840675000e+13	1.874635788749404064e+00	4.899461761294346230e-14	5.878429685534403894e-18
-3.945699907625282304e-02	7.177449893225237500e+13	1.871799108197920614e+00	4.888764323664684452e-14	5.799991614888902070e-18
-2.367813353662409984e-02	7.166320270199921875e+13	1.868913655836100807e+00	4.877863820108437498e-14	5.720876117364513251e-18
-7.893366909713211629e-03	7.149317186045890625e+13	1.866053842531576912e+00	4.867075068144613327e-14	5.642339145137025818e-18
7.893366909713310509e-03	7.126020544211495312e+13	1.863138395094877442e+00	4.856058875797457587e-14	5.563010438077275342e-18
2.367813353662397841e-02	7.096887551313051562e+13	1.860246388329427569e+00	4.845144899298826569e-14	5.484219352967909211e-18
3.945699907625269814e-02	7.061589390274928125e+13	1.857291642774359319e+00	4.833978256859499325e-14	5.404527493645319880e-18
5.522603110450804292e-02	7.020552690100564844e+13	1.854358329102030911e+00	4.822905028924305224e-14	5.325350102401447794e-18
7.098129964801599967e-02	6.973540255873326562e+13	1.851354912374686634e+00	4.811553026744149005e-14	5.245171081796924792e-18
8.671887816355082490e-02	6.920946400249221875e+13	1.848371165440440000e+00	4.800286576715987724e-14	5.165504306447075176e-18
1.024348445166132909e-01	6.862625580856888281e+13	1.845309680268015118e+00	4.788714358584374739e-14	5.084746068757961088e-18
1.181252819589079239e-01	6.798937551029064844e+13	1.842266422870392883e+00	4.777221037836760462e-14	5.004522955168090440e-18
1.337862801044790162e-01	6.729828147152404688e+13	1.839137519381305097e+00	4.765394109396412666e-14	4.923134501103511376e-18
1.494139359042608306e-01	6.655619835452345312e+13	1.836025816138254330e+00	4.753640981985148403e-14	4.842334030313589203e-18
1.650043546187993093e-01	6.576349269303957812e+13	1.832820299380550688e+00	4.741525667335489160e-14	4.760316550999317148e-18
1.805536507889022035e-01	6.492298438976446875e+13	1.829631492315449970e+00	4.729481075319561845e-14	4.678976095389899279e-18
1.960579492039780103e-01	6.403593987418682031e+13	1.826340477938181328e+00	4.717045170676747997e-14	4.596397081799926596e-18
2.115133858678189538e-01	6.310473810930699219e+13	1.823066380331101799e+00	4.704679536653572684e-14	4.514628419937193042e-18
2.269161089615900351e-01	6.213153473046721875e+13	1.819681515458408283e+00	4.691893229079829423e-14	4.431640874686157634e-18
2.422622798037832592e-01	6.111822766990847656e+13	1.816314682333467267e+00	4.679180168247923766e-14	4.349651230304250518e-18
2.575480738068967046e-01	6.006784899449750000e+13	1.812828456003368949e+00	4.666017318823345849e-14	4.266517935610868790e-18
2.727696814306030948e-01	5.898177197646753906e+13	1.809362556608101524e+00	4.652935163258347207e-14	4.184637432512004553e-18
2.879233091311663717e-01	5.786389063842191406e+13	1.805768725797976426e+00	4.639375058787841860e-14	4.101760889277394423e-18
3.030051803068726235e-01	5.671500689410016406e+13	1.802199053581272636e+00	4.625908937540299174e-14	4.020475701205622114e-18
3.180115362392381129e-01	5.553986090847980469e+13	1.798493223248015083e+00	4.611938665141019772e-14	3.938436290212672478e-18
3.329386370297611752e-01	5.433863400069592969e+13	1.794817384545202010e+00	4.598083301931826798e-14	3.858432935410385094e-18
3.477827625319823701e-01	5.311689573015654688e+13	1.790997790811627688e+00	4.583700945060165220e-14	3.778036647459025082e-18
3.625402132786244014e-01	5.187415555495957812e+13	1.787216621585305809e+00	4.569464378060071979e-14	3.700253102803233907e-18
3.772073114035759400e-01	5.061679519768342969e+13	1.783285173269601342e+00	4.554683258926272086e-14	3.622584227351401923e-18
3.917804015584930299e-01	4.934359955224852344e+13	1.779403954945169453e+00	4.540091770015762366e-14	3.548264969581686784e-18
4.062558518237890381e-01	4.806174516527352344e+13	1.775367608173938017e+00	4.524946045520948337e-14	3.474736681517923878e-18
4.206300546137840546e-01	4.676923880274872656e+13	1.771397648381037415e+00	4.510050590142249176e-14	3.405459164730178906e-18
4.348994275757929739e-01	4.547403478401621875e+13	1.767270185094080182e+00	4.494602537405681623e-14	3.337799335280591674e-18
4.490604144829198341e-01	4.417330790919792969e+13	1.763230845477706366e+00	4.479487064173344097e-14	3.275393361545100844e-18
4.631094861203476909e-01	4.287577373300677344e+13	1.759035122051205935e+00	4.463836418735070757e-14	3.215425788814488359e-18
4.770431411648896614e-01	4.157772151745863281e+13	1.754956320487581101e+00	4.448628373126855783e-14	3.161525384566799527e-18
4.908579070575935233e-01	4.028861208014535156e+13	1.750726979575049969e+00	4.432923963834287789e-14	3.110339951887903452e-18
5.045503408691773828e-01	3.900379624224016406e+13	1.746652087256203911e+00	4.417807041120382654e-14	3.064951298487165459e-18
5.181170301580771964e-01	3.773346439098231250e+13	1.742438501781905513e+00	4.402260335284685826e-14	3.020572884705229265e-18
5.315545938209013110e-01	3.647197684341658594e+13	1.738427122656332591e+00	4.387488153208014736e-14	2.978537522009516783e-18
5.448596829350704773e-01	3.523023756037979688e+13	1.734295611570555451e+00	4.372385715257972366e-14	2.931064516378614906e-18
5.580289815934400544e-01	3.400156534173938281e+13	1.730424574966655138e+00	4.358290533234446432e-14	2.876294604299447044e-18
5.710592077306947401e-01	3.279756036053989844e+13	1.726457192713837907e+00	4.343994929290675394e-14	2.802703388395065988e-18
5.839471139413060508e-01	3.161044911847675781e+13	1.722815751989125177e+00	4.330974322464390363e-14	2.706271757105127192e-18
5.966894882888559293e-01	3.045250562321094531e+13	1.719100406051797814e+00	4.317888394949123454e-14	2.575258740668506761e-18
6.092831551065164275e-01	2.931480877555516016e+13	1.715773644184059421e+00	4.306336497447822451e-14	2.409488388422871071e-18
6.217249757884950601e-01	2.821026950771639062e+13	1.712379603078517887e+00	4.294790108409381121e-14	2.203662441042359301e-18
6.340118495722386616e-01	2.712874944133346875e+13	1.709414905971873067e+00	4.284926544774742961e-14	1.965345960678670172e-18
6.461407143112095630e-01	2.608373463880840234e+13	1.706349277636241002e+00	4.274934315942661724e-14	1.695243957167224566e-18
6.581085472380375778e-01	2.506378325003016016e+13	1.703700727503231205e+00	4.266476027882347967e-14	1.407064594586258338e-18
6.699123657178549518e-01	2.408287081301682031e+13	1.700839152298367463e+00	4.257316809359539871e-14	1.110556032636623364e-18
6.815492279916336438e-01	2.312815255772816797e+13	1.698285161343009886e+00	4.248978678891005250e-14	8.303923140012786896e-19
6.930162339093317581e-01	2.221398360021105859e+13	1.695282706709815512e+00	4.238666474264139099e-14	5.816449514087937978e-19
7.043105256526719371e-01	2.132601703243023438e+13	1.692339672481033119e+00	4.227680488423320915e-14	3.831254136559265933e-19
7.154292884473711922e-01	2.047888628840041797e+13	1.688557565414858352e+00	4.212623929507971488e-14	2.352481318740535789e-19
7.263697512646390964e-01	1.965669574471139844e+13	1.684428812005742016e+00	4.194625996424115462e-14	1.389164700211290161e-19
7.371291875117788051e-01	1.887431633370579297e+13	1.678915885145819020e+00	4.169815256299223745e-14	7.859999185482517827e-20
7.477049157117090505e-01	1.811435755597702344e+13	1.672516108522589029e+00	4.139379245882071883e-14	4.758974376545288962e-20
7.580943001712453500e-01	1.739198548382269531e+13	1.664084931354051111e+00	4.099279357837110577e-14	3.003453214137719616e-20
7.682947516379706743e-01	1.668849516058301758e+13	1.654172621297700374e+00	4.051146681945616574e-14	2.459198633662005259e-20
7.783037279455297108e-01	1.601951563604772852e+13	1.641585367519626137e+00	3.991189288038366138e-14	2.001794930443935605e-20
7.881187346471922872e-01	1.536532656429179492e+13	1.626991254236392903e+00	3.921891521027157677e-14	2.067094441293388470e-20
7.977373256375193122e-01	1.474226759222850391e+13	1.609209908796050525e+00	3.840025278779361228e-14	1.815518929890532116e-20
8.071571037619852396e-01	1.412995665426331836e+13	1.589086211324706177e+00	3.749136485753640967e-14	1.982720165391776202e-20
8.163757214143990693e-01	1.354568871041232227e+13	1.565495054457562318e+00	3.646570104335629934e-14	1.735425479033082052e-20
8.253908811219760056e-01	1.296872729779823047e+13	1.539493063965097885e+00	3.536830974741468969e-14	1.949637643484495575e-20
8.342003361179174403e-01	1.241747943456616406e+13	1.510017165353763957e+00	3.417541435433094075e-14	1.685255005289625574e-20
8.428018909013503812e-01	1.187104191508084570e+13	1.478345695011891836e+00	3.293886348326691827e-14	1.953238322717723860e-20
8.511934017844945410e-01	1.134897317169694336e+13	1.443452723250031600e+00	3.163356410757585300e-14	1.667055383046717255e-20
8.593727774269117603e-01	1.083025700940201953e+13	1.406834491947547283e+00	3.031571570344681914e-14	2.006079239504839772e-20
8.673379793567147500e-01	1.033553667199384180e+13	1.367449630743360567e+00	2.895507212600537815e-14	1.691793664846332625e-20
8.750870224785936013e-01	9.843602619665705078e+12	1.326995948232096545e+00	2.761090121212293083e-14	2.129301410038535282e-20
8.826179755685469308e-01	9.376040153443332031e+12	1.284332943301178087e+00	2.624448367104609835e-14	1.770195987919637722e-20
8.899289617551802145e-01	8.911288570635589844e+12	1.241345216456751555e+00	2.491869088817002263e-14	2.335233660789710672e-20
8.970181589874635097e-01	8.471770794817198242e+12	1.196700685691652000e+00	2.358388545408862027e-14	1.904668910475736361e-20
9.038838004888234412e-01	8.035430409517849609e+12	1.152509664553129864e+00	2.230977201324153997e-14	2.647129474138651780e-20
9.105241751974622044e-01	7.625921093250979492e+12	1.107198738703158103e+00	2.103429317271113654e-14	2.120712322906030606e-20
9.169376281927885675e-01	7.220549543219122070e+12	1.063155346635775045e+00	1.983773171128152061e-14	3.130156803440359560e-20
9.231225611078606175e-01	6.843485367072678711e+12	1.018304067881615538e+00	1.863791330642690675e-14	2.461049964744887591e-20
9.290774325277303403e-01	6.470999374068931641e+12	9.753938097452858891e-01	1.753158334774886173e-14	3.845300158682699178e-20
9.348007583735982173e-01	6.127415722175636719e+12	9.316150503559671447e-01	1.640954868505911528e-14	2.972996925367897268e-20
9.402911122726754778e-01	5.787303805281079102e+12	8.904745166139215184e-01	1.539969789794599250e-14	4.970153633104645770e-20
9.455471259136670747e-01	5.477640287532661133e+12	8.480902286743355889e-01	1.435079084974375715e-14	3.825774558655839943e-20
9.505674893877827936e-01	5.171997854546458008e+12	8.092106181742413362e-01	1.343885789921707883e-14	6.883267621818265712e-20
9.553509515151947795e-01	4.897587453137788086e+12	7.685569318704432717e-01	1.245686907192927785e-14	5.320040777118006117e-20
9.598963201568568859e-01	4.626943377803291992e+12	7.323526242229535521e-01	1.164388636176150020e-14	9.773270125988535133e-20
9.642024625116116798e-01	4.390083173492755371e+12	6.925890461301494883e-01	1.069131797860100796e-14	7.168803932975490486e-20
9.682683053985071675e-01	4.149351189396010254e+12	6.599193767949395051e-01	9.994281417080595500e-15	1.341048713008177516e-19
9.720928355242569596e-01	3.937659499614503418e+12	6.229863498608225747e-01	9.110918463275548114e-15	9.346742378001778956e-20
9.756750997357734878e-01	3.720801924967707031e+12	5.949531377263175269e-01	8.569927337255080077e-15	1.815833633515494051e-19
9.790142052577144316e-01	3.530140300425748535e+12	5.605126111253591059e-01	7.760828347555929679e-15	1.172505263422627634e-19
9.821093199149804054e-01	3.327271827126557617e+12	5.431935315900958683e-01	7.518143338156905890e-15	2.434131641991215990e-19
9.849596723401105036e-01	3.163949955183543457e+12	5.099150377854405614e-01	6.730452960488997322e-15	1.402041207508280264e-19
9.875645521655237458e-01	2.985767048072698242e+12	5.001473007615601096e-01	6.705063879620804253e-15	2.968158668058807615e-19
9.899233102005571272e-01	2.849587105305592285e+12	4.722224091991050754e-01	6.011604529967897381e-15	1.562569403137504693e-19
9.920353585932577545e-01	2.693607570510314941e+12	4.703776582844310661e-01	6.168873268051110256e-15	3.245344534573039444e-19
9.939001709768877646e-01	2.571172646353115234e+12	4.445469542820369990e-01	5.493154698892558084e-15	1.669936530002119787e-19
9.955172826011058351e-01	2.379472384841574707e+12	4.497163379375465064e-01	5.924046545474905627e-15	4.462384737199902285e-19
9.968862904477931997e-01	2.188021998985989502e+12	4.313600150550502832e-01	5.485636321173785194e-15	3.629474496177424985e-19
9.980068533314933044e-01	1.908732281042818848e+12	5.080987414052825502e-01	8.080717421618022111e-15	1.471389439265240923e-18
9.988786919844435674e-01	1.634868721140838867e+12	4.790298616283149569e-01	7.195008904017153799e-15	1.084284206021817339e-18
9.995015891261737062e-01	1.344388656335192871e+12	6.143743161081524073e-01	1.192708628830870765e-14	2.615465648221969729e-18
9.998753895176573092e-01	1.161939169078700439e+12	5.129139285910035984e-01	8.464005823277115174e-15	1.750775742886543326e-18
1.000000000000000000e+00	9.662273248365820312e+11	5.259323492604164318e-01	8.699417976842231638e-15	2.142332082307866307e-18


==> dat/1dbte_with_E_pic_vs_pde/Ewt_10K_pde_idx_0002.csv <==
x	ne_pde	Te_pde	elastic_pde	ionization_pde
-1.000000000000000000e+00	4.976061458917382812e+12	7.090447867534581228e+00	2.193888617537383530e-13	4.674675386964806891e-15
-9.998753895176573092e-01	5.233228110663047852e+12	7.099895661812457348e+00	2.201062290252887342e-13	4.648145382025015853e-15
-9.995015891261738172e-01	5.546331848939450195e+12	7.109804901096890006e+00	2.209200392513337663e-13	4.617173371928757250e-15
-9.988786919844435674e-01	5.954843583960444336e+12	7.101779175490639417e+00	2.213017327394648005e-13	4.550518283931995090e-15
-9.980068533314934154e-01	6.398938725778552734e+12	7.091551416203755842e+00	2.216569649856599946e-13	4.475496684024332943e-15
-9.968862904477931997e-01	6.931161670511021484e+12	7.068778131275590404e+00	2.217341088184440453e-13	4.372632695580991842e-15
-9.955172826011059461e-01	7.514354014385404297e+12	7.041459370032778331e+00	2.217218109015590414e-13	4.258773790568701349e-15
-9.939001709768877646e-01	8.202520317893001953e+12	7.003013160371919454e+00	2.214029637834061011e-13	4.126333813719370545e-15
-9.920353585932577545e-01	8.946149598060015625e+12	6.961040315992072181e+00	2.209518775642259762e-13	3.991004073070870261e-15
-9.899233102005571272e-01	9.779940900843777344e+12	6.912414632656055602e+00	2.202598650445805168e-13	3.849193993354200092e-15
-9.875645521655237458e-01	1.065475668010525195e+13	6.861987238915340903e+00	2.194548534909507700e-13	3.709533950544053927e-15
-9.849596723401105036e-01	1.159958638945140625e+13	6.807551801533543667e+00	2.184603858393796689e-13	3.569572014123862455e-15
-9.821093199149804054e-01	1.257201851005264062e+13	6.751507307902871347e+00	2.173411287627857426e-13	3.433790859759791434e-15
-9.790142052577145426e-01	1.359818949823369922e+13	6.692267966520024203e+00	2.160374780952304994e-13	3.300991294086935101e-15
-9.756750997357735988e-01	1.464108852751621484e+13	6.631271564567684962e+00	2.145913591004738297e-13	3.173644039845719807e-15
-9.720928355242569596e-01	1.572358451478320312e+13	6.567879595085101663e+00	2.129756535079031951e-13	3.051489303781950186e-15
-9.682683053985071675e-01	1.681250271007654883e+13	6.503154159767170484e+00	2.112267539525599659e-13	2.935810183457189464e-15
-9.642024625116116798e-01	1.792961358266825781e+13	6.436352506087901659e+00	2.093148095751507918e-13	2.826610766296571639e-15
-9.598963201568569970e-01	1.904467565284664062e+13	6.368467123094832871e+00	2.072800723829203671e-13	2.724479791376204222e-15
-9.553509515151947795e-01	2.017689303308308594e+13	6.299471035515574080e+00	2.051230286354653735e-13	2.629651497277642367e-15
-9.505674893877829046e-01	2.129871667468903516e+13	6.230169126499535359e+00	2.028831384898336172e-13	2.542164371449386643e-15
-9.455471259136670747e-01	2.242716166334201172e+13	6.161071342364802916e+00	2.005851167502584725e-13	2.462274322891772863e-15
-9.402911122726755888e-01	2.353634715253705859e+13	6.093054255797592411e+00	1.982747367149181103e-13	2.389672716286467206e-15
-9.348007583735983284e-01	2.464159160013842578e+13	6.026987111399366270e+00	1.959920524803841210e-13	2.324564319297441721e-15
-9.290774325277305623e-01	2.571828163866082422e+13	5.963860452020786518e+00	1.937868098581654916e-13	2.266440800301437614e-15
-9.231225611078607285e-01	2.678147971742141406e+13	5.904530673967360421e+00	1.916976258877796938e-13	2.215370180365694924e-15
-9.169376281927887895e-01	2.780787400921889844e+13	5.850079716254531270e+00	1.897741748812172326e-13	2.170697583396749065e-15
-9.105241751974622044e-01	2.881145450316396094e+13	5.801598657005567539e+00	1.880600621260049517e-13	2.132422324310160488e-15
-9.038838004888235522e-01	2.977341923775976562e+13	5.759465393212476414e+00	1.865750384840105646e-13	2.099677278866198155e-15
-8.970181589874635097e-01	3.071213471394832812e+13	5.723850260860452899e+00	1.853259678041707433e-13	2.072224834197533111e-15
-8.899289617551803255e-01	3.161415730004285547e+13	5.694422848682388683e+00	1.843032532522633751e-13	2.049049113692925911e-15
-8.826179755685469308e-01	3.250124429522526953e+13	5.670742748560576807e+00	1.834895972085749741e-13	2.029787752088010495e-15
-8.750870224785937124e-01	3.336440242745019141e+13	5.651887689855470853e+00	1.828524667440040741e-13	2.013373769971623813e-15
-8.673379793567146390e-01	3.422683616517965234e+13	5.637079792141202361e+00	1.823620254106068723e-13	1.999454172547110987e-15
-8.593727774269119823e-01	3.508102658273012500e+13	5.625233864329166167e+00	1.819796137986055319e-13	1.987083241657310919e-15
-8.511934017844946521e-01	3.594868399992519531e+13	5.615659128484445262e+00	1.816788830941708017e-13	1.976067472457555184e-15
-8.428018909013507143e-01	3.682108951115806250e+13	5.607480487389105761e+00	1.814289228996756879e-13	1.965682435723938816e-15
-8.342003361179175513e-01	3.771683242266184375e+13	5.600317128586947746e+00	1.812150087298792514e-13	1.955927253436492984e-15
-8.253908811219762276e-01	3.862513961668495312e+13	5.593602546537471021e+00	1.810174973711876166e-13	1.946284298098661571e-15
-8.163757214143991803e-01	3.956158819195940625e+13	5.587241402271287072e+00	1.808321885433151705e-13	1.936901802628908597e-15
-8.071571037619853506e-01	4.051382261129305469e+13	5.580893648983768607e+00	1.806475726930502274e-13	1.927407082487714308e-15
-7.977373256375193122e-01	4.149526766499932031e+13	5.574633562929551367e+00	1.804656357434191062e-13	1.918030678201901223e-15
-7.881187346471923982e-01	4.249276210298553125e+13	5.568238861088357972e+00	1.802790249584968871e-13	1.908480032956141656e-15
-7.783037279455299329e-01	4.351838346763775000e+13	5.561858259431795126e+00	1.800924404770723116e-13	1.899015238373859397e-15
-7.682947516379707853e-01	4.455872430316125000e+13	5.555316627694687703e+00	1.799001534389840163e-13	1.889381834594043907e-15
-7.580943001712454610e-01	4.562499739744892188e+13	5.548786602656592848e+00	1.797077646764905822e-13	1.879841626265577732e-15
-7.477049157117091616e-01	4.670381360099971875e+13	5.542108265020195823e+00	1.795100410698021953e-13	1.870158580702110918e-15
-7.371291875117789161e-01	4.780573820569032812e+13	5.535458574833286960e+00	1.793127865873651163e-13	1.860585833910150091e-15
-7.263697512646394294e-01	4.891748634965885938e+13	5.528682052707105221e+00	1.791108890894511129e-13	1.850898469811465439e-15
-7.154292884473713032e-01	5.004906586335472656e+13	5.521953905956785036e+00	1.789101372471935520e-13	1.841338328543402618e-15
-7.043105256526721591e-01	5.118731300238346875e+13	5.515120255954908401e+00	1.787054445978122137e-13	1.831689029144218217e-15
-6.930162339093317581e-01	5.234172611719195312e+13	5.508352789315596354e+00	1.785025166964762289e-13	1.822181027382719430e-15
-6.815492279916337548e-01	5.349926025356510156e+13	5.501498745567012350e+00	1.782962803498386027e-13	1.812605359029892909e-15
-6.699123657178551738e-01	5.466894273585927344e+13	5.494725682745811746e+00	1.780923304271859754e-13	1.803181709236091489e-15
-6.581085472380376888e-01	5.583784257466684375e+13	5.487882103316341187e+00	1.778856165968003803e-13	1.793707849497356867e-15
-6.461407143112096740e-01	5.701455408179003906e+13	5.481131169898565858e+00	1.776816076208732414e-13	1.784393477355134723e-15
-6.340118495722386616e-01	5.818625818246764844e+13	5.474322932611386250e+00	1.774752902262959152e-13	1.775042576832360467e-15
-6.217249757884952821e-01	5.936115533475090625e+13	5.467616049758411201e+00	1.772719977661643280e-13	1.765855659962045196e-15
-6.092831551065166495e-01	6.052654096365449219e+13	5.460862392183285507e+00	1.770667673302935412e-13	1.756642472669620706e-15
-5.966894882888559293e-01	6.169026178120507812e+13	5.454216117626688565e+00	1.768647922549995640e-13	1.747595121032962799e-15
-5.839471139413062728e-01	6.283973548012405469e+13	5.447531125313505918e+00	1.766611704736199508e-13	1.738528697346242834e-15
-5.710592077306947401e-01	6.398249573239948438e+13	5.440957172680981557e+00	1.764609547920230684e-13	1.729627656842361464e-15
-5.580289815934401654e-01	6.510609526495760938e+13	5.434350314440167473e+00	1.762593111205689982e-13	1.720712038161489192e-15
-5.448596829350704773e-01	6.621779582367885938e+13	5.427856090370626774e+00	1.760611547626637466e-13	1.711959375664973287e-15
-5.315545938209014221e-01	6.730530236957177344e+13	5.421332755848466078e+00	1.758617234063804901e-13	1.703194257441862327e-15
-5.181170301580774185e-01	6.837564615939562500e+13	5.414921882450632218e+00	1.756658008111669347e-13	1.694587999191160952e-15
-5.045503408691774938e-01	6.941670530251553906e+13	5.408483896015644277e+00	1.754686971772244404e-13	1.685969342672200625e-15
-4.908579070575938008e-01	7.043532222189789062e+13	5.402156700551427271e+00	1.752750729942763369e-13	1.677504056232363637e-15
-4.770431411648895503e-01	7.141957205191650000e+13	5.395802795986913480e+00	1.750803090315887531e-13	1.669024638361022750e-15
-4.631094861203478019e-01	7.237615006819200000e+13	5.389556756018308192e+00	1.748889525181903965e-13	1.660691948830586102e-15
-4.490604144829201672e-01	7.329335454874093750e+13	5.383283004308814235e+00	1.746964506148797891e-13	1.652341849225846033e-15
-4.348994275757930850e-01	7.417777505752482812e+13	5.377113145462526944e+00	1.745072485080888970e-13	1.644130899043110530e-15
-4.206300546137843877e-01	7.501796067103525000e+13	5.370913330813896103e+00	1.743168537582210562e-13	1.635897923397926839e-15
-4.062558518237891492e-01	7.582043606639932812e+13	5.364812570150964355e+00	1.741296215005170200e-13	1.627795758315695704e-15
-3.917804015584931410e-01	7.657402965046706250e+13	5.358678512081540113e+00	1.739411122856782555e-13	1.619665793117785686e-15
-3.772073114035760510e-01	7.728524102397920312e+13	5.352637952435234325e+00	1.737556036291390882e-13	1.611657693352677449e-15
-3.625402132786245679e-01	7.794320667110557812e+13	5.346559778257456763e+00	1.735687005544484193e-13	1.603615007106648438e-15
-3.477827625319824811e-01	7.855443947533596875e+13	5.340568953616917192e+00	1.733846155964662352e-13	1.595684760363842034e-15
-3.329386370297612863e-01	7.910841232262742188e+13	5.334535322821666092e+00	1.731989888670594771e-13	1.587712250149446451e-15
-3.180115362392382239e-01	7.961168784302234375e+13	5.328582400097555904e+00	1.730159806333056840e-13	1.579842378189137661e-15
-3.030051803068727345e-01	8.005410260013179688e+13	5.322580686788106696e+00	1.728312560021602750e-13	1.571921774727548730e-15
-2.879233091311665382e-01	8.044230309379048438e+13	5.316652628571812755e+00	1.726489357059951415e-13	1.564093720640378016e-15
-2.727696814306032058e-01	8.076651518992909375e+13	5.310669065435684288e+00	1.724646991347164123e-13	1.556205753764185370e-15
-2.575480738068965936e-01	8.103350060657543750e+13	5.304751756577407384e+00	1.722826402535332339e-13	1.548400030000517957e-15
-2.422622798037831759e-01	8.123389792139593750e+13	5.298771545175536168e+00	1.720984414434469023e-13	1.540524560278568678e-15
-2.269161089615901461e-01	8.137461223037637500e+13	5.292849890212918851e+00	1.719161827730669575e-13	1.532720871391485976e-15
-2.115133858678190648e-01	8.144671549105876562e+13	5.286857284566178095e+00	1.717315377345561355e-13	1.524837001020758294e-15
-1.960579492039781213e-01	8.145728075872417188e+13	5.280915281310753606e+00	1.715485855813852942e-13	1.517014348410994893e-15
-1.805536507889023146e-01	8.139783082940134375e+13	5.274893651438203435e+00	1.713629784125560987e-13	1.509100522991405235e-15
-1.650043546187992261e-01	8.127562736239325000e+13	5.268914449224233465e+00	1.711788080949986653e-13	1.501237311222861218e-15
-1.494139359042609416e-01	8.108265781640807812e+13	5.262846330591232302e+00	1.709916921327463170e-13	1.493271423169637246e-15
-1.337862801044791550e-01	8.082638884923423438e+13	5.256812276576397380e+00	1.708057489530800760e-13	1.485345568423655122e-15
-1.181252819589080488e-01	8.049928241796537500e+13	5.250679411807791297e+00	1.706165474842925957e-13	1.477305071710337058e-15
-1.024348445166134158e-01	8.010902204994485938e+13	5.244572093502227972e+00	1.704282473733650196e-13	1.469294127495160836e-15
-8.671887816355072776e-02	7.964854975867904688e+13	5.238355472694641080e+00	1.702363541182963466e-13	1.461156170544460715e-15
-7.098129964801590253e-02	7.912577308637148438e+13	5.232155765165007466e+00	1.700450841965694902e-13	1.453037483742463716e-15
-5.522603110450816782e-02	7.853411516366340625e+13	5.225835678086205860e+00	1.698498638397344909e-13	1.444779090606778542e-15
-3.945699907625282304e-02	7.788170980838023438e+13	5.219523808336790971e+00	1.696549831787692924e-13	1.436530014365560088e-15
-2.367813353662409984e-02	7.716245767503740625e+13	5.213079917194796131e+00	1.694557722432287087e-13	1.428128324577682034e-15
-7.893366909713211629e-03	7.638471614895039062e+13	5.206635556663654185e+00	1.692566131742163089e-13	1.419726502323415790e-15
7.893366909713310509e-03	7.554285507675060938e+13	5.200047006040199982e+00	1.690527216502621136e-13	1.411159100279687678e-15
2.367813353662397841e-02	7.464544770363242188e+13	5.193449409682862949e+00	1.688485920877490839e-13	1.402582854826701935e-15
3.945699907625269814e-02	7.368731996790142188e+13	5.186694991242683628e+00	1.686393063359989701e-13	1.393828214991679624e-15
5.522603110450804292e-02	7.267724829241903125e+13	5.179923201750552764e+00	1.684294937097248828e-13	1.385057065630231434e-15
7.098129964801599967e-02	7.161049686612789062e+13	5.172981595700632873e+00	1.682140813107086203e-13	1.376095142800629274e-15
8.671887816355082490e-02	7.049602770200139062e+13	5.166014738815010610e+00	1.679978588423775678e-13	1.367110491175791611e-15
1.024348445166132909e-01	6.932952069828213281e+13	5.158864856234822938e+00	1.677755761211420061e-13	1.357923491797834462e-15
1.181252819589079239e-01	6.812010103855989844e+13	5.151682544761551519e+00	1.675522120916120538e-13	1.348709493720705129e-15
1.337862801044790162e-01	6.686383713742836719e+13	5.144303986048728738e+00	1.673223147930744956e-13	1.339282851610743943e-15
1.494139359042608306e-01	6.556999013057642188e+13	5.136886843700433580e+00	1.670910849234692065e-13	1.329827517781435603e-15
1.650043546187993093e-01	6.423498503702085938e+13	5.129260467687816849e+00	1.668528415104740406e-13	1.320151113332481720e-15
1.805536507889022035e-01	6.286818680576437500e+13	5.121590752325550611e+00	1.666130430860061068e-13	1.310447693074414241e-15
1.960579492039780103e-01	6.146634011876219531e+13	5.113699332045725576e+00	1.663657484398215193e-13	1.300517431551162193e-15
2.115133858678189538e-01	6.003887617713660938e+13	5.105761633940196553e+00	1.661167134305409029e-13	1.290566239688279909e-15
2.269161089615900351e-01	5.858281655183481250e+13	5.097590585015432829e+00	1.658597007115080983e-13	1.280386129045644944e-15
2.422622798037832592e-01	5.710761469604134375e+13	5.089372636344500656e+00	1.656008083568314507e-13	1.270196869436216477e-15
2.575480738068967046e-01	5.561051920956933594e+13	5.080910959246184078e+00	1.653334657248044548e-13	1.259781431459205981e-15
2.727696814306030948e-01	5.410095418451292188e+13	5.072404853621561571e+00	1.650641721534513049e-13	1.249375393801747147e-15
2.879233091311663717e-01	5.257633748655637500e+13	5.063646786533148259e+00	1.647859975475376057e-13	1.238751058023306136e-15
3.030051803068726235e-01	5.104600473779861719e+13	5.054851280876068387e+00	1.645059338264585377e-13	1.228160829060467718e-15
3.180115362392381129e-01	4.950747887184913281e+13	5.045799356110214795e+00	1.642166942551658652e-13	1.217362664411004142e-15
3.329386370297611752e-01	4.796994385216209375e+13	5.036723663897214820e+00	1.639259014857492322e-13	1.206624404184439769e-15
3.477827625319823701e-01	4.643096231881769531e+13	5.027392831033176357e+00	1.636259413367393486e-13	1.195682484808594223e-15
3.625402132786244014e-01	4.489950590591857812e+13	5.018060157689130385e+00	1.633252220051886208e-13	1.184815504244097322e-15
3.772073114035759400e-01	4.337311672904800000e+13	5.008479019173348590e+00	1.630157824909823429e-13	1.173728040827229326e-15
3.917804015584930299e-01	4.186049978259407031e+13	4.998923092985333660e+00	1.627068621793092625e-13	1.162704229994747732e-15
4.062558518237890381e-01	4.035911964329511719e+13	4.989122758562179349e+00	1.623899071447688256e-13	1.151408982419153880e-15
4.206300546137840546e-01	3.887735627962100781e+13	4.979366213839520050e+00	1.620747170085404609e-13	1.140135124643038778e-15
4.348994275757929739e-01	3.741252217252800781e+13	4.969346436882522866e+00	1.617514777856338687e-13	1.128513397851292630e-15
4.490604144829198341e-01	3.597258052258276562e+13	4.959355338901800359e+00	1.614298565776766314e-13	1.116867821592082570e-15
4.631094861203476909e-01	3.455456711975857812e+13	4.949031551271432683e+00	1.610977643187119366e-13	1.104821945442587767e-15
4.770431411648896614e-01	3.316587713591721875e+13	4.938663770724475377e+00	1.607639705484723624e-13	1.092775797970223170e-15
4.908579070575935233e-01	3.180308620457329688e+13	4.927830526664293664e+00	1.604134272231946654e-13	1.080388380348452568e-15
5.045503408691773828e-01	3.047283031883780078e+13	4.916832543488007801e+00	1.600541784271280199e-13	1.068184218814981001e-15
5.181170301580771964e-01	2.917103923611845312e+13	4.905213741542537420e+00	1.596690791371940798e-13	1.055879833551369500e-15
5.315545938209013110e-01	2.790345711015894531e+13	4.893341747533480834e+00	1.592677747406381499e-13	1.044121216021835267e-15
5.448596829350704773e-01	2.666531602436876562e+13	4.880789994130722675e+00	1.588343150543194752e-13	1.032616517620389088e-15
5.580289815934400544e-01	2.546155172416796484e+13	4.868078374887081061e+00	1.583846602990552474e-13	1.022015881759911151e-15
5.710592077306947401e-01	2.428692792595492578e+13	4.854882011173748069e+00	1.579090163601341440e-13	1.011829197398161866e-15
5.839471139413060508e-01	2.314596753565408594e+13	4.841937874781127249e+00	1.574348157114527128e-13	1.002487237211202904e-15
5.966894882888559293e-01	2.203348147774485156e+13	4.829036203814250250e+00	1.569618604646800566e-13	9.930456584020358478e-16
6.092831551065164275e-01	2.095417705214773047e+13	4.817101567656766115e+00	1.565304283711071694e-13	9.834913157857262605e-16
6.217249757884950601e-01	1.990348491835366016e+13	4.805924183412005668e+00	1.561471327085054457e-13	9.722437743678651556e-16
6.340118495722386616e-01	1.888677045594990625e+13	4.796437627555049765e+00	1.558582787114920013e-13	9.587804680437912920e-16
6.461407143112095630e-01	1.790033945098811719e+13	4.788160500236346095e+00	1.556651461926901789e-13	9.409271264689246903e-16
6.581085472380375778e-01	1.695020710717700586e+13	4.781714724910341552e+00	1.556038072738439537e-13	9.178737591180171976e-16
6.699123657178549518e-01	1.603321207907691406e+13	4.775971095559024882e+00	1.556499649915377294e-13	8.872272131889544636e-16
6.815492279916336438e-01	1.515537124569681836e+13	4.770884839662231869e+00	1.558078894763581784e-13	8.485155229046672522e-16
6.930162339093317581e-01	1.431311168827718945e+13	4.764374659242206711e+00	1.560070587059354386e-13	7.999051421971845027e-16
7.043105256526719371e-01	1.351135722204113867e+13	4.755585072976613148e+00	1.562044485151158846e-13	7.422015436743295320e-16
7.154292884473711922e-01	1.274501813269485156e+13	4.741527974828314562e+00	1.562763532013621210e-13	6.749467638301779915e-16
7.263697512646390964e-01	1.201706115590093359e+13	4.720856617896701302e+00	1.561377423960660268e-13	6.008927962660546776e-16
7.371291875117788051e-01	1.132038991872350781e+13	4.690220422055566551e+00	1.556304325891578638e-13	5.211709983788363725e-16
7.477049157117090505e-01	1.065604328905922070e+13	4.648576513787783249e+00	1.546604674248199165e-13	4.403146909436064177e-16
7.580943001712453500e-01	1.001542946507653711e+13	4.593079346763377480e+00	1.530781066970614169e-13	3.602105756617794907e-16
7.682947516379706743e-01	9.398657714396193359e+12	4.523904149031332977e+00	1.508304555496768395e-13	2.858982685501072687e-16
7.783037279455297108e-01	8.796976143508222656e+12	4.439354415000691390e+00	1.478211015009252790e-13	2.182711680411111080e-16
7.881187346471922872e-01	8.211143119735636719e+12	4.341245817483863512e+00	1.440761287598305648e-13	1.612682843072938127e-16
7.977373256375193122e-01	7.633807890830141602e+12	4.228931613403782208e+00	1.395694155084038550e-13	1.135431499362893173e-16
8.071571037619852396e-01	7.067766156181276367e+12	4.105609192086143722e+00	1.344118111936063208e-13	7.756948076950021615e-17
8.163757214143990693e-01	6.508009843710106445e+12	3.971020858456767222e+00	1.286305365692441574e-13	4.985198217005402633e-17
8.253908811219760056e-01	5.959855634969773438e+12	3.829292056046309956e+00	1.224029711055888075e-13	3.203091139157685649e-17
8.342003361179174403e-01	5.420582644454159180e+12	3.679810861618870277e+00	1.157717369386660313e-13	1.910211700449478963e-17
8.428018909013503812e-01	4.897569982524304688e+12	3.527345483536196369e+00	1.089537290250216547e-13	1.301775428569643337e-17
8.511934017844945410e-01	4.389511705854543457e+12	3.370287046864127944e+00	1.019632336943721497e-13	8.084228982847426206e-18
8.593727774269117603e-01	3.904774179431363770e+12	3.214119496534391551e+00	9.504052986157300817e-14	7.672384602668374771e-18
8.673379793567147500e-01	3.442239054278519531e+12	3.055677399725337473e+00	8.813539275892584286e-14	5.604127040542472394e-18
8.750870224785936013e-01	3.010116737569112305e+12	2.901615101974155841e+00	8.151688680806676044e-14	7.376002981338421351e-18
8.826179755685469308e-01	2.606423473096551270e+12	2.746497519210380656e+00	7.503637133555996414e-14	5.718827556797128917e-18
8.899289617551802145e-01	2.238321925688755859e+12	2.599097172059377847e+00	6.902023664414675834e-14	8.721981618649076719e-18
8.970181589874635097e-01	1.902303026627716553e+12	2.450449994928751707e+00	6.317381020790600115e-14	6.695272011503369160e-18
9.038838004888234412e-01	1.603943793258582520e+12	2.312887984084918802e+00	5.793258739094950001e-14	1.122819837329485318e-17
9.105241751974622044e-01	1.337849602111937988e+12	2.171846977070199358e+00	5.278652958370929178e-14	8.454444515647791856e-18
9.169376281927885675e-01	1.107736508202034180e+12	2.046527535705641387e+00	4.839701706824563311e-14	1.545802827945680824e-17
9.231225611078606175e-01	9.067120510537867432e+11	1.913481663191232363e+00	4.392708334233712985e-14	1.149134834920443707e-17
9.290774325277303403e-01	7.375530931920396729e+11	1.803750882565861691e+00	4.043821465344527149e-14	2.281081870738433652e-17
9.348007583735982173e-01	5.931596314871988525e+11	1.678758409780020777e+00	3.655484297706523711e-14	1.718961654171893539e-17
9.402911122726754778e-01	4.756286480170513916e+11	1.590551846983281337e+00	3.405724978195904003e-14	3.645466164084189190e-17
9.455471259136670747e-01	3.761304001501211548e+11	1.474346574951755251e+00	3.065522286591304641e-14	2.782039554491646591e-17
9.505674893877827936e-01	2.967330655272212524e+11	1.420445675186650991e+00	2.943974094046317301e-14	6.108826744981703409e-17
9.553509515151947795e-01	2.303215819511101379e+11	1.311491230659274310e+00	2.634314114827253871e-14	4.647621222823597303e-17
9.598963201568568859e-01	1.801322358434605103e+11	1.305087588967208445e+00	2.677189956343431336e-14	1.049514657181407990e-16
9.642024625116116798e-01	1.394627368505956726e+11	1.185160749575388861e+00	2.333101819080622664e-14	7.821813633367948771e-17
9.682683053985071675e-01	1.089771874433004456e+11	1.249529476251573623e+00	2.608647172987634303e-14	1.799835149662530492e-16
9.720928355242569596e-01	8.212563214244903564e+10	1.113030327289030508e+00	2.204261354614147424e-14	1.327778044785743908e-16
9.756750997357734878e-01	6.450867411668576813e+10	1.295128298862229244e+00	2.885613382422301370e-14	3.119401950671680162e-16
9.790142052577144316e-01	4.928802583512760162e+10	1.085782681616611178e+00	2.245484717913143233e-14	2.206142970965012360e-16
9.821093199149804054e-01	3.964884199254213715e+10	1.446340738909772217e+00	3.490546105292319154e-14	5.053018955859953648e-16
9.849596723401105036e-01	3.113366483818884659e+10	1.169255972764338791e+00	2.595204408403187796e-14	3.641168643972272513e-16
9.875645521655237458e-01	2.730099247925459671e+10	1.743630189678719189e+00	4.550032967187391146e-14	7.817636058142299307e-16
9.899233102005571272e-01	2.196543809272030258e+10	1.314918717216470023e+00	3.147801640312037336e-14	5.513538342265490739e-16
9.920353585932577545e-01	2.105346061299069595e+10	2.057732243651648751e+00	5.638950612315902881e-14	1.047724194739813979e-15
9.939001709768877646e-01	1.868845434029472733e+10	1.429598201142507685e+00	3.532156077370688526e-14	6.971680437854973639e-16
9.955172826011058351e-01	1.662963306090910912e+10	2.308042411128986782e+00	6.439154632619140000e-14	1.240097414975319153e-15
9.968862904477931997e-01	9.784328361336729050e+09	1.689626184288515853e+00	4.289902861384314919e-14	9.010519028946877897e-16
9.980068533314933044e-01	7.454112851396800995e+09	3.062232944643533905e+00	8.861348563948574884e-14	1.680289960807297514e-15
9.988786919844435674e-01	4.251467185321116447e+09	2.239801035620638370e+00	5.973814156965432565e-14	1.290229203919579071e-15
9.995015891261737062e-01	4.913145766784390450e+09	3.707106643934348078e+00	1.110816278025228739e-13	1.881156848373226580e-15
9.998753895176573092e-01	2.654905035705916882e+09	3.062589643907417170e+00	8.560655621124854665e-14	1.971114333280636049e-15
1.000000000000000000e+00	2.033101968264145851e+09	3.335231597511684853e+00	9.386937513370971520e-14	2.121001845052161470e-15


==> dat/1dbte_with_E_pic_vs_pde/Ewt_10K_pde_idx_0003.csv <==
x	ne_pde	Te_pde	elastic_pde	ionization_pde
-1.000000000000000000e+00	1.564122263046569922e+13	7.517240611900048108e+00	2.183141821171655572e-13	6.715628353283238426e-15
-9.998753895176573092e-01	1.642904610671913672e+13	7.519140678771666586e+00	2.188522272584874595e-13	6.673346023561558075e-15
-9.995015891261738172e-01	1.740734792875702734e+13	7.514930553716449246e+00	2.192749703352162660e-13	6.617481679944864237e-15
-9.988786919844435674e-01	1.868387024824200781e+13	7.489003722331940338e+00	2.192362953149945573e-13	6.510987334423100701e-15
-9.980068533314934154e-01	2.007413063220114062e+13	7.461781469916133780e+00	2.192222654163023357e-13	6.394793738042873212e-15
-9.968862904477931997e-01	2.172959894514410156e+13	7.421787796801905479e+00	2.189938594064507764e-13	6.242819258121700962e-15
-9.955172826011059461e-01	2.353944120267325391e+13	7.376676485506425962e+00	2.186750002864407208e-13	6.077152046171692125e-15
-9.939001709768877646e-01	2.566304796896452344e+13	7.319099205026386556e+00	2.180422552378318462e-13	5.887621061553796266e-15
-9.920353585932577545e-01	2.794918326540148438e+13	7.257974460002888151e+00	2.172690395802641399e-13	5.696025892579122685e-15
-9.899233102005571272e-01	3.049424589776776562e+13	7.190929302066988882e+00	2.162866866269910486e-13	5.498200132335093814e-15
-9.875645521655237458e-01	3.314360331543680469e+13	7.124002555469796327e+00	2.152427831833305017e-13	5.306016188183979956e-15
-9.849596723401105036e-01	3.597650835326785156e+13	7.055057826578272184e+00	2.140788596541804548e-13	5.115900865090017713e-15
-9.821093199149804054e-01	3.885769327833612500e+13	6.987113866448718902e+00	2.128730192349439808e-13	4.933689674216605079e-15
-9.790142052577145426e-01	4.185862872110616406e+13	6.918382958680092898e+00	2.115708726732510002e-13	4.757192227364786373e-15
-9.756750997357735988e-01	4.486192834416672656e+13	6.850399284672366917e+00	2.102135734821156381e-13	4.589396011752946668e-15
-9.720928355242569596e-01	4.793211122319127344e+13	6.782045300307452784e+00	2.087637324377436324e-13	4.429376498703556842e-15
-9.682683053985071675e-01	5.096567652511436719e+13	6.714269615890813725e+00	2.072497047801781878e-13	4.278696373291637844e-15
-9.642024625116116798e-01	5.402006745968557812e+13	6.646696194353796550e+00	2.056574799487755162e-13	4.137267095313528828e-15
-9.598963201568569970e-01	5.700221280812066406e+13	6.580070399797232739e+00	2.040138458253927526e-13	4.005788573081021909e-15
-9.553509515151947795e-01	5.996344122796074219e+13	6.514587872157046711e+00	2.023255312231190559e-13	3.884532594372941922e-15
-9.505674893877829046e-01	6.281960108638817188e+13	6.450904129862958136e+00	2.006207879577500154e-13	3.773564368210734616e-15
-9.455471259136670747e-01	6.561775232584003906e+13	6.389628019882411358e+00	1.989227755107131050e-13	3.673225900219686601e-15
-9.402911122726755888e-01	6.828216826253207812e+13	6.331363282512659119e+00	1.972610278549108103e-13	3.583104653628814730e-15
-9.348007583735983284e-01	7.085876975863181250e+13	6.276899191159638569e+00	1.956666382673806807e-13	3.503440426629557378e-15
-9.290774325277305623e-01	7.328228057598543750e+13	6.226627307496911179e+00	1.941633227021552193e-13	3.433406088518035083e-15
-9.231225611078607285e-01	7.560200081607573438e+13	6.181194944217128118e+00	1.927784369619185261e-13	3.372989553911090022e-15
-9.169376281927887895e-01	7.776561930691664062e+13	6.140578326384191321e+00	1.915218749264207323e-13	3.320975203898783558e-15
-9.105241751974622044e-01	7.982842482143053125e+13	6.105092686413724046e+00	1.904099051609358330e-13	3.277088642088980213e-15
-9.038838004888235522e-01	8.175028877453739062e+13	6.074303955034329405e+00	1.894371991086362484e-13	3.239917527076458262e-15
-8.970181589874635097e-01	8.359080018876685938e+13	6.048249150487237102e+00	1.886092647846593915e-13	3.209097305343409803e-15
-8.899289617551803255e-01	8.531766079865892188e+13	6.026242019945905248e+00	1.879099249396032553e-13	3.183207686260155137e-15
-8.826179755685469308e-01	8.699076981506664062e+13	6.008184388984041391e+00	1.873380562274558207e-13	3.161928677875616049e-15
-8.750870224785937124e-01	8.858123647898278125e+13	5.993286143032333868e+00	1.868713419870305094e-13	3.143959067913226329e-15
-8.673379793567146390e-01	9.014657227135243750e+13	5.981389571569414088e+00	1.865047123644364694e-13	3.129083868601129965e-15
-8.593727774269119823e-01	9.165874220719773438e+13	5.971663691705235699e+00	1.862124938919840293e-13	3.116161412850326696e-15
-8.511934017844946521e-01	9.317126951526973438e+13	5.963941265563539318e+00	1.859881802006618519e-13	3.105109225273432821e-15
-8.428018909013507143e-01	9.465470970530229688e+13	5.957442026313406913e+00	1.858067801421776425e-13	3.094983483185468671e-15
-8.342003361179175513e-01	9.615688629347882812e+13	5.952091773141574116e+00	1.856645932899392632e-13	3.085866393806032640e-15
-8.253908811219762276e-01	9.764534960845200000e+13	5.947257452340703132e+00	1.855412241374424825e-13	3.077023731937121487e-15
-8.163757214143991803e-01	9.916199566960015625e+13	5.943009332400085221e+00	1.854378945660204257e-13	3.068687550909989533e-15
-8.071571037619853506e-01	1.006716786589108594e+14	5.938870061789907062e+00	1.853393462500698410e-13	3.060290932467109732e-15
-7.977373256375193122e-01	1.022116446021731562e+14	5.935024942933464942e+00	1.852508165098934336e-13	3.052160914976389110e-15
-7.881187346471923982e-01	1.037452924265355938e+14	5.931103990782779611e+00	1.851606112604688331e-13	3.043835597682527207e-15
-7.783037279455299329e-01	1.053067429375455000e+14	5.927353500123563990e+00	1.850761430264487759e-13	3.035682826072317503e-15
-7.682947516379707853e-01	1.068590256538030000e+14	5.923461423692317318e+00	1.849876187087982528e-13	3.027297814129637640e-15
-7.580943001712454610e-01	1.084342099458294688e+14	5.919695614555029906e+00	1.849032664052063480e-13	3.019056046004056359e-15
-7.477049157117091616e-01	1.099955576989561719e+14	5.915772516590651620e+00	1.848142032521400684e-13	3.010583540675609131e-15
-7.371291875117789161e-01	1.115736754082012500e+14	5.911962087494374352e+00	1.847287968639353472e-13	3.002248759492037918e-15
-7.263697512646394294e-01	1.131322978826183750e+14	5.907996098756476577e+00	1.846386376923637745e-13	2.993696628705855470e-15
-7.154292884473713032e-01	1.147008657307327656e+14	5.904139282166152469e+00	1.845519725529422238e-13	2.985283864266120688e-15
-7.043105256526721591e-01	1.162436531106836562e+14	5.900133647700124051e+00	1.844607016410384663e-13	2.976669185384537012e-15
-6.930162339093317581e-01	1.177891006236685469e+14	5.896236524410498170e+00	1.843728680098043820e-13	2.968196755113686477e-15
-6.815492279916337548e-01	1.193020283535902188e+14	5.892198121322385518e+00	1.842806196770431351e-13	2.959536653220479461e-15
-6.699123657178551738e-01	1.208099920382294531e+14	5.888268038706322649e+00	1.841917764838075390e-13	2.951021080968212159e-15
-6.581085472380376888e-01	1.222783512791345469e+14	5.884203653116998112e+00	1.840987055600132833e-13	2.942329977625125796e-15
-6.461407143112096740e-01	1.237338722887149531e+14	5.880247123320173408e+00	1.840090063975577550e-13	2.933784533427480815e-15
-6.340118495722386616e-01	1.251424507466210469e+14	5.876162300210760137e+00	1.839152468518177085e-13	2.925073411832583636e-15
-6.217249757884952821e-01	1.265301506251286562e+14	5.872184399114794395e+00	1.838248171527549027e-13	2.916507850825979697e-15
-6.092831551065166495e-01	1.278634076947566562e+14	5.868083154217745623e+00	1.837304703475621632e-13	2.907784203041878931e-15
-5.966894882888559293e-01	1.291676673703614688e+14	5.864087398863637723e+00	1.836394015374482727e-13	2.899204817223872824e-15
-5.839471139413062728e-01	1.304099176647469062e+14	5.859972185618072871e+00	1.835445337010668499e-13	2.890472746362279665e-15
-5.710592077306947401e-01	1.316150671708604062e+14	5.855960539863247938e+00	1.834528820506491761e-13	2.881882495274891743e-15
-5.580289815934401654e-01	1.327506757091255156e+14	5.851832279617462440e+00	1.833575239236966322e-13	2.873142891415845437e-15
-5.448596829350704773e-01	1.338411953545327812e+14	5.847805212224649551e+00	1.832653105937681912e-13	2.864541651220411502e-15
-5.315545938209014221e-01	1.348547833897552812e+14	5.843663373497273383e+00	1.831694580249943448e-13	2.855792486481878122e-15
-5.181170301580774185e-01	1.358155139292599531e+14	5.839619940819487987e+00	1.830766702004641414e-13	2.847177294737589703e-15
-5.045503408691774938e-01	1.366921722856718750e+14	5.835462620844354298e+00	1.829802858126289554e-13	2.838413807774159942e-15
-4.908579070575938008e-01	1.375085314826793281e+14	5.831400554363155742e+00	1.828868787034403306e-13	2.829779039639414617e-15
-4.770431411648895503e-01	1.382340392938178438e+14	5.827224570870095377e+00	1.827898941158720580e-13	2.820993924201500591e-15
-4.631094861203478019e-01	1.388922424302930312e+14	5.823140368045672588e+00	1.826957932107308374e-13	2.812331480298994273e-15
-4.490604144829201672e-01	1.394532881950883906e+14	5.818941336932803132e+00	1.825981110289833479e-13	2.803515029791795896e-15
-4.348994275757930850e-01	1.399405693287957500e+14	5.814830328309178675e+00	1.825032134542448407e-13	2.794814477408316349e-15
-4.206300546137843877e-01	1.403249712535417344e+14	5.810602713647895712e+00	1.824047076868243874e-13	2.785954745569950991e-15
-4.062558518237891492e-01	1.406298018638350938e+14	5.806459096947887311e+00	1.823088818849228084e-13	2.777203530008033760e-15
-3.917804015584931410e-01	1.408267233093629688e+14	5.802196265519749652e+00	1.822093978413274401e-13	2.768286631633068370e-15
-3.772073114035760510e-01	1.409390236353108438e+14	5.798013208353248515e+00	1.821124847797306171e-13	2.759470428341152298e-15
-3.625402132786245679e-01	1.409391791496949688e+14	5.793707550132352502e+00	1.820118416531400390e-13	2.750480783386290684e-15
-3.477827625319824811e-01	1.408505186330781250e+14	5.789477301342646598e+00	1.819136579962164864e-13	2.741583626296364321e-15
-3.329386370297612863e-01	1.406463680799717500e+14	5.785120313703832728e+00	1.818116514357249321e-13	2.732504039872750613e-15
-3.180115362392382239e-01	1.403501525064067812e+14	5.780834249422089677e+00	1.817119908675455753e-13	2.723508394909039454e-15
-3.030051803068727345e-01	1.399360801069613594e+14	5.776416561197599719e+00	1.816083930373910486e-13	2.714320198895150072e-15
-2.879233091311665382e-01	1.394277216836880312e+14	5.772065248991594011e+00	1.815070262815507365e-13	2.705207296289526592e-15
-2.727696814306032058e-01	1.388001954744123906e+14	5.767576724698215251e+00	1.814015868278934845e-13	2.695890729799312580e-15
-2.575480738068965936e-01	1.380772607290397188e+14	5.763150037766476608e+00	1.812982637822806551e-13	2.686640825005973312e-15
-2.422622798037831759e-01	1.372349684535578594e+14	5.758579883971129298e+00	1.811907123354953551e-13	2.677175214125273875e-15
-2.269161089615901461e-01	1.362973017201681094e+14	5.754067100604218332e+00	1.810851647602117502e-13	2.667767757131728933e-15
-2.115133858678190648e-01	1.352412611125353125e+14	5.749403966017345269e+00	1.809752136787561173e-13	2.658131719501519732e-15
-1.960579492039781213e-01	1.340910811453198125e+14	5.744793920566790391e+00	1.808671584504764930e-13	2.648545719344230576e-15
-1.805536507889023146e-01	1.328247216847214531e+14	5.740026076489849416e+00	1.807545062427082630e-13	2.638717592407287200e-15
-1.650043546187992261e-01	1.314666873956045312e+14	5.735307306743221645e+00	1.806436484330494225e-13	2.628931911552907357e-15
-1.494139359042609416e-01	1.299958993565930156e+14	5.730422715053193450e+00	1.805279811645348954e-13	2.618889939358554571e-15
-1.337862801044791550e-01	1.284371417575952188e+14	5.725583537810999601e+00	1.804140144516052053e-13	2.608883718214739164e-15
-1.181252819589080488e-01	1.267702895513540938e+14	5.720570026276940112e+00	1.802950068773459331e-13	2.598606801063610923e-15
-1.024348445166134158e-01	1.250204048125625625e+14	5.715598787301647832e+00	1.801776167491054415e-13	2.588360172776225252e-15
-8.671887816355072776e-02	1.231682989925027656e+14	5.710444267851248590e+00	1.800549359983903654e-13	2.577828357021590395e-15
-7.098129964801590253e-02	1.212392989966685156e+14	5.705329560154438262e+00	1.799338034826442110e-13	2.567323040906999846e-15
-5.522603110450816782e-02	1.192151235543303281e+14	5.700022272415781188e+00	1.798071129574991044e-13	2.556518274253068128e-15
-3.945699907625282304e-02	1.171213378979933438e+14	5.694753205655675110e+00	1.796819199637958590e-13	2.545738256893368868e-15
-2.367813353662409984e-02	1.149405258360347500e+14	5.689281990520061782e+00	1.795508865496396378e-13	2.534644831837801778e-15
-7.893366909713211629e-03	1.126984506022335312e+14	5.683848534129773533e+00	1.794213274122384400e-13	2.523576652340748792e-15
7.893366909713310509e-03	1.103785052792340781e+14	5.678203266071999877e+00	1.792856392760463821e-13	2.512181259742051457e-15
2.367813353662397841e-02	1.080065962968529844e+14	5.672596758901867098e+00	1.791514470209832934e-13	2.500813561506522237e-15
3.945699907625269814e-02	1.055668567818823281e+14	5.666768807389251705e+00	1.790108459458750020e-13	2.489104007070736433e-15
5.522603110450804292e-02	1.030852683806737031e+14	5.660982222269777431e+00	1.788718245014188725e-13	2.477425413454003951e-15
7.098129964801599967e-02	1.005466224145247500e+14	5.654964223354547848e+00	1.787261245184877312e-13	2.465387814768273698e-15
8.671887816355082490e-02	9.797689384373106250e+13	5.648991198651763135e+00	1.785821379391593500e-13	2.453384055761197624e-15
1.024348445166132909e-01	9.536143456149251562e+13	5.642775102110856089e+00	1.784311663498817558e-13	2.441000695210985087e-15
1.181252819589079239e-01	9.272611138102395312e+13	5.636606964242522722e+00	1.782820175822933810e-13	2.428654292381783028e-15
1.337862801044790162e-01	9.005671513774325000e+13	5.630180140846724690e+00	1.781254246194357822e-13	2.415906108970021151e-15
1.494139359042608306e-01	8.737887363486003125e+13	5.623801551603984095e+00	1.779706098812740878e-13	2.403202125835431401e-15
1.650043546187993093e-01	8.467866287733184375e+13	5.617142805668499328e+00	1.778076082294350352e-13	2.390077162308672926e-15
1.805536507889022035e-01	8.198131033407928125e+13	5.610529741952511529e+00	1.776461233784627748e-13	2.377012944759550667e-15
1.960579492039780103e-01	7.927300188528176562e+13	5.603611106882981474e+00	1.774754738210088859e-13	2.363513885996588208e-15
2.115133858678189538e-01	7.657839952174890625e+13	5.596738060853771124e+00	1.773061055450187912e-13	2.350098576412709392e-15
2.269161089615900351e-01	7.388364693437418750e+13	5.589537710158858808e+00	1.771268027672821705e-13	2.336226913272413810e-15
2.422622798037832592e-01	7.121273094880104688e+13	5.582394848956530709e+00	1.769492145238798472e-13	2.322444078249089282e-15
2.575480738068967046e-01	6.855168584849776562e+13	5.574914243839230288e+00	1.767618285417308473e-13	2.308138314025567040e-15
2.727696814306030948e-01	6.592381499029767188e+13	5.567517692062343038e+00	1.765778334408924626e-13	2.293863714022759392e-15
2.879233091311663717e-01	6.331507017679294531e+13	5.559775916042571708e+00	1.763852033474907854e-13	2.278909405004626961e-15
3.030051803068726235e-01	6.074811891646767188e+13	5.552137036420399241e+00	1.761982590930234757e-13	2.263836261884468405e-15
3.180115362392381129e-01	5.820884390859508594e+13	5.544108681776129366e+00	1.760032025431243707e-13	2.247836988604581980e-15
3.329386370297611752e-01	5.571922164284497656e+13	5.536141535400428637e+00	1.758140148651014788e-13	2.231526781648055054e-15
3.477827625319823701e-01	5.326488757864931250e+13	5.527645008245647418e+00	1.756130180958253907e-13	2.214061086381122419e-15
3.625402132786244014e-01	5.086682407810470312e+13	5.519059662516641040e+00	1.754122568194552076e-13	2.196213718970246184e-15
3.772073114035759400e-01	4.851000084686100000e+13	5.509690735474568335e+00	1.751889653695020562e-13	2.177192589639577450e-15
3.917804015584930299e-01	4.621395974881932812e+13	5.500009872142734402e+00	1.749539922968584459e-13	2.158026339156226440e-15
4.062558518237890381e-01	4.396263350307403125e+13	5.489279776514162101e+00	1.746818615140446676e-13	2.137990769349653719e-15
4.206300546137840546e-01	4.177398452175794531e+13	5.478118548425672252e+00	1.743875260946738914e-13	2.118326925434864318e-15
4.348994275757929739e-01	3.963111637167396094e+13	5.465859467489851298e+00	1.740494610509049447e-13	2.098193374769594304e-15
4.490604144829198341e-01	3.755105742573757812e+13	5.453396762435210654e+00	1.736949433378295337e-13	2.078785321286509130e-15
4.631094861203476909e-01	3.551712535006482031e+13	5.440191875448951109e+00	1.733127111947419578e-13	2.058770810101727140e-15
4.770431411648896614e-01	3.354673152438362500e+13	5.427418486689677302e+00	1.729461222710641324e-13	2.038957667199237638e-15
4.908579070575935233e-01	3.162472357645413672e+13	5.414518666873401997e+00	1.725910742130713514e-13	2.017220992175513395e-15
5.045503408691773828e-01	2.976989769086842969e+13	5.402705348193416413e+00	1.722975550847485010e-13	1.993926741092021960e-15
5.181170301580771964e-01	2.796896573680537500e+13	5.391010717189711698e+00	1.720503556355243206e-13	1.966331835354695341e-15
5.315545938209013110e-01	2.624155914768825781e+13	5.380284267436184820e+00	1.718831437158389583e-13	1.934940729101990040e-15
5.448596829350704773e-01	2.457475394726674219e+13	5.368732259877176283e+00	1.717434382152330444e-13	1.897193240322649808e-15
5.580289815934400544e-01	2.298679189487474219e+13	5.356620954074883478e+00	1.716275818268315163e-13	1.854830027998229759e-15
5.710592077306947401e-01	2.146257435696126953e+13	5.341311085872439079e+00	1.714342896740110238e-13	1.806459291769109230e-15
5.839471139413060508e-01	2.001670604712385547e+13	5.322875159151610802e+00	1.711298801226579705e-13	1.755942330900437852e-15
5.966894882888559293e-01	1.863052528032840234e+13	5.298509172534088485e+00	1.705908504317089585e-13	1.703280175733737778e-15
6.092831551065164275e-01	1.731495423801501367e+13	5.269167083678220287e+00	1.698027481343438992e-13	1.654134504746232615e-15
6.217249757884950601e-01	1.604922933597789453e+13	5.232966084044520017e+00	1.686794368420884628e-13	1.608589769231925398e-15
6.340118495722386616e-01	1.484343541281107812e+13	5.192845048107401773e+00	1.672912058914766547e-13	1.572339553102532460e-15
6.461407143112095630e-01	1.367839741816286133e+13	5.148386884884499359e+00	1.656368936436254398e-13	1.543258379498902981e-15
6.581085472380375778e-01	1.256715847601081836e+13	5.104696112990391832e+00	1.639011893323983641e-13	1.525158408818137474e-15
6.699123657178549518e-01	1.149514283073066211e+13	5.062128092760257658e+00	1.621569533221671331e-13	1.512097770595604247e-15
6.815492279916336438e-01	1.047991383024863281e+13	5.026969814203551046e+00	1.606682913204105580e-13	1.505441315859223377e-15
6.930162339093317581e-01	9.511216638174921875e+12	4.998611661889864166e+00	1.595064883993206027e-13	1.495371391861052274e-15
7.043105256526719371e-01	8.609108855173634766e+12	4.982837689829536565e+00	1.589279547406950149e-13	1.481980426137466621e-15
7.154292884473711922e-01	7.764248928210363281e+12	4.975906551355868679e+00	1.588905218234298941e-13	1.453111961343089631e-15
7.263697512646390964e-01	6.995094240151431641e+12	4.981433197359508291e+00	1.595404332928938671e-13	1.410530958095872880e-15
7.371291875117788051e-01	6.289158936720016602e+12	4.990904186783415852e+00	1.606228649234729031e-13	1.342469061911565647e-15
7.477049157117090505e-01	5.660067194903594727e+12	5.005333114190608335e+00	1.621146385715595773e-13	1.256275477011688394e-15
7.580943001712453500e-01	5.090293734115205078e+12	5.011734441357921455e+00	1.635347008228181717e-13	1.142869437577272351e-15
7.682947516379706743e-01	4.588401315886173828e+12	5.010647648479285898e+00	1.647525577663913371e-13	1.017860642077236444e-15
7.783037279455297108e-01	4.133159112874072266e+12	4.987415727588712322e+00	1.651890327981132703e-13	8.740458427056532103e-16
7.881187346471922872e-01	3.730656600286220215e+12	4.946254888564072694e+00	1.647981872266057038e-13	7.345200542318417059e-16
7.977373256375193122e-01	3.359149348945690918e+12	4.873905681898428988e+00	1.630893740428266289e-13	5.894365240620647006e-16
8.071571037619852396e-01	3.025461754167588379e+12	4.781578398423649290e+00	1.602843915536189461e-13	4.664509560981618693e-16
8.163757214143990693e-01	2.710009360023470215e+12	4.657503415115786360e+00	1.560426094815371685e-13	3.475869409500928355e-16
8.253908811219760056e-01	2.422220533982583496e+12	4.520674248332604783e+00	1.509025816328471411e-13	2.629629752146342553e-16
8.342003361179174403e-01	2.145695566827103027e+12	4.357245062048406226e+00	1.445450525908964577e-13	1.825657782083088366e-16
8.428018909013503812e-01	1.892729276864062988e+12	4.193250914547201447e+00	1.377746869632461734e-13	1.404160957272323154e-16
8.511934017844945410e-01	1.649472618618690918e+12	4.007725836794456598e+00	1.300855515296407610e-13	9.347745549015409592e-17
8.593727774269117603e-01	1.429919317135549805e+12	3.835200600062419696e+00	1.225712804524763512e-13	8.518677974854571549e-17
8.673379793567147500e-01	1.221384145493989990e+12	3.641877681616399798e+00	1.143173869247430824e-13	5.838129791114820209e-17
8.750870224785936013e-01	1.038139523838141968e+12	3.475466840141220981e+00	1.068533611980415623e-13	7.331968402023207728e-17
8.826179755685469308e-01	8.672802212050856934e+11	3.282648095924150855e+00	9.860910907270653132e-14	5.390282471951399203e-17
8.899289617551802145e-01	7.223718279100166016e+11	3.133803763103866213e+00	9.186373434374404027e-14	8.671793014733305895e-17
8.970181589874635097e-01	5.896174175005173340e+11	2.944962699039888943e+00	8.399499669703269984e-14	6.571026207808972704e-17
9.038838004888234412e-01	4.816179207228621216e+11	2.825159691049812682e+00	7.856867219014805418e-14	1.178740679092431775e-16
9.105241751974622044e-01	3.837867181906190796e+11	2.640318130064625901e+00	7.122823552728812059e-14	8.911872722474664842e-17
9.169376281927885675e-01	3.081234966558383789e+11	2.564878620390939723e+00	6.774101170224393807e-14	1.701655456289349373e-16
9.231225611078606175e-01	2.396330492791617432e+11	2.379848293206256127e+00	6.083148263344331879e-14	1.273527468297499150e-16
9.290774325277303403e-01	1.900226480159438477e+11	2.372041910366695205e+00	6.007387459335894572e-14	2.552396431141065677e-16
9.348007583735982173e-01	1.441933643000679321e+11	2.177367547561489314e+00	5.323833347852869159e-14	1.882015539678652359e-16
9.402911122726754778e-01	1.139367918398938293e+11	2.274960253665352372e+00	5.642007095515595936e-14	3.916716949922311033e-16
9.455471259136670747e-01	8.432675556247409058e+10	2.052890433634866785e+00	4.898582885272127951e-14	2.824415686121542224e-16
9.505674893877827936e-01	6.742712553025583649e+10	2.312397637520798188e+00	5.791027173391626158e-14	6.024577352074319072e-16
9.553509515151947795e-01	4.858655386982493591e+10	2.033295384189256261e+00	4.878498283111109052e-14	4.235571708836713763e-16
9.598963201568568859e-01	4.031210365718181610e+10	2.522933198762629559e+00	6.557291755945446503e-14	9.106151498574679011e-16
9.642024625116116798e-01	2.819842926845705795e+10	2.142001494559221619e+00	5.315899040293771441e-14	6.230684560153087209e-16
9.682683053985071675e-01	2.512790684426755524e+10	2.924018013917367931e+00	7.966305859167717336e-14	1.322196527814658572e-15
9.720928355242569596e-01	1.684706394577404404e+10	2.396068416966596448e+00	6.238682674756443130e-14	8.853162657836677737e-16
9.756750997357734878e-01	1.672869169433230591e+10	3.495019363619725095e+00	9.931640501167043058e-14	1.817126416413455983e-15
9.790142052577144316e-01	1.064449604466179276e+10	2.765232077965994684e+00	7.540447529092701233e-14	1.192990732654255194e-15
9.821093199149804054e-01	1.226087021564588547e+10	4.118179746765431304e+00	1.204575413004755596e-13	2.316803097497481889e-15
9.849596723401105036e-01	7.191684747271215439e+09	3.200823921175132813e+00	9.019430260897131141e-14	1.518443782250304804e-15
9.875645521655237458e-01	9.746014656869127274e+09	4.718933893312188488e+00	1.404383269467687363e-13	2.779277062847863804e-15
9.899233102005571272e-01	5.198158038641365051e+09	3.624359219058269410e+00	1.041438969174778640e-13	1.834795021701290821e-15
9.920353585932577545e-01	8.370707469530449867e+09	5.176014726250659059e+00	1.554655318444652199e-13	3.128657573717271427e-15
9.939001709768877646e-01	4.062076895779640198e+09	3.924557264429155534e+00	1.137709448330553020e-13	2.067497305754782767e-15
9.955172826011058351e-01	7.630511105626316071e+09	5.454774819530278762e+00	1.643062905169117560e-13	3.360590325351865081e-15
9.968862904477931997e-01	3.363245021348935604e+09	4.131633735666039975e+00	1.200780634773987591e-13	2.230330312664408511e-15
9.980068533314933044e-01	7.358271763748973846e+09	5.763558913557018215e+00	1.739185885943566158e-13	3.640477485167609278e-15
9.988786919844435674e-01	2.789046417462661743e+09	4.389347863632660385e+00	1.280526637453850526e-13	2.397368708416063523e-15
9.995015891261737062e-01	7.060784054500385284e+09	5.819611221878598251e+00	1.784038044126042669e-13	3.302911008168498952e-15
9.998753895176573092e-01	2.334352742114029408e+09	5.283614458042296569e+00	1.569290321510439082e-13	3.213690677447463284e-15
1.000000000000000000e+00	2.069978513322366714e+09	5.307332149521683640e+00	1.588268012318414792e-13	3.015079683202382556e-15


==> dat/1dbte_with_E_pic_vs_pde/Ewt_10K_pde_idx_0004.csv <==
x	ne_pde	Te_pde	elastic_pde	ionization_pde
-1.000000000000000000e+00	3.604097804073733594e+13	6.938161057657152853e+00	2.091705633487668791e-13	5.006327440936994693e-15
-9.998753895176573092e-01	3.788710193304782812e+13	6.949042972513042038e+00	2.099276690539149240e-13	4.982328784001530141e-15
-9.995015891261738172e-01	4.012350025282568750e+13	6.958269442395578430e+00	2.106965100807858298e-13	4.952904561022185890e-15
-9.988786919844435674e-01	4.304385127094421094e+13	6.948670668202810319e+00	2.110095608809906249e-13	4.885941850559704240e-15
-9.980068533314934154e-01	4.618735467833494531e+13	6.938657913919728415e+00	2.113519810404989765e-13	4.812595010164978679e-15
-9.968862904477931997e-01	4.992375963108460938e+13	6.918851763993189685e+00	2.115217962297911641e-13	4.712226749442176976e-15
-9.955172826011059461e-01	5.398162579995850781e+13	6.895829909572356087e+00	2.116507084862229998e-13	4.601493050941956715e-15
-9.939001709768877646e-01	5.877216043052901562e+13	6.860961777951838592e+00	2.114580854313426048e-13	4.470612712113285582e-15
-9.920353585932577545e-01	6.393975514954132031e+13	6.821339872273552984e+00	2.110926476682242783e-13	4.335874223901982945e-15
-9.899233102005571272e-01	6.973997652945673438e+13	6.774003252035508460e+00	2.104568637469205000e-13	4.193290446165981250e-15
-9.875645521655237458e-01	7.580025929598598438e+13	6.724973561767401797e+00	2.097169122487853882e-13	4.052605235249404949e-15
-9.849596723401105036e-01	8.232456298904942188e+13	6.672271323530748255e+00	2.088109274255327888e-13	3.911044487225341634e-15
-9.821093199149804054e-01	8.898285431606071875e+13	6.619216242660047378e+00	2.078370113427375109e-13	3.773708500331462603e-15
-9.790142052577145426e-01	9.595670261537392188e+13	6.564017651974572765e+00	2.067344720038187393e-13	3.638946056416419098e-15
-9.756750997357735988e-01	1.029573209008282969e+14	6.508464149436528068e+00	2.055583092180209895e-13	3.509503270409620103e-15
-9.720928355242569596e-01	1.101459360328612812e+14	6.451334599542668968e+00	2.042634019388247692e-13	3.384743269301674349e-15
-9.682683053985071675e-01	1.172655101797341094e+14	6.393730855168350935e+00	2.028860685201910700e-13	3.266166933318086368e-15
-9.642024625116116798e-01	1.244579525799047969e+14	6.335072591348379412e+00	2.014025564651944054e-13	3.153786572888642721e-15
-9.598963201568569970e-01	1.314912028116584844e+14	6.276158545323401228e+00	1.998427249114392109e-13	3.048329371299861817e-15
-9.553509515151947795e-01	1.384906288547477031e+14	6.216968190844056608e+00	1.982039194498380848e-13	2.950109065539665957e-15
-9.505674893877829046e-01	1.452448011330602500e+14	6.158196339035211686e+00	1.965159216593653620e-13	2.859312181970825709e-15
-9.455471259136670747e-01	1.518663649707604062e+14	6.100278909535725269e+00	1.947945496493806578e-13	2.776328970116382307e-15
-9.402911122726755888e-01	1.581628198010537500e+14	6.043873575170921164e+00	1.930709593577612589e-13	2.700938396385353698e-15
-9.348007583735983284e-01	1.642397669459555312e+14	5.989720030410629725e+00	1.913737161035487186e-13	2.633478218556178526e-15
-9.290774325277305623e-01	1.699253178435582500e+14	5.938390685768815125e+00	1.897321904250984236e-13	2.573414567040510322e-15
-9.231225611078607285e-01	1.753262613411842500e+14	5.890692682098907618e+00	1.881784737741808757e-13	2.520938663108431990e-15
-9.169376281927887895e-01	1.802964870171122188e+14	5.846934039796561677e+00	1.867328029758158819e-13	2.475220719888996508e-15
-9.105241751974622044e-01	1.849531816614210625e+14	5.807718451561138195e+00	1.854204582742891959e-13	2.436242834808609530e-15
-9.038838004888235522e-01	1.891803867489568125e+14	5.772937453391409512e+00	1.842461863273817590e-13	2.402944703786195793e-15
-8.970181589874635097e-01	1.931098912639881562e+14	5.742868244006325007e+00	1.832230047004006587e-13	2.375170919342459320e-15
-8.899289617551803255e-01	1.966528750452598125e+14	5.717015720444236671e+00	1.823403117261214311e-13	2.351770625892801059e-15
-8.826179755685469308e-01	1.999507533893207812e+14	5.695401725392905234e+00	1.816007172079755612e-13	2.332557123834650403e-15
-8.750870224785937124e-01	2.029315238635450938e+14	5.677308761055271269e+00	1.809836226901914645e-13	2.316421734492876786e-15
-8.673379793567146390e-01	2.057367268705465312e+14	5.662648071812574457e+00	1.804860350485893733e-13	2.303246613027157408e-15
-8.593727774269119823e-01	2.083006063718880938e+14	5.650622017406342401e+00	1.800825666591328743e-13	2.292040301391556564e-15
-8.511934017844946521e-01	2.107575489235457812e+14	5.641114229776493794e+00	1.797681209283566413e-13	2.282777821670569149e-15
-8.428018909013507143e-01	2.130410706215911250e+14	5.633324867003167036e+00	1.795161761726958979e-13	2.274593953351450142e-15
-8.342003361179175513e-01	2.152740867518485938e+14	5.627176083693074204e+00	1.793226334266137173e-13	2.267567019925271629e-15
-8.253908811219762276e-01	2.173850451058044688e+14	5.621948373934823273e+00	1.791633558271817980e-13	2.260977791864908905e-15
-8.163757214143991803e-01	2.194833894028135938e+14	5.617670489750580032e+00	1.790379635394358925e-13	2.255023455739207907e-15
-8.071571037619853506e-01	2.214909866923055312e+14	5.613754163915285034e+00	1.789267470228019043e-13	2.249126631083849663e-15
-7.977373256375193122e-01	2.235046480772327812e+14	5.610349876731951291e+00	1.788337287014750509e-13	2.243577557719410330e-15
-7.881187346471923982e-01	2.254409839125375000e+14	5.606989774513715830e+00	1.787433895743652763e-13	2.237898478266363200e-15
-7.783037279455299329e-01	2.273871278997133125e+14	5.603913689791300889e+00	1.786630496403371458e-13	2.232430883247351546e-15
-7.682947516379707853e-01	2.292571170799901562e+14	5.600733645247613524e+00	1.785799715849314945e-13	2.226756736198517669e-15
-7.580943001712454610e-01	2.311316204154679375e+14	5.597736891261547498e+00	1.785032618236166617e-13	2.221237804922489466e-15
-7.477049157117091616e-01	2.329243600010000625e+14	5.594578559808241813e+00	1.784216618375929542e-13	2.215489017879618222e-15
-7.371291875117789161e-01	2.347117866885675625e+14	5.591564138180805443e+00	1.783450049686101283e-13	2.209874812360925869e-15
-7.263697512646394294e-01	2.364085701515180938e+14	5.588370129224174754e+00	1.782627425095105299e-13	2.204028619378702907e-15
-7.154292884473713032e-01	2.380882055041715000e+14	5.585305535947381550e+00	1.781848948389746955e-13	2.198309923833283037e-15
-7.043105256526721591e-01	2.396668426634399375e+14	5.582058069111328180e+00	1.781012678777290763e-13	2.192363820532572317e-15
-6.930162339093317581e-01	2.412156853838028750e+14	5.578934346960030766e+00	1.780218475687762450e-13	2.186542493106941862e-15
-6.815492279916337548e-01	2.426525311051278438e+14	5.575629113991129593e+00	1.779366531206207074e-13	2.180499506986177739e-15
-6.699123657178551738e-01	2.440466732113855312e+14	5.572444736820815869e+00	1.778555607183104649e-13	2.174579601403040790e-15
-6.581085472380376888e-01	2.453175865213981562e+14	5.569081233596698155e+00	1.777687471135991899e-13	2.168443087678503076e-15
-6.461407143112096740e-01	2.465329164869020312e+14	5.565836413975572050e+00	1.776859604436936105e-13	2.162427896125110401e-15
-6.340118495722386616e-01	2.476138075371105312e+14	5.562414663775031798e+00	1.775975089390230043e-13	2.156199904517992013e-15
-6.217249757884952821e-01	2.486264695608057500e+14	5.559109510437110657e+00	1.775130159136795885e-13	2.150091107571937404e-15
-6.092831551065166495e-01	2.494937087564858125e+14	5.555629053114722993e+00	1.774229031801020226e-13	2.143771959386409164e-15
-5.966894882888559293e-01	2.502804894302615938e+14	5.552263009828068974e+00	1.773366801478746112e-13	2.137569451841684375e-15
-5.839471139413062728e-01	2.509112828063715938e+14	5.548722580486881384e+00	1.772448651986230453e-13	2.131157687366005393e-15
-5.710592077306947401e-01	2.514499842987495938e+14	5.545294230244441458e+00	1.771568683177301584e-13	2.124859607902888275e-15
-5.580289815934401654e-01	2.518227451708681250e+14	5.541691641831545390e+00	1.770632867922144162e-13	2.118352060079876724e-15
-5.448596829350704773e-01	2.520925582491013750e+14	5.538198641628894414e+00	1.769734482084768657e-13	2.111954898917879104e-15
-5.315545938209014221e-01	2.521872798368241875e+14	5.534530761187816950e+00	1.768780102224045944e-13	2.105346805045969259e-15
-5.181170301580774185e-01	2.521691573258052500e+14	5.530969852075088511e+00	1.767862372539689966e-13	2.098845515104366096e-15
-5.045503408691774938e-01	2.519677850217900625e+14	5.527232634901240615e+00	1.766888277314194547e-13	2.092130618758766636e-15
-4.908579070575938008e-01	2.516448134695606250e+14	5.523599689526871970e+00	1.765950039195613965e-13	2.085518718047008230e-15
-4.770431411648895503e-01	2.511316135966497812e+14	5.519788227190730368e+00	1.764954838888507964e-13	2.078689374286511179e-15
-4.631094861203478019e-01	2.504893787223150312e+14	5.516078295299787548e+00	1.763994700871821987e-13	2.071959067958398018e-15
-4.490604144829201672e-01	2.496512978756900000e+14	5.512186852784246582e+00	1.762976771572140956e-13	2.065006376710896386e-15
-4.348994275757930850e-01	2.486782367972613125e+14	5.508394195300884810e+00	1.761993114123593557e-13	2.058148705387687232e-15
-4.206300546137843877e-01	2.475052441347287188e+14	5.504416240350896494e+00	1.760950592652127534e-13	2.051062657590631596e-15
-4.062558518237891492e-01	2.461929764382153750e+14	5.500534369044610905e+00	1.759941567133905439e-13	2.044067654129393906e-15
-3.917804015584931410e-01	2.446783807075851250e+14	5.496462629212529372e+00	1.758872359883563258e-13	2.036837297205913319e-15
-3.772073114035760510e-01	2.430220100715774375e+14	5.492484395966071631e+00	1.757835912860310185e-13	2.029694168949384487e-15
-3.625402132786245679e-01	2.411627434871723438e+14	5.488310968530274003e+00	1.756737730506431977e-13	2.022307778093523883e-15
-3.477827625319824811e-01	2.391611228362357500e+14	5.484228689787369326e+00	1.755671642993628774e-13	2.015005072382812423e-15
-3.329386370297612863e-01	2.369579853107338438e+14	5.479945152650368634e+00	1.754542033025006987e-13	2.007450297636447157e-15
-3.180115362392382239e-01	2.346139384992360938e+14	5.475750702576296369e+00	1.753443943875240368e-13	1.999976062832694719e-15
-3.030051803068727345e-01	2.320717936185477500e+14	5.471348172546364630e+00	1.752280300047351246e-13	1.992240104553539227e-15
-2.879233091311665382e-01	2.293922828629889688e+14	5.467033023820495607e+00	1.751147706267480051e-13	1.984582109015482668e-15
-2.727696814306032058e-01	2.265201930460712188e+14	5.462502178765372918e+00	1.749947256976452806e-13	1.976651964451315217e-15
-2.575480738068965936e-01	2.235164192362079375e+14	5.458057422403658876e+00	1.748777492549279904e-13	1.968797986310257664e-15
-2.422622798037831759e-01	2.203277081528670312e+14	5.453388491761050894e+00	1.747537261835214196e-13	1.960660765337313426e-15
-2.269161089615901461e-01	2.170151325568671875e+14	5.448804810324491044e+00	1.746327446597746549e-13	1.952598979202307800e-15
-2.115133858678190648e-01	2.135273619559237812e+14	5.443987530184174695e+00	1.745044192770873369e-13	1.944242342080724558e-15
-1.960579492039781213e-01	2.099256342496521875e+14	5.439255195697920264e+00	1.743791184178613430e-13	1.935961778613604649e-15
-1.805536507889023146e-01	2.061604792631538125e+14	5.434278881446289233e+00	1.742461388444062710e-13	1.927374264869780384e-15
-1.650043546187992261e-01	2.022932580601117812e+14	5.429387987577293906e+00	1.741161861055964278e-13	1.918864869569239836e-15
-1.494139359042609416e-01	1.982762722383941562e+14	5.424241962610629741e+00	1.739781945586981687e-13	1.910035457889073890e-15
-1.337862801044791550e-01	1.941709363298295312e+14	5.419183121805778214e+00	1.738432803777124928e-13	1.901286963801526157e-15
-1.181252819589080488e-01	1.899312130964346250e+14	5.413857610788824104e+00	1.736999733105693943e-13	1.892203001250986779e-15
-1.024348445166134158e-01	1.856184807397599688e+14	5.408622868986078913e+00	1.735598829167732022e-13	1.883201888500675943e-15
-8.671887816355072776e-02	1.811882390197024688e+14	5.403109480181772284e+00	1.734110735010262027e-13	1.873845278398603222e-15
-7.098129964801590253e-02	1.767017254433999375e+14	5.397691819569411464e+00	1.732657097767474719e-13	1.864570896438832278e-15
-5.522603110450816782e-02	1.721158364114564688e+14	5.391981381914884963e+00	1.731112702373362553e-13	1.854915171036754387e-15
-3.945699907625282304e-02	1.674915367589217188e+14	5.386370418971972995e+00	1.729604778668870094e-13	1.845339222893650138e-15
-2.367813353662409984e-02	1.627869379835781250e+14	5.380446344668929903e+00	1.728000201052359655e-13	1.835352800725700385e-15
-7.893366909713211629e-03	1.580625384833457812e+14	5.374619976974230440e+00	1.726431360712465094e-13	1.825447430041162940e-15
7.893366909713310509e-03	1.532774056397842812e+14	5.368449675464940007e+00	1.724754964114039284e-13	1.815106303858702370e-15
2.367813353662397841e-02	1.484912911535156250e+14	5.362367972834601204e+00	1.723109047816328327e-13	1.804859486299247600e-15
3.945699907625269814e-02	1.436638861041968125e+14	5.355902561559586772e+00	1.721339597360957739e-13	1.794160924802629546e-15
5.522603110450804292e-02	1.388538808528176406e+14	5.349516861489133746e+00	1.719593934682857142e-13	1.783582107576664361e-15
7.098129964801599967e-02	1.340212935475931719e+14	5.342711760228675999e+00	1.717710284696897276e-13	1.772534513930501834e-15
8.671887816355082490e-02	1.292235634663834375e+14	5.335996260573215189e+00	1.715852646365928764e-13	1.761622189138070279e-15
1.024348445166132909e-01	1.244209571521573750e+14	5.328848658337063782e+00	1.713856166989981839e-13	1.750187636384348119e-15
1.181252819589079239e-01	1.196697543761534688e+14	5.321833699464279199e+00	1.711907902797928044e-13	1.738851726653709162e-15
1.337862801044790162e-01	1.149306748026136406e+14	5.314396816717589900e+00	1.709838414638971182e-13	1.726862417187282698e-15
1.494139359042608306e-01	1.102591239924029688e+14	5.307147865747885440e+00	1.707853398974935239e-13	1.714859592497879638e-15
1.650043546187993093e-01	1.056164862193634219e+14	5.299461503928138306e+00	1.705761863179694429e-13	1.702002939329381367e-15
1.805536507889022035e-01	1.010573235507432188e+14	5.291958492035464978e+00	1.703768016442638031e-13	1.689002343771933493e-15
1.960579492039780103e-01	9.654336981902023438e+13	5.283890571565300398e+00	1.701630284515866074e-13	1.674985369665068664e-15
2.115133858678189538e-01	9.212765606103153125e+13	5.275866152898945671e+00	1.699530702208611998e-13	1.660826054066384431e-15
2.269161089615900351e-01	8.777122122902887500e+13	5.267000423519101027e+00	1.697163101519589989e-13	1.645684909037545179e-15
2.422622798037832592e-01	8.352439053863889062e+13	5.257940350548031994e+00	1.694702031542086289e-13	1.630660465319884547e-15
2.575480738068967046e-01	7.934648148835773438e+13	5.247743021680228104e+00	1.691812974673980715e-13	1.614915997862642859e-15
2.727696814306030948e-01	7.528464320927573438e+13	5.237242259366132302e+00	1.688735871753225899e-13	1.599695134256930527e-15
2.879233091311663717e-01	7.129684240303543750e+13	5.225574634879427194e+00	1.685189418353808587e-13	1.583965953565216944e-15
3.030051803068726235e-01	6.742844382986070312e+13	5.213907816526511141e+00	1.681568401879228748e-13	1.568898735583516807e-15
3.180115362392381129e-01	6.363830450598694531e+13	5.201493236029889999e+00	1.677691154999149791e-13	1.553000691355661672e-15
3.329386370297611752e-01	5.997268481922628125e+13	5.189786597575297478e+00	1.674106986996505350e-13	1.537218201895221254e-15
3.477827625319823701e-01	5.639371442861544531e+13	5.177916499172513731e+00	1.670638663437318594e-13	1.519541991270065735e-15
3.625402132786244014e-01	5.294988891404109375e+13	5.167302405785982877e+00	1.667827659336720616e-13	1.500904219926179010e-15
3.772073114035759400e-01	4.960623474991311719e+13	5.156497011296044874e+00	1.665263021469701838e-13	1.479139411446651504e-15
3.917804015584930299e-01	4.641119031960321875e+13	5.146514740404477983e+00	1.663247565783529250e-13	1.455777199690685936e-15
4.062558518237890381e-01	4.332873534205400781e+13	5.135058713249455842e+00	1.660947879361132965e-13	1.429070660076504763e-15
4.206300546137840546e-01	4.040255623932007812e+13	5.122818656084729305e+00	1.658394667721653126e-13	1.401717571033684351e-15
4.348994275757929739e-01	3.759132296056017969e+13	5.107009771998596293e+00	1.654466788618332619e-13	1.372548533784666942e-15
4.490604144829198341e-01	3.493145471794154688e+13	5.088803468084138082e+00	1.649289670897684587e-13	1.345285751431547453e-15
4.631094861203476909e-01	3.237643737377173438e+13	5.065843088374815117e+00	1.641940529676328994e-13	1.318570302039681312e-15
4.770431411648896614e-01	2.995852012019812500e+13	5.040826929589587557e+00	1.633214064215295959e-13	1.296148742939271672e-15
4.908579070575935233e-01	2.763149088205408594e+13	5.012426566181998666e+00	1.622803413861859339e-13	1.275149111912043020e-15
5.045503408691773828e-01	2.543007826214461328e+13	4.985130273179577465e+00	1.612411308332653313e-13	1.258346293717346979e-15
5.181170301580771964e-01	2.331442977875690234e+13	4.958025019676706613e+00	1.602170564441573389e-13	1.240605364992505135e-15
5.315545938209013110e-01	2.132562531203025781e+13	4.936374874472761576e+00	1.594238904008562083e-13	1.223867322860838975e-15
5.448596829350704773e-01	1.943069335662888672e+13	4.917919485484508968e+00	1.588344298472714430e-13	1.201321550594018653e-15
5.580289815934400544e-01	1.767405604598948438e+13	4.907012748897214394e+00	1.586172114732968412e-13	1.175665511290491492e-15
5.710592077306947401e-01	1.602371907550079883e+13	4.898218908086931833e+00	1.586040751965172729e-13	1.140040489605765770e-15
5.839471139413060508e-01	1.452014726383265234e+13	4.894044880717606461e+00	1.588482713450605475e-13	1.100163468413355857e-15
5.966894882888559293e-01	1.312535256457111523e+13	4.885568843792454707e+00	1.590102763127624440e-13	1.050458946246289304e-15
6.092831551065164275e-01	1.187094227705359180e+13	4.874758587700186219e+00	1.590710320741539235e-13	1.000918615752895706e-15
6.217249757884950601e-01	1.071116206916709961e+13	4.851250061620413057e+00	1.586176567074451865e-13	9.465468335443918322e-16
6.340118495722386616e-01	9.670495586692380859e+12	4.819881762935193770e+00	1.577232283887464464e-13	9.005704672515917172e-16
6.461407143112095630e-01	8.700028188896471680e+12	4.771581663993550215e+00	1.560579097346193696e-13	8.556407833286555784e-16
6.581085472380375778e-01	7.823461223245674805e+12	4.716983335073781980e+00	1.539453925463952663e-13	8.259566650846539691e-16
6.699123657178549518e-01	6.995215706799099609e+12	4.648690086873260796e+00	1.511907319828695302e-13	7.988058157900542758e-16
6.815492279916336438e-01	6.243576153458416992e+12	4.583475873300360881e+00	1.483946175824828334e-13	7.884117460955857111e-16
6.930162339093317581e-01	5.529502905169127930e+12	4.512891491829087443e+00	1.453870445256150187e-13	7.755002427458711168e-16
7.043105256526719371e-01	4.886617486198478516e+12	4.458429820537723742e+00	1.429654758033414720e-13	7.758259698528078859e-16
7.154292884473711922e-01	4.280800905565151855e+12	4.406403441386076203e+00	1.407946022682398606e-13	7.638183175978622008e-16
7.263697512646390964e-01	3.747744539629930664e+12	4.381624830414783567e+00	1.397698390206279469e-13	7.600589072400044306e-16
7.371291875117788051e-01	3.254131139590469238e+12	4.360923472310274995e+00	1.391956242439834778e-13	7.328598652046489242e-16
7.477049157117090505e-01	2.833800431133194336e+12	4.371858110436500411e+00	1.399861820806881371e-13	7.119216600687006503e-16
7.580943001712453500e-01	2.451163202353026367e+12	4.378208648907435219e+00	1.409293246286529810e-13	6.584884771964916389e-16
7.682947516379706743e-01	2.136528259938101318e+12	4.411430972968612529e+00	1.429487273202456146e-13	6.164600587548490805e-16
7.783037279455297108e-01	1.851696893791778076e+12	4.420921182416347683e+00	1.442906023450916476e-13	5.371564063154986199e-16
7.881187346471922872e-01	1.624346973646720947e+12	4.446851048765707581e+00	1.460609992481956981e-13	4.835713299057256430e-16
7.977373256375193122e-01	1.415275433858193848e+12	4.425971271792478845e+00	1.461232510243442869e-13	3.911498160888468984e-16
8.071571037619852396e-01	1.251519899358090576e+12	4.415714078336245407e+00	1.461280370590502632e-13	3.452370569400939941e-16
8.163757214143990693e-01	1.094749676364590088e+12	4.340991285044179193e+00	1.436883645229792709e-13	2.567468851078658323e-16
8.253908811219760056e-01	9.729911187862298584e+11	4.285132731019067442e+00	1.413532274562778336e-13	2.362179352261451693e-16
8.342003361179174403e-01	8.498505582872791748e+11	4.154826041972380146e+00	1.362753143451373482e-13	1.615114883571419086e-16
8.428018909013503812e-01	7.549995643163096924e+11	4.066486641897865795e+00	1.321538484976157928e-13	1.742682364832603437e-16
8.511934017844945410e-01	6.539823042327449951e+11	3.894412624976197890e+00	1.251099544362281957e-13	1.121643390514238900e-16
8.593727774269117603e-01	5.778400722816158447e+11	3.798544775956833597e+00	1.203514662809425380e-13	1.582600066520569437e-16
8.673379793567147500e-01	4.935297681914346924e+11	3.600329988225314359e+00	1.121645417346142555e-13	1.005032830430163921e-16
8.750870224785936013e-01	4.327250388189116211e+11	3.522341407215104248e+00	1.079538840508908099e-13	1.783967482684308560e-16
8.826179755685469308e-01	3.630150428583471069e+11	3.307362485713438716e+00	9.919250201066613989e-14	1.145177867968775162e-16
8.899289617551802145e-01	3.161611042719830933e+11	3.271163305529372956e+00	9.659870111191563374e-14	2.265050605884340867e-16
8.970181589874635097e-01	2.599064835905383606e+11	3.040627269099772878e+00	8.746805134138408406e-14	1.460420184383860723e-16
9.038838004888234412e-01	2.258363902960764771e+11	3.071195074964073957e+00	8.751948616603625640e-14	3.014505456630636213e-16
9.105241751974622044e-01	1.816387543345024109e+11	2.818472956843884436e+00	7.788171340452327097e-14	1.935971241832289546e-16
9.169376281927885675e-01	1.587320398699418945e+11	2.945964571125873288e+00	8.172040240419970098e-14	4.093395158460849739e-16
9.231225611078606175e-01	1.246962583537547150e+11	2.657800695737029706e+00	7.114932635487398801e-14	2.615083991272625474e-16
9.290774325277303403e-01	1.109298390715273438e+11	2.920375918831964235e+00	8.013155874939755663e-14	5.604957755024461272e-16
9.348007583735982173e-01	8.491188374884271240e+10	2.577432794192829668e+00	6.795488069461462823e-14	3.558840306449944099e-16
9.402911122726754778e-01	7.819918533125473022e+10	3.018207719557872259e+00	8.354370440633233664e-14	7.628711569756125011e-16
9.455471259136670747e-01	5.811370521724151611e+10	2.596688243887721903e+00	6.891249466970342663e-14	4.805345662176145056e-16
9.505674893877827936e-01	5.655577482218566132e+10	3.250744369502271081e+00	9.218711171469169081e-14	1.014724844509696091e-15
9.553509515151947795e-01	4.057540497085752869e+10	2.724589682701123561e+00	7.414495196028750982e-14	6.334062640060411303e-16
9.598963201568568859e-01	4.253524263790807343e+10	3.594432007940722595e+00	1.048986886513172219e-13	1.300847324480377435e-15
9.642024625116116798e-01	2.923702205465764618e+10	2.944489536651941908e+00	8.275821980704140165e-14	8.046184055997945513e-16
9.682683053985071675e-01	3.352675783074421310e+10	3.996867387079919176e+00	1.195815995615038743e-13	1.592087026458414827e-15
9.720928355242569596e-01	2.186711950569508743e+10	3.219944194653332925e+00	9.323535930231775045e-14	9.771641436389302875e-16
9.756750997357734878e-01	2.769038696783332062e+10	4.396435490832220516e+00	1.339357706230665763e-13	1.858425608999086290e-15
9.790142052577144316e-01	1.694993997590044403e+10	3.503533488906338089e+00	1.037833718263737209e-13	1.134494308805484368e-15
9.821093199149804054e-01	2.384898032863214493e+10	4.742157053937427591e+00	1.461453804852086902e-13	2.080521528740535694e-15
9.849596723401105036e-01	1.354701137642281342e+10	3.750621536828015135e+00	1.127417625630402123e-13	1.266660732977605603e-15
9.875645521655237458e-01	2.126137329403738022e+10	5.011852082596573332e+00	1.554389834713986439e-13	2.255800363248715011e-15
9.899233102005571272e-01	1.110338857999346542e+10	3.938858473440228103e+00	1.193242692058467005e-13	1.371907781466977816e-15
9.920353585932577545e-01	1.953136321533602905e+10	5.205439451859952271e+00	1.619438633948041653e-13	2.384178991958552897e-15
9.939001709768877646e-01	9.363960827799377441e+09	4.060287967068397563e+00	1.234601459891947235e-13	1.441299394974408249e-15
9.955172826011058351e-01	1.843443874394206619e+10	5.322339137677608356e+00	1.656027096130972499e-13	2.480132137853155614e-15
9.968862904477931997e-01	8.166871100222771645e+09	4.121465290339481946e+00	1.253560207762657805e-13	1.478485291668497366e-15
9.980068533314933044e-01	1.823658196639514160e+10	5.486374485694862635e+00	1.706003072427589574e-13	2.628708191120706686e-15
9.988786919844435674e-01	7.112027606754010201e+09	4.244311444997040716e+00	1.293728851040748988e-13	1.507463233895069011e-15
9.995015891261737062e-01	1.802217864830480576e+10	5.467852232519385680e+00	1.717948986928843083e-13	2.319124748429758600e-15
9.998753895176573092e-01	6.060339029799715042e+09	4.957472236697754830e+00	1.538891670984051027e-13	2.034488349158460101e-15
1.000000000000000000e+00	5.349435623955217361e+09	4.938586879877354896e+00	1.543180566954913935e-13	1.852563196100743857e-15


==> dat/1dbte_with_E_pic_vs_pde/Ewt_10K_pde_idx_0005.csv <==
x	ne_pde	Te_pde	elastic_pde	ionization_pde
-1.000000000000000000e+00	4.551717143936610156e+13	5.237329416795430070e+00	1.680034652715353818e-13	1.499657571709204453e-15
-9.998753895176573092e-01	4.795879884647688281e+13	5.266779057275939202e+00	1.692825313834399078e-13	1.500119546662580062e-15
-9.995015891261738172e-01	5.064094573409443750e+13	5.307793474286995661e+00	1.710797743698308079e-13	1.505389201643325987e-15
-9.988786919844435674e-01	5.417657024357646875e+13	5.337203055551430708e+00	1.725028111346151397e-13	1.500073481556063735e-15
-9.980068533314934154e-01	5.786288833469467969e+13	5.365831656641984360e+00	1.739134373718602147e-13	1.493799339243154479e-15
-9.968862904477931997e-01	6.222812186075799219e+13	5.391850105969835383e+00	1.752787894594859268e-13	1.479837841644975552e-15
-9.955172826011059461e-01	6.680591756797589062e+13	5.423498104028644740e+00	1.768959196966851135e-13	1.464514318757914266e-15
-9.939001709768877646e-01	7.226209451629759375e+13	5.451559880923815271e+00	1.784039765161290652e-13	1.442371143756182892e-15
-9.920353585932577545e-01	7.809439731332187500e+13	5.478560676545424002e+00	1.798831172562527686e-13	1.418182026106565299e-15
-9.899233102005571272e-01	8.481840904352848438e+13	5.496074201343029486e+00	1.810000814036611506e-13	1.388500697570208476e-15
-9.875645521655237458e-01	9.190880950708092188e+13	5.509214404781333840e+00	1.819463552717309803e-13	1.357149447326520489e-15
-9.849596723401105036e-01	9.976037305500615625e+13	5.514194569139812430e+00	1.825637945524991117e-13	1.322374136596069999e-15
-9.821093199149804054e-01	1.078880033888965156e+14	5.515903431059495432e+00	1.830429907087286416e-13	1.286841097809282997e-15
-9.790142052577145426e-01	1.166276550582476562e+14	5.511666544103237086e+00	1.832699419665092912e-13	1.249578317031759768e-15
-9.756750997357735988e-01	1.255464929759793594e+14	5.505043649290593422e+00	1.833878511426896437e-13	1.212311178635076334e-15
-9.720928355242569596e-01	1.349362457529951406e+14	5.493899000783999398e+00	1.833047485071479120e-13	1.174528881870653653e-15
-9.682683053985071675e-01	1.444084070458824688e+14	5.480730005696193174e+00	1.831237738857696803e-13	1.137338344658484523e-15
-9.642024625116116798e-01	1.542172925087243750e+14	5.463879047564176084e+00	1.827724232767108091e-13	1.100534568493590351e-15
-9.598963201568569970e-01	1.640095517859508125e+14	5.445152681802626127e+00	1.823269822514884448e-13	1.064823569739249288e-15
-9.553509515151947795e-01	1.740073250608327500e+14	5.423356929459889564e+00	1.817340250454650960e-13	1.030183750076011899e-15
-9.505674893877829046e-01	1.838863991226145000e+14	5.399849061706404996e+00	1.810522963383826164e-13	9.970365285835057387e-16
-9.455471259136670747e-01	1.938425630422817812e+14	5.373851802021509805e+00	1.802458899106761157e-13	9.654507302700481960e-16
-9.402911122726755888e-01	2.035772809545811562e+14	5.346429594994703827e+00	1.793622400015640203e-13	9.356362696619185083e-16
-9.348007583735983284e-01	2.132658458283019375e+14	5.317168657599880888e+00	1.783809404470365199e-13	9.076942783225549123e-16
-9.290774325277305623e-01	2.226334195536684062e+14	5.286945845939605704e+00	1.773422364472511964e-13	8.816765084078529787e-16
-9.231225611078607285e-01	2.318404462770380938e+14	5.255654241178867814e+00	1.762387949901449037e-13	8.576861239692725143e-16
-9.169376281927887895e-01	2.406349736678995312e+14	5.224044155253136701e+00	1.751059234170582966e-13	8.356575876295508746e-16
-9.105241751974622044e-01	2.491695837852684688e+14	5.192217998819080194e+00	1.739454315554939147e-13	8.156739330565836528e-16
-9.038838004888235522e-01	2.572158332012673125e+14	5.160815702638428704e+00	1.727881301855891935e-13	7.975818902643407715e-16
-8.970181589874635097e-01	2.649244145661166250e+14	5.130065538261836977e+00	1.716413458380342962e-13	7.814359696057538145e-16
-8.899289617551803255e-01	2.720922420307592188e+14	5.100469927859983876e+00	1.705301331693717194e-13	7.670168477350128686e-16
-8.826179755685469308e-01	2.788742102979716250e+14	5.072281063755731623e+00	1.694630277777614010e-13	7.543519103941948515e-16
-8.750870224785937124e-01	2.850941306075576250e+14	5.045822213474048468e+00	1.684575437695592994e-13	7.431766916848223820e-16
-8.673379793567146390e-01	2.909146786581830625e+14	5.021289235254180916e+00	1.675200611247488075e-13	7.334971942456547170e-16
-8.593727774269119823e-01	2.961853420849841875e+14	4.998806983861836528e+00	1.666597223199255878e-13	7.250232064257622625e-16
-8.511934017844946521e-01	3.010762132356931250e+14	4.978479436811533709e+00	1.658791843450637558e-13	7.177525818421556838e-16
-8.428018909013507143e-01	3.054577162661310000e+14	4.960253908009587320e+00	1.651799579670808005e-13	7.113933119162886881e-16
-8.342003361179175513e-01	3.095035646195585000e+14	4.944150720315478864e+00	1.645611594908221943e-13	7.059538118642811229e-16
-8.253908811219762276e-01	3.130985480364503125e+14	4.929981439803877485e+00	1.640183493714543600e-13	7.011573656244298698e-16
-8.163757214143991803e-01	3.164150195439090000e+14	4.917705978921952159e+00	1.635481047662082359e-13	6.970269855799301663e-16
-8.071571037619853506e-01	3.193456226356656875e+14	4.907045084204455065e+00	1.631420101825843215e-13	6.933045792054909577e-16
-7.977373256375193122e-01	3.220567919410553750e+14	4.897930651941186930e+00	1.627954796994788857e-13	6.900336909107301718e-16
-7.881187346471923982e-01	3.244436357244867500e+14	4.890041764783117806e+00	1.624981676669629348e-13	6.869844133593767545e-16
-7.783037279455299329e-01	3.266632301435946250e+14	4.883318514944508415e+00	1.622457998948185771e-13	6.842261989406219972e-16
-7.682947516379707853e-01	3.286093784618688125e+14	4.877440491854420301e+00	1.620278487310863996e-13	6.815584018192053148e-16
-7.580943001712454610e-01	3.304280572699033125e+14	4.872382332307315878e+00	1.618414231866123779e-13	6.790736831286941723e-16
-7.477049157117091616e-01	3.320100415206000000e+14	4.867849161622444853e+00	1.616768553916619075e-13	6.765957608203992326e-16
-7.371291875117789161e-01	3.334902794630826250e+14	4.863860513686876885e+00	1.615330605788387922e-13	6.742344486472678278e-16
-7.263697512646394294e-01	3.347564982709001250e+14	4.860155065930309881e+00	1.614015854751495379e-13	6.718310416500046649e-16
-7.154292884473713032e-01	3.359338890188242500e+14	4.856795457350237655e+00	1.612830899711553648e-13	6.695062186451481555e-16
-7.043105256526721591e-01	3.369080553638013125e+14	4.853551584373282601e+00	1.611702723281375714e-13	6.671127807822333885e-16
-6.930162339093317581e-01	3.377961928406243750e+14	4.850521589313099291e+00	1.610652414063901964e-13	6.647774519265894246e-16
-6.815492279916337548e-01	3.384830231785263750e+14	4.847499819215426164e+00	1.609616009059101350e-13	6.623600788883630123e-16
-6.699123657178551738e-01	3.390795210813833125e+14	4.844610808170418892e+00	1.608625491739922189e-13	6.599902818001949338e-16
-6.581085472380376888e-01	3.394707128982857500e+14	4.841665700422128182e+00	1.607623078895682854e-13	6.575319918306989458e-16
-6.461407143112096740e-01	3.397628897096369375e+14	4.838807138789105622e+00	1.606648343975123816e-13	6.551159497152156153e-16
-6.340118495722386616e-01	3.398423374979176875e+14	4.835856368241664427e+00	1.605647135518603340e-13	6.526083623636810562e-16
-6.217249757884952821e-01	3.398118720007900625e+14	4.832967709922245447e+00	1.604664018071979528e-13	6.501402723514915110e-16
-6.092831551065166495e-01	3.395597164545661250e+14	4.829967464201955885e+00	1.603646547887317521e-13	6.475790499576465873e-16
-5.966894882888559293e-01	3.391860992687463125e+14	4.827017232527141211e+00	1.602642476471091535e-13	6.450557584705063330e-16
-5.839471139413062728e-01	3.385816125715336875e+14	4.823944982609861043e+00	1.601599785882020929e-13	6.424382029031697208e-16
-5.710592077306947401e-01	3.378445264569678750e+14	4.820916946252697066e+00	1.600568300569084805e-13	6.398574986423438217e-16
-5.580289815934401654e-01	3.368680526166430625e+14	4.817760671825533692e+00	1.599495656589146239e-13	6.371813604960351294e-16
-5.448596829350704773e-01	3.357489483305190000e+14	4.814645646159713799e+00	1.598433143740722878e-13	6.345411658699707352e-16
-5.315545938209014221e-01	3.343831805469656250e+14	4.811397770372821903e+00	1.597327618634948142e-13	6.318041165402762399e-16
-5.181170301580774185e-01	3.328663199748850000e+14	4.808189242133130037e+00	1.596231560190219913e-13	6.291021620922352461e-16
-5.045503408691774938e-01	3.310971590735188125e+14	4.804843574459962241e+00	1.595090805077890154e-13	6.263016036811600017e-16
-4.908579070575938008e-01	3.291703339812523125e+14	4.801535630940120924e+00	1.593958944362241034e-13	6.235353323842217676e-16
-4.770431411648895503e-01	3.269874992670281250e+14	4.798086018281363607e+00	1.592780643182046273e-13	6.206683613642149157e-16
-4.631094861203478019e-01	3.246425619509767500e+14	4.794672503619248793e+00	1.591610640256391009e-13	6.178349334252902795e-16
-4.490604144829201672e-01	3.220400583735645000e+14	4.791112331719055817e+00	1.590392303853523642e-13	6.148983666256883906e-16
-4.348994275757930850e-01	3.192733393003104375e+14	4.787586576505368008e+00	1.589181621675311186e-13	6.119946980634158508e-16
-4.206300546137843877e-01	3.162498314971086250e+14	4.783908646323285829e+00	1.587920535148145401e-13	6.089851085742849356e-16
-4.062558518237891492e-01	3.130624747965490625e+14	4.780263438793072694e+00	1.586666427488044979e-13	6.060078996719664352e-16
-3.917804015584931410e-01	3.096215837849038750e+14	4.776459991220264101e+00	1.585359663895067294e-13	6.029216192424039674e-16
-3.772073114035760510e-01	3.060198056485664375e+14	4.772687632568159088e+00	1.584059204387079465e-13	5.998673354179991609e-16
-3.625402132786245679e-01	3.021703261885656250e+14	4.768750406263249531e+00	1.582703656585450921e-13	5.967004202943784709e-16
-3.477827625319824811e-01	2.981655896062098750e+14	4.764842748008541129e+00	1.581353761438997605e-13	5.935652536400037656e-16
-3.329386370297612863e-01	2.939216181417509375e+14	4.760762952067035592e+00	1.579946136954377491e-13	5.903134343643878433e-16
-3.180115362392382239e-01	2.895307111643643125e+14	4.756711276590793958e+00	1.578543516071420720e-13	5.870932687867937976e-16
-3.030051803068727345e-01	2.849116693174402500e+14	4.752479337067629928e+00	1.577080223769573544e-13	5.837519505902708062e-16
-2.879233091311665382e-01	2.801566694716290625e+14	4.748273961560447454e+00	1.575621194208980517e-13	5.804424325543309971e-16
-2.727696814306032058e-01	2.751872031445261875e+14	4.743878976848580287e+00	1.574098080758688472e-13	5.770068488599289088e-16
-2.575480738068965936e-01	2.700953061022278750e+14	4.739508624007107151e+00	1.572578251658889008e-13	5.736036450427891238e-16
-2.422622798037831759e-01	2.648050377730416250e+14	4.734937734983968305e+00	1.570990278302599840e-13	5.700691751041030773e-16
-2.269161089615901461e-01	2.594082299634117188e+14	4.730389081060158318e+00	1.569404306243365510e-13	5.665682867542097830e-16
-2.115133858678190648e-01	2.538313502831879062e+14	4.725627390538551076e+00	1.567745485885107194e-13	5.629306427708903394e-16
-1.960579492039781213e-01	2.481659233292053750e+14	4.720885606941561008e+00	1.566087324810099965e-13	5.593283164561391823e-16
-1.805536507889023146e-01	2.423406366014545312e+14	4.715917493061038357e+00	1.564351383151363933e-13	5.555829443253928860e-16
-1.650043546187992261e-01	2.364465788070517812e+14	4.710968399224448433e+00	1.562615410649632904e-13	5.518743870700624556e-16
-1.494139359042609416e-01	2.304144596533696250e+14	4.705780280449779696e+00	1.560797295227868505e-13	5.480143736177196678e-16
-1.337862801044791550e-01	2.243347998726809062e+14	4.700613225987350319e+00	1.558979972173499081e-13	5.441909492441986777e-16
-1.181252819589080488e-01	2.181401430166052188e+14	4.695195629897364498e+00	1.557077208996421759e-13	5.402038205971203582e-16
-1.024348445166134158e-01	2.119203166754804688e+14	4.689803578707100407e+00	1.555177520935768551e-13	5.362501184198651280e-16
-8.671887816355072776e-02	2.056095133551533750e+14	4.684147874777397469e+00	1.553189011198317361e-13	5.321160592886101425e-16
-7.098129964801590253e-02	1.992967239746819062e+14	4.678519762698431173e+00	1.551205003942242484e-13	5.280104000262919470e-16
-5.522603110450816782e-02	1.929175621715285938e+14	4.672605755076363998e+00	1.549124988756358425e-13	5.237059885669887236e-16
-3.945699907625282304e-02	1.865599599116206562e+14	4.666710306775225803e+00	1.547045520782144107e-13	5.194278878149235555e-16
-2.367813353662409984e-02	1.801606205328203438e+14	4.660488811890409977e+00	1.544854312836410368e-13	5.149367642463833611e-16
-7.893366909713211629e-03	1.738060778711629688e+14	4.654260365220106443e+00	1.542650990156012081e-13	5.104791278491767796e-16
7.893366909713310509e-03	1.674336982953690000e+14	4.647647897361814273e+00	1.540311059363969511e-13	5.058025602522367831e-16
2.367813353662397841e-02	1.611282384620399062e+14	4.640995970591433206e+00	1.537941749533749943e-13	5.011765079608479344e-16
3.945699907625269814e-02	1.548273596020926250e+14	4.633903318363966406e+00	1.535411168497298883e-13	4.963280593635049903e-16
5.522603110450804292e-02	1.486138410093953750e+14	4.626760762522221349e+00	1.532844124697622691e-13	4.915443484328594784e-16
7.098129964801599967e-02	1.424255727496194688e+14	4.619155074787763660e+00	1.530108987853843371e-13	4.865176155155816404e-16
8.671887816355082490e-02	1.363435408435772031e+14	4.611541747594867680e+00	1.527357536277151404e-13	4.815446984693036407e-16
1.024348445166132909e-01	1.303061900919676406e+14	4.603492884920964201e+00	1.524459241190343632e-13	4.762704071959760363e-16
1.181252819589079239e-01	1.243931870995248125e+14	4.595522942977017244e+00	1.521589973707929260e-13	4.710038488278476131e-16
1.337862801044790162e-01	1.185439344324838750e+14	4.587152225434906860e+00	1.518603349457660957e-13	4.653462246437469123e-16
1.494139359042608306e-01	1.128370314559300312e+14	4.578914985865549347e+00	1.515677919061059613e-13	4.596446792125993314e-16
1.650043546187993093e-01	1.072127038280398906e+14	4.570215481586249240e+00	1.512618996718833306e-13	4.534815626716105166e-16
1.805536507889022035e-01	1.017479537760257031e+14	4.561564692906252105e+00	1.509581863769627557e-13	4.472838347003064591e-16
1.960579492039780103e-01	9.638283973725356250e+13	4.552209475110260861e+00	1.506301138997353776e-13	4.406385137139934977e-16
2.115133858678189538e-01	9.119154576245501562e+13	4.542655269099011406e+00	1.502912604572035950e-13	4.340757044602226448e-16
2.269161089615900351e-01	8.611269747289476562e+13	4.532034949377621302e+00	1.499102195256335526e-13	4.271686334157175751e-16
2.422622798037832592e-01	8.121676459519400000e+13	4.520969005842556676e+00	1.495044723097717145e-13	4.205201046276171334e-16
2.575480738068967046e-01	7.644064389976954688e+13	4.508602266058108654e+00	1.490446505848277219e-13	4.136119551932128644e-16
2.727696814306030948e-01	7.185166691945392188e+13	4.495837386606685193e+00	1.485608315924237438e-13	4.070487594036264845e-16
2.879233091311663717e-01	6.738635755985719531e+13	4.481924645374260940e+00	1.480314492879241953e-13	4.001320051407210409e-16
3.030051803068726235e-01	6.311087881963186719e+13	4.468110606017781095e+00	1.475026260568083571e-13	3.934354442028535123e-16
3.180115362392381129e-01	5.896343296964050781e+13	4.453655515491947270e+00	1.469566383765566808e-13	3.860694063933663369e-16
3.329386370297611752e-01	5.501067811692163281e+13	4.439992487600430415e+00	1.464472419616260708e-13	3.786617885626162459e-16
3.477827625319823701e-01	5.119318594253864062e+13	4.426078800198040675e+00	1.459447080396449610e-13	3.702350319549302310e-16
3.625402132786244014e-01	4.757760848961857812e+13	4.413243067770018513e+00	1.454940343801934315e-13	3.616535543861879415e-16
3.772073114035759400e-01	4.410511844010571875e+13	4.399808489142164269e+00	1.450360319466874305e-13	3.519805029154786031e-16
3.917804015584930299e-01	4.083975664635632031e+13	4.386862842077213109e+00	1.445979459030653157e-13	3.424581716538992795e-16
4.062558518237890381e-01	3.772037874365061719e+13	4.372057493574533993e+00	1.440892226638774903e-13	3.321806360259150272e-16
4.206300546137840546e-01	3.480599464597834766e+13	4.356529039685600679e+00	1.435330491378462820e-13	3.227235783632798666e-16
4.348994275757929739e-01	3.203177120098575391e+13	4.337638127291254087e+00	1.428288999468312591e-13	3.129827279012718602e-16
4.490604144829198341e-01	2.945183614273663672e+13	4.317227313470193728e+00	1.420299258298234190e-13	3.046551894640812133e-16
4.631094861203476909e-01	2.699925861137233984e+13	4.292865872714457964e+00	1.410546973362636825e-13	2.961221923122882475e-16
4.770431411648896614e-01	2.472605061574457422e+13	4.267663633089696873e+00	1.400155081964692987e-13	2.890518449617746565e-16
4.908579070575935233e-01	2.256639540868786719e+13	4.239462812492028831e+00	1.388563691005621880e-13	2.811673860671142038e-16
5.045503408691773828e-01	2.057320080003483594e+13	4.212639864250670385e+00	1.377465835252390491e-13	2.742505365498008889e-16
5.181170301580771964e-01	1.868382630866110938e+13	4.184672062750551369e+00	1.366238331708593837e-13	2.654985135102387899e-16
5.315545938209013110e-01	1.695288449723497656e+13	4.160656307292389222e+00	1.356808432388854739e-13	2.572219680902279553e-16
5.448596829350704773e-01	1.532029989197747461e+13	4.136653782314521521e+00	1.347949524903867522e-13	2.463171777853715097e-16
5.580289815934400544e-01	1.384072188996242578e+13	4.117879808951207643e+00	1.341443335863685333e-13	2.360687703929679368e-16
5.710592077306947401e-01	1.245430789803798242e+13	4.098103497492274983e+00	1.335033973713799871e-13	2.230977570878398254e-16
5.839471139413060508e-01	1.121344615031078516e+13	4.082612772200504558e+00	1.330281335349588828e-13	2.118975080820781835e-16
5.966894882888559293e-01	1.005668524306209180e+13	4.062687943433417992e+00	1.323878605679208938e-13	1.984666992578354953e-16
6.092831551065164275e-01	9.033233913539425781e+12	4.044597941614725300e+00	1.317609084889885704e-13	1.884666729526205715e-16
6.217249757884950601e-01	8.080043718143348633e+12	4.017664793977201221e+00	1.307516421402606483e-13	1.766194621503175803e-16
6.340118495722386616e-01	7.244099306950249023e+12	3.990819878205988491e+00	1.296448019370193368e-13	1.696267062112382433e-16
6.461407143112095630e-01	6.462263137611713867e+12	3.951980491741801327e+00	1.280213683172102847e-13	1.602774493508143420e-16
6.581085472380375778e-01	5.781127408301080078e+12	3.914397868929118562e+00	1.263488660145461422e-13	1.564685845679332301e-16
6.699123657178549518e-01	5.139146729113087891e+12	3.864132607855964796e+00	1.241715001085552098e-13	1.486812855232433008e-16
6.815492279916336438e-01	4.583904126061306641e+12	3.819782549119437487e+00	1.221734499364220477e-13	1.466570576986900146e-16
6.930162339093317581e-01	4.056238394746145508e+12	3.763748927586572535e+00	1.197789073260348709e-13	1.383619216108666084e-16
7.043105256526719371e-01	3.605022298213292969e+12	3.720645928203801134e+00	1.178950376553618971e-13	1.363833036707677782e-16
7.154292884473711922e-01	3.173219480433348633e+12	3.666523956601217993e+00	1.157044415769905907e-13	1.257024034078287844e-16
7.263697512646390964e-01	2.810461287601350586e+12	3.633007056231229548e+00	1.143533307137987895e-13	1.229222822069266532e-16
7.371291875117788051e-01	2.461059403524143066e+12	3.586702768199779623e+00	1.126559972906826512e-13	1.090018818559854226e-16
7.477049157117090505e-01	2.174689783476079590e+12	3.567992800048763513e+00	1.120466543682673784e-13	1.059615729851385980e-16
7.580943001712453500e-01	1.896328756686689941e+12	3.530730412523024775e+00	1.108537880408892500e-13	8.906832355844919369e-17
7.682947516379706743e-01	1.675271874252435059e+12	3.526799127686448543e+00	1.108930944988495279e-13	8.755835001970489556e-17
7.783037279455297108e-01	1.456855700459553467e+12	3.493848874147341466e+00	1.099027104239000070e-13	6.871043624617965176e-17
7.881187346471922872e-01	1.289961989308052979e+12	3.499365192875511621e+00	1.102332529474865919e-13	7.122767446099957018e-17
7.977373256375193122e-01	1.120312887982835938e+12	3.461160015807399404e+00	1.089311288236468643e-13	5.153616988330174254e-17
8.071571037619852396e-01	9.965798030251734619e+11	3.468229976897185374e+00	1.091123926879732064e-13	6.048789944455954221e-17
8.163757214143990693e-01	8.650438141000710449e+11	3.413982706445619630e+00	1.069863443566763860e-13	4.041929350829624486e-17
8.253908811219760056e-01	7.744429254619106445e+11	3.416747649493751648e+00	1.067423866721861884e-13	5.744791446652223214e-17
8.342003361179174403e-01	6.716999496314447021e+11	3.338646343573943742e+00	1.034896540034650007e-13	3.635691168938707070e-17
8.428018909013503812e-01	6.058088138511568604e+11	3.337191616431281371e+00	1.028786373177646318e-13	6.205928346525715318e-17
8.511934017844945410e-01	5.244179384610924683e+11	3.232056180825126912e+00	9.845904508842362641e-14	3.831554638552141026e-17
8.593727774269117603e-01	4.767618799672874756e+11	3.232940940296820553e+00	9.785274012382659361e-14	7.293249977777672667e-17
8.673379793567147500e-01	4.111108299332997437e+11	3.101443085909774577e+00	9.240583886107932793e-14	4.451798786721731428e-17
8.750870224785936013e-01	3.769925868908167114e+11	3.115861921625665776e+00	9.235870251149008142e-14	8.879583622101842727e-17
8.826179755685469308e-01	3.231245902041467285e+11	2.959321269790850639e+00	8.603580399620649093e-14	5.366540434301101878e-17
8.899289617551802145e-01	2.992811985795493774e+11	3.000707936886294114e+00	8.715036661403699410e-14	1.093515860431057732e-16
8.970181589874635097e-01	2.544299038516046448e+11	2.818979487213646884e+00	8.001083354969801880e-14	6.552334719711176876e-17
9.038838004888234412e-01	2.385718075164898987e+11	2.901708518546713300e+00	8.287195890514411970e-14	1.352450231029679900e-16
9.105241751974622044e-01	2.007433705775093994e+11	2.692201348843936692e+00	7.484447573218742933e-14	8.048627295661499744e-17
9.169376281927885675e-01	1.912096189997786865e+11	2.830853437049313470e+00	7.999293559934910470e-14	1.673440970740160484e-16
9.231225611078606175e-01	1.589008832873540039e+11	2.588319016470663314e+00	7.087803488934683778e-14	9.899572757244083709e-17
9.290774325277303403e-01	1.544283691754837646e+11	2.797035645070944820e+00	7.879626642112008409e-14	2.061767616450801742e-16
9.348007583735982173e-01	1.264446058786216278e+11	2.514169053272210519e+00	6.830336074588063056e-14	1.212356964432098193e-16
9.402911122726754778e-01	1.260393158703845215e+11	2.805405330584200829e+00	7.938329483144414568e-14	2.514341928458144931e-16
9.455471259136670747e-01	1.014006275533004150e+11	2.474024997116204272e+00	6.718883607494800551e-14	1.468455188952940563e-16
9.505674893877827936e-01	1.042659927673658752e+11	2.856674421899304761e+00	8.167653665004206437e-14	3.015165935072776941e-16
9.553509515151947795e-01	8.215287791756825256e+10	2.469092766946318296e+00	6.748328060368527042e-14	1.746918626014615094e-16
9.598963201568568859e-01	8.766149755115614319e+10	2.945264782742487153e+00	8.537013836834650212e-14	3.535373182417638500e-16
9.642024625116116798e-01	6.738094088944552612e+10	2.495306755263431153e+00	6.894513003366313575e-14	2.029788919218055326e-16
9.682683053985071675e-01	7.502576820824314880e+10	3.058154376006076980e+00	8.989191680739103790e-14	4.045053441194032882e-16
9.720928355242569596e-01	5.602013045768694305e+10	2.542210294773814105e+00	7.110982697475681607e-14	2.299008635644232240e-16
9.756750997357734878e-01	6.542411803437503815e+10	3.180809547485763833e+00	9.465155204182947330e-14	4.518460947234720563e-16
9.790142052577144316e-01	4.721109194987413025e+10	2.598771331509505345e+00	7.352245215382589394e-14	2.541956669563656382e-16
9.821093199149804054e-01	5.812410543350444031e+10	3.301121301976488454e+00	9.917950184593542862e-14	4.938535875737117280e-16
9.849596723401105036e-01	4.033890714725649261e+10	2.653465790346014153e+00	7.573037214499961937e-14	2.748975749491030719e-16
9.875645521655237458e-01	5.265735863330434418e+10	3.406267460958348092e+00	1.030101951034386769e-13	5.291491165349901927e-16
9.899233102005571272e-01	3.506299497949786377e+10	2.693678003232895080e+00	7.727757311304700028e-14	2.909944738029596881e-16
9.920353585932577545e-01	4.878299367647591400e+10	3.485399115943090820e+00	1.057975596518674770e-13	5.558075992645148941e-16
9.939001709768877646e-01	3.124597681092536545e+10	2.709069277061227243e+00	7.785611205766116479e-14	3.000516547454557493e-16
9.955172826011058351e-01	4.631071086592382812e+10	3.530244312679001073e+00	1.072422629456257572e-13	5.733936378780343442e-16
9.968862904477931997e-01	2.849499758693406677e+10	2.713182453553481199e+00	7.794410777168734581e-14	3.020832222440384318e-16
9.980068533314933044e-01	4.515720392991612244e+10	3.614771635499024249e+00	1.099242423187982240e-13	6.068298846171539331e-16
9.988786919844435674e-01	2.578263456546662521e+10	2.791326572285006247e+00	8.026188531115744824e-14	3.049847179848560166e-16
9.995015891261737062e-01	4.480759285169742584e+10	3.687198152243465810e+00	1.123111992209574864e-13	5.401573042722948238e-16
9.998753895176573092e-01	2.231957783453363037e+10	3.141352067380321689e+00	9.283555547458364058e-14	4.073904627584474133e-16
1.000000000000000000e+00	1.926402251336524200e+10	3.137918698339793089e+00	9.310722071710080581e-14	3.917487665223345364e-16


==> dat/1dbte_with_E_pic_vs_pde/Ewt_10K_pde_idx_0006.csv <==
x	ne_pde	Te_pde	elastic_pde	ionization_pde
-1.000000000000000000e+00	2.511467666756713281e+13	3.095929464499923789e+00	9.348264685703239635e-14	3.370768733480149519e-17
-9.998753895176573092e-01	2.742143001625517578e+13	3.058349084003744167e+00	9.225539890762620987e-14	3.286357273617513441e-17
-9.995015891261738172e-01	2.958896568082153125e+13	3.047958157179982308e+00	9.215262056709575853e-14	3.269291335708062913e-17
-9.988786919844435674e-01	3.283812381824460156e+13	3.009944893040648051e+00	9.100256492131602436e-14	3.203218790335807200e-17
-9.980068533314934154e-01	3.601301732058282812e+13	2.997260537345457720e+00	9.069366281217200987e-14	3.174327770716921557e-17
-9.968862904477931997e-01	3.943281612570407812e+13	2.999811161954783145e+00	9.095808787461764152e-14	3.166979117017645848e-17
-9.955172826011059461e-01	4.214205579983137500e+13	3.041815132697371027e+00	9.278051061035456268e-14	3.223481015398018079e-17
-9.939001709768877646e-01	4.534411043498832031e+13	3.089938518826398361e+00	9.484891313073675138e-14	3.282085926919800194e-17
-9.920353585932577545e-01	4.839079474590589844e+13	3.157872461611665571e+00	9.767816421809671138e-14	3.369554510231189935e-17
-9.899233102005571272e-01	5.220120926164664844e+13	3.220199317182462995e+00	1.002756263227378852e-13	3.443048619651153095e-17
-9.875645521655237458e-01	5.606596432159024219e+13	3.291524392911436614e+00	1.032256455611281221e-13	3.530023448368841382e-17
-9.849596723401105036e-01	6.069399617152654688e+13	3.355236450169227780e+00	1.058599666642579865e-13	3.602886901910437060e-17
-9.821093199149804054e-01	6.543143353666515625e+13	3.424850243908446057e+00	1.087276682502429213e-13	3.686524408557899617e-17
-9.790142052577145426e-01	7.087710235523681250e+13	3.487938125370843689e+00	1.113183490002437011e-13	3.761157249182409437e-17
-9.756750997357735988e-01	7.646815777514887500e+13	3.555022057579189987e+00	1.140683951718643216e-13	3.847238499214792653e-17
-9.720928355242569596e-01	8.271720101182882812e+13	3.616499632585061352e+00	1.165779321003547573e-13	3.930833195234325989e-17
-9.682683053985071675e-01	8.912861822436701562e+13	3.680740425364115609e+00	1.191974327055213426e-13	4.029910550467564137e-17
-9.642024625116116798e-01	9.614650274088934375e+13	3.740045830457704668e+00	1.216043801847103556e-13	4.135372648622266361e-17
-9.598963201568569970e-01	1.033260390624446406e+14	3.801153918316203750e+00	1.240819334181494543e-13	4.264459386402254064e-17
-9.553509515151947795e-01	1.110549146929113750e+14	3.857754663936855621e+00	1.263652137632775458e-13	4.412475129129821566e-17
-9.505674893877829046e-01	1.189280368589011875e+14	3.915303350891782497e+00	1.286839049572510701e-13	4.597696898217462102e-17
-9.455471259136670747e-01	1.272849636183387812e+14	3.968585060869401548e+00	1.308188860464769109e-13	4.818990431461997502e-17
-9.402911122726755888e-01	1.357524869240671094e+14	4.022034807218435759e+00	1.329574199234323587e-13	5.095119404153146240e-17
-9.348007583735983284e-01	1.446289390751637188e+14	4.071321200446898381e+00	1.349174569317998742e-13	5.426588587574889250e-17
-9.290774325277305623e-01	1.535665235692553750e+14	4.120101808384896813e+00	1.368538586920268454e-13	5.831167141587200734e-17
-9.231225611078607285e-01	1.628290157405433125e+14	4.164759049060024587e+00	1.386145916591926850e-13	6.307905364994192236e-17
-9.169376281927887895e-01	1.720897064772117812e+14	4.208364517167586527e+00	1.403299315558529643e-13	6.870823000440393624e-17
-9.105241751974622044e-01	1.815846582321981250e+14	4.247871337571329065e+00	1.418719171656240176e-13	7.514170292310955331e-17
-9.038838004888235522e-01	1.910051312032293438e+14	4.285924362498502838e+00	1.433526472543793433e-13	8.246235450446243621e-17
-8.970181589874635097e-01	2.005652909081145312e+14	4.319949678281205685e+00	1.446640350682541876e-13	9.054652898699004521e-17
-8.899289617551803255e-01	2.099727623270350000e+14	4.352280859725817130e+00	1.459046769749465341e-13	9.942010028543290341e-17
-8.826179755685469308e-01	2.194251650911165625e+14	4.380740598065126612e+00	1.469830719194909240e-13	1.089007560135851576e-16
-8.750870224785937124e-01	2.286460265662860000e+14	4.407429976417004625e+00	1.479876360971112564e-13	1.189736366568901157e-16
-8.673379793567146390e-01	2.378213802256706250e+14	4.430500197995347555e+00	1.488406496436329534e-13	1.294223283204343142e-16
-8.593727774269119823e-01	2.466907027218583125e+14	4.451871715554318598e+00	1.496226985284237447e-13	1.402144455583112796e-16
-8.511934017844946521e-01	2.554325852964093438e+14	4.469965490893168081e+00	1.502675240740581521e-13	1.511249899663968597e-16
-8.428018909013507143e-01	2.638027056925789375e+14	4.486552912662212123e+00	1.508494537699519216e-13	1.621245736849765370e-16
-8.342003361179175513e-01	2.719754497446599062e+14	4.500270918225146133e+00	1.513116186840028252e-13	1.729977611953397880e-16
-8.253908811219762276e-01	2.797226325499573438e+14	4.512760305592464327e+00	1.517230607749939302e-13	1.837322360266792673e-16
-8.163757214143991803e-01	2.872166813161712500e+14	4.522824925600528623e+00	1.520343430732032793e-13	1.941325689060712658e-16
-8.071571037619853506e-01	2.942450585116672500e+14	4.531984442254561429e+00	1.523096782029996383e-13	2.042107358600949315e-16
-7.977373256375193122e-01	3.009796074753711875e+14	4.539165896203269490e+00	1.525051441874640616e-13	2.137978469626269270e-16
-7.881187346471923982e-01	3.072225848944374375e+14	4.545771711306325180e+00	1.526801530894166926e-13	2.229326233200612679e-16
-7.783037279455299329e-01	3.131459717261986250e+14	4.550814072602119786e+00	1.527944392321174499e-13	2.314752111658405625e-16
-7.682947516379707853e-01	3.185656881517178125e+14	4.555581036659344107e+00	1.529024595546916249e-13	2.394906949568630106e-16
-7.580943001712454610e-01	3.236540217223898125e+14	4.559140012859485225e+00	1.529660389419491431e-13	2.468675864718582518e-16
-7.477049157117091616e-01	3.282391813902428125e+14	4.562670004870804874e+00	1.530346731725461859e-13	2.536944066816113722e-16
-7.371291875117789161e-01	3.324934797654955000e+14	4.565273118657079188e+00	1.530712475852000739e-13	2.598846223716344833e-16
-7.263697512646394294e-01	3.362558226787658750e+14	4.568028805460778941e+00	1.531206577018039671e-13	2.655449636249684214e-16
-7.154292884473713032e-01	3.396978578062546875e+14	4.570062301081523337e+00	1.531463986562069525e-13	2.706080388303529098e-16
-7.043105256526721591e-01	3.426673807068779375e+14	4.572366737905389833e+00	1.531894456042793373e-13	2.751917987837473831e-16
-6.930162339093317581e-01	3.453343632980088750e+14	4.574085615846621877e+00	1.532138412402814220e-13	2.792413373818990751e-16
-6.815492279916337548e-01	3.475535854435186875e+14	4.576140572474126422e+00	1.532574277277103620e-13	2.828802641370753358e-16
-6.699123657178551738e-01	3.494922066357988750e+14	4.577692189473125062e+00	1.532848825738240577e-13	2.860622639266228452e-16
-6.581085472380376888e-01	3.510101867976915000e+14	4.579605025082551961e+00	1.533316413597132169e-13	2.889133303230608624e-16
-6.461407143112096740e-01	3.522708289065278750e+14	4.581057352101793434e+00	1.533631218329100925e-13	2.913914924041878291e-16
-6.340118495722386616e-01	3.531377376247400000e+14	4.582869885214329031e+00	1.534129662863821896e-13	2.936200080340730078e-16
-6.217249757884952821e-01	3.537695648639851250e+14	4.584239889417281333e+00	1.534474148630204351e-13	2.955558010980993413e-16
-6.092831551065166495e-01	3.540324102760191875e+14	4.585955570585557695e+00	1.534988086146531188e-13	2.973153051978169050e-16
-5.966894882888559293e-01	3.540798264085944375e+14	4.587234022657725063e+00	1.535342497560251461e-13	2.988512127368639604e-16
-5.839471139413062728e-01	3.537796797767860000e+14	4.588839883438846634e+00	1.535851574468812837e-13	3.002716346067148231e-16
-5.710592077306947401e-01	3.532803222430091875e+14	4.590009934668889180e+00	1.536194927577002647e-13	3.015239897845317533e-16
-5.580289815934401654e-01	3.524510343198978125e+14	4.591491869674926285e+00	1.536680367301818624e-13	3.027081311251444045e-16
-5.448596829350704773e-01	3.514351550431216875e+14	4.592540900277184868e+00	1.536995629263448025e-13	3.037664073650349806e-16
-5.315545938209014221e-01	3.501033246238186875e+14	4.593892371397053864e+00	1.537444138298101988e-13	3.047914876895118487e-16
-5.181170301580774185e-01	3.485942715634401875e+14	4.594817594231378699e+00	1.537720841704713911e-13	3.057214602917020759e-16
-5.045503408691774938e-01	3.467801553813815625e+14	4.596042542569183986e+00	1.538126056971921703e-13	3.066432006933522383e-16
-4.908579070575938008e-01	3.447956337137495000e+14	4.596851506601633552e+00	1.538360638012867262e-13	3.074914769953650117e-16
-4.770431411648895503e-01	3.425146777438382500e+14	4.597963024210768523e+00	1.538722552557744881e-13	3.083487371451153928e-16
-4.631094861203478019e-01	3.400684793192392500e+14	4.598670847643677284e+00	1.538917004619218177e-13	3.091472911573775228e-16
-4.490604144829201672e-01	3.373331742878558750e+14	4.599687547061363624e+00	1.539240090690835847e-13	3.099664274076697852e-16
-4.348994275757930850e-01	3.344370964780980000e+14	4.600312786784714447e+00	1.539399736475445110e-13	3.107366829228258976e-16
-4.206300546137843877e-01	3.312588991270613750e+14	4.601254647594299918e+00	1.539690606599571376e-13	3.115353219112950800e-16
-4.062558518237891492e-01	3.279246183395858750e+14	4.601815402644871433e+00	1.539821812203819845e-13	3.122915973118347344e-16
-3.917804015584931410e-01	3.243157300057233125e+14	4.602700407683121497e+00	1.540087161448488431e-13	3.130816508124740265e-16
-3.772073114035760510e-01	3.205564480718146250e+14	4.603211607957942597e+00	1.540195601326980542e-13	3.138337281063580659e-16
-3.625402132786245679e-01	3.165312980191779375e+14	4.604053791997713141e+00	1.540440875409453442e-13	3.146235331194281053e-16
-3.477827625319824811e-01	3.123630452861255625e+14	4.604525932417777412e+00	1.540530593988483723e-13	3.153783769564779970e-16
-3.329386370297612863e-01	3.079393975374823125e+14	4.605334804977934127e+00	1.540759448085360898e-13	3.161740493765413147e-16
-3.180115362392382239e-01	3.033819398320886875e+14	4.605773918341315110e+00	1.540832651006698570e-13	3.169368295890521880e-16
-3.030051803068727345e-01	2.985816044447071250e+14	4.606554873489865365e+00	1.541047010991404795e-13	3.177429965422874754e-16
-2.879233091311665382e-01	2.936589646900885625e+14	4.606963251709923490e+00	1.541104321347739798e-13	3.185175950575466989e-16
-2.727696814306032058e-01	2.885081414592185625e+14	4.607718510751150021e+00	1.541304777994483064e-13	3.193377154475355783e-16
-2.575480738068965936e-01	2.832487816466762500e+14	4.608095720412487495e+00	1.541345690667196841e-13	3.201268706804329193e-16
-2.422622798037831759e-01	2.777780970823721562e+14	4.608825448446895123e+00	1.541531986807894066e-13	3.209635128290550859e-16
-2.269161089615901461e-01	2.722148284187991875e+14	4.609169502346614600e+00	1.541555336497622474e-13	3.217695058906377580e-16
-2.115133858678190648e-01	2.664591279270838438e+14	4.609872856015974740e+00	1.541726790282493912e-13	3.226248892258663504e-16
-1.960579492039781213e-01	2.606287974465518438e+14	4.610181037722438369e+00	1.541731083945610973e-13	3.234499753300416678e-16
-1.805536507889023146e-01	2.546267387458697500e+14	4.610856886774647556e+00	1.541886834504624863e-13	3.243267862330166366e-16
-1.650043546187992261e-01	2.485697281005391875e+14	4.611125870897486934e+00	1.541870342998608619e-13	3.251728800493013321e-16
-1.494139359042609416e-01	2.423631936482314688e+14	4.611772285159424278e+00	1.542009291246691212e-13	3.260726315810698949e-16
-1.337862801044791550e-01	2.361227757387486875e+14	4.611997627743695816e+00	1.541969857429032276e-13	3.269409626153434135e-16
-1.181252819589080488e-01	2.297561832319308750e+14	4.612611562745833282e+00	1.542090405756186026e-13	3.278651398831354124e-16
-1.024348445166134158e-01	2.233777852215943438e+14	4.612787137478825628e+00	1.542025098995226267e-13	3.287571466689832677e-16
-8.671887816355072776e-02	2.168973121161289062e+14	4.613363784954940705e+00	1.542124811890841354e-13	3.297076512386436729e-16
-7.098129964801590253e-02	2.104277124372732500e+14	4.613481249951226104e+00	1.542029668317743053e-13	3.306251045393158850e-16
-5.522603110450816782e-02	2.038804842241585938e+14	4.614013842489373296e+00	1.542105194543491917e-13	3.316040669168417364e-16
-3.945699907625282304e-02	1.973670123894852188e+14	4.614062892410534467e+00	1.541975344709896599e-13	3.325488757907538809e-16
-2.367813353662409984e-02	1.908003218950230312e+14	4.614543665799205385e+00	1.542022853478393689e-13	3.335585468106666734e-16
-7.893366909713211629e-03	1.842901072748730312e+14	4.614513448450085598e+00	1.541853173204593579e-13	3.345326109004031335e-16
7.893366909713310509e-03	1.777506969570609688e+14	4.614935348987314612e+00	1.541869145522040070e-13	3.355752133259685732e-16
2.367813353662397841e-02	1.712899762847231875e+14	4.614815932145702959e+00	1.541654958166390811e-13	3.365802317211833116e-16
3.945699907625269814e-02	1.648233616480536250e+14	4.615173393379705225e+00	1.541636602418751982e-13	3.376576807768762067e-16
5.522603110450804292e-02	1.584568059693419688e+14	4.614955149263177958e+00	1.541373481692320307e-13	3.386948973364328892e-16
7.098129964801599967e-02	1.521065922237931562e+14	4.615241868146513049e+00	1.541317802362369852e-13	3.398086904952766882e-16
8.671887816355082490e-02	1.458766066573739688e+14	4.614911296165843169e+00	1.540999742964022666e-13	3.408789507782236297e-16
1.024348445166132909e-01	1.396837715478564531e+14	4.615114610869734513e+00	1.540901019831682802e-13	3.420303984347362608e-16
1.181252819589079239e-01	1.336297725735407344e+14	4.614647798117373689e+00	1.540517466468665341e-13	3.431344078132420337e-16
1.337862801044790162e-01	1.276319618238541719e+14	4.614742671481035785e+00	1.540364468709040440e-13	3.443248951043634364e-16
1.494139359042608306e-01	1.217897220686092344e+14	4.614101010382288592e+00	1.539898270781639435e-13	3.454634329971374012e-16
1.650043546187993093e-01	1.160206764627054844e+14	4.614049150533584331e+00	1.539673722828738256e-13	3.466944748098180623e-16
1.805536507889022035e-01	1.104218612201954531e+14	4.613182511424592569e+00	1.539102459870921314e-13	3.478681151072819914e-16
1.960579492039780103e-01	1.049110762861435938e+14	4.612940157820160536e+00	1.538786512969225680e-13	3.491407317872237979e-16
2.115133858678189538e-01	9.958302204556446875e+13	4.611798109951585900e+00	1.538087639454234454e-13	3.503488532112335141e-16
2.269161089615900351e-01	9.435562084577150000e+13	4.611329338315189652e+00	1.537664080102210883e-13	3.516624497413261802e-16
2.422622798037832592e-01	8.932126205987053125e+13	4.609873437621999415e+00	1.536820807827024250e-13	3.529021756253506764e-16
2.575480738068967046e-01	8.439792635378721875e+13	4.609159025266475140e+00	1.536281469015410303e-13	3.542537832730950733e-16
2.727696814306030948e-01	7.967568365096025000e+13	4.607365030966694697e+00	1.535284198493269712e-13	3.555195959299049264e-16
2.879233091311663717e-01	7.507246732153040625e+13	4.606397058635729458e+00	1.534626851441681290e-13	3.569040232557023271e-16
3.030051803068726235e-01	7.067597770448804688e+13	4.604241168187535038e+00	1.533467091538164194e-13	3.581884666054469569e-16
3.180115362392381129e-01	6.640397270789214062e+13	4.603003481608046066e+00	1.532686451285588291e-13	3.595994879590033122e-16
3.329386370297611752e-01	6.234173644931849219e+13	4.600439645202992978e+00	1.531346092420514011e-13	3.608945264508811188e-16
3.477827625319823701e-01	5.840676271078832031e+13	4.598887597986480280e+00	1.530423872058067196e-13	3.623262851337763054e-16
3.625402132786244014e-01	5.468194248941753125e+13	4.595833588234736311e+00	1.528867938353142440e-13	3.636243568104560757e-16
3.772073114035759400e-01	5.108451246247987500e+13	4.593891458244510062e+00	1.527770711085774870e-13	3.650719698341531612e-16
3.917804015584930299e-01	4.769509547583307031e+13	4.590238676794326622e+00	1.525951101377059431e-13	3.663656386611494343e-16
4.062558518237890381e-01	4.443077632853446094e+13	4.587822698590890091e+00	1.524640453315184659e-13	3.678240653644581628e-16
4.206300546137840546e-01	4.137010971945262500e+13	4.583468257314630812e+00	1.522510771315107458e-13	3.691047080087227533e-16
4.348994275757929739e-01	3.843017877308006250e+13	4.580523730854887177e+00	1.520961035916879662e-13	3.705669209334057495e-16
4.490604144829198341e-01	3.568768178082192969e+13	4.575404442195722510e+00	1.518493482959340075e-13	3.718229746498910090e-16
4.631094861203476909e-01	3.305983420727273438e+13	4.571932429756757621e+00	1.516705387804755441e-13	3.732806743419394805e-16
4.770431411648896614e-01	3.062164769627054297e+13	4.566035974217359517e+00	1.513897592303358969e-13	3.744969029575010030e-16
4.908579070575935233e-01	2.829055812163764062e+13	4.562088022603567161e+00	1.511897666453735833e-13	3.759354875275124361e-16
5.045503408691773828e-01	2.614002842597596484e+13	4.555430318448762783e+00	1.508763478211871548e-13	3.770888705761862103e-16
5.181170301580771964e-01	2.408778894049183594e+13	4.551076137450380976e+00	1.506588767931118296e-13	3.784906054861757180e-16
5.315545938209013110e-01	2.220588914775825391e+13	4.543663598331320053e+00	1.503138680955788447e-13	3.795610426061647609e-16
5.448596829350704773e-01	2.041245128025106641e+13	4.538955234204275158e+00	1.500817148028435691e-13	3.809156947428388106e-16
5.580289815934400544e-01	1.877827523184336328e+13	4.530752916821345622e+00	1.497040846652348702e-13	3.818882822891442767e-16
5.710592077306947401e-01	1.722201908147474609e+13	4.525706438643800844e+00	1.494580459598357841e-13	3.831899256969930575e-16
5.839471139413060508e-01	1.581343967747688086e+13	4.516634613327725312e+00	1.490443159126606472e-13	3.840521417944995624e-16
5.966894882888559293e-01	1.447190718298228516e+13	4.511245156979423854e+00	1.487837244092441085e-13	3.852989967491267433e-16
6.092831551065164275e-01	1.326635403654767773e+13	4.501206316390115703e+00	1.483291879390889873e-13	3.860410843515304113e-16
6.217249757884950601e-01	1.211702686796137695e+13	4.495485596632313730e+00	1.480537510903083649e-13	3.872337986870150177e-16
6.340118495722386616e-01	1.109223141696191211e+13	4.484401059571425208e+00	1.475544602761269563e-13	3.878438782274073580e-16
6.461407143112095630e-01	1.011320930717675781e+13	4.478412470015682878e+00	1.472662499837560728e-13	3.889814025121976196e-16
6.581085472380375778e-01	9.247791514058248047e+12	4.466248355237497414e+00	1.467206048795688498e-13	3.894453422332393367e-16
6.699123657178549518e-01	8.418280854401897461e+12	4.460123685515354985e+00	1.464251515080148957e-13	3.905293344741076317e-16
6.815492279916336438e-01	7.692131998548390625e+12	4.446893969102521105e+00	1.458342937640984719e-13	3.908354571857715427e-16
6.930162339093317581e-01	6.992736381520841797e+12	4.440823983205959280e+00	1.455403438771748544e-13	3.918696023855825968e-16
7.043105256526719371e-01	6.387228562052736328e+12	4.426570366523459477e+00	1.449073216520306279e-13	3.920012808255865475e-16
7.154292884473711922e-01	5.800101381183616211e+12	4.420779468735432260e+00	1.446256081247182213e-13	3.929851599227172552e-16
7.263697512646390964e-01	5.298199767366509766e+12	4.405548521492113068e+00	1.439539604257921558e-13	3.929272200933348813e-16
7.371291875117788051e-01	4.807125778740327148e+12	4.400277313679145763e+00	1.436958172715440466e-13	3.938745550639316019e-16
7.477049157117090505e-01	4.393448411925145020e+12	4.384106803478456271e+00	1.429883398974276104e-13	3.936256921098972729e-16
7.580943001712453500e-01	3.983879731900128418e+12	4.379599127515601431e+00	1.427647124983641763e-13	3.945583402162096647e-16
7.682947516379706743e-01	3.644719531986393066e+12	4.362510511879213126e+00	1.420228363052159681e-13	3.941189290840610754e-16
7.783037279455297108e-01	3.303779697743836426e+12	4.359014228813793856e+00	1.418440292993292995e-13	3.950659917785359784e-16
7.881187346471922872e-01	3.027100482696877930e+12	4.341006443587809294e+00	1.410675411157518511e-13	3.944377792395995310e-16
7.977373256375193122e-01	2.743546402126949219e+12	4.338778018939595249e+00	1.409435216039823469e-13	3.954251469991733963e-16
8.071571037619852396e-01	2.518935470375149902e+12	4.319807905512496049e+00	1.401302127264114871e-13	3.946087004312808119e-16
8.163757214143990693e-01	2.283053243289818359e+12	4.319176710907659533e+00	1.400729416923683958e-13	3.956847045369040800e-16
8.253908811219760056e-01	2.101565784885928955e+12	4.299249415898146687e+00	1.392220926673731588e-13	3.947090234237357939e-16
8.342003361179174403e-01	1.905130858087509521e+12	4.300455975320468305e+00	1.392407961061551349e-13	3.959307579451906129e-16
8.428018909013503812e-01	1.759142299242251465e+12	4.279670403511635968e+00	1.383556257964588873e-13	3.948249955502081095e-16
8.511934017844945410e-01	1.595162880326045166e+12	4.283060157232998932e+00	1.384637768771945701e-13	3.962631235108404315e-16
8.593727774269117603e-01	1.478243762629144287e+12	4.261577042238235968e+00	1.375506135950960823e-13	3.950990086159428333e-16
8.673379793567147500e-01	1.340805570941190674e+12	4.267649351051925777e+00	1.377676104944335961e-13	3.968863013128390836e-16
8.750870224785936013e-01	1.247541838476667969e+12	4.245816769360652998e+00	1.368403587863446780e-13	3.957924138499153251e-16
8.826179755685469308e-01	1.131668393363642090e+12	4.255287595375720322e+00	1.371939644176153268e-13	3.981152644801056706e-16
8.899289617551802145e-01	1.057468213052343018e+12	4.233825555111323524e+00	1.362809974971842600e-13	3.972910731626673656e-16
8.970181589874635097e-01	9.591566638015205078e+11	4.246941372720300478e+00	1.367842389884631672e-13	4.003729092024617277e-16
9.038838004888234412e-01	9.002551729382161865e+11	4.226538492040090134e+00	1.359138549473852923e-13	4.000528131554946989e-16
9.105241751974622044e-01	8.161534163921392822e+11	4.243594428963145759e+00	1.365820193747048465e-13	4.041913878429632574e-16
9.169376281927885675e-01	7.695265965148693848e+11	4.224626872255774046e+00	1.357711102655511801e-13	4.046261531022556927e-16
9.231225611078606175e-01	6.968823588777974854e+11	4.245771715069743379e+00	1.366132501928723196e-13	4.101596272790355846e-16
9.290774325277303403e-01	6.601368797838981934e+11	4.228039030243437857e+00	1.358567445686463514e-13	4.115857809812485681e-16
9.348007583735982173e-01	5.967323792976639404e+11	4.253036721242552609e+00	1.368652792583968289e-13	4.188667172772572741e-16
9.402911122726754778e-01	5.679512479546796875e+11	4.235917969580325071e+00	1.361390218219474298e-13	4.214881991332756641e-16
9.455471259136670747e-01	5.120660602795961914e+11	4.263684203489358282e+00	1.372722698888425438e-13	4.308203492562530673e-16
9.505674893877827936e-01	4.896733917070112915e+11	4.246524469598700335e+00	1.365458320724131921e-13	4.348130024940183251e-16
9.553509515151947795e-01	4.399318921606527710e+11	4.275623481775197909e+00	1.377432912989002514e-13	4.464305869481022920e-16
9.598963201568568859e-01	4.226712228489004517e+11	4.257773469134582101e+00	1.369811114453054642e-13	4.518643539763248989e-16
9.642024625116116798e-01	3.780019110248602295e+11	4.286481675710566819e+00	1.381659958936810328e-13	4.659063373726830567e-16
9.682683053985071675e-01	3.649061044217236328e+11	4.267372323928726452e+00	1.373311743935244966e-13	4.726752980262069845e-16
9.720928355242569596e-01	3.245299150805836182e+11	4.293365147854470543e+00	1.384027995060108802e-13	4.891042944692198857e-16
9.756750997357734878e-01	3.149366240713954468e+11	4.271914920719964037e+00	1.374437216096203210e-13	4.968701668899500929e-16
9.790142052577144316e-01	2.782911128867747192e+11	4.292786517495319032e+00	1.382973167015410005e-13	5.154700163607341500e-16
9.821093199149804054e-01	2.717675282951174316e+11	4.268181733028417746e+00	1.371750618070637775e-13	5.235559709900751706e-16
9.849596723401105036e-01	2.385458156492034302e+11	4.280846372398687372e+00	1.376834915410856865e-13	5.437341959150175095e-16
9.875645521655237458e-01	2.347944717379436340e+11	4.253886646665121951e+00	1.364215377559724313e-13	5.512770390286825655e-16
9.899233102005571272e-01	2.048685380597055359e+11	4.255639495261591243e+00	1.364742524451875959e-13	5.721531030732245658e-16
9.920353585932577545e-01	2.037879827311997681e+11	4.227936122746315029e+00	1.351347577476872090e-13	5.779142975840820931e-16
9.939001709768877646e-01	1.772341149231129150e+11	4.216363929169414604e+00	1.346474823104076768e-13	5.982803890928202731e-16
9.955172826011058351e-01	1.789054620309222717e+11	4.190518976583353705e+00	1.333486527767846667e-13	6.008732310454054233e-16
9.968862904477931997e-01	1.557787970559086304e+11	4.166029982303870227e+00	1.323605678048983173e-13	6.194325131651900281e-16
9.980068533314933044e-01	1.600474951049851990e+11	4.145698476026660195e+00	1.312625131445130158e-13	6.170656950162748637e-16
9.988786919844435674e-01	1.395746393388214722e+11	4.105479470727469327e+00	1.296930837177431961e-13	6.327979250141257641e-16
9.995015891261737062e-01	1.479216543591671753e+11	4.077913352916348266e+00	1.282739780305940665e-13	6.224263377661962882e-16
9.998753895176573092e-01	1.252186161438368378e+11	4.077373052447364365e+00	1.281859981260289565e-13	6.392397401660614894e-16
1.000000000000000000e+00	1.156323733178457642e+11	4.128653799561724291e+00	1.298760718393278888e-13	6.469941149204015053e-16


==> dat/1dbte_with_E_pic_vs_pde/Ewt_10K_pde_idx_0007.csv <==
x	ne_pde	Te_pde	elastic_pde	ionization_pde
-1.000000000000000000e+00	3.327625182285310059e+12	1.974706145152927528e+00	4.702205200777330379e-14	1.140408367518564929e-16
-9.998753895176573092e-01	3.897831993644773438e+12	1.892255086114491780e+00	4.474137318217975141e-14	9.853419484078369046e-17
-9.995015891261738172e-01	4.582306553421969727e+12	1.821700522720976601e+00	4.280626174450759894e-14	8.577023209509224832e-17
-9.988786919844435674e-01	5.635402417318875977e+12	1.757428733969987888e+00	4.090699123321434303e-14	7.140967497372725388e-17
-9.980068533314934154e-01	6.682223966986359375e+12	1.740856306093373052e+00	4.037433398269388578e-14	6.324048839895412767e-17
-9.968862904477931997e-01	7.700718473086875000e+12	1.740903811947428936e+00	4.039881557723590593e-14	5.759506214208475087e-17
-9.955172826011059461e-01	8.487043862840248047e+12	1.761804319187509904e+00	4.115052266257461862e-14	5.521641031388618232e-17
-9.939001709768877646e-01	9.343274913069203125e+12	1.794489978742437319e+00	4.229033830404936297e-14	5.273598210010215940e-17
-9.920353585932577545e-01	1.019069136530621289e+13	1.841077808470044541e+00	4.390281374476329605e-14	5.099250609538880546e-17
-9.899233102005571272e-01	1.130010812437183594e+13	1.891649414996685374e+00	4.563155851190593426e-14	4.825727948650399481e-17
-9.875645521655237458e-01	1.255900902993587500e+13	1.949980704372328955e+00	4.762955411790025372e-14	4.573711203610104544e-17
-9.849596723401105036e-01	1.412234285733171680e+13	2.013381288156515403e+00	4.978621135844908903e-14	4.272618788524174136e-17
-9.821093199149804054e-01	1.588563341198859766e+13	2.084607720978927325e+00	5.223295857460122145e-14	4.004923994161922087e-17
-9.790142052577145426e-01	1.797369985278399219e+13	2.162092256920189026e+00	5.490340445197264677e-14	3.724960033866106748e-17
-9.756750997357735988e-01	2.031008637202528516e+13	2.247023959358359857e+00	5.787836914581302328e-14	3.481219676860340009e-17
-9.720928355242569596e-01	2.299778693186259375e+13	2.338291544473788619e+00	6.111335503643152739e-14	3.242670463747746036e-17
-9.682683053985071675e-01	2.598116349638644922e+13	2.436351136336354806e+00	6.466091420837761939e-14	3.041683672228600674e-17
-9.642024625116116798e-01	2.934617935989754297e+13	2.540282924342832871e+00	6.848785781598755462e-14	2.856865192914692930e-17
-9.598963201568569970e-01	3.305071162795820312e+13	2.650187195442698318e+00	7.262914235187484494e-14	2.711182168161995654e-17
-9.553509515151947795e-01	3.716493315774325000e+13	2.765195536336071402e+00	7.705532745686147644e-14	2.592439144578914043e-17
-9.505674893877829046e-01	4.165289193927900000e+13	2.885170634230991737e+00	8.178551719106679740e-14	2.525399426041532122e-17
-9.455471259136670747e-01	4.656771483758507031e+13	3.009203206626336780e+00	8.678570449468450581e-14	2.510818594751752856e-17
-9.402911122726755888e-01	5.187316130143134375e+13	3.136901295678016233e+00	9.205401135542409563e-14	2.580891471900498016e-17
-9.348007583735983284e-01	5.760410621191546875e+13	3.267245443215230249e+00	9.754155796841503534e-14	2.755616627090632516e-17
-9.290774325277305623e-01	6.371984019107050781e+13	3.399576610776418928e+00	1.032183694340075391e-13	3.080438049164804017e-17
-9.231225611078607285e-01	7.023805063670672656e+13	3.532738621491509523e+00	1.090128140239990725e-13	3.596514937621155490e-17
-9.169376281927887895e-01	7.711347154100979688e+13	3.665845855906161521e+00	1.148652673754339191e-13	4.365392879911707405e-17
-9.105241751974622044e-01	8.435174897910306250e+13	3.797618506801261340e+00	1.206830091167636863e-13	5.445632189269378452e-17
-9.038838004888235522e-01	9.190741247842329688e+13	3.927024741874643343e+00	1.263871711065366778e-13	6.913634262008344474e-17
-8.970181589874635097e-01	9.978210345856526562e+13	4.052723783245181011e+00	1.318786100299167355e-13	8.839926730447086573e-17
-8.899289617551803255e-01	1.079364895792962656e+14	4.173636760136361978e+00	1.370791202359351847e-13	1.131218732108680618e-16
-8.826179755685469308e-01	1.163761880323644531e+14	4.288445791286660480e+00	1.419027449410701320e-13	1.441073162354067672e-16
-8.750870224785937124e-01	1.250735798048830156e+14	4.396134361637297872e+00	1.462907703943745390e-13	1.823534131118689633e-16
-8.673379793567146390e-01	1.340441104766015000e+14	4.495537237979325695e+00	1.501853862315305236e-13	2.287369785164040342e-16
-8.593727774269119823e-01	1.432745427500132188e+14	4.585869807843330648e+00	1.535598017674570346e-13	2.839870306842661317e-16
-8.511934017844946521e-01	1.527908048334014688e+14	4.666372881309229115e+00	1.563948653232927981e-13	3.481260556814174278e-16
-8.428018909013507143e-01	1.625895174314456250e+14	4.736855782145848792e+00	1.587061277980662774e-13	4.203366847278747866e-16
-8.342003361179175513e-01	1.726984214496875625e+14	4.797347863465656559e+00	1.605208596161850436e-13	4.987958260908210844e-16
-8.253908811219762276e-01	1.831110915825997188e+14	4.848535358298994957e+00	1.618985217056714502e-13	5.811327869599083824e-16
-8.163757214143991803e-01	1.938430015082338438e+14	4.891296157402468481e+00	1.629045420020306367e-13	6.646377133432827488e-16
-8.071571037619853506e-01	2.048707355306549688e+14	4.926999623358087277e+00	1.636241567386672358e-13	7.468337271479200069e-16
-7.977373256375193122e-01	2.161860908181078125e+14	4.956982152021383037e+00	1.641355738080280325e-13	8.255429997429873936e-16
-7.881187346471923982e-01	2.277401258936384062e+14	4.982787841297250608e+00	1.645215839168545728e-13	8.992240387079066865e-16
-7.783037279455299329e-01	2.394966008976740625e+14	5.005687872064301658e+00	1.648462923314782018e-13	9.668434743946266759e-16
-7.682947516379707853e-01	2.513809702963495000e+14	5.026932630432491500e+00	1.651680065316272834e-13	1.028017967968301616e-15
-7.580943001712454610e-01	2.633336648780146250e+14	5.047364236012540140e+00	1.655214287665091370e-13	1.082788224008508253e-15
-7.477049157117091616e-01	2.752634349963990000e+14	5.067709225161038056e+00	1.659328614441848458e-13	1.131663377985762713e-15
-7.371291875117789161e-01	2.870998716902492500e+14	5.088282386421563608e+00	1.664072780495531801e-13	1.175356104404786642e-15
-7.263697512646394294e-01	2.987493746657054375e+14	5.109309570783909571e+00	1.669449039846433082e-13	1.214789038992080645e-15
-7.154292884473713032e-01	3.101454156948881250e+14	5.130694213212501964e+00	1.675311605257401618e-13	1.250855331016264881e-15
-7.043105256526721591e-01	3.212053051219828125e+14	5.152340887249397205e+00	1.681527941376740850e-13	1.284449952511905691e-15
-6.930162339093317581e-01	3.318771887520818750e+14	5.173946408641811878e+00	1.687885304571034500e-13	1.316290973714902946e-15
-6.815492279916337548e-01	3.420967014226761250e+14	5.195298561492063705e+00	1.694234364852639477e-13	1.346987248423452532e-15
-6.699123657178551738e-01	3.518306060459284375e+14	5.216070392477516471e+00	1.700391773879768292e-13	1.376917821401197120e-15
-6.581085472380376888e-01	3.610334699001943750e+14	5.236085564084016042e+00	1.706263128263307971e-13	1.406331402726646109e-15
-6.461407143112096740e-01	3.696886964797143125e+14	5.255107414296849910e+00	1.711739051496089617e-13	1.435279430090932024e-15
-6.340118495722386616e-01	3.777660452991671250e+14	5.273071010659512226e+00	1.716800164727650258e-13	1.463740809185969747e-15
-6.217249757884952821e-01	3.852609636783537500e+14	5.289860769197061607e+00	1.721409059289609803e-13	1.491565838970694150e-15
-6.092831551065166495e-01	3.921537605862809375e+14	5.305522102804517637e+00	1.725604259292140447e-13	1.518615896604030679e-15
-5.966894882888559293e-01	3.984479463636456875e+14	5.320033769270050783e+00	1.729393150747292824e-13	1.544691198147225901e-15
-5.839471139413062728e-01	4.041313289456666875e+14	5.333510783886623585e+00	1.732841449030534875e-13	1.569669822458576477e-15
-5.710592077306947401e-01	4.092134494035490000e+14	5.345979233537327069e+00	1.735971205705534073e-13	1.593405915949469374e-15
-5.580289815934401654e-01	4.136883319771960000e+14	5.357578270606927262e+00	1.738849844867369211e-13	1.615859566914474571e-15
-5.448596829350704773e-01	4.175708070970246250e+14	5.368341279076088490e+00	1.741494422190316930e-13	1.636967554650987918e-15
-5.315545938209014221e-01	4.208605972558238750e+14	5.378401401235890056e+00	1.743961351233492845e-13	1.656772744834058177e-15
-5.181170301580774185e-01	4.235773465093768125e+14	5.387781623677644127e+00	1.746256234566341376e-13	1.675283579674216051e-15
-5.045503408691774938e-01	4.257257609679759375e+14	5.396599097308682147e+00	1.748423132660401182e-13	1.692598119081936769e-15
-4.908579070575938008e-01	4.273293240616303125e+14	5.404863159349056367e+00	1.750458113258111906e-13	1.708764943699352053e-15
-4.770431411648895503e-01	4.283964364480262500e+14	5.412676136041966402e+00	1.752396834967664181e-13	1.723904561033119689e-15
-4.631094861203478019e-01	4.289529389719104375e+14	5.420036997772298193e+00	1.754230167157276034e-13	1.738076330148385824e-15
-4.490604144829201672e-01	4.290093060709757500e+14	5.427038554949301208e+00	1.755989644492391337e-13	1.751402049237465204e-15
-4.348994275757930850e-01	4.285921128332890000e+14	5.433673974795717676e+00	1.757664227148297224e-13	1.763936470476196544e-15
-4.206300546137843877e-01	4.277123868388263750e+14	5.440030193396867553e+00	1.759283657757484202e-13	1.775793495609794973e-15
-4.062558518237891492e-01	4.263961641061643125e+14	5.446096258954192137e+00	1.760836062999077127e-13	1.787018543321742858e-15
-3.917804015584931410e-01	4.246539668928348125e+14	5.451954292957640114e+00	1.762349917418572036e-13	1.797716329390413082e-15
-3.772073114035760510e-01	4.225105167847005000e+14	5.457589054794731886e+00	1.763812405420236831e-13	1.807922806650594698e-15
-3.625402132786245679e-01	4.199752939175009375e+14	5.463077572448318264e+00	1.765250552740255338e-13	1.817734135085619512e-15
-3.477827625319824811e-01	4.170714104570851875e+14	5.468399715212484580e+00	1.766650290763355819e-13	1.827177174641569567e-15
-3.329386370297612863e-01	4.138071848336185625e+14	5.473627277121336121e+00	1.768037139156169391e-13	1.836339730525722768e-15
-3.180115362392382239e-01	4.102041619620690625e+14	5.478735185350345205e+00	1.769395774960124076e-13	1.845239387500091207e-15
-3.030051803068727345e-01	4.062696426696334375e+14	5.483790575683981317e+00	1.770750489895053129e-13	1.853955584700656337e-15
-2.879233091311665382e-01	4.020238465751810000e+14	5.488764019168033137e+00	1.772084953742419332e-13	1.862496686498593142e-15
-2.727696814306032058e-01	3.974733413558961875e+14	5.493718953253856618e+00	1.773422640404115907e-13	1.870934051237630339e-15
-2.575480738068965936e-01	3.926373614498057500e+14	5.498622367312499648e+00	1.774746465555265620e-13	1.879267545109000377e-15
-2.422622798037831759e-01	3.875220869616574375e+14	5.503535050787917271e+00	1.776079427608879399e-13	1.887561700575343019e-15
-2.269161089615901461e-01	3.821461321046800625e+14	5.508420868852579311e+00	1.777403794388822437e-13	1.895808730504893626e-15
-2.115133858678190648e-01	3.765156348117355000e+14	5.513338734710070632e+00	1.778742279677415207e-13	1.904067935990269491e-15
-1.960579492039781213e-01	3.706489300837118750e+14	5.518249515065875244e+00	1.780076457615972710e-13	1.912324833287315722e-15
-1.805536507889023146e-01	3.645524083175334375e+14	5.523210556589618569e+00	1.781428832329812240e-13	1.920634261651740465e-15
-1.650043546187992261e-01	3.582444047481406250e+14	5.528179640984164145e+00	1.782780179017169326e-13	1.928975647909385711e-15
-1.494139359042609416e-01	3.517317913449717500e+14	5.533213069236208703e+00	1.784152915430128529e-13	1.937400552712212444e-15
-1.337862801044791550e-01	3.450331164712193750e+14	5.538266200312984999e+00	1.785527033582986348e-13	1.945884863885563863e-15
-1.181252819589080488e-01	3.381558714186527500e+14	5.543394996229359606e+00	1.786925080865810278e-13	1.954477965098594726e-15
-1.024348445166134158e-01	3.311189147080615000e+14	5.548552620566296945e+00	1.788326291207935689e-13	1.963152859856964764e-15
-8.671887816355072776e-02	3.239303908763486875e+14	5.553795363722665357e+00	1.789753556868862017e-13	1.971957693093018909e-15
-7.098129964801590253e-02	3.166094646930984375e+14	5.559074129437449940e+00	1.791185324397752476e-13	1.980862495146879147e-15
-5.522603110450816782e-02	3.091648789463350625e+14	5.564446126566512163e+00	1.792645020534465964e-13	1.989915022679885440e-15
-3.945699907625282304e-02	3.016160267355682500e+14	5.569859955080340264e+00	1.794110242773710495e-13	1.999082609320523788e-15
-2.367813353662409984e-02	2.939721307118268750e+14	5.575374264374142186e+00	1.795605121504453197e-13	2.008413407539792124e-15
-7.893366909713211629e-03	2.862526776074626250e+14	5.580935307164933690e+00	1.797106330176918954e-13	2.017872461774971097e-15
7.893366909713310509e-03	2.784672043162616250e+14	5.586603657328520711e+00	1.798638872584383967e-13	2.027508952831488302e-15
2.367813353662397841e-02	2.706351175321467812e+14	5.592322991102774310e+00	1.800178378647879760e-13	2.037285667770369068e-15
3.945699907625269814e-02	2.627660713372070938e+14	5.598156245948452181e+00	1.801750891208303828e-13	2.047253289659251616e-15
5.522603110450804292e-02	2.548791967498287500e+14	5.604044139521547230e+00	1.803330827623858123e-13	2.057372148542540575e-15
7.098129964801599967e-02	2.469840543216574375e+14	5.610052405005554021e+00	1.804945432781700686e-13	2.067694920513969879e-15
8.671887816355082490e-02	2.390992958542183750e+14	5.616118283934125266e+00	1.806567710138803589e-13	2.078179034270571041e-15
1.024348445166132909e-01	2.312341796432865000e+14	5.622310755978965346e+00	1.808226289999192014e-13	2.088879693197981161e-15
1.181252819589079239e-01	2.234066822284951875e+14	5.628562933204491969e+00	1.809892548732883988e-13	2.099750645440261036e-15
1.337862801044790162e-01	2.156255649388835625e+14	5.634947630106924343e+00	1.811596738527065708e-13	2.110850057517365554e-15
1.494139359042608306e-01	2.079079532754707812e+14	5.641393420352838639e+00	1.813308388936040729e-13	2.122127704949109056e-15
1.650043546187993093e-01	2.002619537548558750e+14	5.647979048256204671e+00	1.815059636506267536e-13	2.133650284143165138e-15
1.805536507889022035e-01	1.927036802723596875e+14	5.654628248162910431e+00	1.816817777752880207e-13	2.145365613546722567e-15
1.960579492039780103e-01	1.852403800009996250e+14	5.661423647868073949e+00	1.818616845249179613e-13	2.157342058458860125e-15
2.115133858678189538e-01	1.778869874303328750e+14	5.668282576799303918e+00	1.820421493097437079e-13	2.169522833631207292e-15
2.269161089615900351e-01	1.706497402433672188e+14	5.675292820223293511e+00	1.822268063532930139e-13	2.181979503194928180e-15
2.422622798037832592e-01	1.635422524191010000e+14	5.682364638203481810e+00	1.824118355049259409e-13	2.194649154028359658e-15
2.575480738068967046e-01	1.565696203705018438e+14	5.689592378532043249e+00	1.826011560634698232e-13	2.207607576145892681e-15
2.727696814306030948e-01	1.497440274265987500e+14	5.696878383226584575e+00	1.827906292360925164e-13	2.220784824285026259e-15
2.879233091311663717e-01	1.430693294852521875e+14	5.704324767536242291e+00	1.829845075960589545e-13	2.234261966729394305e-15
3.030051803068726235e-01	1.365562033702050156e+14	5.711824742422473733e+00	1.831782833926294722e-13	2.247961104370733294e-15
3.180115362392381129e-01	1.302072005079244062e+14	5.719489399841924282e+00	1.833765898275110245e-13	2.261969765965281754e-15
3.329386370297611752e-01	1.240314508202938594e+14	5.727201325275082411e+00	1.835744871910109684e-13	2.276201044900610230e-15
3.477827625319823701e-01	1.180301722171788438e+14	5.735081954075908151e+00	1.837770437217090350e-13	2.290750272211726115e-15
3.625402132786244014e-01	1.122109402616389688e+14	5.743001481968223132e+00	1.839788151405219081e-13	2.305520197829879152e-15
3.772073114035759400e-01	1.065736418992510000e+14	5.751093307813407662e+00	1.841853705944880862e-13	2.320615413637775530e-15
3.917804015584930299e-01	1.011243214583152500e+14	5.759213098049927204e+00	1.843906766026644268e-13	2.335926415896783713e-15
4.062558518237890381e-01	9.586156621125631250e+13	5.767508137489412157e+00	1.846008845545360548e-13	2.351568398956041556e-15
4.206300546137840546e-01	9.078993981003900000e+13	5.775817284369327176e+00	1.848092808229111464e-13	2.367417484796443692e-15
4.348994275757929739e-01	8.590678811605600000e+13	5.784304078738342625e+00	1.850227028302894404e-13	2.383600803849491504e-15
4.490604144829198341e-01	8.121527080232634375e+13	5.792788015439163551e+00	1.852336590012273294e-13	2.399977354927075414e-15
4.631094861203476909e-01	7.671157896007639062e+13	5.801452308757020226e+00	1.854498046419458154e-13	2.416689482495809891e-15
4.770431411648896614e-01	7.239757034870448438e+13	5.810094323235595049e+00	1.856627580880874240e-13	2.433576478486614763e-15
4.908579070575935233e-01	6.826838988235293750e+13	5.818920373249130584e+00	1.858811394922678747e-13	2.450798092139746408e-15
5.045503408691773828e-01	6.432471791469871094e+13	5.827702209265210875e+00	1.860955373345951123e-13	2.468170630189751730e-15
5.181170301580771964e-01	6.056078525890514062e+13	5.836673495484615337e+00	1.863157055813503926e-13	2.485875039272132027e-15
5.315545938209013110e-01	5.697624085759600000e+13	5.845576423649958997e+00	1.865310324946262433e-13	2.503701994011062743e-15
5.448596829350704773e-01	5.356455184228198438e+13	5.854676931365979442e+00	1.867525958339267041e-13	2.521858680573806933e-15
5.580289815934400544e-01	5.032449441529837500e+13	5.863682393535085247e+00	1.869683708651464943e-13	2.540105728871977570e-15
5.710592077306947401e-01	4.724893335994704688e+13	5.872896145505801968e+00	1.871909666500724267e-13	2.558681308327991717e-15
5.839471139413060508e-01	4.433593738514031250e+13	5.881984485405599372e+00	1.874066916153576790e-13	2.577310769510613102e-15
5.966894882888559293e-01	4.157793462043439062e+13	5.891294132805433570e+00	1.876299262420549686e-13	2.596268950154683074e-15
6.092831551065164275e-01	3.897245095160869531e+13	5.900443100770652372e+00	1.878450194001866600e-13	2.615239691333324743e-15
6.217249757884950601e-01	3.651163949195395312e+13	5.909828580253223329e+00	1.880684104227697910e-13	2.634540870655434008e-15
6.340118495722386616e-01	3.419263894354169141e+13	5.919012201219257641e+00	1.882821668441545342e-13	2.653807015936739361e-15
6.461407143112095630e-01	3.200747991431749219e+13	5.928450031328570624e+00	1.885051296587383961e-13	2.673406336816416978e-15
6.581085472380375778e-01	2.995305613885640234e+13	5.937638492860815020e+00	1.887167347975908035e-13	2.692915324034972292e-15
6.699123657178549518e-01	2.802141372040423438e+13	5.947102928804134159e+00	1.889386408648688204e-13	2.712761936028757425e-15
6.815492279916336438e-01	2.620932874578207422e+13	5.956264618571231573e+00	1.891472505310775794e-13	2.732455403890944665e-15
6.930162339093317581e-01	2.450898298341383203e+13	5.965730370388021342e+00	1.893675289179188983e-13	2.752494371312641162e-15
7.043105256526719371e-01	2.291714478880900000e+13	5.974834152965297740e+00	1.895723675816128103e-13	2.772308706177375014e-15
7.154292884473711922e-01	2.142623301471421094e+13	5.984277937105568768e+00	1.897905955696713637e-13	2.792479749427641590e-15
7.263697512646390964e-01	2.003310108747383594e+13	5.993294357858658827e+00	1.899910293759991445e-13	2.812344952407672662e-15
7.371291875117788051e-01	1.873048802953256250e+13	6.002697093007079765e+00	1.902069974942585495e-13	2.832585842152197639e-15
7.477049157117090505e-01	1.751540460721010156e+13	6.011602237893732159e+00	1.904026029703476840e-13	2.852434700356334810e-15
7.580943001712453500e-01	1.638097303661216992e+13	6.020952793717315288e+00	1.906163763136321085e-13	2.872690033943802948e-15
7.682947516379706743e-01	1.532440819239035547e+13	6.029731157213752191e+00	1.908070318069110095e-13	2.892460443218349744e-15
7.783037279455297108e-01	1.433925828961582617e+13	6.039030597887685481e+00	1.910191216419447158e-13	2.912681497900240764e-15
7.881187346471922872e-01	1.342296376632715430e+13	6.047684869754430537e+00	1.912053564348398494e-13	2.932322158964561582e-15
7.977373256375193122e-01	1.256951720848982617e+13	6.056965854984890818e+00	1.914173877355648600e-13	2.952480738423382270e-15
8.071571037619852396e-01	1.177658224368548828e+13	6.065547630897022202e+00	1.916014299352660428e-13	2.971975215689580295e-15
8.163757214143990693e-01	1.103858661996293359e+13	6.074923545276243786e+00	1.918177721003784045e-13	2.992108432363193678e-15
8.253908811219760056e-01	1.035339175293939844e+13	6.083605295141079061e+00	1.920059156780540859e-13	3.011542604294402522e-15
8.342003361179174403e-01	9.715837002191476562e+12	6.093356711744276843e+00	1.922366317750701562e-13	3.031829758619137488e-15
8.428018909013503812e-01	9.123942075628498047e+12	6.102532309379316899e+00	1.924427992285666974e-13	3.051474685000958276e-15
8.511934017844945410e-01	8.572944435487045898e+12	6.113214865479196902e+00	1.927074349430704277e-13	3.072336797844823654e-15
8.593727774269117603e-01	8.060996284170792969e+12	6.123598983865564449e+00	1.929564659461137677e-13	3.092773661307847066e-15
8.673379793567147500e-01	7.583747968579588867e+12	6.136109029225213618e+00	1.932858743833520692e-13	3.115008758505634293e-15
8.750870224785936013e-01	7.139481140546450195e+12	6.148734038787361911e+00	1.936127534562514980e-13	3.137243810570325705e-15
8.826179755685469308e-01	6.724291426671135742e+12	6.164212682141193334e+00	1.940448696762808865e-13	3.162100722556847798e-15
8.899289617551802145e-01	6.336587620486548828e+12	6.180249553585680289e+00	1.944871533926756863e-13	3.187592901294301505e-15
8.970181589874635097e-01	5.972951196325216797e+12	6.199827305661005816e+00	1.950563155300429297e-13	3.216751021943293238e-15
9.038838004888234412e-01	5.631900886189427734e+12	6.220284587146755584e+00	1.956416667408993263e-13	3.247356764784673087e-15
9.105241751974622044e-01	5.310523162880501953e+12	6.244840688803744655e+00	1.963680020288363311e-13	3.282872697740354818e-15
9.169376281927885675e-01	5.007482677560818359e+12	6.270312789226904826e+00	1.971032693678080749e-13	3.320739187891225060e-15
9.231225611078606175e-01	4.720373863640947266e+12	6.300262176653905755e+00	1.979840082869711293e-13	3.364894366592752903e-15
9.290774325277303403e-01	4.448063887306787109e+12	6.330794756727615713e+00	1.988504375185455327e-13	3.412262810382154042e-15
9.348007583735982173e-01	4.188669974593404785e+12	6.365986179421802227e+00	1.998573760362553015e-13	3.467316443168234956e-15
9.402911122726754778e-01	3.941280705575907227e+12	6.401051840901421208e+00	2.008118686251746368e-13	3.526266153677303814e-15
9.455471259136670747e-01	3.704534873486239746e+12	6.440790136498715235e+00	2.018953820538043920e-13	3.594177775463352408e-15
9.505674893877827936e-01	3.477661515551926270e+12	6.479491357418874387e+00	2.028817798953124503e-13	3.666373191418999716e-15
9.553509515151947795e-01	3.259847495020960938e+12	6.522781013663584204e+00	2.039840987542988385e-13	3.748529859517391680e-15
9.598963201568568859e-01	3.050338557354035156e+12	6.564078032349347502e+00	2.049459570817073749e-13	3.834972122029725389e-15
9.642024625116116798e-01	2.848912129297371582e+12	6.609950091886301671e+00	2.060167215382604126e-13	3.932041420943925353e-15
9.682683053985071675e-01	2.654742426380910156e+12	6.652897347969760844e+00	2.069090838690888354e-13	4.032925739026237807e-15
9.720928355242569596e-01	2.468267809216567871e+12	6.700563538938492769e+00	2.079135778505294571e-13	4.144708944473117875e-15
9.756750997357734878e-01	2.288517960955504395e+12	6.744414276095562322e+00	2.087079811904318859e-13	4.259337428655675285e-15
9.790142052577144316e-01	2.116680725563892578e+12	6.793386228681908889e+00	2.096309436553166742e-13	4.384771851408464718e-15
9.821093199149804054e-01	1.951602097089017822e+12	6.837510392430768746e+00	2.103107723715805746e-13	4.511548115502035872e-15
9.849596723401105036e-01	1.795363573349341553e+12	6.887155019951212154e+00	2.111391864300535730e-13	4.648510256490274439e-15
9.875645521655237458e-01	1.646557160122143066e+12	6.930590132601273545e+00	2.116821944810697549e-13	4.784713828319554005e-15
9.899233102005571272e-01	1.508375683371738770e+12	6.979109856708547888e+00	2.123711595683557104e-13	4.929168119479425885e-15
9.920353585932577545e-01	1.378998953432180664e+12	7.018929584402846977e+00	2.126997532546495309e-13	5.069359077262373569e-15
9.939001709768877646e-01	1.262785443030433594e+12	7.061796997912202833e+00	2.131360873337633559e-13	5.212779289872954348e-15
9.955172826011058351e-01	1.156966973076438477e+12	7.092586057935379884e+00	2.131328062793903582e-13	5.345185975609122422e-15
9.968862904477931997e-01	1.066234629487169434e+12	7.122974643741474488e+00	2.132092172623028553e-13	5.469004262325073195e-15
9.980068533314933044e-01	9.848870858372143555e+11	7.139088435906882246e+00	2.128563631808888787e-13	5.571139056661173250e-15
9.988786919844435674e-01	9.160654178221243896e+11	7.154503372662467164e+00	2.126585053097708948e-13	5.655623481041478178e-15
9.995015891261737062e-01	8.541627746665943604e+11	7.157202789497186579e+00	2.120633094628153135e-13	5.720184862462695661e-15
9.998753895176573092e-01	8.057893561461083984e+11	7.154595793179329810e+00	2.114985753865320671e-13	5.760652559635081397e-15
1.000000000000000000e+00	7.668967457818870850e+11	7.147886919134846195e+00	2.108391500352434046e-13	5.792892395107561686e-15


==> dat/1dbte_with_E_pic_vs_pde/Ewt_10K_pde_idx_0008.csv <==
x	ne_pde	Te_pde	elastic_pde	ionization_pde
-1.000000000000000000e+00	3.646790843583522949e+11	1.604379220394047012e+00	3.275665168287701437e-14	4.634220884098564534e-16
-9.998753895176573092e-01	4.565127976076040649e+11	1.491772685680074817e+00	3.012747374872553738e-14	3.867826185141788751e-16
-9.995015891261738172e-01	5.777597975994166260e+11	1.431426758436970648e+00	2.895422380166056075e-14	3.394371536074372734e-16
-9.988786919844435674e-01	7.469382394567917480e+11	1.358619916351516910e+00	2.699305592404991013e-14	2.637645850350986239e-16
-9.980068533314934154e-01	9.072066986419106445e+11	1.373365816795096617e+00	2.757374590530457247e-14	2.445171374263508119e-16
-9.968862904477931997e-01	1.060990816205320923e+12	1.367633277380376544e+00	2.741886123870504515e-14	2.118381384359066457e-16
-9.955172826011059461e-01	1.201356284660834961e+12	1.400719478846690125e+00	2.847420770062962509e-14	2.082431888111678312e-16
-9.939001709768877646e-01	1.368104584218325684e+12	1.420063128623349158e+00	2.904235129506044138e-14	1.866952621276397028e-16
-9.920353585932577545e-01	1.571745369079113037e+12	1.466046270906972371e+00	3.044809732839618186e-14	1.802482154479330416e-16
-9.899233102005571272e-01	1.840401266266937256e+12	1.506105656098799095e+00	3.159624947328683069e-14	1.589215340760710914e-16
-9.875645521655237458e-01	2.174492404357279053e+12	1.569020159797532621e+00	3.346169700142658941e-14	1.491079911853409547e-16
-9.849596723401105036e-01	2.590583548305252441e+12	1.632574272542760774e+00	3.531049238743521555e-14	1.304749136265593471e-16
-9.821093199149804054e-01	3.094830931362687012e+12	1.715041057439855576e+00	3.778771634140494243e-14	1.208968083357000985e-16
-9.790142052577145426e-01	3.702180279293363770e+12	1.801637914258872541e+00	4.041572589197883949e-14	1.061741420322390726e-16
-9.756750997357735988e-01	4.424914268093659180e+12	1.903918096357871903e+00	4.362396613437949567e-14	9.819056358814838120e-17
-9.720928355242569596e-01	5.277955558792718750e+12	2.012077458386196227e+00	4.711175468067144087e-14	8.709771667444427284e-17
-9.682683053985071675e-01	6.277983870028147461e+12	2.133502204162985194e+00	5.117505062277002577e-14	8.093480777077989571e-17
-9.642024625116116798e-01	7.439504617254343750e+12	2.261609501147212598e+00	5.563074862319332751e-14	7.282698876092567863e-17
-9.598963201568569970e-01	8.781098752161207031e+12	2.401071114481445612e+00	6.068607091141976690e-14	6.832395855831972604e-17
-9.553509515151947795e-01	1.031524245184960352e+13	2.547249585390850779e+00	6.622520283392265155e-14	6.256918221627127173e-17
-9.505674893877829046e-01	1.205934701788162891e+13	2.702890389896655865e+00	7.237974927509603446e-14	5.949542630106793679e-17
-9.455471259136670747e-01	1.402130378710380078e+13	2.864439217593306886e+00	7.905152830194450506e-14	5.566538341808820959e-17
-9.402911122726755888e-01	1.621401562733685742e+13	3.033206794038687981e+00	8.628669566212586898e-14	5.400129161649206022e-17
-9.348007583735983284e-01	1.863815278665398438e+13	3.206192227628798630e+00	9.395750545646261104e-14	5.210958011306875183e-17
-9.290774325277305623e-01	2.129963966620817969e+13	3.383624316436010915e+00	1.020117391830165203e-13	5.233970769663339889e-17
-9.231225611078607285e-01	2.419102638109217188e+13	3.562754156094317448e+00	1.102687243870417756e-13	5.323321471543053096e-17
-9.169376281927887895e-01	2.731176095958275781e+13	3.742967533583826611e+00	1.185928767023653385e-13	5.711299359979149965e-17
-9.105241751974622044e-01	3.064931025669050000e+13	3.921486408409937230e+00	1.267696306005095750e-13	6.373356338757377139e-17
-9.038838004888235522e-01	3.420235127163792969e+13	4.096816484751288456e+00	1.346254566912131912e-13	7.630964767873697642e-17
-8.970181589874635097e-01	3.796294280566902344e+13	4.265648472711298211e+00	1.419476900559322227e-13	9.678018665177130408e-17
-8.899289617551803255e-01	4.194319386855376562e+13	4.425180175338596200e+00	1.485589536274243005e-13	1.306392162339329809e-16
-8.826179755685469308e-01	4.615935210770989844e+13	4.570941677103117051e+00	1.542609818106426143e-13	1.826322108628517372e-16
-8.750870224785937124e-01	5.066034667245421875e+13	4.698753471228827472e+00	1.588885289593184290e-13	2.589326279129969538e-16
-8.673379793567146390e-01	5.550872755645959375e+13	4.803848651643743750e+00	1.622923384242120634e-13	3.611846403512138780e-16
-8.593727774269119823e-01	6.080243945411464844e+13	4.883248547025664799e+00	1.644060626200771275e-13	4.874524285936614939e-16
-8.511934017844946521e-01	6.664621627529541406e+13	4.935638788524116194e+00	1.652530211931235830e-13	6.297038255229510385e-16
-8.428018909013507143e-01	7.316594001975507812e+13	4.962916671885678532e+00	1.649865735402518747e-13	7.781839437273432595e-16
-8.342003361179175513e-01	8.047580646053746875e+13	4.969208401944081643e+00	1.638600044318336372e-13	9.219306966463042410e-16
-8.253908811219762276e-01	8.869094779413610938e+13	4.961001034068877935e+00	1.622134054148288397e-13	1.052648557394143268e-15
-8.163757214143991803e-01	9.789421788041010938e+13	4.945329569205184406e+00	1.604065985141860399e-13	1.164178395195819938e-15
-8.071571037619853506e-01	1.081500648329440781e+14	4.929303420776350642e+00	1.587837284359327820e-13	1.254083023168088180e-15
-7.977373256375193122e-01	1.194750842963717812e+14	4.918584277919626047e+00	1.576122150502914940e-13	1.322146318210228502e-15
-7.881187346471923982e-01	1.318576882978427344e+14	4.917398216583100279e+00	1.570700029450089601e-13	1.370740805319145036e-15
-7.783037279455299329e-01	1.452372098020021875e+14	4.927848053422821728e+00	1.572218887530526270e-13	1.403266619904092894e-15
-7.682947516379707853e-01	1.595331196377333750e+14	4.950509825064058234e+00	1.580419179271823038e-13	1.424366032272651110e-15
-7.580943001712454610e-01	1.746341850532122188e+14	4.984289430513874741e+00	1.594214578127248945e-13	1.438816159747107641e-15
-7.477049157117091616e-01	1.904356688013223750e+14	5.027157612758384353e+00	1.612067514389145965e-13	1.451760389556700281e-15
-7.371291875117789161e-01	2.068328318047472188e+14	5.076161875082481068e+00	1.632150578660777513e-13	1.467730559317744166e-15
-7.263697512646394294e-01	2.237566087199114062e+14	5.128144480546897199e+00	1.652683821015035153e-13	1.490650907212629518e-15
-7.154292884473713032e-01	2.411592423969604062e+14	5.179864118698152886e+00	1.672059265132489753e-13	1.522888011897582765e-15
-7.043105256526721591e-01	2.590366147443845312e+14	5.228650506225934969e+00	1.689081650494253847e-13	1.565340687871829376e-15
-6.930162339093317581e-01	2.773983535856952188e+14	5.272465620657462715e+00	1.703004730527663892e-13	1.617039677623317499e-15
-6.815492279916337548e-01	2.962771899387338750e+14	5.310308300750492982e+00	1.713627899452550766e-13	1.675873377539785349e-15
-6.699123657178551738e-01	3.156906603813618125e+14	5.342015337024366595e+00	1.721192975808078880e-13	1.738803255690479872e-15
-6.581085472380376888e-01	3.356485935663184375e+14	5.368309972208448855e+00	1.726323082598984480e-13	1.802796247868810137e-15
-6.461407143112096740e-01	3.561183556606986250e+14	5.390361598466982151e+00	1.729813626798174632e-13	1.865033558588740468e-15
-6.340118495722386616e-01	3.770413410625498750e+14	5.409644641728061032e+00	1.732509925072871576e-13	1.923514639413484209e-15
-6.217249757884952821e-01	3.983102848169795625e+14	5.427518723160401848e+00	1.735121949200445924e-13	1.977023482469768968e-15
-6.092831551065166495e-01	4.197985236613674375e+14	5.445144776226743311e+00	1.738171422193208836e-13	2.025295774622310720e-15
-5.966894882888559293e-01	4.413477902079259375e+14	5.463252732038244908e+00	1.741919757626360557e-13	2.068737209194941291e-15
-5.839471139413062728e-01	4.628046437707953750e+14	5.482226141638520289e+00	1.746419409771521635e-13	2.108348527160472986e-15
-5.710592077306947401e-01	4.840086308184797500e+14	5.502024741133318742e+00	1.751531488212673158e-13	2.145247552828293881e-15
-5.580289815934401654e-01	5.048257882825433750e+14	5.522400617522580824e+00	1.757027567287209086e-13	2.180608177990403744e-15
-5.448596829350704773e-01	5.251293905480370625e+14	5.542907363904681084e+00	1.762629250384038899e-13	2.215284503312812650e-15
-5.315545938209014221e-01	5.448253854723222500e+14	5.563127119805296061e+00	1.768096050420805368e-13	2.249901621576347851e-15
-5.181170301580774185e-01	5.638251997651563750e+14	5.582653149293833827e+00	1.773235384925765909e-13	2.284660554699566496e-15
-5.045503408691774938e-01	5.820660874655338750e+14	5.601235314910310237e+00	1.777945619851966193e-13	2.319536984217517005e-15
-4.908579070575938008e-01	5.994811859917730000e+14	5.618710132662426915e+00	1.782188897816965727e-13	2.354234214929026211e-15
-4.770431411648895503e-01	6.160207817604362500e+14	5.635071357525014868e+00	1.785999088785162802e-13	2.388413963573726239e-15
-4.631094861203478019e-01	6.316248098193727500e+14	5.650361229570264321e+00	1.789436028805618714e-13	2.421671350271355449e-15
-4.490604144829201672e-01	6.462480903865772500e+14	5.664711246142561940e+00	1.792585024016960409e-13	2.453725058727649242e-15
-4.348994275757930850e-01	6.598357216851300000e+14	5.678232824328014239e+00	1.795516685155282301e-13	2.484340866478621452e-15
-4.206300546137843877e-01	6.723510852151823750e+14	5.691062895740429894e+00	1.798296202914843770e-13	2.513448857788415098e-15
-4.062558518237891492e-01	6.837519104342212500e+14	5.703278451206552191e+00	1.800958060180568825e-13	2.541022699120137213e-15
-3.917804015584931410e-01	6.940184050081556250e+14	5.714959704578800981e+00	1.803526983535738599e-13	2.567154308397529184e-15
-3.772073114035760510e-01	7.031276814262770000e+14	5.726126489204255599e+00	1.806002845669695365e-13	2.591923108011751377e-15
-3.625402132786245679e-01	7.110806793352145000e+14	5.736810757133037342e+00	1.808385813246652467e-13	2.615465906508584291e-15
-3.477827625319824811e-01	7.178745071264903750e+14	5.747002232448096493e+00	1.810663250188906857e-13	2.637864406157752211e-15
-3.329386370297612863e-01	7.235285374616223750e+14	5.756718889641845749e+00	1.812832570759366080e-13	2.659228125546652569e-15
-3.180115362392382239e-01	7.280555349911618750e+14	5.765951781887381777e+00	1.814885600719079142e-13	2.679603299684081909e-15
-3.030051803068727345e-01	7.314878998277700000e+14	5.774728240285865510e+00	1.816827500331011958e-13	2.699063811612743513e-15
-2.879233091311665382e-01	7.338484285672432500e+14	5.783053038551420499e+00	1.818658623559486937e-13	2.717629984988905409e-15
-2.727696814306032058e-01	7.351773645474882500e+14	5.790966324599381210e+00	1.820391139780090271e-13	2.735360122187669375e-15
-2.575480738068965936e-01	7.355031397157625000e+14	5.798483565073331292e+00	1.822030216202607828e-13	2.752271255674372953e-15
-2.422622798037831759e-01	7.348703134117953750e+14	5.805651438816937571e+00	1.823590278410549691e-13	2.768426012515692248e-15
-2.269161089615901461e-01	7.333101946320692500e+14	5.812488394598187114e+00	1.825076719241910092e-13	2.783851041292286962e-15
-2.115133858678190648e-01	7.308694961647996250e+14	5.819040653797414642e+00	1.826502716939590624e-13	2.798618888406047681e-15
-1.960579492039781213e-01	7.275806481246025000e+14	5.825324121381078690e+00	1.827871667699069020e-13	2.812764925382184448e-15
-1.805536507889023146e-01	7.234910315842956250e+14	5.831381218400245814e+00	1.829194588257249445e-13	2.826366897133945249e-15
-1.650043546187992261e-01	7.186328904471650000e+14	5.837223622666497747e+00	1.830472875876052495e-13	2.839461953421698611e-15
-1.494139359042609416e-01	7.130531202658796250e+14	5.842889806942326736e+00	1.831716006379458371e-13	2.852126344950407795e-15
-1.337862801044791550e-01	7.067827788351582500e+14	5.848387748535260222e+00	1.832924170344224389e-13	2.864393319921566500e-15
-1.181252819589080488e-01	6.998674495735276250e+14	5.853752899922676001e+00	1.834106097661587841e-13	2.876333520565171209e-15
-1.024348445166134158e-01	6.923363656285347500e+14	5.858990280737031320e+00	1.835261337091524150e-13	2.887973550603808356e-15
-8.671887816355072776e-02	6.842333685681411250e+14	5.864133021061454620e+00	1.836398239119134885e-13	2.899377544870720132e-15
-7.098129964801590253e-02	6.755856344700631250e+14	5.869183412368474961e+00	1.837515811576827799e-13	2.910565306461485461e-15
-5.522603110450816782e-02	6.664352108953586250e+14	5.874172393579403462e+00	1.838622019161315710e-13	2.921595045113605919e-15
-3.945699907625282304e-02	6.568073048606657500e+14	5.879099411105417339e+00	1.839715213332687618e-13	2.932480369646330590e-15
-2.367813353662409984e-02	6.467423600549631250e+14	5.883993197665492225e+00	1.840802904975980049e-13	2.943274187585845259e-15
-7.893366909713211629e-03	6.362638627288512500e+14	5.888850275588648486e+00	1.841882725725704960e-13	2.953984237079657790e-15
7.893366909713310509e-03	6.254109343020856250e+14	5.893697371989893519e+00	1.842961769687383967e-13	2.964658704379262881e-15
2.367813353662397841e-02	6.142056236204837500e+14	5.898528221309312869e+00	1.844036977850763534e-13	2.975299833373369681e-15
3.945699907625269814e-02	6.026860031833561250e+14	5.903367866033366163e+00	1.845115117835693779e-13	2.985951653004022592e-15
5.522603110450804292e-02	5.908729267665157500e+14	5.908207445565364146e+00	1.846192488728851273e-13	2.996611272521127433e-15
7.098129964801599967e-02	5.788036232402173750e+14	5.913070720267004532e+00	1.847275645751166784e-13	3.007319176405612749e-15
8.671887816355082490e-02	5.664979051818476250e+14	5.917946515645973626e+00	1.848360331597082846e-13	3.018067735791235146e-15
1.024348445166132909e-01	5.539922654757568125e+14	5.922857776084826220e+00	1.849453046711434932e-13	3.028894477946592481e-15
1.181252819589079239e-01	5.413055333125444375e+14	5.927791338617988792e+00	1.850549080446400902e-13	3.039787511901629373e-15
1.337862801044790162e-01	5.284734818269636875e+14	5.932769811904480939e+00	1.851655015062115921e-13	3.050782082942969720e-15
1.494139359042608306e-01	5.155139343910470000e+14	5.937778347868532869e+00	1.852765708243238942e-13	3.061862946093933811e-15
1.650043546187993093e-01	5.024619082198599375e+14	5.942839864643675973e+00	1.853887830614338154e-13	3.073065661284652146e-15
1.805536507889022035e-01	4.893341492374363125e+14	5.947937677647733068e+00	1.855015665474802729e-13	3.084372592810613184e-15
1.960579492039780103e-01	4.761648070614941875e+14	5.953094426782462811e+00	1.856155889425910209e-13	3.095818231689086691e-15
2.115133858678189538e-01	4.629694079768655625e+14	5.958291325812038686e+00	1.857302152431847389e-13	3.107381868283925867e-15
2.269161089615900351e-01	4.497810667617753125e+14	5.963551175312494124e+00	1.858461280155642394e-13	3.119097246970752668e-15
2.422622798037832592e-01	4.366138861858730625e+14	5.968853397347314349e+00	1.859626436494418518e-13	3.130940518873876066e-15
2.575480738068967046e-01	4.234997250704815000e+14	5.974221648023507747e+00	1.860804858737484557e-13	3.142945259360950868e-15
2.727696814306030948e-01	4.104510247357109375e+14	5.979633842097780594e+00	1.861989341169605132e-13	3.155084629747486353e-15
2.879233091311663717e-01	3.974981593741806250e+14	5.985114835620493068e+00	1.863187635034029756e-13	3.167392486948638220e-15
3.030051803068726235e-01	3.846516920286592500e+14	5.990640921845190370e+00	1.864392055802664644e-13	3.179839435801984907e-15
3.180115362392381129e-01	3.719403238128298125e+14	5.996238189544028430e+00	1.865610790230474396e-13	3.192460458864735015e-15
3.329386370297611752e-01	3.593725657238933125e+14	6.001880844810684401e+00	1.866835463230212473e-13	3.205223699265433404e-15
3.477827625319823701e-01	3.469752978354120000e+14	6.007596147549108423e+00	1.868074642994472737e-13	3.218165619105909773e-15
3.625402132786244014e-01	3.347548392319800000e+14	6.013355871235080308e+00	1.869319147195550075e-13	3.231251584173696115e-15
3.772073114035759400e-01	3.227361267545330625e+14	6.019188602042094161e+00	1.870578015450666090e-13	3.244519356320527351e-15
3.917804015584930299e-01	3.109231710217250625e+14	6.025063541316538540e+00	1.871841255283791346e-13	3.257930912948220415e-15
4.062558518237890381e-01	2.993388731493159375e+14	6.031010972185963048e+00	1.873118542327059583e-13	3.271525303926001564e-15
4.206300546137840546e-01	2.879848534626017500e+14	6.036997429704606510e+00	1.874399070089822907e-13	3.285260722833335472e-15
4.348994275757929739e-01	2.768819264691585312e+14	6.043055258612843872e+00	1.875693288312753659e-13	3.299177725415782269e-15
4.490604144829198341e-01	2.660292859604444688e+14	6.049148095147532267e+00	1.876989506113636903e-13	3.313230368752619544e-15
4.631094861203476909e-01	2.554456591331238125e+14	6.055310660224558994e+00	1.878299042296765981e-13	3.327461136828905801e-15
4.770431411648896614e-01	2.451278282105073125e+14	6.061503410782052903e+00	1.879609199724881160e-13	3.341819916969543848e-15
4.908579070575935233e-01	2.350924828950460938e+14	6.067763727580584465e+00	1.880932245869835331e-13	3.356351615823741084e-15
5.045503408691773828e-01	2.253340538844896875e+14	6.074048514161608736e+00	1.882254336604017652e-13	3.371001687922631285e-15
5.181170301580771964e-01	2.158672854064222812e+14	6.080398112752721573e+00	1.883588790685774817e-13	3.385817765455488159e-15
5.315545938209013110e-01	2.066843546734324375e+14	6.086765457000100632e+00	1.884920478908194014e-13	3.400740402319179712e-15
5.448596829350704773e-01	1.977981910590060312e+14	6.093194227348861070e+00	1.886263898895527395e-13	3.415820374457007207e-15
5.580289815934400544e-01	1.891988513842571562e+14	6.099632958399585192e+00	1.887602487515895132e-13	3.430992932573188177e-15
5.710592077306947401e-01	1.808976138751058438e+14	6.106129083386179879e+00	1.888952064667874003e-13	3.446312418232446843e-15
5.839471139413060508e-01	1.728825753232373750e+14	6.112626254058718622e+00	1.890294474445354977e-13	3.461708199755482236e-15
5.966894882888559293e-01	1.651635525333395000e+14	6.119176122170293830e+00	1.891647029464822539e-13	3.477238551345684628e-15
6.092831551065164275e-01	1.577268631844143750e+14	6.125716969660643940e+00	1.892989825555072214e-13	3.492826334640959296e-15
6.217249757884950601e-01	1.505810723764005625e+14	6.132305214627731260e+00	1.894341873375045244e-13	3.508534181800876632e-15
6.340118495722386616e-01	1.437109135682491875e+14	6.138873297382956729e+00	1.895681366561902796e-13	3.524277879336857229e-15
6.461407143112095630e-01	1.371239230653831562e+14	6.145483109186818282e+00	1.897029248298921667e-13	3.540125187908073287e-15
6.581085472380375778e-01	1.308034507573440469e+14	6.152060770308463766e+00	1.898361647752322270e-13	3.555984282699255485e-15
6.699123657178549518e-01	1.247562329316867969e+14	6.158674358714169017e+00	1.899701691015635176e-13	3.571928732287085135e-15
6.815492279916336438e-01	1.189644367492032031e+14	6.165243137462019796e+00	1.901023254232128412e-13	3.587858617759297534e-15
6.930162339093317581e-01	1.134342283202380312e+14	6.171842179220581315e+00	1.902351903308058548e-13	3.603854299958376930e-15
7.043105256526719371e-01	1.081467860550890938e+14	6.178383287211243413e+00	1.903659046979394791e-13	3.619807257530893415e-15
7.154292884473711922e-01	1.031079303835779062e+14	6.184949335768456180e+00	1.904972951426258847e-13	3.635805590795785736e-15
7.263697512646390964e-01	9.829803138178393750e+13	6.191444026547387125e+00	1.906262334675891676e-13	3.651731612217783417e-15
7.371291875117788051e-01	9.372277762869529688e+13	6.197958945239357753e+00	1.907558448259366893e-13	3.667682291549968947e-15
7.477049157117090505e-01	8.936189009929762500e+13	6.204389274416097777e+00	1.908827153491825398e-13	3.683530541895366932e-15
7.580943001712453500e-01	8.522111983919776562e+13	6.210836694718564033e+00	1.910103111563307105e-13	3.699383896522287630e-15
7.682947516379706743e-01	8.127966437442460938e+13	6.217188021289525857e+00	1.911349398058328400e-13	3.715105701115053824e-15
7.783037279455297108e-01	7.754349926167328125e+13	6.223557452332891593e+00	1.912604893325337920e-13	3.730816411220533484e-15
7.881187346471922872e-01	7.399137427136200000e+13	6.229825526621559639e+00	1.913830594939657401e-13	3.746371530668664431e-15
7.977373256375193122e-01	7.062959989657214062e+13	6.236124392398236793e+00	1.915071352726523169e-13	3.761910206223233346e-15
8.071571037619852396e-01	6.743647575260846094e+13	6.242334661453706524e+00	1.916288191350993383e-13	3.777286131862743761e-15
8.163757214143990693e-01	6.441867157333656250e+13	6.248618007866011403e+00	1.917535663246954944e-13	3.792669362801567199e-15
8.253908811219760056e-01	6.155391635602528125e+13	6.254869613826492092e+00	1.918779553474399721e-13	3.807926619643710330e-15
8.342003361179174403e-01	5.884914134905160938e+13	6.261302296441700221e+00	1.920091049113794013e-13	3.823282640404408353e-15
8.428018909013503812e-01	5.628123683278168750e+13	6.267851882759710946e+00	1.921449111983873426e-13	3.838646165583354028e-15
8.511934017844945410e-01	5.385718278690526562e+13	6.274814412593049617e+00	1.922951625319588206e-13	3.854336285631155096e-15
8.593727774269117603e-01	5.155267394125065625e+13	6.282199627498322947e+00	1.924601051141955499e-13	3.870348458022396461e-15
8.673379793567147500e-01	4.937456033100351562e+13	6.290416034276051782e+00	1.926530271661585258e-13	3.887146573810104191e-15
8.750870224785936013e-01	4.729712835232049219e+13	6.299565871995926436e+00	1.928769597172123730e-13	3.904859908460456817e-15
8.826179755685469308e-01	4.532720050656947656e+13	6.310173824395257647e+00	1.931485098073411768e-13	3.924140174145597246e-15
8.899289617551802145e-01	4.343767504224877344e+13	6.322434140072910047e+00	1.934730777733529628e-13	3.945290462441885579e-15
8.970181589874635097e-01	4.163556590765879688e+13	6.336989069374953765e+00	1.938700898653348371e-13	3.969192105315478620e-15
9.038838004888234412e-01	3.989240604912311719e+13	6.354133856167525352e+00	1.943470777456564851e-13	3.996364848932810068e-15
9.105241751974622044e-01	3.821590864306603125e+13	6.374604546555490359e+00	1.949250123165166909e-13	4.027934879257673868e-15
9.169376281927885675e-01	3.657698031682860938e+13	6.398724615496315771e+00	1.956108241788833001e-13	4.064617103967765937e-15
9.231225611078606175e-01	3.498565562245657422e+13	6.427159590572620651e+00	1.964213673068570952e-13	4.107683575587720178e-15
9.290774325277303403e-01	3.341389601258943359e+13	6.460049112780330560e+00	1.973559786185899704e-13	4.157888400631787354e-15
9.348007583735982173e-01	3.187610082723910938e+13	6.497722345082980411e+00	1.984190318255703576e-13	4.216385467816006136e-15
9.402911122726754778e-01	3.034642765204838281e+13	6.539958476364292395e+00	1.995968031965633914e-13	4.283754667088401359e-15
9.455471259136670747e-01	2.884444981712435156e+13	6.586645775859038210e+00	2.008781069138737235e-13	4.360822247422639289e-15
9.505674893877827936e-01	2.734593973257901953e+13	6.637296137865433820e+00	2.022394874993982055e-13	4.447955419255326189e-15
9.553509515151947795e-01	2.587507039806554297e+13	6.691487020909165473e+00	2.036593111442700546e-13	4.545573342356936932e-15
9.598963201568568859e-01	2.440774717827300781e+13	6.748736300729941462e+00	2.051143667484085022e-13	4.653924351502666137e-15
9.642024625116116798e-01	2.297216692025024609e+13	6.808467075966386339e+00	2.065796460797291391e-13	4.772933326814550700e-15
9.682683053985071675e-01	2.154325207710545703e+13	6.870464837966725469e+00	2.080416984778833786e-13	4.902919228008540113e-15
9.720928355242569596e-01	2.015346703052321094e+13	6.934014463712509624e+00	2.094747297315250210e-13	5.043150319777417232e-15
9.756750997357734878e-01	1.877618097002026562e+13	6.999345428318816786e+00	2.108806430355683349e-13	5.194292407461165366e-15
9.790142052577144316e-01	1.744888243782316211e+13	7.065479778959963930e+00	2.122305537306078471e-13	5.354663892052547654e-15
9.821093199149804054e-01	1.614286065021522461e+13	7.133295419778768576e+00	2.135461553447769983e-13	5.525756200531060349e-15
9.849596723401105036e-01	1.490188971512001562e+13	7.201193208044499805e+00	2.147861175472850870e-13	5.704315373547884185e-15
9.875645521655237458e-01	1.369498943065832227e+13	7.270760659617490518e+00	2.159901199811260297e-13	5.893181272931775337e-15
9.899233102005571272e-01	1.257379763536526367e+13	7.338941061389467002e+00	2.170833741338330479e-13	6.086031771836975907e-15
9.920353585932577545e-01	1.150440978548031836e+13	7.407962967120420572e+00	2.181187232873534950e-13	6.287381753001473455e-15
9.939001709768877646e-01	1.054680050679522852e+13	7.471892843851339450e+00	2.189608795138143977e-13	6.484517060917643673e-15
9.955172826011058351e-01	9.660526693064398438e+12	7.533571781626446473e+00	2.196848207003529276e-13	6.682844719926988043e-15
9.968862904477931997e-01	8.906168602684337891e+12	7.583239282634043121e+00	2.201070449283346285e-13	6.857965901487159432e-15
9.980068533314933044e-01	8.219621736397916992e+12	7.627708541310353141e+00	2.204235965780436648e-13	7.020560813741051049e-15
9.988786919844435674e-01	7.645042352727664062e+12	7.658219656965331801e+00	2.204937187128724986e-13	7.145557902322325723e-15
9.995015891261737062e-01	7.119449162536028320e+12	7.687707911490218038e+00	2.205822333201090276e-13	7.262779964650013241e-15
9.998753895176573092e-01	6.716503954008715820e+12	7.694971019113563848e+00	2.202115635150595335e-13	7.326953256521388341e-15
1.000000000000000000e+00	6.393480755218655273e+12	7.696437319526542531e+00	2.197310803346661951e-13	7.378311820756041380e-15


==> dat/1dbte_with_E_pic_vs_pde/Ewt_10K_pde_idx_0009.csv <==
x	ne_pde	Te_pde	elastic_pde	ionization_pde
-1.000000000000000000e+00	2.176204626260208435e+11	1.540135372429790594e+00	3.233118295440630207e-14	2.309239857662356208e-16
-9.998753895176573092e-01	2.639269741094916687e+11	1.451167274131712093e+00	3.011637001098578338e-14	2.018817452020403632e-16
-9.995015891261738172e-01	3.306289366073725586e+11	1.503121750818412483e+00	3.260383591046680374e-14	2.392490320412143430e-16
-9.988786919844435674e-01	4.025501335082069702e+11	1.328112054891413596e+00	2.684720393688364184e-14	1.386930410560853294e-16
-9.980068533314934154e-01	4.843541424097311401e+11	1.423898446023535325e+00	3.004655049223268128e-14	1.831678586960069995e-16
-9.968862904477931997e-01	5.447250336508403931e+11	1.350971152459792046e+00	2.743853233159925944e-14	1.165776758349866995e-16
-9.955172826011059461e-01	6.107371775876080322e+11	1.444188360150034711e+00	3.047121575924553080e-14	1.547397984850276495e-16
-9.939001709768877646e-01	6.754061186958153076e+11	1.412901248857733716e+00	2.918749665554542798e-14	1.066974535823288873e-16
-9.920353585932577545e-01	7.681951153310544434e+11	1.503285756681957519e+00	3.206414691640963128e-14	1.350506689523071986e-16
-9.899233102005571272e-01	8.738587032217321777e+11	1.500637166392786881e+00	3.167947879587909438e-14	9.512451196321678086e-17
-9.875645521655237458e-01	1.016488223575621948e+12	1.592736183496377800e+00	3.453519457697775492e-14	1.142456168288183402e-16
-9.849596723401105036e-01	1.177031521754035645e+12	1.621300888214079805e+00	3.514856023563465921e-14	8.268978590591928015e-17
-9.821093199149804054e-01	1.381487831570465820e+12	1.721178693575873941e+00	3.823096502972448223e-14	9.555991021009400689e-17
-9.790142052577145426e-01	1.610746975208469482e+12	1.778971265902818066e+00	3.984444489813944488e-14	7.152241590719655958e-17
-9.756750997357735988e-01	1.892642344312968994e+12	1.889589450699055151e+00	4.334024757181491591e-14	8.030266972257486931e-17
-9.720928355242569596e-01	2.208421618508839844e+12	1.972960849782884551e+00	4.593538213267552686e-14	6.224386659640842986e-17
-9.682683053985071675e-01	2.587153960772575195e+12	2.095644451818159393e+00	5.000801801005050759e-14	6.834400808833064919e-17
-9.642024625116116798e-01	3.010466170229712402e+12	2.201232477842129942e+00	5.360278586577343336e-14	5.481857351681165691e-17
-9.598963201568569970e-01	3.508011657406843750e+12	2.336447048955767158e+00	5.841009141316847702e-14	5.919550882839935158e-17
-9.553509515151947795e-01	4.061407870727853027e+12	2.461331004972260761e+00	6.305278511257214613e-14	4.908573765983391532e-17
-9.505674893877829046e-01	4.700150247109097656e+12	2.608664758349807489e+00	6.872558333544812525e-14	5.240526038622254037e-17
-9.455471259136670747e-01	5.405148354277653320e+12	2.749778115114080101e+00	7.444072682890515531e-14	4.491207299012438524e-17
-9.402911122726755888e-01	6.204954946601357422e+12	2.907524183415281183e+00	8.101697792323655715e-14	4.767432823892156362e-17
-9.348007583735983284e-01	7.079091780931096680e+12	3.060873492747932634e+00	8.770951551452872406e-14	4.232802211873045960e-17
-9.290774325277305623e-01	8.054714208949164062e+12	3.225485780977339179e+00	9.503376354409975511e-14	4.508614556607137575e-17
-9.231225611078607285e-01	9.109957638254748047e+12	3.385399548769326472e+00	1.023807266169615098e-13	4.192345616703628646e-17
-9.169376281927887895e-01	1.027146958960435742e+13	3.550877742920939273e+00	1.100181783138123084e-13	4.571883418872727333e-17
-9.105241751974622044e-01	1.151816065453409180e+13	3.709082159867812756e+00	1.174105062440808835e-13	4.593465990507186883e-17
-9.038838004888235522e-01	1.288019521183261328e+13	3.865917933258221417e+00	1.246384220619016561e-13	5.350367709837164539e-17
-8.970181589874635097e-01	1.434372026888860742e+13	4.010040263359324619e+00	1.312156076751069202e-13	6.115728395033986766e-17
-8.899289617551803255e-01	1.595190420190307422e+13	4.143511805723645303e+00	1.370984709862776525e-13	7.915293115921139529e-17
-8.826179755685469308e-01	1.771064149997954297e+13	4.255520523226367757e+00	1.418535540299691920e-13	1.034358391177527992e-16
-8.750870224785937124e-01	1.969056984440714062e+13	4.345715961947679951e+00	1.453997920203208080e-13	1.436530482263634451e-16
-8.673379793567146390e-01	2.193032508750786328e+13	4.405442200308229417e+00	1.474390530540821715e-13	1.961475931802312894e-16
-8.593727774269119823e-01	2.453466941269245703e+13	4.436503983416998587e+00	1.480396777264282263e-13	2.655181930929157977e-16
-8.511934017844946521e-01	2.757072954736115234e+13	4.437286265235687921e+00	1.472247923481520584e-13	3.434226919105692212e-16
-8.428018909013507143e-01	3.116127328458808594e+13	4.416520676459588124e+00	1.453871606770198218e-13	4.275575891754097401e-16
-8.342003361179175513e-01	3.537677270836039844e+13	4.380519951462927608e+00	1.428891825093411003e-13	5.073424402770260894e-16
-8.253908811219762276e-01	4.032858066694229688e+13	4.341874505838196008e+00	1.403080350398615243e-13	5.794110302986520831e-16
-8.163757214143991803e-01	4.606168749683945312e+13	4.308216973047293230e+00	1.380575205461489899e-13	6.371396859179208102e-16
-8.071571037619853506e-01	5.265097429980900781e+13	4.289057161444936206e+00	1.365802800474946112e-13	6.812188690440477646e-16
-7.977373256375193122e-01	6.009604148720187500e+13	4.287603050076486788e+00	1.360683024949627198e-13	7.103700099502824775e-16
-7.881187346471923982e-01	6.842288079333288281e+13	4.307248919130671538e+00	1.366617957260699819e-13	7.284565093895821387e-16
-7.783037279455299329e-01	7.758339369373323438e+13	4.346119317417757699e+00	1.382708980651310098e-13	7.370900461284650360e-16
-7.682947516379707853e-01	8.756649707716398438e+13	4.402640139280811660e+00	1.407651050502681167e-13	7.410686423117610028e-16
-7.580943001712454610e-01	9.830640928908135938e+13	4.471608856640057361e+00	1.438609117470150262e-13	7.429503640354947831e-16
-7.477049157117091616e-01	1.098049981280642188e+14	4.548536909530826122e+00	1.472816933048967052e-13	7.474957999785931596e-16
-7.371291875117789161e-01	1.220464339118335000e+14	4.626827199413320990e+00	1.506846212690867303e-13	7.576491109132261657e-16
-7.263697512646394294e-01	1.351197242777630625e+14	4.701241008470382177e+00	1.537889397068644202e-13	7.775302990572782636e-16
-7.154292884473713032e-01	1.491183777090516562e+14	4.766013737143446782e+00	1.563314785033505859e-13	8.083207179376228129e-16
-7.043105256526721591e-01	1.642415578691010625e+14	4.817941360334761391e+00	1.581715462710725831e-13	8.507090334351782829e-16
-6.930162339093317581e-01	1.806656911675918438e+14	4.855054252919656754e+00	1.592548532954141781e-13	9.021034882226703169e-16
-6.815492279916337548e-01	1.986238902953402188e+14	4.878612180268615539e+00	1.596724651171740611e-13	9.593806301165631784e-16
-6.699123657178551738e-01	2.182643119314010312e+14	4.891258324888963394e+00	1.595936334123633189e-13	1.017665243467963389e-15
-6.581085472380376888e-01	2.397316926719358750e+14	4.897656848450717249e+00	1.592675960433978668e-13	1.073177770179408687e-15
-6.461407143112096740e-01	2.630371590013154375e+14	4.902249999631380639e+00	1.589328602874534926e-13	1.122412955987603455e-15
-6.340118495722386616e-01	2.881627783447793750e+14	4.909457369960045447e+00	1.588042381501351711e-13	1.164052094039749468e-15
-6.217249757884952821e-01	3.149565882444495625e+14	4.921958336692515701e+00	1.590068865566129984e-13	1.197674018283433208e-15
-6.092831551065166495e-01	3.432673250737313125e+14	4.941329704119129751e+00	1.595930504886487662e-13	1.224760477907999570e-15
-5.966894882888559293e-01	3.728625976357999375e+14	4.967208218866201896e+00	1.605211176224279919e-13	1.247231474139224647e-15
-5.839471139413062728e-01	4.035791496543798125e+14	4.998357287589880293e+00	1.617007498427230332e-13	1.267929962443218268e-15
-5.710592077306947401e-01	4.352382994909511250e+14	5.032416035322411219e+00	1.629981105605779501e-13	1.289254400044893869e-15
-5.580289815934401654e-01	4.677790417326520000e+14	5.067073930697175932e+00	1.642855083987708038e-13	1.313492150028114981e-15
-5.448596829350704773e-01	5.011384812866246875e+14	5.099942968387675357e+00	1.654478228659457601e-13	1.341601478575138013e-15
-5.315545938209014221e-01	5.353520159322168125e+14	5.129516091315823090e+00	1.664173552326760155e-13	1.373852608193239282e-15
-5.181170301580774185e-01	5.704047942653990000e+14	5.154898878734560874e+00	1.671660528271771163e-13	1.409334167046815192e-15
-5.045503408691774938e-01	6.063189547606707500e+14	5.176267533740925408e+00	1.677165687661633733e-13	1.446816430296254703e-15
-4.908579070575938008e-01	6.430056155112502500e+14	5.194270010421117689e+00	1.681171631797425319e-13	1.484579399315351235e-15
-4.770431411648895503e-01	6.803713968566060000e+14	5.210129935892803488e+00	1.684370696825697904e-13	1.521291303970326757e-15
-4.631094861203478019e-01	7.181949500649466250e+14	5.224963914013187605e+00	1.687380360798901993e-13	1.555802544432311527e-15
-4.490604144829201672e-01	7.562642149563653750e+14	5.239858038872723611e+00	1.690717585566699387e-13	1.587723629214723313e-15
-4.348994275757930850e-01	7.942745577789383750e+14	5.255379721582247754e+00	1.694628059563808933e-13	1.616997504991382387e-15
-4.206300546137843877e-01	8.319809191145761250e+14	5.271829778771897068e+00	1.699175771911063609e-13	1.644163568739018490e-15
-4.062558518237891492e-01	8.690941900996281250e+14	5.289008333969638542e+00	1.704199952198502351e-13	1.669804444100098664e-15
-3.917804015584931410e-01	9.054242695497411250e+14	5.306602738591558399e+00	1.709475011055980647e-13	1.694694644492862706e-15
-3.772073114035760510e-01	9.407562664341702500e+14	5.324075210096720134e+00	1.714710726293089876e-13	1.719314924682329487e-15
-3.625402132786245679e-01	9.749763961415903750e+14	5.341035385525874091e+00	1.719694527449896831e-13	1.744069820487503014e-15
-3.477827625319824811e-01	1.007931112967085125e+15	5.357100473813832586e+00	1.724259565682452618e-13	1.768973588093270706e-15
-3.329386370297612863e-01	1.039547374597352875e+15	5.372156125843154939e+00	1.728365915960175968e-13	1.793972787334218249e-15
-3.180115362392382239e-01	1.069689723978474250e+15	5.386138985998225159e+00	1.732022330410411939e-13	1.818752024173170678e-15
-3.030051803068727345e-01	1.098288829588736000e+15	5.399200083784387871e+00	1.735322783967898410e-13	1.843078726798232293e-15
-2.879233091311665382e-01	1.125205677868132250e+15	5.411456712634669763e+00	1.738353475789350273e-13	1.866629682803360188e-15
-2.727696814306032058e-01	1.150371333771784250e+15	5.423128784578283401e+00	1.741224322576347879e-13	1.889278580732140292e-15
-2.575480738068965936e-01	1.173655413225285750e+15	5.434318027066592727e+00	1.743993169110381333e-13	1.910882411299193919e-15
-2.422622798037831759e-01	1.195010707917044500e+15	5.445164344235293719e+00	1.746714162569222775e-13	1.931496529704202170e-15
-2.269161089615901461e-01	1.214338474396932750e+15	5.455670933940157674e+00	1.749385344728729470e-13	1.951132380387182970e-15
-2.115133858678190648e-01	1.231631695240205000e+15	5.465881954875811743e+00	1.752009763424076145e-13	1.969937192991029558e-15
-1.960579492039781213e-01	1.246833477237080500e+15	5.475734907796292461e+00	1.754553783673341566e-13	1.987960063399891945e-15
-1.805536507889023146e-01	1.259978208199521750e+15	5.485238204242265603e+00	1.757007490377339649e-13	2.005333355748258210e-15
-1.650043546187992261e-01	1.271044603944885750e+15	5.494326852788988802e+00	1.759341272338017459e-13	2.022066736913138698e-15
-1.494139359042609416e-01	1.280097634859520000e+15	5.503025543553513366e+00	1.761558445387215634e-13	2.038240357087515774e-15
-1.337862801044791550e-01	1.287139218850250000e+15	5.511298226621967444e+00	1.763646855018842648e-13	2.053821045653815927e-15
-1.181252819589080488e-01	1.292253339115361250e+15	5.519197524414667377e+00	1.765625256971135551e-13	2.068858171717253349e-15
-1.024348445166134158e-01	1.295455735530032750e+15	5.526711254764769876e+00	1.767492924842980225e-13	2.083307411284682070e-15
-8.671887816355072776e-02	1.296842618640273250e+15	5.533906022564137217e+00	1.769274302906324680e-13	2.097219692451234831e-15
-7.098129964801590253e-02	1.296438967372691750e+15	5.540775945008189041e+00	1.770969827021349240e-13	2.110563660771245104e-15
-5.522603110450816782e-02	1.294350128249115250e+15	5.547386408189872498e+00	1.772601597148732465e-13	2.123405977057449683e-15
-3.945699907625282304e-02	1.290607906487656000e+15	5.553726633308730953e+00	1.774166133446883806e-13	2.135731546256357444e-15
-2.367813353662409984e-02	1.285324480629850750e+15	5.559855269463171545e+00	1.775681339970112798e-13	2.147618996861599483e-15
-7.893366909713211629e-03	1.278535938338078250e+15	5.565755098472347839e+00	1.777140167336911704e-13	2.159060927103730174e-15
7.893366909713310509e-03	1.270358481108660000e+15	5.571479871510748971e+00	1.778558159431557762e-13	2.170138808295445148e-15
2.367813353662397841e-02	1.260829498721587500e+15	5.577008716035803282e+00	1.779926827462416572e-13	2.180844403481497731e-15
3.945699907625269814e-02	1.250066300602125500e+15	5.582393781638205432e+00	1.781261379057632017e-13	2.191256286038087222e-15
5.522603110450804292e-02	1.238104898852733000e+15	5.587612762240745212e+00	1.782553197382240430e-13	2.201361683525386286e-15
7.098129964801599967e-02	1.225061446113509250e+15	5.592717818629840743e+00	1.783817926111379888e-13	2.211235172053366377e-15
8.671887816355082490e-02	1.210968763684802500e+15	5.597685491428695315e+00	1.785046913669312326e-13	2.220859314135953241e-15
1.024348445166132909e-01	1.195940520179385250e+15	5.602567913430211100e+00	1.786256088421694497e-13	2.230305731135642706e-15
1.181252819589079239e-01	1.180005417095750000e+15	5.607339685199900003e+00	1.787436322484830377e-13	2.239553085323357745e-15
1.337862801044790162e-01	1.163274068507483000e+15	5.612052388703892447e+00	1.788603489065048505e-13	2.248671047629715280e-15
1.494139359042608306e-01	1.145770727552788000e+15	5.616677885648632795e+00	1.789747596399718800e-13	2.257634709692862041e-15
1.650043546187993093e-01	1.127602834947746000e+15	5.621266969695928317e+00	1.790884303798985893e-13	2.266512361046469935e-15
1.805536507889022035e-01	1.108790174831506375e+15	5.625788290663431113e+00	1.792002586971838330e-13	2.275275203736522747e-15
1.960579492039780103e-01	1.089437083265870250e+15	5.630291920376286008e+00	1.793117952117040960e-13	2.283989905333685284e-15
2.115133858678189538e-01	1.069558960082793875e+15	5.634743248166100393e+00	1.794218368580027379e-13	2.292623310016840961e-15
2.269161089615900351e-01	1.049257158603992875e+15	5.639192116426932522e+00	1.795319398879218460e-13	2.301240561971264198e-15
2.422622798037832592e-01	1.028542791320076250e+15	5.643600812708663206e+00	1.796408102554945514e-13	2.309803930627197140e-15
2.575480738068967046e-01	1.007514343208771875e+15	5.648019516675339524e+00	1.797500313615675849e-13	2.318377412742642658e-15
2.727696814306030948e-01	9.861787155728632500e+14	5.652407509033990252e+00	1.798582219547321396e-13	2.326918720093469157e-15
2.879233091311663717e-01	9.646316182358935000e+14	5.656815736292110763e+00	1.799670054637554907e-13	2.335491256958926402e-15
3.030051803068726235e-01	9.428757974121261250e+14	5.661200383337665620e+00	1.800749069494623296e-13	2.344048391946267559e-15
3.180115362392381129e-01	9.210042639630997500e+14	5.665613444423474476e+00	1.801835951771443440e-13	2.352653636452684414e-15
3.329386370297611752e-01	8.990156364397131250e+14	5.670007779792784142e+00	1.802914904041727248e-13	2.361256123867964034e-15
3.477827625319823701e-01	8.770002641358506250e+14	5.674436713649466668e+00	1.804003136622997791e-13	2.369920011801009343e-15
3.625402132786244014e-01	8.549526110247410000e+14	5.678849627747714734e+00	1.805083742006922300e-13	2.378590131366403564e-15
3.772073114035759400e-01	8.329603440326657500e+14	5.683301614523426082e+00	1.806174605862644557e-13	2.387331702249065487e-15
3.917804015584930299e-01	8.110136862108137500e+14	5.687738537334373845e+00	1.807257710612085771e-13	2.396085113367328054e-15
4.062558518237890381e-01	7.891975568543277500e+14	5.692217790725698556e+00	1.808351811564946988e-13	2.404917090018684338e-15
4.206300546137840546e-01	7.674978195865982500e+14	5.696681655449265413e+00	1.809437764741425486e-13	2.413763472215361794e-15
4.348994275757929739e-01	7.459965726450011250e+14	5.701190306816620534e+00	1.810535349636808156e-13	2.422693034308436977e-15
4.490604144829198341e-01	7.246752076710598750e+14	5.705682219901227370e+00	1.811624202950552599e-13	2.431636988344431380e-15
4.631094861203476909e-01	7.036129555866721250e+14	5.710220710890533624e+00	1.812725223216827923e-13	2.440666767398952901e-15
4.770431411648896614e-01	6.827866553965917500e+14	5.714740084824510902e+00	1.813816677584321946e-13	2.449708850776434701e-15
4.908579070575935233e-01	6.622726661063125000e+14	5.719307109437892223e+00	1.814920667015134409e-13	2.458837866803687787e-15
5.045503408691773828e-01	6.420432283503323750e+14	5.723851520338481436e+00	1.816013941560033329e-13	2.467975284953572363e-15
5.181170301580771964e-01	6.221718649755307500e+14	5.728443926930750330e+00	1.817119931878317231e-13	2.477199366797268720e-15
5.315545938209013110e-01	6.026262052427432500e+14	5.733009143518713380e+00	1.818213758037697582e-13	2.486426164342689496e-15
5.448596829350704773e-01	5.834770143662277500e+14	5.737622109141060633e+00	1.819320353635317496e-13	2.495737999904454122e-15
5.580289815934400544e-01	5.646873346295990000e+14	5.742202378585830047e+00	1.820413107807153206e-13	2.505045058605270700e-15
5.710592077306947401e-01	5.463253019209402500e+14	5.746829749443303825e+00	1.821518642284710606e-13	2.514434199779721390e-15
5.839471139413060508e-01	5.283494385664480000e+14	5.751418139327547863e+00	1.822608494333393345e-13	2.523809289690748000e-15
5.966894882888559293e-01	5.108254348380483750e+14	5.756052738333065300e+00	1.823711148396756879e-13	2.533262294968112319e-15
6.092831551065164275e-01	4.937074047400531875e+14	5.760641390833001196e+00	1.824796140196289316e-13	2.542690339774976484e-15
6.217249757884950601e-01	4.770588325785908125e+14	5.765275201611586908e+00	1.825893980498049186e-13	2.552191141671098837e-15
6.340118495722386616e-01	4.608295746021731875e+14	5.769855434764465940e+00	1.826972034014435891e-13	2.561654579965106007e-15
6.461407143112095630e-01	4.450811985056725625e+14	5.774479635351656093e+00	1.828063002734064572e-13	2.571184765004801039e-15
6.581085472380375778e-01	4.297594826259318125e+14	5.779041973385345976e+00	1.829131910556424995e-13	2.580663791616183235e-15
6.699123657178549518e-01	4.149244089310055625e+14	5.783647006864659268e+00	1.830213829239478223e-13	2.590202852366174523e-15
6.815492279916336438e-01	4.005178745765993750e+14	5.788181303870349126e+00	1.831271283445556978e-13	2.599675648629603917e-15
6.930162339093317581e-01	3.865986382773236875e+14	5.792757065983147768e+00	1.832341912055747051e-13	2.609201203233945987e-15
7.043105256526719371e-01	3.731049145044048750e+14	5.797252817078136111e+00	1.833385612199062785e-13	2.618644202764254914e-15
7.154292884473711922e-01	3.600946176509458750e+14	5.801789165412160720e+00	1.834442829389725758e-13	2.628132366637721327e-15
7.263697512646390964e-01	3.475024550330215625e+14	5.806236368897222277e+00	1.835470790035859850e-13	2.637520808804789115e-15
7.371291875117788051e-01	3.353858641101940000e+14	5.810724592974678693e+00	1.836513112930570073e-13	2.646947125755161431e-15
7.477049157117090505e-01	3.236761512420385000e+14	5.815116307098847415e+00	1.837524561835005694e-13	2.656256704968494964e-15
7.580943001712453500e-01	3.124305740820006250e+14	5.819553470182838417e+00	1.838552667884016167e-13	2.665599002371745365e-15
7.682947516379706743e-01	3.015769854577633750e+14	5.823893030943184002e+00	1.839550586873137307e-13	2.674810592979388863e-15
7.783037279455297108e-01	2.911725752219026875e+14	5.828293686017904207e+00	1.840571444751843482e-13	2.684056701505443492e-15
7.881187346471922872e-01	2.811413690992745938e+14	5.832613378024961825e+00	1.841569145279577777e-13	2.693168897544593656e-15
7.977373256375193122e-01	2.715402251858888125e+14	5.837038430345348416e+00	1.842606155549604015e-13	2.702336511406669042e-15
8.071571037619852396e-01	2.622884321873759375e+14	5.841442511133946525e+00	1.843642372955127702e-13	2.711395975171192061e-15
8.163757214143990693e-01	2.534417149392422188e+14	5.846060320987621850e+00	1.844756757744210549e-13	2.720577347919666713e-15
8.253908811219760056e-01	2.449131452917206562e+14	5.850806854456338968e+00	1.845924197643832193e-13	2.729742052150062174e-15
8.342003361179174403e-01	2.367562048831096875e+14	5.855994686261354332e+00	1.847250181176487335e-13	2.739189027537603443e-15
8.428018909013503812e-01	2.288762106117693438e+14	5.861610231954482941e+00	1.848734887802685585e-13	2.748835988466692090e-15
8.511934017844945410e-01	2.213237297011248750e+14	5.868069495992481954e+00	1.850518421579445573e-13	2.759087526580647779e-15
8.593727774269117603e-01	2.139954678455300625e+14	5.875448754908452642e+00	1.852631609957723774e-13	2.769953448048772416e-15
8.673379793567147500e-01	2.069394326861235312e+14	5.884271917087495751e+00	1.855248491108342809e-13	2.781979000123611426e-15
8.750870224785936013e-01	2.000438792888465312e+14	5.894699852437195631e+00	1.858425838609131020e-13	2.795295345463017504e-15
8.826179755685469308e-01	1.933558888996783125e+14	5.907342889245754236e+00	1.862359805184751205e-13	2.810610942395786305e-15
8.899289617551802145e-01	1.867568169214503438e+14	5.922420508260615613e+00	1.867119529781188560e-13	2.828192847538773097e-15
8.970181589874635097e-01	1.802965965988490312e+14	5.940577665746526570e+00	1.872900212012668085e-13	2.848910604929031578e-15
9.038838004888234412e-01	1.738538956966917812e+14	5.962021693724152804e+00	1.879754991999534511e-13	2.873148756947773289e-15
9.105241751974622044e-01	1.674884672740790625e+14	5.987304817881731189e+00	1.887830709067013960e-13	2.901882820595057124e-15
9.169376281927885675e-01	1.610826543286499062e+14	6.016477609509201407e+00	1.897113113886851511e-13	2.935539595001872010e-15
9.231225611078606175e-01	1.547134859431382500e+14	6.049816037825356041e+00	1.907637470563650332e-13	2.975072586515182468e-15
9.290774325277303403e-01	1.482709337021083125e+14	6.087082123880842133e+00	1.919280786744874348e-13	3.020812478126315939e-15
9.348007583735982173e-01	1.418525713030258438e+14	6.128170462701289622e+00	1.931936158510481805e-13	3.073522487042554393e-15
9.402911122726754778e-01	1.353543621580826562e+14	6.172592582490547208e+00	1.945390224085455687e-13	3.133361022701311694e-15
9.455471259136670747e-01	1.288930483040374688e+14	6.219935288655849881e+00	1.959425117027857596e-13	3.200818471989708454e-15
9.505674893877827936e-01	1.223653570190937969e+14	6.269667558216712067e+00	1.973814116918403719e-13	3.275924433217217526e-15
9.553509515151947795e-01	1.159049597021872031e+14	6.321209430455566824e+00	1.988287588767853534e-13	3.358842754534327778e-15
9.598963201568568859e-01	1.094043865435168125e+14	6.374208481571940865e+00	2.002691650904249233e-13	3.449547126277001663e-15
9.642024625116116798e-01	1.030141634322255625e+14	6.427979147242242064e+00	2.016740325231466717e-13	3.547780201990143221e-15
9.682683053985071675e-01	9.661903331331182812e+13	6.482514891316268013e+00	2.030415246890063258e-13	3.653592703215331357e-15
9.720928355242569596e-01	9.038827200140950000e+13	6.536971339852216900e+00	2.043408276179661424e-13	3.766151449545494246e-15
9.756750997357734878e-01	8.419590175259850000e+13	6.591828363976320659e+00	2.055878261944168633e-13	3.885817797174108646e-15
9.790142052577144316e-01	7.823378759509523438e+13	6.645902557269304012e+00	2.067442575981643663e-13	4.010925407387063040e-15
9.821093199149804054e-01	7.236258731623234375e+13	6.700286089340694140e+00	2.078458230089157882e-13	4.142511158300755080e-15
9.849596723401105036e-01	6.680224026061525781e+13	6.753062953132536350e+00	2.088349309051721103e-13	4.277546124259867197e-15
9.875645521655237458e-01	6.139816011275007812e+13	6.805978684090328024e+00	2.097652493937580045e-13	4.418179617283205254e-15
9.899233102005571272e-01	5.640509377253012500e+13	6.855625206712492314e+00	2.105390266368575473e-13	4.558878561495871082e-15
9.920353585932577545e-01	5.165033138715121094e+13	6.904271585970431779e+00	2.112217410250318475e-13	4.703198538003959303e-15
9.939001709768877646e-01	4.742509958346004688e+13	6.945869941695625549e+00	2.116522150570871734e-13	4.840697253366297119e-15
9.955172826011058351e-01	4.351949848484007812e+13	6.983565487635657654e+00	2.119277463214115193e-13	4.976112276292617913e-15
9.968862904477931997e-01	4.021849902020660156e+13	7.009302102023227121e+00	2.118780798281650359e-13	5.091187464292504837e-15
9.980068533314933044e-01	3.719068502965351562e+13	7.031471260747911067e+00	2.117681428861868874e-13	5.196332394860169804e-15
9.988786919844435674e-01	3.465004573824712500e+13	7.043106414559292539e+00	2.114646485471043818e-13	5.273311806097924146e-15
9.995015891261737062e-01	3.229301618223825000e+13	7.054723504221350971e+00	2.111942738898545524e-13	5.345278426363285991e-15
9.998753895176573092e-01	3.048745145779385938e+13	7.047417486532780551e+00	2.104749585033345199e-13	5.378375335668474906e-15
1.000000000000000000e+00	2.899853877801946094e+13	7.038696400573946299e+00	2.097670791139021755e-13	5.407025919114048233e-15


==> dat/1dbte_with_E_pic_vs_pde/Ewt_10K_pde_idx_0010.csv <==
x	ne_pde	Te_pde	elastic_pde	ionization_pde
-1.000000000000000000e+00	6.948183873628404541e+11	1.856813801539588971e+00	4.380573390527218428e-14	2.863939098250925437e-17
-9.998753895176573092e-01	7.676768050012274170e+11	1.807324051957329480e+00	4.246439423787010768e-14	2.794229228602664191e-17
-9.995015891261738172e-01	8.636905927073216553e+11	1.860608180238387810e+00	4.481026457893652725e-14	5.031087236754261931e-17
-9.988786919844435674e-01	9.481351611032075195e+11	1.720466984714695835e+00	4.010556747135832724e-14	2.073391601400017504e-17
-9.980068533314934154e-01	1.080739647182343750e+12	1.776884184027535118e+00	4.220725583671007079e-14	4.233069788121789496e-17
-9.968862904477931997e-01	1.160731407409661133e+12	1.711989150255441849e+00	3.982845309629786629e-14	1.823979141733542070e-17
-9.955172826011059461e-01	1.253077049677220703e+12	1.798922758448454617e+00	4.280179186702712298e-14	3.602599194359301869e-17
-9.939001709768877646e-01	1.311810721936544189e+12	1.780035811819855818e+00	4.194982022411314414e-14	1.781744609942370933e-17
-9.920353585932577545e-01	1.406074402109151367e+12	1.871796729213295096e+00	4.511541188542572894e-14	3.316437885999981203e-17
-9.899233102005571272e-01	1.493837500266799072e+12	1.864796830029421537e+00	4.471968797772380211e-14	1.729588137058706915e-17
-9.875645521655237458e-01	1.627791059566919189e+12	1.946980236369444839e+00	4.758017248815558302e-14	2.983282592894886991e-17
-9.849596723401105036e-01	1.756849290543501709e+12	1.951770235629660233e+00	4.761481858638634530e-14	1.635725571403043222e-17
-9.821093199149804054e-01	1.933160350633633789e+12	2.030540228451916729e+00	5.035845219158067104e-14	2.642400097131293301e-17
-9.790142052577145426e-01	2.105987446106353271e+12	2.050087299049151213e+00	5.092701099331421983e-14	1.526717658191231025e-17
-9.756750997357735988e-01	2.329064871327667969e+12	2.129249362662114731e+00	5.370008638521505328e-14	2.330459085082270328e-17
-9.720928355242569596e-01	2.551894460241463379e+12	2.163207053566558624e+00	5.481820691090930060e-14	1.417632337151528222e-17
-9.682683053985071675e-01	2.829463110630584473e+12	2.244539146722955625e+00	5.771613219759633585e-14	2.058393567343225091e-17
-9.642024625116116798e-01	3.111778239429650391e+12	2.291302983832220530e+00	5.936702627992670782e-14	1.315670087434698690e-17
-9.598963201568569970e-01	3.455017176150853027e+12	2.375297108196077200e+00	6.244902550114248854e-14	1.826564842644954692e-17
-9.553509515151947795e-01	3.809950772745872559e+12	2.432652863963831180e+00	6.459809672611237122e-14	1.223506036940986005e-17
-9.505674893877829046e-01	4.234010048722944336e+12	2.518849168474856626e+00	6.789040420856649749e-14	1.632690418202261589e-17
-9.455471259136670747e-01	4.678960287994999023e+12	2.584157124463893229e+00	7.048317495521797818e-14	1.144785643740688797e-17
-9.402911122726755888e-01	5.203818437133882812e+12	2.671201341655638828e+00	7.397085172764429314e-14	1.476240255092286082e-17
-9.348007583735983284e-01	5.761687169491611328e+12	2.741234810903574015e+00	7.691552934209538083e-14	1.084963330214219511e-17
-9.290774325277305623e-01	6.413727908978921875e+12	2.826764495827220447e+00	8.052396856477302409e-14	1.359694176726033484e-17
-9.231225611078607285e-01	7.114981436970761719e+12	2.897521813566175553e+00	8.366798580917340604e-14	1.053625270708743151e-17
-9.169376281927887895e-01	7.929638557715632812e+12	2.978096254567351941e+00	8.724231575853259446e-14	1.292442420672382689e-17
-9.105241751974622044e-01	8.815565793509781250e+12	3.044815651341969520e+00	9.035535147392957350e-14	1.069799585031022436e-17
-9.038838004888235522e-01	9.841191488951828125e+12	3.116221049436361135e+00	9.365754305366371696e-14	1.298486411549120405e-17
-8.970181589874635097e-01	1.096842698949220117e+13	3.173916414509295070e+00	9.644526212379046683e-14	1.171062080065161876e-17
-8.899289617551803255e-01	1.227127694811340234e+13	3.232125993266709685e+00	9.919594587174686198e-14	1.430797315581856138e-17
-8.826179755685469308e-01	1.371685964664740234e+13	3.276953542515046891e+00	1.013735960775720099e-13	1.437803912612406404e-17
-8.750870224785937124e-01	1.538577496713412109e+13	3.319900495328683920e+00	1.033590351174279705e-13	1.799746878109470844e-17
-8.673379793567146390e-01	1.725093755911752930e+13	3.351099298802109772e+00	1.047813213505471600e-13	2.017198627009864397e-17
-8.593727774269119823e-01	1.939976208258437500e+13	3.380501782935001032e+00	1.059876254058797808e-13	2.581663915443039334e-17
-8.511934017844946521e-01	2.181058655266598047e+13	3.401646258752764496e+00	1.067595336103403379e-13	3.101052171884806133e-17
-8.428018909013507143e-01	2.457677039172669531e+13	3.423343812805167197e+00	1.074333903326268087e-13	3.950960897335526295e-17
-8.342003361179175513e-01	2.768050325972316016e+13	3.441487016007571231e+00	1.079006548565074021e-13	4.802802709505509636e-17
-8.253908811219762276e-01	3.121876839719015234e+13	3.463501298121413718e+00	1.084679265951692478e-13	5.914289323028070570e-17
-8.163757214143991803e-01	3.517472084330901562e+13	3.486420972087416636e+00	1.090755621105457969e-13	6.991610280763824705e-17
-8.071571037619853506e-01	3.964618224185788281e+13	3.515809066322895582e+00	1.099637605454329929e-13	8.198097430597957655e-17
-7.977373256375193122e-01	4.461476087205622656e+13	3.548853146959244587e+00	1.110672610478323424e-13	9.283767356004342370e-17
-7.881187346471923982e-01	5.017810810110747656e+13	3.589013108112261374e+00	1.125334965924126691e-13	1.036888847729963809e-16
-7.783037279455299329e-01	5.631745277234410156e+13	3.633100636212477585e+00	1.142594303477441233e-13	1.127066932284870286e-16
-7.682947516379707853e-01	6.313363976007019531e+13	3.682649974438602314e+00	1.162958962751032131e-13	1.210507016657609919e-16
-7.580943001712454610e-01	7.061328803594615625e+13	3.734098583146623351e+00	1.184979839657077337e-13	1.275857747058971386e-16
-7.477049157117091616e-01	7.886882130642965625e+13	3.787594090238220357e+00	1.208400385694090393e-13	1.335599799538448810e-16
-7.371291875117789161e-01	8.790215277692890625e+13	3.839582655831866198e+00	1.231569009786561235e-13	1.384326582431565999e-16
-7.263697512646394294e-01	9.784741764219546875e+13	3.889647209455352694e+00	1.253902261895005767e-13	1.435363330469128342e-16
-7.154292884473713032e-01	1.087304070862406406e+14	3.934907814980127760e+00	1.273984547618034614e-13	1.487225108878601587e-16
-7.043105256526721591e-01	1.207118056940673750e+14	3.975342016479924023e+00	1.291481519153694011e-13	1.552390130102803114e-16
-6.930162339093317581e-01	1.338395574366985156e+14	4.009464456365230411e+00	1.305696099210284349e-13	1.629643550073677087e-16
-6.815492279916337548e-01	1.482906169521584375e+14	4.038381608833624625e+00	1.316989540386851918e-13	1.726868565154287690e-16
-6.699123657178551738e-01	1.641154573489836562e+14	4.062254097158628952e+00	1.325569499101436931e-13	1.838868615931913379e-16
-6.581085472380376888e-01	1.814802918093510625e+14	4.083245877888122877e+00	1.332461641630985665e-13	1.966625899430671707e-16
-6.461407143112096740e-01	2.004072037780053438e+14	4.102494369147358100e+00	1.338422966827231705e-13	2.100710012746980486e-16
-6.340118495722386616e-01	2.210222598154126250e+14	4.122273912295471021e+00	1.344606517478753830e-13	2.238076184656727048e-16
-6.217249757884952821e-01	2.432972028360055625e+14	4.143501658386473885e+00	1.351648587086986250e-13	2.369458020850941706e-16
-6.092831551065166495e-01	2.673081230141689688e+14	4.167517902680409669e+00	1.360220833346857575e-13	2.493056691415751145e-16
-5.966894882888559293e-01	2.929814613125170000e+14	4.194208853494790112e+00	1.370366292605920434e-13	2.603945901354997178e-16
-5.839471139413062728e-01	3.203634326150077500e+14	4.223619826629629870e+00	1.382045043727656853e-13	2.704510977578102813e-16
-5.710592077306947401e-01	3.493668561394732500e+14	4.254628574542536512e+00	1.394709699169862358e-13	2.795064317774259243e-16
-5.580289815934401654e-01	3.800452475595606250e+14	4.286408781508257881e+00	1.407841678525141751e-13	2.881534792644801169e-16
-5.448596829350704773e-01	4.123313826041487500e+14	4.317485487036390346e+00	1.420686159197473664e-13	2.966948100156940099e-16
-5.315545938209014221e-01	4.463065552405206250e+14	4.347002504451009663e+00	1.432725402205522830e-13	3.057452382580130497e-16
-5.181170301580774185e-01	4.819237852678111250e+14	4.373960925180857551e+00	1.443466437672067018e-13	3.154971058102504522e-16
-5.045503408691774938e-01	5.192687774097380625e+14	4.398192575915270019e+00	1.452785659147887911e-13	3.262374358197850617e-16
-4.908579070575938008e-01	5.582711619290282500e+14	4.419601628505333224e+00	1.460681275998200124e-13	3.377876433282666204e-16
-4.770431411648895503e-01	5.989667551593285000e+14	4.438808373258745554e+00	1.467465443627567628e-13	3.500310870184628276e-16
-4.631094861203478019e-01	6.412085857287710000e+14	4.456361090227937360e+00	1.473474221685403170e-13	3.625235947075263834e-16
-4.490604144829201672e-01	6.849432882602390000e+14	4.473162645513320435e+00	1.479167354461381551e-13	3.750029666212390148e-16
-4.348994275757930850e-01	7.299312162056137500e+14	4.489760521382145875e+00	1.484862842099406952e-13	3.870753983339467326e-16
-4.206300546137843877e-01	7.760404450996033750e+14	4.506737798661591299e+00	1.490839402534257228e-13	3.986344666199883030e-16
-4.062558518237891492e-01	8.229734689420662500e+14	4.524186146860807334e+00	1.497156813311646219e-13	4.095450553312867932e-16
-3.917804015584931410e-01	8.705708092874941250e+14	4.542150198653970961e+00	1.503804364605658334e-13	4.199477861212025858e-16
-3.772073114035760510e-01	9.185322519571613750e+14	4.560279774578680723e+00	1.510604901061515111e-13	4.299280962356508315e-16
-3.625402132786245679e-01	9.667179412845125000e+14	4.578298231780110861e+00	1.517386625512454172e-13	4.397416160928652948e-16
-3.477827625319824811e-01	1.014854647001553000e+15	4.595745370261620444e+00	1.523922268599971863e-13	4.495037987369820336e-16
-3.329386370297612863e-01	1.062830389639046625e+15	4.612390121210915517e+00	1.530077399934409427e-13	4.593948370323465640e-16
-3.180115362392382239e-01	1.110387732401418125e+15	4.627972140293773684e+00	1.535737573195975620e-13	4.694086360605283490e-16
-3.030051803068727345e-01	1.157419051446226500e+15	4.642510099619148178e+00	1.540907000103079790e-13	4.795723508010738443e-16
-2.879233091311665382e-01	1.203656197424768250e+15	4.656010085032822765e+00	1.545610752807469016e-13	4.897564538626251214e-16
-2.727696814306032058e-01	1.248975530491908500e+15	4.668687448592326206e+00	1.549954569952889981e-13	4.998993282281113388e-16
-2.575480738068965936e-01	1.293090103023271250e+15	4.680671681433270059e+00	1.554021168146585470e-13	5.098472763519815604e-16
-2.422622798037831759e-01	1.335866754284395250e+15	4.692197166834961131e+00	1.557920555393813851e-13	5.195566628121488238e-16
-2.269161089615901461e-01	1.377018862832359250e+15	4.703346612311597674e+00	1.561703878246197981e-13	5.289343435499533597e-16
-2.115133858678190648e-01	1.416430748119204000e+15	4.714250564647343822e+00	1.565423614457211842e-13	5.380047008010500955e-16
-1.960579492039781213e-01	1.453844774041223000e+15	4.724882025600755320e+00	1.569071073982782833e-13	5.467442136613210062e-16
-1.805536507889023146e-01	1.489187524552346000e+15	4.735267286909460971e+00	1.572645598181940320e-13	5.552227522052038382e-16
-1.650043546187992261e-01	1.522247372433142750e+15	4.745313743211897695e+00	1.576105735677066797e-13	5.634429801316709398e-16
-1.494139359042609416e-01	1.553001151589310000e+15	4.755013621809095703e+00	1.579436473770483380e-13	5.714729761503382239e-16
-1.337862801044791550e-01	1.581282967898994250e+15	4.764280761412637233e+00	1.582601829947873059e-13	5.793007907019740118e-16
-1.181252819589080488e-01	1.607113836333841000e+15	4.773133080962711716e+00	1.585602544344113118e-13	5.869676429865009539e-16
-1.024348445166134158e-01	1.630364580843979000e+15	4.781526826465759328e+00	1.588425138051398675e-13	5.944379196511805298e-16
-8.671887816355072776e-02	1.651091181807477250e+15	4.789518291216049661e+00	1.591090551651114807e-13	6.017320018147683521e-16
-7.098129964801590253e-02	1.669193470977954250e+15	4.797097734071397390e+00	1.593601746400187518e-13	6.088051185473185767e-16
-5.522603110450816782e-02	1.684757039894459750e+15	4.804339626769044358e+00	1.595988102429813223e-13	6.156751149938570115e-16
-3.945699907625282304e-02	1.697707478491913750e+15	4.811242589222078259e+00	1.598255302373583217e-13	6.223039974284958183e-16
-2.367813353662409984e-02	1.708158194785929250e+15	4.817876450816600098e+00	1.600429394150584457e-13	6.287186618954651551e-16
-7.893366909713211629e-03	1.716059138051135750e+15	4.824230958995546104e+00	1.602510470268647334e-13	6.348930119548258194e-16
7.893366909713310509e-03	1.721549770971933750e+15	4.830362549316451037e+00	1.604517391703468602e-13	6.408631823237683195e-16
2.367813353662397841e-02	1.724601623680508000e+15	4.836249969016365391e+00	1.606444340774454483e-13	6.466109301550582033e-16
3.945699907625269814e-02	1.725376332751188750e+15	4.841939943389741430e+00	1.608305406548746713e-13	6.521761925780499713e-16
5.522603110450804292e-02	1.723862049202480250e+15	4.847406204529151275e+00	1.610092354683691914e-13	6.575426575504782689e-16
7.098129964801599967e-02	1.720236982143540250e+15	4.852692817319142371e+00	1.611818232570969200e-13	6.627496028553043755e-16
8.671887816355082490e-02	1.714499964093821000e+15	4.857774062489379041e+00	1.613475288378057535e-13	6.677794429830780835e-16
1.024348445166132909e-01	1.706839999864798000e+15	4.862695463779597382e+00	1.615077495308018400e-13	6.726695788007818555e-16
1.181252819589079239e-01	1.697261173854360250e+15	4.867433512538923424e+00	1.616618342730056502e-13	6.774009079848652272e-16
1.337862801044790162e-01	1.685958503102572000e+15	4.872035511747331959e+00	1.618112729824274717e-13	6.820098360318263592e-16
1.494139359042608306e-01	1.672937137604808750e+15	4.876478933370724356e+00	1.619554714427710031e-13	6.864766475830988804e-16
1.650043546187993093e-01	1.658394625887138750e+15	4.880811399466930212e+00	1.620959309597274191e-13	6.908378425737242720e-16
1.805536507889022035e-01	1.642334217755934750e+15	4.885009480650345459e+00	1.622320237361036821e-13	6.950735961827431148e-16
1.960579492039780103e-01	1.624953589678054500e+15	4.889119842243812464e+00	1.623651986878591560e-13	6.992209342241948212e-16
2.115133858678189538e-01	1.606252027726013000e+15	4.893116997560655435e+00	1.624947456008596450e-13	7.032597498005880510e-16
2.269161089615900351e-01	1.586425680793644750e+15	4.897046269093444870e+00	1.626220446965146548e-13	7.072274353763221748e-16
2.422622798037832592e-01	1.565468423350698250e+15	4.900879818910276242e+00	1.627462978321895307e-13	7.111030583581386697e-16
2.575480738068967046e-01	1.543573744285237000e+15	4.904661897799159398e+00	1.628688316962078226e-13	7.149240439589908989e-16
2.727696814306030948e-01	1.520729108771292500e+15	4.908362451016796690e+00	1.629887736733453475e-13	7.186680940893757010e-16
2.879233091311663717e-01	1.497124621850241500e+15	4.912025120013439938e+00	1.631074187483518719e-13	7.223724697103802606e-16
3.030051803068726235e-01	1.472740700971183000e+15	4.915617805168833065e+00	1.632238323332715454e-13	7.260131668428294235e-16
3.180115362392381129e-01	1.447763671278794500e+15	4.919183917558853203e+00	1.633392932327353065e-13	7.296272758033952562e-16
3.329386370297611752e-01	1.422166544240271000e+15	4.922689370044941448e+00	1.634528101503589956e-13	7.331889180893936642e-16
3.477827625319823701e-01	1.396131714740504000e+15	4.926177606849953428e+00	1.635656543569309245e-13	7.367351481749969219e-16
3.625402132786244014e-01	1.369624623632682500e+15	4.929612531810794174e+00	1.636767787132047796e-13	7.402381360239818987e-16
3.772073114035759400e-01	1.342823744555426250e+15	4.933037837561164984e+00	1.637874529932311440e-13	7.437350824551445108e-16
3.917804015584930299e-01	1.315686894834454500e+15	4.936415388784949343e+00	1.638965747606633680e-13	7.471961490113062267e-16
4.062558518237890381e-01	1.288388725918595000e+15	4.939789344496571033e+00	1.640054184154927150e-13	7.506588782836467900e-16
4.206300546137840546e-01	1.260879430573460500e+15	4.943119517613785874e+00	1.641128277549406655e-13	7.540913661353059777e-16
4.348994275757929739e-01	1.233329982203269750e+15	4.946450751727463846e+00	1.642200878050585009e-13	7.575316946606163557e-16
4.490604144829198341e-01	1.205682966463865000e+15	4.949740796346328686e+00	1.643259901765549416e-13	7.609458365360646594e-16
4.631094861203476909e-01	1.178105846579464250e+15	4.953035378108080700e+00	1.644318352263536693e-13	7.643726236440985344e-16
4.770431411648896614e-01	1.150533622091841750e+15	4.956290159125251726e+00	1.645363633572715481e-13	7.677758516562081278e-16
4.908579070575935233e-01	1.123130430471659250e+15	4.959551919570025724e+00	1.646408934314866474e-13	7.711953197868419371e-16
5.045503408691773828e-01	1.095823703529428500e+15	4.962774209774091894e+00	1.647441157924589544e-13	7.745925880513280412e-16
5.181170301580771964e-01	1.068774453311254000e+15	4.966005021507959860e+00	1.648473703501148024e-13	7.780086405621822595e-16
5.315545938209013110e-01	1.041902557872269000e+15	4.969195796018490263e+00	1.649493001342629333e-13	7.814027302276099759e-16
5.448596829350704773e-01	1.015366120925736125e+15	4.972395906739969895e+00	1.650512691176466067e-13	7.848172402982759058e-16
5.580289815934400544e-01	9.890774745694048750e+14	4.975554744810705365e+00	1.651518786277468425e-13	7.882090304746789255e-16
5.710592077306947401e-01	9.631920479091103750e+14	4.978723267964087817e+00	1.652525209251038260e-13	7.916220935972847631e-16
5.839471139413060508e-01	9.376146215967196250e+14	4.981848976870633550e+00	1.653517656889217719e-13	7.950108075119544252e-16
5.966894882888559293e-01	9.124981936453013750e+14	4.984984695544382838e+00	1.654510403659837309e-13	7.984210052192754075e-16
6.092831551065164275e-01	8.877399562025325000e+14	4.988076378730173843e+00	1.655489007159890978e-13	8.018045018952895131e-16
6.217249757884950601e-01	8.634907087134595000e+14	4.991179168264487487e+00	1.656468226607355661e-13	8.052092085766349649e-16
6.340118495722386616e-01	8.396399510874722500e+14	4.994238167538895823e+00	1.657433801243182242e-13	8.085843213986119553e-16
6.461407143112095630e-01	8.163364684635072500e+14	4.997311658564414394e+00	1.658401247850653418e-13	8.119801449783997124e-16
6.581085472380375778e-01	7.934618433634720000e+14	5.000345224646115305e+00	1.659357062814137974e-13	8.153433056360623427e-16
6.699123657178549518e-01	7.711629249808062500e+14	5.003401775806577412e+00	1.660318048742939896e-13	8.187269499936277301e-16
6.815492279916336438e-01	7.493129618126205000e+14	5.006429710167535241e+00	1.661272434602558770e-13	8.220753598529537497e-16
6.930162339093317581e-01	7.280567794913157500e+14	5.009499060435914863e+00	1.662239221896070839e-13	8.254452201637161545e-16
7.043105256526719371e-01	7.072586231283377500e+14	5.012564764576376675e+00	1.663209892698372660e-13	8.287790440832983709e-16
7.154292884473711922e-01	6.870610051212943750e+14	5.015707759086786233e+00	1.664207041198694580e-13	8.321382196388454493e-16
7.263697512646390964e-01	6.673182263907202500e+14	5.018894871817158432e+00	1.665227546113317371e-13	8.354646926091588394e-16
7.371291875117788051e-01	6.481700268714562500e+14	5.022222968375665175e+00	1.666299431103455951e-13	8.388265034177143364e-16
7.477049157117090505e-01	6.294596161527043750e+14	5.025677573613628546e+00	1.667427650553928334e-13	8.421672384576515407e-16
7.580943001712453500e-01	6.113234730293782500e+14	5.029377099595067513e+00	1.668647652323935274e-13	8.455647188858823916e-16
7.682947516379706743e-01	5.935925497345305000e+14	5.033333126968625670e+00	1.669975299760739605e-13	8.489678022427511466e-16
7.783037279455297108e-01	5.763998240073802500e+14	5.037690166304755301e+00	1.671454935089127714e-13	8.524687140223014335e-16
7.881187346471922872e-01	5.595631433265441250e+14	5.042491651902255789e+00	1.673115469484728945e-13	8.560267898101943612e-16
7.977373256375193122e-01	5.432124410415520625e+14	5.047908395422783023e+00	1.675009775153308586e-13	8.597545474732188500e-16
8.071571037619852396e-01	5.271524193766883750e+14	5.054016180461977648e+00	1.677179775895200415e-13	8.636279898114096469e-16
8.163757214143990693e-01	5.115116553238315000e+14	5.061003314211899529e+00	1.679682821210771576e-13	8.677858226778696047e-16
8.253908811219760056e-01	4.960829029614308750e+14	5.068969335194895010e+00	1.682570124815095033e-13	8.722261733890264932e-16
8.342003361179174403e-01	4.809965934738933750e+14	5.078099531642410014e+00	1.685894629598930429e-13	8.771178432862402460e-16
8.428018909013503812e-01	4.660359910253694375e+14	5.088500072083744108e+00	1.689709534600395570e-13	8.824845013665640323e-16
8.511934017844945410e-01	4.513380082893443750e+14	5.100322748662739158e+00	1.694050286750607839e-13	8.885257564802279101e-16
8.593727774269117603e-01	4.366799155830975625e+14	5.113657344903488777e+00	1.698962440305228664e-13	8.952906018759056019e-16
8.673379793567147500e-01	4.222110025543992500e+14	5.128581666327804989e+00	1.704447207556008504e-13	9.030034325953309351e-16
8.750870224785936013e-01	4.077067597688187500e+14	5.145140681126920690e+00	1.710531540995662756e-13	9.117306904976935286e-16
8.826179755685469308e-01	3.933354187177358750e+14	5.163290013873568896e+00	1.717163566415349077e-13	9.217055181513606362e-16
8.899289617551802145e-01	3.788743847636138750e+14	5.183006754058076204e+00	1.724343649074397252e-13	9.329977673754246462e-16
8.970181589874635097e-01	3.645164143484186875e+14	5.204085188235584525e+00	1.731951983878896752e-13	9.458272318002832697e-16
9.038838004888234412e-01	3.500419946433088750e+14	5.226439869212374134e+00	1.739965840589676933e-13	9.602520560100803786e-16
9.105241751974622044e-01	3.356713524714747500e+14	5.249693551838308103e+00	1.748194127171726957e-13	9.764529994359226165e-16
9.169376281927885675e-01	3.211857168555870625e+14	5.273746255038163966e+00	1.756611443486608204e-13	9.944643974439798204e-16
9.231225611078606175e-01	3.068334705639820000e+14	5.298065552669694256e+00	1.764962629719936988e-13	1.014401640617792451e-15
9.290774325277303403e-01	2.923918536260077500e+14	5.322616534381293008e+00	1.773252376837029250e-13	1.036274441969675401e-15
9.348007583735982173e-01	2.781375633202712188e+14	5.346730578887698648e+00	1.781169703153134393e-13	1.060108907889084523e-15
9.402911122726754778e-01	2.638383217401464375e+14	5.370523326826571520e+00	1.788784778845332555e-13	1.085899027695761486e-15
9.455471259136670747e-01	2.498003119137685000e+14	5.393180418207338178e+00	1.795728411600875178e-13	1.113550880660768195e-15
9.505674893877827936e-01	2.357756754814085312e+14	5.415048660798322366e+00	1.802169967004627669e-13	1.143058852849533706e-15
9.553509515151947795e-01	2.221024373812328438e+14	5.435116895782980961e+00	1.807663889270956045e-13	1.174162921235159356e-15
9.598963201568568859e-01	2.085105908001780000e+14	5.454039509134426922e+00	1.812509725053043725e-13	1.206892926973956625e-15
9.642024625116116798e-01	1.953736880718568438e+14	5.470509582914597324e+00	1.816147955549372389e-13	1.240764116422972070e-15
9.682683053985071675e-01	1.823920456818473750e+14	5.485571610104988061e+00	1.819039481971111304e-13	1.275906390309593312e-15
9.720928355242569596e-01	1.699806502309360625e+14	5.497445659661282846e+00	1.820443385162551018e-13	1.311520974598415055e-15
9.756750997357734878e-01	1.578014363062260938e+14	5.507670042017692502e+00	1.821018152713534689e-13	1.347943654175748528e-15
9.790142052577144316e-01	1.463190517522124062e+14	5.513743735026861437e+00	1.819747465481998624e-13	1.383932331383450773e-15
9.821093199149804054e-01	1.351490945890799219e+14	5.517784283773999654e+00	1.817516861753626129e-13	1.420177396325915053e-15
9.849596723401105036e-01	1.248165708783561562e+14	5.516220664530243845e+00	1.812912634725300137e-13	1.454760370116672852e-15
9.875645521655237458e-01	1.148818126710909219e+14	5.511864983994589018e+00	1.807091710834246519e-13	1.488920152695286773e-15
9.899233102005571272e-01	1.059404744156972656e+14	5.499796672914836648e+00	1.798165681643168459e-13	1.519723682157199605e-15
9.920353585932577545e-01	9.748304867203145312e+13	5.483957543418909175e+00	1.787732177045626480e-13	1.549272092420319178e-15
9.939001709768877646e-01	9.016954654513859375e+13	5.458670248578347817e+00	1.773708188292060258e-13	1.573272133343399824e-15
9.955172826011058351e-01	8.335326797505992188e+13	5.431750014850467601e+00	1.759156716490207566e-13	1.595444300090739674e-15
9.968862904477931997e-01	7.765792784013981250e+13	5.400289668855376313e+00	1.743182465280293441e-13	1.610306319751734825e-15
9.980068533314933044e-01	7.223205032223173438e+13	5.374237702996388144e+00	1.729604209114025100e-13	1.623982179825235376e-15
9.988786919844435674e-01	6.765585903067729688e+13	5.345492173306384487e+00	1.715557522874502717e-13	1.629629641261295188e-15
9.995015891261737062e-01	6.326048194304838281e+13	5.316541615833777712e+00	1.701561262331012608e-13	1.634882258400807013e-15
9.998753895176573092e-01	5.992867162570436719e+13	5.276101380025046694e+00	1.683904396067132306e-13	1.629096122029629156e-15
1.000000000000000000e+00	5.687851217952425781e+13	5.247721170765511367e+00	1.671514499140445582e-13	1.629105681710286088e-15


==> dat/1dbte_with_E_pic_vs_pde/Ewt_10K_pic_idx_0000.csv <==
x	ne_pic	Te_pic	elastic_pic	ionization_pic
-1.000000000000000000e+00	2.933847920139854980e+12	2.589241470571110870e+00	7.447869835812676715e-14	0.000000000000000000e+00
-9.933110367892976633e-01	7.075052739822920898e+12	2.560690307236288543e+00	7.574139231829746411e-14	0.000000000000000000e+00
-9.866220735785953266e-01	8.459185325309974609e+12	2.517032716992457342e+00	7.418962885057614567e-14	0.000000000000000000e+00
-9.799331103678929900e-01	9.365060083216847656e+12	2.445852076644144280e+00	7.265163476926851049e-14	5.931239611582540604e-17
-9.732441471571906533e-01	9.950001401005619141e+12	2.362768011296882964e+00	6.698351837596419683e-14	0.000000000000000000e+00
-9.665551839464883166e-01	1.096378022459519727e+13	2.293914726445543728e+00	6.733392378170233570e-14	8.873956351795104811e-17
-9.598662207357859799e-01	1.163353855285682617e+13	2.248750992130323922e+00	6.137295963461052608e-14	0.000000000000000000e+00
-9.531772575250836432e-01	1.218586193887735547e+13	2.208879774645546856e+00	5.784070256450565406e-14	0.000000000000000000e+00
-9.464882943143813065e-01	1.291940182798486133e+13	2.184993169041904881e+00	5.787365676830024453e-14	0.000000000000000000e+00
-9.397993311036789699e-01	1.345370224852202930e+13	2.153398564462276621e+00	5.886102274602984135e-14	0.000000000000000000e+00
-9.331103678929766332e-01	1.404329214098209961e+13	2.139431250312926025e+00	5.929205100199354198e-14	6.163799968147795120e-17
-9.264214046822742965e-01	1.420955010211171289e+13	2.142809096099203003e+00	6.159742033965439501e-14	0.000000000000000000e+00
-9.197324414715719598e-01	1.463327157880515820e+13	2.096848435665592980e+00	5.758018252962476364e-14	0.000000000000000000e+00
-9.130434782608696231e-01	1.522706856118990820e+13	2.065443605234718927e+00	5.722450404345105638e-14	0.000000000000000000e+00
-9.063545150501672865e-01	1.555036524318053516e+13	2.057305313684048897e+00	5.472571048130743901e-14	5.976010441983976816e-17
-8.996655518394648388e-01	1.566902076089395703e+13	2.083211878355254676e+00	5.679536384170779874e-14	0.000000000000000000e+00
-8.929765886287625021e-01	1.673814099578705078e+13	2.069676292280020924e+00	5.525944666023161395e-14	2.251967980868235270e-17
-8.862876254180601654e-01	1.743714119599970117e+13	2.052971805039202291e+00	5.493321088243723480e-14	2.339544513457555888e-17
-8.795986622073578287e-01	1.771577000964549609e+13	2.039418934074224143e+00	5.248416240788221220e-14	0.000000000000000000e+00
-8.729096989966554920e-01	1.789163675640744531e+13	2.062382351401439884e+00	5.764107424151884449e-14	0.000000000000000000e+00
-8.662207357859531554e-01	1.852966012239194141e+13	2.067270818458024628e+00	5.946104377146822758e-14	2.352614594538324510e-17
-8.595317725752508187e-01	1.885235950149175781e+13	2.057161426628154377e+00	5.575122311938199036e-14	0.000000000000000000e+00
-8.528428093645484820e-01	1.861304879986571875e+13	2.062402509393650440e+00	5.579895421448904460e-14	2.406388642413486611e-17
-8.461538461538461453e-01	1.942764009426605859e+13	2.073340571260118725e+00	6.043020793379659806e-14	2.491822558712189343e-17
-8.394648829431438086e-01	2.033257994330124219e+13	2.074331326485891136e+00	5.747693875425379885e-14	0.000000000000000000e+00
-8.327759197324414719e-01	2.085231136724505859e+13	2.049261514621661728e+00	5.497061168792338377e-14	2.251967980868235270e-17
-8.260869565217391353e-01	2.116999859600150781e+13	2.069108747644912150e+00	5.510859036942544215e-14	0.000000000000000000e+00
-8.193979933110367986e-01	2.153128893577566406e+13	2.070246350202232133e+00	5.629085140873737028e-14	2.034386533441351915e-17
-8.127090301003344619e-01	2.208124907992477734e+13	2.077330789815679424e+00	5.672366010821540967e-14	0.000000000000000000e+00
-8.060200668896321252e-01	2.250175031494664062e+13	2.065744366817709121e+00	5.659225517513639758e-14	0.000000000000000000e+00
-7.993311036789297885e-01	2.342094752428473828e+13	2.063385507861434043e+00	5.636298546782264258e-14	0.000000000000000000e+00
-7.926421404682274519e-01	2.396350630652796094e+13	2.079612298814986548e+00	5.781620405491088029e-14	0.000000000000000000e+00
-7.859531772575251152e-01	2.380753234299393359e+13	2.065809506486911751e+00	5.582403603583720756e-14	0.000000000000000000e+00
-7.792642140468227785e-01	2.450912951229669141e+13	2.060210259342540429e+00	5.368364094107510599e-14	1.718849030295346347e-17
-7.725752508361204418e-01	2.546211328949342969e+13	2.074465894868451787e+00	5.590422406894228141e-14	0.000000000000000000e+00
-7.658862876254181051e-01	2.612260043810485547e+13	2.090717654562824990e+00	5.663798053862480687e-14	0.000000000000000000e+00
-7.591973244147156574e-01	2.663469677292427344e+13	2.082932341566902767e+00	5.598474374273414728e-14	0.000000000000000000e+00
-7.525083612040133207e-01	2.720561445762825781e+13	2.068654937835572305e+00	5.598302380053290708e-14	0.000000000000000000e+00
-7.458193979933109841e-01	2.862379330788201562e+13	2.059981432379720534e+00	5.580114360090639045e-14	0.000000000000000000e+00
-7.391304347826086474e-01	2.898658988972841797e+13	2.054866992788158875e+00	5.512923435212933267e-14	4.137045785303484590e-17
-7.324414715719063107e-01	2.907776947447158594e+13	2.048454538516934598e+00	5.499608802105070573e-14	2.966539309395895872e-17
-7.257525083612039740e-01	2.968649902912319531e+13	2.060437549831710680e+00	5.461759712099526675e-14	1.691236997680159937e-17
-7.190635451505016373e-01	3.047065384579125781e+13	2.072047966193545143e+00	5.512344393175551795e-14	1.427518686177491504e-17
-7.123745819397993007e-01	3.137574951297169141e+13	2.046118708635573658e+00	5.561593226758077428e-14	0.000000000000000000e+00
-7.056856187290969640e-01	3.213567460803206641e+13	2.042880861714567065e+00	5.611075266031511562e-14	1.619684663162922241e-17
-6.989966555183946273e-01	3.280686126929335938e+13	2.023158838756605515e+00	5.506809105034463167e-14	2.970933346316761376e-17
-6.923076923076922906e-01	3.283392168720875781e+13	2.028490130387165635e+00	5.349648242303044848e-14	0.000000000000000000e+00
-6.856187290969899539e-01	3.407275385212082422e+13	2.023142064951863883e+00	5.315667869048879797e-14	0.000000000000000000e+00
-6.789297658862876172e-01	3.470337585619919922e+13	2.028673038552213814e+00	5.527045896949943796e-14	0.000000000000000000e+00
-6.722408026755852806e-01	3.491882041188991016e+13	2.047161110325087741e+00	5.450318774178071630e-14	1.234950183056775010e-17
-6.655518394648829439e-01	3.640368942837039844e+13	2.010542579469726476e+00	5.367095428056939840e-14	0.000000000000000000e+00
-6.588628762541806072e-01	3.633289605098207812e+13	2.024110728119481006e+00	5.242969467202837924e-14	0.000000000000000000e+00
-6.521739130434782705e-01	3.665437485460981250e+13	1.995605297807224732e+00	5.414746294346726530e-14	0.000000000000000000e+00
-6.454849498327759338e-01	3.655236590876191406e+13	2.001021288428596279e+00	5.207054205287096882e-14	0.000000000000000000e+00
-6.387959866220735972e-01	3.747706869257069531e+13	1.992109345448971780e+00	5.388113597566851038e-14	0.000000000000000000e+00
-6.321070234113712605e-01	3.835302636656333594e+13	1.999393814229858624e+00	5.331690081022675147e-14	0.000000000000000000e+00
-6.254180602006689238e-01	3.935161292097718750e+13	1.996881810863996076e+00	5.369827513356716654e-14	2.376414126133823003e-17
-6.187290969899665871e-01	3.916691647930974219e+13	2.008170378695698588e+00	5.331501734608314428e-14	1.268427748260121262e-17
-6.120401337792642504e-01	3.948159122392196875e+13	2.011398325862913339e+00	5.360116682575245085e-14	0.000000000000000000e+00
-6.053511705685619138e-01	4.034290199224824219e+13	1.976394117358987845e+00	5.210543797830475296e-14	1.189598905147910562e-17
-5.986622073578595771e-01	4.099263768882757812e+13	1.994707069966748181e+00	5.403792289237523116e-14	0.000000000000000000e+00
-5.919732441471572404e-01	4.179021883568994531e+13	1.993074175397250292e+00	5.284713126561981264e-14	0.000000000000000000e+00
-5.852842809364549037e-01	4.198886100136951562e+13	2.012331748387719887e+00	5.352872653703913269e-14	0.000000000000000000e+00
-5.785953177257525670e-01	4.286383182710842188e+13	1.989898604171343788e+00	5.435553932301465703e-14	9.955508567904506157e-18
-5.719063545150502303e-01	4.332224881084163281e+13	1.994050211233592274e+00	5.339749080600053882e-14	3.295711163907045049e-17
-5.652173913043478937e-01	4.428673716110591406e+13	2.015229867404364050e+00	5.486552987964625659e-14	0.000000000000000000e+00
-5.585284280936455570e-01	4.422459169078678125e+13	1.993731505258246495e+00	5.290733522860624729e-14	1.213596577586052770e-17
-5.518394648829432203e-01	4.490427044097175000e+13	1.979187084408196462e+00	5.202268579139148718e-14	0.000000000000000000e+00
-5.451505016722408836e-01	4.570696761694102344e+13	1.972825091154104982e+00	5.207915998686305871e-14	1.060750661013502406e-17
-5.384615384615385469e-01	4.593103411000994531e+13	1.969360175948077885e+00	5.184472498735574412e-14	0.000000000000000000e+00
-5.317725752508362103e-01	4.623207476690076562e+13	1.961464886448774925e+00	5.010439910887868864e-14	0.000000000000000000e+00
-5.250836120401337626e-01	4.670290526288314062e+13	1.954989473693400592e+00	5.203878764626976127e-14	2.036992433019197333e-17
-5.183946488294314259e-01	4.822966339078210938e+13	1.971426676816711243e+00	5.140160773209057593e-14	9.979099820435086092e-18
-5.117056856187290892e-01	4.790680819353689062e+13	1.969056387246524098e+00	5.154531101120360178e-14	1.074280643934593200e-17
-5.050167224080267525e-01	4.958522931628075000e+13	1.963836920182860935e+00	5.211262074199497540e-14	0.000000000000000000e+00
-4.983277591973244158e-01	4.920796761660434375e+13	1.950807785170545650e+00	5.194203984371959539e-14	0.000000000000000000e+00
-4.916387959866220791e-01	5.094087315085198438e+13	1.938170541098195754e+00	5.036315330494296115e-14	0.000000000000000000e+00
-4.849498327759197425e-01	5.158931036288682031e+13	1.933217762783568494e+00	5.134302826917472952e-14	0.000000000000000000e+00
-4.782608695652174058e-01	5.282720761892644531e+13	1.928827967147107580e+00	5.108938084044240360e-14	1.941883468975531035e-17
-4.715719063545150691e-01	5.310721282618975000e+13	1.934097895064225359e+00	5.129559122395146889e-14	1.735445166208778269e-17
-4.648829431438127324e-01	5.299372527696511719e+13	1.937306515470083035e+00	5.177218496306046572e-14	9.862248534481513847e-18
-4.581939799331103957e-01	5.389965197425378125e+13	1.926942377953079655e+00	5.265012785178936596e-14	0.000000000000000000e+00
-4.515050167224080591e-01	5.465396761608071094e+13	1.946720445502436947e+00	5.163317168721391851e-14	1.769411222889054544e-17
-4.448160535117057224e-01	5.458509599581864844e+13	1.957541639629394981e+00	5.156518590936085739e-14	9.839205897718705675e-18
-4.381270903010033857e-01	5.601057232921504688e+13	1.938000185485845517e+00	4.991601243139672269e-14	8.177048784900210417e-18
-4.314381270903010490e-01	5.708540589610546875e+13	1.926520824142843313e+00	5.220717846581000388e-14	9.154739400486103801e-18
-4.247491638795987123e-01	5.683092889499513281e+13	1.946117959831671129e+00	5.193137354597048563e-14	1.724923898578103803e-17
-4.180602006688963757e-01	5.724763855514605469e+13	1.946535906365888913e+00	5.178291946182383638e-14	8.884346253636304352e-18
-4.113712374581940390e-01	5.758817911189267969e+13	1.942040429751679786e+00	5.198247669277416226e-14	1.692390261152263981e-17
-4.046822742474917023e-01	5.804233706631860156e+13	1.940838070735505960e+00	5.220449750624988840e-14	0.000000000000000000e+00
-3.979933110367892546e-01	5.919617043292085156e+13	1.938526282285076840e+00	5.125973987583295606e-14	8.791607774997093832e-18
-3.913043478260869179e-01	5.894299191635577344e+13	1.963675906968632257e+00	5.281326358562746901e-14	8.541947513638149244e-18
-3.846153846153845812e-01	5.911823539053596875e+13	1.968875342094422720e+00	5.200403877089043728e-14	0.000000000000000000e+00
-3.779264214046822445e-01	6.053324593850048438e+13	1.953622076523367612e+00	5.185411449194510734e-14	8.847017067696653419e-18
-3.712374581939799079e-01	6.076925848938240625e+13	1.942425672772264855e+00	5.068800150656515270e-14	0.000000000000000000e+00
-3.645484949832775712e-01	6.164433319388460156e+13	1.928653577682478470e+00	5.031251909823798125e-14	2.496909650879194730e-17
-3.578595317725752345e-01	6.184154702656488281e+13	1.915252280895282100e+00	5.041932973855968399e-14	0.000000000000000000e+00
-3.511705685618728978e-01	6.251107162760871875e+13	1.903090886939564630e+00	5.041602347662384977e-14	0.000000000000000000e+00
-3.444816053511705611e-01	6.292409359165208594e+13	1.928091729571108193e+00	5.127113021323652798e-14	0.000000000000000000e+00
-3.377926421404682245e-01	6.337495339533396094e+13	1.944157893040913132e+00	5.207161547091132396e-14	7.842048648461096081e-18
-3.311036789297658878e-01	6.344192922815994531e+13	1.932743842966469616e+00	4.969657727858641483e-14	8.006045863542983404e-18
-3.244147157190635511e-01	6.427472527588043750e+13	1.940656617556046681e+00	5.128055169203585150e-14	1.516236653837219171e-17
-3.177257525083612144e-01	6.425740349205120312e+13	1.932609536885790735e+00	5.156947062795199449e-14	1.627583675725159873e-17
-3.110367892976588777e-01	6.517680845891646875e+13	1.923179329472080701e+00	5.118805975533921710e-14	7.298405761219427365e-18
-3.043478260869565410e-01	6.446786186708954688e+13	1.918697014416353763e+00	4.998142496538141448e-14	8.322490364078276322e-18
-2.976588628762542044e-01	6.578185031746017969e+13	1.914839781985377742e+00	5.002244877747293967e-14	7.812950137706140069e-18
-2.909698996655518677e-01	6.509038132760742188e+13	1.916580154236392719e+00	5.037908187102827569e-14	0.000000000000000000e+00
-2.842809364548495310e-01	6.633401788533558594e+13	1.912617797442926149e+00	5.048565736049289973e-14	1.530378741885772658e-17
-2.775919732441471943e-01	6.628768795677376562e+13	1.912096930620848401e+00	5.065635299300040159e-14	8.241056994566747676e-18
-2.709030100334448576e-01	6.640849895883150000e+13	1.912915581242751406e+00	5.058942969152475038e-14	8.490282508515337730e-18
-2.642140468227425210e-01	6.627397595997933594e+13	1.920005014604748039e+00	5.061889823939151620e-14	1.489754671262348468e-17
-2.575250836120401843e-01	6.607507409739096094e+13	1.929233316479804117e+00	5.037925996839026436e-14	7.113479939566907250e-18
-2.508361204013378476e-01	6.789180979385787500e+13	1.910340001048073555e+00	5.017871238624863232e-14	7.741139934234575400e-18
-2.441471571906355109e-01	6.816950369863139062e+13	1.910728740811086679e+00	5.030115740153004065e-14	0.000000000000000000e+00
-2.374581939799331742e-01	6.778510033395798438e+13	1.911437539765443949e+00	5.006654313513773498e-14	0.000000000000000000e+00
-2.307692307692308376e-01	6.797592562267703125e+13	1.902254327187945737e+00	4.929647746299519320e-14	1.573034798318726161e-17
-2.240802675585283898e-01	6.888325468327483594e+13	1.902675106939573091e+00	5.159382930802485418e-14	7.886105101542338108e-18
-2.173913043478260532e-01	6.871528272254587500e+13	1.896089182574480558e+00	5.028883363624095914e-14	0.000000000000000000e+00
-2.107023411371237165e-01	6.908472754526192188e+13	1.897003612458927790e+00	5.024737038538319686e-14	0.000000000000000000e+00
-2.040133779264213798e-01	6.995891928027391406e+13	1.904075025046762404e+00	4.952078644305538809e-14	0.000000000000000000e+00
-1.973244147157190431e-01	6.985348233522736719e+13	1.903512854060558590e+00	5.016341498780062094e-14	0.000000000000000000e+00
-1.906354515050167064e-01	6.951494144467999219e+13	1.909830126653110360e+00	5.058039531633535822e-14	0.000000000000000000e+00
-1.839464882943143698e-01	6.917390746380615625e+13	1.907343704693199804e+00	5.038591130472238140e-14	0.000000000000000000e+00
-1.772575250836120331e-01	6.947525975698760156e+13	1.897479333633462106e+00	4.984782825287452236e-14	0.000000000000000000e+00
-1.705685618729096964e-01	7.006643380059200781e+13	1.899892840820220696e+00	4.962381814653989489e-14	1.488216752191909703e-17
-1.638795986622073597e-01	7.003176426324289844e+13	1.888503560668463921e+00	4.925881684688170835e-14	8.129691359505037077e-18
-1.571906354515050230e-01	7.115565457623965625e+13	1.889027444588225579e+00	4.906577619741094215e-14	7.336550739065522429e-18
-1.505016722408026864e-01	7.116941851241590625e+13	1.894037738594132270e+00	5.031623668368361709e-14	0.000000000000000000e+00
-1.438127090301003497e-01	7.047792355287220312e+13	1.883678904515776686e+00	4.916790275065886371e-14	1.476486551780644703e-17
-1.371237458193980130e-01	7.128503557629431250e+13	1.882605050221677123e+00	4.905200188065781767e-14	0.000000000000000000e+00
-1.304347826086956763e-01	7.095786941035995312e+13	1.875872379404058599e+00	4.858361322587399953e-14	7.574064971625196086e-18
-1.237458193979933396e-01	7.130025381516035938e+13	1.870867530769496856e+00	4.881023842122510769e-14	7.755396177207382593e-18
-1.170568561872910029e-01	7.136982661707646875e+13	1.866703347558402282e+00	4.899041503711341508e-14	0.000000000000000000e+00
-1.103678929765886663e-01	7.100149849106895312e+13	1.889954956108744977e+00	4.959168963034492182e-14	7.533417037967101617e-18
-1.036789297658863296e-01	7.144516469037184375e+13	1.892387750052486384e+00	4.834080619409967284e-14	0.000000000000000000e+00
-9.698996655518399290e-02	7.096106368234040625e+13	1.889408348685710060e+00	4.897610453373885594e-14	7.349354492536839881e-18
-9.030100334448165622e-02	7.132695065740362500e+13	1.894294970962234315e+00	4.923088079382031101e-14	1.473088937778806663e-17
-8.361204013377931954e-02	7.213954228560543750e+13	1.879670948356407356e+00	4.793050431444734195e-14	1.574470973000101880e-17
-7.692307692307698286e-02	7.151569837085128125e+13	1.877530707099920537e+00	4.854813000798032624e-14	0.000000000000000000e+00
-7.023411371237464618e-02	7.073912670392490625e+13	1.883758121081448911e+00	4.904822369111193989e-14	7.842048648461096081e-18
-6.354515050167230950e-02	7.032672801246363281e+13	1.890830569537367500e+00	4.879912386872929588e-14	0.000000000000000000e+00
-5.685618729096986179e-02	7.126722036833832812e+13	1.881067802194472005e+00	4.876648634488010340e-14	7.248158561486420418e-18
-5.016722408026752511e-02	7.154748527251053125e+13	1.883754480260588116e+00	4.802797536677327643e-14	2.377657049781876574e-17
-4.347826086956518843e-02	7.222464496267801562e+13	1.876126757030309733e+00	4.841370493166436958e-14	1.524152186433619605e-17
-3.678929765886285175e-02	7.201514746620357812e+13	1.861719999678150161e+00	4.763611195060346651e-14	1.544427027472983240e-17
-3.010033444816051507e-02	7.206311348529187500e+13	1.858558743075076514e+00	4.845339592646079483e-14	7.642795143781504874e-18
-2.341137123745817838e-02	7.239155216608046875e+13	1.870370017174601607e+00	4.808110599909845659e-14	7.519964507542160105e-18
-1.672240802675584170e-02	7.237763241175906250e+13	1.856964470617928686e+00	4.795574261301466001e-14	0.000000000000000000e+00
-1.003344481605350502e-02	7.113770951982903125e+13	1.873400899161439925e+00	4.769197552797835695e-14	1.488054158861614519e-17
-3.344481605351168341e-03	7.182497141975684375e+13	1.849550238470696328e+00	4.804130128561234346e-14	0.000000000000000000e+00
3.344481605351168341e-03	7.254812343250473438e+13	1.838438709560733963e+00	4.809230734769962755e-14	0.000000000000000000e+00
1.003344481605350502e-02	7.268791827860918750e+13	1.839455233923291244e+00	4.667663311122097837e-14	7.684635263181767167e-18
1.672240802675584170e-02	7.234233960182846875e+13	1.839109063255991439e+00	4.725275120409387009e-14	0.000000000000000000e+00
2.341137123745817838e-02	7.115539487933075000e+13	1.854538134200466093e+00	4.803780898209254790e-14	8.067394873991586852e-18
3.010033444816051507e-02	7.057281680341396875e+13	1.854495015210915199e+00	4.871522250142509768e-14	0.000000000000000000e+00
3.678929765886285175e-02	7.045031777144756250e+13	1.850814780727106701e+00	4.822000877282363473e-14	7.440247569299662342e-18
4.347826086956518843e-02	7.009484464243432812e+13	1.848694166446168685e+00	4.662666379108832073e-14	8.129691359505037077e-18
5.016722408026752511e-02	6.950629353761096094e+13	1.860384364098685905e+00	4.855008486750820706e-14	7.574064971625196086e-18
5.685618729096986179e-02	6.961702829959991406e+13	1.861102056172463604e+00	4.811251052158942103e-14	0.000000000000000000e+00
6.354515050167219847e-02	6.974092969487509375e+13	1.857111060780679335e+00	4.843366698393939558e-14	0.000000000000000000e+00
7.023411371237453515e-02	6.988550296410499219e+13	1.842957970615795471e+00	4.659704614720014493e-14	0.000000000000000000e+00
7.692307692307687184e-02	6.970381900658225781e+13	1.861035941684615613e+00	4.857542581563831204e-14	8.810000259882023959e-18
8.361204013377920852e-02	6.949639908537853125e+13	1.857069235740182123e+00	4.808717139951788423e-14	0.000000000000000000e+00
9.030100334448154520e-02	6.817386660670213281e+13	1.844766678127735204e+00	4.823249255009867789e-14	0.000000000000000000e+00
9.698996655518388188e-02	6.844748327000465625e+13	1.842808891699577067e+00	4.671544168955886954e-14	7.945622875893601182e-18
1.036789297658862186e-01	6.871169890520152344e+13	1.829840201449969284e+00	4.588475980139975221e-14	0.000000000000000000e+00
1.103678929765885552e-01	6.792149315055450781e+13	1.855865739426149519e+00	4.848739645853920199e-14	0.000000000000000000e+00
1.170568561872908919e-01	6.709422864699598438e+13	1.858700090979953812e+00	4.819649272921679153e-14	0.000000000000000000e+00
1.237458193979932286e-01	6.753579130133615625e+13	1.834674221173891340e+00	4.708332198725773932e-14	0.000000000000000000e+00
1.304347826086955653e-01	6.828551030787274219e+13	1.811704998424754631e+00	4.760856151112774963e-14	0.000000000000000000e+00
1.371237458193979020e-01	6.750099191553225781e+13	1.807906000335960162e+00	4.650374525957954507e-14	0.000000000000000000e+00
1.438127090301002386e-01	6.690046878320507812e+13	1.831009830614533040e+00	4.900542267888293644e-14	8.192957440123751107e-18
1.505016722408025753e-01	6.614397168734335938e+13	1.853580707253796200e+00	4.796099180015529480e-14	0.000000000000000000e+00
1.571906354515049120e-01	6.612813017589552344e+13	1.848364235908912745e+00	4.726945522955830930e-14	0.000000000000000000e+00
1.638795986622072487e-01	6.600035929667657812e+13	1.828809516228206089e+00	4.755765258134446307e-14	8.289724653983480353e-18
1.705685618729095854e-01	6.594766679384478906e+13	1.817379309023344769e+00	4.692830206763343598e-14	1.837901773298549286e-17
1.772575250836119221e-01	6.570900533449110938e+13	1.827058545361609943e+00	4.690199511118027138e-14	0.000000000000000000e+00
1.839464882943142587e-01	6.571614699948812500e+13	1.828720134927594776e+00	4.690562935203653458e-14	0.000000000000000000e+00
1.906354515050165954e-01	6.464583215881423438e+13	1.831573049784687157e+00	4.781358822396391985e-14	0.000000000000000000e+00
1.973244147157189321e-01	6.327725541817496094e+13	1.831495820473446612e+00	4.637606993788354087e-14	9.296203364732024264e-18
2.040133779264214908e-01	6.305303310696114844e+13	1.825586000981640922e+00	4.710743727753287995e-14	0.000000000000000000e+00
2.107023411371238275e-01	6.353045990443162500e+13	1.821335876800796560e+00	4.655272357924415116e-14	1.763862484269374571e-17
2.173913043478261642e-01	6.154157112700114062e+13	1.818022637788333951e+00	4.695491008216279547e-14	9.442107901846651277e-18
2.240802675585285009e-01	6.176405346892482812e+13	1.833806746330695292e+00	4.686178916893332745e-14	0.000000000000000000e+00
2.307692307692308376e-01	6.155068648850614062e+13	1.846493240472052211e+00	4.778227958168406888e-14	1.899068986123654765e-17
2.374581939799331742e-01	6.123492101687610938e+13	1.823683639764718478e+00	4.649778903746839818e-14	0.000000000000000000e+00
2.441471571906355109e-01	6.101269837186114844e+13	1.819703230407311967e+00	4.662021619698429832e-14	9.862248534481513847e-18
2.508361204013378476e-01	6.071233292693388281e+13	1.829072065299638838e+00	4.669132518106092231e-14	0.000000000000000000e+00
2.575250836120401843e-01	6.059541737851050000e+13	1.820309104165066305e+00	4.717104475791344136e-14	0.000000000000000000e+00
2.642140468227425210e-01	6.007332271269546875e+13	1.806234694720635137e+00	4.647556244114305803e-14	1.037236483798917737e-17
2.709030100334448576e-01	5.914921723177724219e+13	1.814775730110276042e+00	4.626884691171402022e-14	2.793175589588619111e-17
2.775919732441471943e-01	5.911488530040998438e+13	1.820727516282791836e+00	4.672613536029742746e-14	1.007459359862106809e-17
2.842809364548495310e-01	5.839204492395251562e+13	1.812949138031356489e+00	4.665155416245114207e-14	1.088160238817468984e-17
2.909698996655518677e-01	5.823261699152905469e+13	1.800289368008880064e+00	4.656342573687864559e-14	0.000000000000000000e+00
2.976588628762542044e-01	5.765905039835340625e+13	1.795119204406663282e+00	4.587541129629882109e-14	0.000000000000000000e+00
3.043478260869565410e-01	5.626725675405208594e+13	1.796345328671651753e+00	4.567246076615317313e-14	0.000000000000000000e+00
3.110367892976588777e-01	5.578396080643830469e+13	1.798692286499889770e+00	4.660447583286258246e-14	2.157242343577748496e-17
3.177257525083612144e-01	5.585605266837125000e+13	1.798213808324127916e+00	4.567024220905178442e-14	0.000000000000000000e+00
3.244147157190635511e-01	5.576611962879136719e+13	1.793115077192984685e+00	4.478605223894111682e-14	0.000000000000000000e+00
3.311036789297658878e-01	5.433178763079882812e+13	1.797664766673114256e+00	4.680952829809020985e-14	0.000000000000000000e+00
3.377926421404682245e-01	5.261986560679634375e+13	1.795853839278182873e+00	4.494011134420017100e-14	1.213596577586052770e-17
3.444816053511705611e-01	5.357139508130260938e+13	1.802596519032732880e+00	4.702151029813243874e-14	0.000000000000000000e+00
3.511705685618728978e-01	5.264749735791171094e+13	1.799352097006138518e+00	4.573053691924635616e-14	0.000000000000000000e+00
3.578595317725752345e-01	5.214381520294296875e+13	1.778172394515115329e+00	4.529045921298227256e-14	0.000000000000000000e+00
3.645484949832775712e-01	5.211285933139310156e+13	1.797925150114150883e+00	4.638801462252737717e-14	1.108205295848317074e-17
3.712374581939799079e-01	5.216360410740779688e+13	1.793455841214143476e+00	4.659029425712175029e-14	0.000000000000000000e+00
3.779264214046822445e-01	4.969534080568914844e+13	1.775187555972515430e+00	4.540922075853542035e-14	1.422695987913378677e-17
3.846153846153845812e-01	4.872056845782890625e+13	1.782154166809939211e+00	4.505469158350568422e-14	0.000000000000000000e+00
3.913043478260869179e-01	4.897979791237366406e+13	1.757335946405127913e+00	4.427871497387666237e-14	0.000000000000000000e+00
3.979933110367892546e-01	4.874739514852694531e+13	1.764439568526347202e+00	4.438298536317208055e-14	0.000000000000000000e+00
4.046822742474915913e-01	4.873246257626029688e+13	1.747753793623051832e+00	4.422673626779791092e-14	0.000000000000000000e+00
4.113712374581939279e-01	4.725411195219514844e+13	1.758825196590893647e+00	4.451795328886032016e-14	0.000000000000000000e+00
4.180602006688962646e-01	4.702485152094666406e+13	1.771210450462852526e+00	4.438459107601209619e-14	0.000000000000000000e+00
4.247491638795986013e-01	4.643102856887057031e+13	1.766635551773456658e+00	4.506767149948261162e-14	0.000000000000000000e+00
4.314381270903009380e-01	4.608524213456295312e+13	1.758179639625738089e+00	4.434829131250031201e-14	0.000000000000000000e+00
4.381270903010032747e-01	4.548316082078137500e+13	1.761508979170882228e+00	4.497185814842323565e-14	0.000000000000000000e+00
4.448160535117056114e-01	4.522878769843462500e+13	1.759373883360382695e+00	4.446288645060587991e-14	0.000000000000000000e+00
4.515050167224079480e-01	4.459510127082994531e+13	1.753341054577804980e+00	4.361085842866952130e-14	0.000000000000000000e+00
4.581939799331102847e-01	4.335486674260963281e+13	1.769899409348263397e+00	4.632007173513185869e-14	0.000000000000000000e+00
4.648829431438126214e-01	4.290005954591125781e+13	1.755856433381909332e+00	4.518897815987025649e-14	1.482809902895633918e-17
4.715719063545149581e-01	4.142544855733532812e+13	1.768195113417517561e+00	4.474851033818066450e-14	0.000000000000000000e+00
4.782608695652172948e-01	4.114570304698116406e+13	1.749909364669404832e+00	4.466412346178619080e-14	0.000000000000000000e+00
4.849498327759196314e-01	4.138748086924249219e+13	1.722982852980017299e+00	4.392608266139712666e-14	1.536927052636350044e-17
4.916387959866219681e-01	4.096194151418613281e+13	1.714487257546054799e+00	4.239466017232599273e-14	1.625938271901003101e-17
4.983277591973243048e-01	4.006692208707409375e+13	1.721059564872634562e+00	4.333305700536236273e-14	0.000000000000000000e+00
5.050167224080266415e-01	3.824782314873500000e+13	1.737246912182470293e+00	4.308317419344882647e-14	0.000000000000000000e+00
5.117056856187289782e-01	3.830963101307268750e+13	1.736936233259998019e+00	4.416961133286856492e-14	0.000000000000000000e+00
5.183946488294313149e-01	3.779540516359917969e+13	1.722360047522075277e+00	4.341699393726803700e-14	1.691236997680159937e-17
5.250836120401336515e-01	3.750641444328562500e+13	1.740262933052023842e+00	4.423255993620456403e-14	0.000000000000000000e+00
5.317725752508359882e-01	3.620478756578183594e+13	1.744870620934793948e+00	4.504577486261592095e-14	1.740157076125453673e-17
5.384615384615383249e-01	3.531262480466838281e+13	1.753308626095848366e+00	4.369219455984290039e-14	0.000000000000000000e+00
5.451505016722408836e-01	3.470428479538065234e+13	1.758864421762088126e+00	4.486722212481391067e-14	1.922913298732236400e-17
5.518394648829432203e-01	3.447499839444153125e+13	1.737087340643354016e+00	4.383530632174629056e-14	0.000000000000000000e+00
5.585284280936455570e-01	3.407849315380927734e+13	1.735814550562846392e+00	4.345188422377584681e-14	0.000000000000000000e+00
5.652173913043478937e-01	3.357733005885796094e+13	1.732436393234594751e+00	4.469713723023692421e-14	1.940636001946358948e-17
5.719063545150502303e-01	3.306292242154824219e+13	1.729130922801373593e+00	4.224710528704356898e-14	0.000000000000000000e+00
5.785953177257525670e-01	3.210092716161041406e+13	1.732941171743816122e+00	4.403324549145783762e-14	0.000000000000000000e+00
5.852842809364549037e-01	3.153837171737537109e+13	1.711427596314084143e+00	4.381546674832327319e-14	0.000000000000000000e+00
5.919732441471572404e-01	3.067955403937585938e+13	1.718782740320240476e+00	4.429660244659237564e-14	2.084742635754257262e-17
5.986622073578595771e-01	3.016841858311926172e+13	1.718800350225365703e+00	4.387429942987456236e-14	2.193322981366458048e-17
6.053511705685619138e-01	2.924433907189228125e+13	1.713633215706716229e+00	4.202109633670078359e-14	0.000000000000000000e+00
6.120401337792642504e-01	2.869022377719964453e+13	1.701521305305184528e+00	4.308774431957032159e-14	0.000000000000000000e+00
6.187290969899665871e-01	2.830086020156470312e+13	1.699182616052808958e+00	4.042873417811775437e-14	0.000000000000000000e+00
6.254180602006689238e-01	2.809312864407055859e+13	1.676821672387588391e+00	4.030240325118871606e-14	0.000000000000000000e+00
6.321070234113712605e-01	2.760510621271335156e+13	1.690872044568396015e+00	4.166509152879730826e-14	0.000000000000000000e+00
6.387959866220735972e-01	2.696173309040402344e+13	1.704900323077255253e+00	4.217983113821437105e-14	2.276313580661406129e-17
6.454849498327759338e-01	2.609779938329696875e+13	1.684881769729662526e+00	3.980395945989152386e-14	0.000000000000000000e+00
6.521739130434782705e-01	2.560975098224909375e+13	1.685250983180117013e+00	4.238194213925054326e-14	0.000000000000000000e+00
6.588628762541806072e-01	2.514393263660988281e+13	1.678827991438064160e+00	4.187787944959009733e-14	0.000000000000000000e+00
6.655518394648829439e-01	2.494812116723839453e+13	1.670931934847309508e+00	4.202778145752039923e-14	0.000000000000000000e+00
6.722408026755852806e-01	2.444739955703206641e+13	1.687439750985702203e+00	4.351138909674161453e-14	0.000000000000000000e+00
6.789297658862876172e-01	2.341596134363200781e+13	1.696486883368716336e+00	4.268986498354112219e-14	0.000000000000000000e+00
6.856187290969899539e-01	2.304929527784210938e+13	1.690248681219790550e+00	4.299607655134011784e-14	0.000000000000000000e+00
6.923076923076922906e-01	2.219021790293316016e+13	1.687210462336835581e+00	4.210123394700957233e-14	0.000000000000000000e+00
6.989966555183946273e-01	2.165918966344874609e+13	1.701249896601302769e+00	4.309294000352434345e-14	0.000000000000000000e+00
7.056856187290969640e-01	2.094471152746041016e+13	1.729102026324362607e+00	4.345081069732568223e-14	0.000000000000000000e+00
7.123745819397993007e-01	2.025074944728128516e+13	1.704697257130747268e+00	4.152781446567255974e-14	0.000000000000000000e+00
7.190635451505016373e-01	1.983624721085702734e+13	1.678849849317166187e+00	4.109326269493625866e-14	0.000000000000000000e+00
7.257525083612039740e-01	1.932731917832742578e+13	1.681777268705855644e+00	4.050674936448899155e-14	0.000000000000000000e+00
7.324414715719063107e-01	1.917960357649876172e+13	1.683667964326101663e+00	4.319942966461869227e-14	0.000000000000000000e+00
7.391304347826086474e-01	1.856201835725102734e+13	1.652544529390106876e+00	3.854776741622587968e-14	0.000000000000000000e+00
7.458193979933109841e-01	1.771714640326310547e+13	1.637869741646836630e+00	4.074376002674942451e-14	0.000000000000000000e+00
7.525083612040133207e-01	1.768663201645778516e+13	1.636088313961767460e+00	3.871525093523773937e-14	0.000000000000000000e+00
7.591973244147156574e-01	1.739091514620115234e+13	1.625514513278690787e+00	3.813164303032983847e-14	0.000000000000000000e+00
7.658862876254179941e-01	1.669427818785948047e+13	1.598760470621006569e+00	3.787087010820289596e-14	0.000000000000000000e+00
7.725752508361203308e-01	1.590570852373906641e+13	1.623072756352641699e+00	3.966221674676284775e-14	0.000000000000000000e+00
7.792642140468226675e-01	1.509607744030020312e+13	1.670657051690665584e+00	4.145209340258539816e-14	0.000000000000000000e+00
7.859531772575250042e-01	1.525911515975837109e+13	1.638752381197936758e+00	4.044739154130996983e-14	0.000000000000000000e+00
7.926421404682273408e-01	1.504920214822906836e+13	1.609363659455950168e+00	3.696716770553888385e-14	0.000000000000000000e+00
7.993311036789296775e-01	1.488416476257162109e+13	1.599879652553484410e+00	3.751360494140626163e-14	0.000000000000000000e+00
8.060200668896320142e-01	1.465056739294303516e+13	1.566021169628923904e+00	3.720682987196393351e-14	0.000000000000000000e+00
8.127090301003343509e-01	1.441478856927961133e+13	1.549373791199831096e+00	3.706095087919508527e-14	0.000000000000000000e+00
8.193979933110366876e-01	1.382875652447280664e+13	1.538212985652622100e+00	3.624297177393885053e-14	0.000000000000000000e+00
8.260869565217390242e-01	1.310721463256001367e+13	1.518726896734070131e+00	3.449095475327490244e-14	0.000000000000000000e+00
8.327759197324413609e-01	1.252577922304229688e+13	1.528065301182131686e+00	3.737855830581565773e-14	0.000000000000000000e+00
8.394648829431436976e-01	1.229140276268730664e+13	1.494579157406189518e+00	3.229976646019541633e-14	0.000000000000000000e+00
8.461538461538460343e-01	1.156100520617823633e+13	1.464413444032210521e+00	3.347051283698016227e-14	0.000000000000000000e+00
8.528428093645483710e-01	1.126741785057554297e+13	1.439146005593133770e+00	3.125032721397480072e-14	0.000000000000000000e+00
8.595317725752507076e-01	1.055171913911509570e+13	1.410818818687466614e+00	3.112264524958955196e-14	0.000000000000000000e+00
8.662207357859530443e-01	1.035460918519876367e+13	1.363934787891005529e+00	2.926861559759369765e-14	0.000000000000000000e+00
8.729096989966553810e-01	9.710353093398453125e+12	1.359981174488095634e+00	2.844253453853530410e-14	0.000000000000000000e+00
8.795986622073577177e-01	9.442267974257376953e+12	1.304123056596404151e+00	2.516878833852482892e-14	0.000000000000000000e+00
8.862876254180602764e-01	9.026025768542384766e+12	1.253982523804076710e+00	2.499181853298696361e-14	0.000000000000000000e+00
8.929765886287626131e-01	8.551403697688613281e+12	1.180412391778549175e+00	2.081950775018219706e-14	0.000000000000000000e+00
8.996655518394649498e-01	8.299134120304222656e+12	1.152138389572451072e+00	1.841286083146008513e-14	0.000000000000000000e+00
9.063545150501672865e-01	7.845859135368968750e+12	1.116222937765757095e+00	2.031202556674839152e-14	0.000000000000000000e+00
9.130434782608696231e-01	7.423617931057158203e+12	1.091537515831637162e+00	1.931275066962642109e-14	0.000000000000000000e+00
9.197324414715719598e-01	7.257489818382328125e+12	1.053530639633348587e+00	1.832434202287985537e-14	0.000000000000000000e+00
9.264214046822742965e-01	6.674963681846788086e+12	9.732523303488868072e-01	1.558297777543513513e-14	0.000000000000000000e+00
9.331103678929766332e-01	6.144221108962371094e+12	8.926669148102699403e-01	1.262842815247050205e-14	0.000000000000000000e+00
9.397993311036789699e-01	5.750962079692698242e+12	8.406466535940236851e-01	1.346522916064289388e-14	0.000000000000000000e+00
9.464882943143813065e-01	5.429561185137872070e+12	8.153314144082632886e-01	1.872949462876275738e-14	0.000000000000000000e+00
9.531772575250836432e-01	4.857033379598682617e+12	7.480280210317489242e-01	1.252439404576379094e-14	0.000000000000000000e+00
9.598662207357859799e-01	4.592272380892562500e+12	7.130779572240638631e-01	1.396397708611007944e-14	0.000000000000000000e+00
9.665551839464883166e-01	4.271858334591791016e+12	nan	nan	nan
9.732441471571906533e-01	4.012031577156388184e+12	nan	nan	nan
9.799331103678929900e-01	3.348038520273565918e+12	nan	nan	nan
9.866220735785953266e-01	3.146799385504233398e+12	nan	nan	nan
9.933110367892976633e-01	2.461277454867227051e+12	nan	nan	nan
1.000000000000000000e+00	9.563858067042426758e+11	nan	nan	nan


==> dat/1dbte_with_E_pic_vs_pde/Ewt_10K_pic_idx_0001.csv <==
x	ne_pic	Te_pic	elastic_pic	ionization_pic
-1.000000000000000000e+00	2.933847920139854980e+12	2.589241470571110870e+00	7.447869835812676715e-14	0.000000000000000000e+00
-9.933110367892976633e-01	7.075052739822920898e+12	2.560690307236288543e+00	7.574139231829746411e-14	0.000000000000000000e+00
-9.866220735785953266e-01	8.459185325309974609e+12	2.517032716992457342e+00	7.418962885057614567e-14	0.000000000000000000e+00
-9.799331103678929900e-01	9.365060083216847656e+12	2.445852076644144280e+00	7.265163476926851049e-14	5.931239611582540604e-17
-9.732441471571906533e-01	9.950001401005619141e+12	2.362768011296882964e+00	6.698351837596419683e-14	0.000000000000000000e+00
-9.665551839464883166e-01	1.096378022459519727e+13	2.293914726445543728e+00	6.733392378170233570e-14	8.873956351795104811e-17
-9.598662207357859799e-01	1.163353855285682617e+13	2.248750992130323922e+00	6.137295963461052608e-14	0.000000000000000000e+00
-9.531772575250836432e-01	1.218586193887735547e+13	2.208879774645546856e+00	5.784070256450565406e-14	0.000000000000000000e+00
-9.464882943143813065e-01	1.291940182798486133e+13	2.184993169041904881e+00	5.787365676830024453e-14	0.000000000000000000e+00
-9.397993311036789699e-01	1.345370224852202930e+13	2.153398564462276621e+00	5.886102274602984135e-14	0.000000000000000000e+00
-9.331103678929766332e-01	1.404329214098209961e+13	2.139431250312926025e+00	5.929205100199354198e-14	6.163799968147795120e-17
-9.264214046822742965e-01	1.420955010211171289e+13	2.142809096099203003e+00	6.159742033965439501e-14	0.000000000000000000e+00
-9.197324414715719598e-01	1.463327157880515820e+13	2.096848435665592980e+00	5.758018252962476364e-14	0.000000000000000000e+00
-9.130434782608696231e-01	1.522706856118990820e+13	2.065443605234718927e+00	5.722450404345105638e-14	0.000000000000000000e+00
-9.063545150501672865e-01	1.555036524318053516e+13	2.057305313684048897e+00	5.472571048130743901e-14	5.976010441983976816e-17
-8.996655518394648388e-01	1.566902076089395703e+13	2.083211878355254676e+00	5.679536384170779874e-14	0.000000000000000000e+00
-8.929765886287625021e-01	1.673814099578705078e+13	2.069676292280020924e+00	5.525944666023161395e-14	2.251967980868235270e-17
-8.862876254180601654e-01	1.743714119599970117e+13	2.052971805039202291e+00	5.493321088243723480e-14	2.339544513457555888e-17
-8.795986622073578287e-01	1.771577000964549609e+13	2.039418934074224143e+00	5.248416240788221220e-14	0.000000000000000000e+00
-8.729096989966554920e-01	1.789163675640744531e+13	2.062382351401439884e+00	5.764107424151884449e-14	0.000000000000000000e+00
-8.662207357859531554e-01	1.852966012239194141e+13	2.067270818458024628e+00	5.946104377146822758e-14	2.352614594538324510e-17
-8.595317725752508187e-01	1.885235950149175781e+13	2.057161426628154377e+00	5.575122311938199036e-14	0.000000000000000000e+00
-8.528428093645484820e-01	1.861304879986571875e+13	2.062402509393650440e+00	5.579895421448904460e-14	2.406388642413486611e-17
-8.461538461538461453e-01	1.942764009426605859e+13	2.073340571260118725e+00	6.043020793379659806e-14	2.491822558712189343e-17
-8.394648829431438086e-01	2.033257994330124219e+13	2.074331326485891136e+00	5.747693875425379885e-14	0.000000000000000000e+00
-8.327759197324414719e-01	2.085231136724505859e+13	2.049261514621661728e+00	5.497061168792338377e-14	2.251967980868235270e-17
-8.260869565217391353e-01	2.116999859600150781e+13	2.069108747644912150e+00	5.510859036942544215e-14	0.000000000000000000e+00
-8.193979933110367986e-01	2.153128893577566406e+13	2.070246350202232133e+00	5.629085140873737028e-14	2.034386533441351915e-17
-8.127090301003344619e-01	2.208124907992477734e+13	2.077330789815679424e+00	5.672366010821540967e-14	0.000000000000000000e+00
-8.060200668896321252e-01	2.250175031494664062e+13	2.065744366817709121e+00	5.659225517513639758e-14	0.000000000000000000e+00
-7.993311036789297885e-01	2.342094752428473828e+13	2.063385507861434043e+00	5.636298546782264258e-14	0.000000000000000000e+00
-7.926421404682274519e-01	2.396350630652796094e+13	2.079612298814986548e+00	5.781620405491088029e-14	0.000000000000000000e+00
-7.859531772575251152e-01	2.380753234299393359e+13	2.065809506486911751e+00	5.582403603583720756e-14	0.000000000000000000e+00
-7.792642140468227785e-01	2.450912951229669141e+13	2.060210259342540429e+00	5.368364094107510599e-14	1.718849030295346347e-17
-7.725752508361204418e-01	2.546211328949342969e+13	2.074465894868451787e+00	5.590422406894228141e-14	0.000000000000000000e+00
-7.658862876254181051e-01	2.612260043810485547e+13	2.090717654562824990e+00	5.663798053862480687e-14	0.000000000000000000e+00
-7.591973244147156574e-01	2.663469677292427344e+13	2.082932341566902767e+00	5.598474374273414728e-14	0.000000000000000000e+00
-7.525083612040133207e-01	2.720561445762825781e+13	2.068654937835572305e+00	5.598302380053290708e-14	0.000000000000000000e+00
-7.458193979933109841e-01	2.862379330788201562e+13	2.059981432379720534e+00	5.580114360090639045e-14	0.000000000000000000e+00
-7.391304347826086474e-01	2.898658988972841797e+13	2.054866992788158875e+00	5.512923435212933267e-14	4.137045785303484590e-17
-7.324414715719063107e-01	2.907776947447158594e+13	2.048454538516934598e+00	5.499608802105070573e-14	2.966539309395895872e-17
-7.257525083612039740e-01	2.968649902912319531e+13	2.060437549831710680e+00	5.461759712099526675e-14	1.691236997680159937e-17
-7.190635451505016373e-01	3.047065384579125781e+13	2.072047966193545143e+00	5.512344393175551795e-14	1.427518686177491504e-17
-7.123745819397993007e-01	3.137574951297169141e+13	2.046118708635573658e+00	5.561593226758077428e-14	0.000000000000000000e+00
-7.056856187290969640e-01	3.213567460803206641e+13	2.042880861714567065e+00	5.611075266031511562e-14	1.619684663162922241e-17
-6.989966555183946273e-01	3.280686126929335938e+13	2.023158838756605515e+00	5.506809105034463167e-14	2.970933346316761376e-17
-6.923076923076922906e-01	3.283392168720875781e+13	2.028490130387165635e+00	5.349648242303044848e-14	0.000000000000000000e+00
-6.856187290969899539e-01	3.407275385212082422e+13	2.023142064951863883e+00	5.315667869048879797e-14	0.000000000000000000e+00
-6.789297658862876172e-01	3.470337585619919922e+13	2.028673038552213814e+00	5.527045896949943796e-14	0.000000000000000000e+00
-6.722408026755852806e-01	3.491882041188991016e+13	2.047161110325087741e+00	5.450318774178071630e-14	1.234950183056775010e-17
-6.655518394648829439e-01	3.640368942837039844e+13	2.010542579469726476e+00	5.367095428056939840e-14	0.000000000000000000e+00
-6.588628762541806072e-01	3.633289605098207812e+13	2.024110728119481006e+00	5.242969467202837924e-14	0.000000000000000000e+00
-6.521739130434782705e-01	3.665437485460981250e+13	1.995605297807224732e+00	5.414746294346726530e-14	0.000000000000000000e+00
-6.454849498327759338e-01	3.655236590876191406e+13	2.001021288428596279e+00	5.207054205287096882e-14	0.000000000000000000e+00
-6.387959866220735972e-01	3.747706869257069531e+13	1.992109345448971780e+00	5.388113597566851038e-14	0.000000000000000000e+00
-6.321070234113712605e-01	3.835302636656333594e+13	1.999393814229858624e+00	5.331690081022675147e-14	0.000000000000000000e+00
-6.254180602006689238e-01	3.935161292097718750e+13	1.996881810863996076e+00	5.369827513356716654e-14	2.376414126133823003e-17
-6.187290969899665871e-01	3.916691647930974219e+13	2.008170378695698588e+00	5.331501734608314428e-14	1.268427748260121262e-17
-6.120401337792642504e-01	3.948159122392196875e+13	2.011398325862913339e+00	5.360116682575245085e-14	0.000000000000000000e+00
-6.053511705685619138e-01	4.034290199224824219e+13	1.976394117358987845e+00	5.210543797830475296e-14	1.189598905147910562e-17
-5.986622073578595771e-01	4.099263768882757812e+13	1.994707069966748181e+00	5.403792289237523116e-14	0.000000000000000000e+00
-5.919732441471572404e-01	4.179021883568994531e+13	1.993074175397250292e+00	5.284713126561981264e-14	0.000000000000000000e+00
-5.852842809364549037e-01	4.198886100136951562e+13	2.012331748387719887e+00	5.352872653703913269e-14	0.000000000000000000e+00
-5.785953177257525670e-01	4.286383182710842188e+13	1.989898604171343788e+00	5.435553932301465703e-14	9.955508567904506157e-18
-5.719063545150502303e-01	4.332224881084163281e+13	1.994050211233592274e+00	5.339749080600053882e-14	3.295711163907045049e-17
-5.652173913043478937e-01	4.428673716110591406e+13	2.015229867404364050e+00	5.486552987964625659e-14	0.000000000000000000e+00
-5.585284280936455570e-01	4.422459169078678125e+13	1.993731505258246495e+00	5.290733522860624729e-14	1.213596577586052770e-17
-5.518394648829432203e-01	4.490427044097175000e+13	1.979187084408196462e+00	5.202268579139148718e-14	0.000000000000000000e+00
-5.451505016722408836e-01	4.570696761694102344e+13	1.972825091154104982e+00	5.207915998686305871e-14	1.060750661013502406e-17
-5.384615384615385469e-01	4.593103411000994531e+13	1.969360175948077885e+00	5.184472498735574412e-14	0.000000000000000000e+00
-5.317725752508362103e-01	4.623207476690076562e+13	1.961464886448774925e+00	5.010439910887868864e-14	0.000000000000000000e+00
-5.250836120401337626e-01	4.670290526288314062e+13	1.954989473693400592e+00	5.203878764626976127e-14	2.036992433019197333e-17
-5.183946488294314259e-01	4.822966339078210938e+13	1.971426676816711243e+00	5.140160773209057593e-14	9.979099820435086092e-18
-5.117056856187290892e-01	4.790680819353689062e+13	1.969056387246524098e+00	5.154531101120360178e-14	1.074280643934593200e-17
-5.050167224080267525e-01	4.958522931628075000e+13	1.963836920182860935e+00	5.211262074199497540e-14	0.000000000000000000e+00
-4.983277591973244158e-01	4.920796761660434375e+13	1.950807785170545650e+00	5.194203984371959539e-14	0.000000000000000000e+00
-4.916387959866220791e-01	5.094087315085198438e+13	1.938170541098195754e+00	5.036315330494296115e-14	0.000000000000000000e+00
-4.849498327759197425e-01	5.158931036288682031e+13	1.933217762783568494e+00	5.134302826917472952e-14	0.000000000000000000e+00
-4.782608695652174058e-01	5.282720761892644531e+13	1.928827967147107580e+00	5.108938084044240360e-14	1.941883468975531035e-17
-4.715719063545150691e-01	5.310721282618975000e+13	1.934097895064225359e+00	5.129559122395146889e-14	1.735445166208778269e-17
-4.648829431438127324e-01	5.299372527696511719e+13	1.937306515470083035e+00	5.177218496306046572e-14	9.862248534481513847e-18
-4.581939799331103957e-01	5.389965197425378125e+13	1.926942377953079655e+00	5.265012785178936596e-14	0.000000000000000000e+00
-4.515050167224080591e-01	5.465396761608071094e+13	1.946720445502436947e+00	5.163317168721391851e-14	1.769411222889054544e-17
-4.448160535117057224e-01	5.458509599581864844e+13	1.957541639629394981e+00	5.156518590936085739e-14	9.839205897718705675e-18
-4.381270903010033857e-01	5.601057232921504688e+13	1.938000185485845517e+00	4.991601243139672269e-14	8.177048784900210417e-18
-4.314381270903010490e-01	5.708540589610546875e+13	1.926520824142843313e+00	5.220717846581000388e-14	9.154739400486103801e-18
-4.247491638795987123e-01	5.683092889499513281e+13	1.946117959831671129e+00	5.193137354597048563e-14	1.724923898578103803e-17
-4.180602006688963757e-01	5.724763855514605469e+13	1.946535906365888913e+00	5.178291946182383638e-14	8.884346253636304352e-18
-4.113712374581940390e-01	5.758817911189267969e+13	1.942040429751679786e+00	5.198247669277416226e-14	1.692390261152263981e-17
-4.046822742474917023e-01	5.804233706631860156e+13	1.940838070735505960e+00	5.220449750624988840e-14	0.000000000000000000e+00
-3.979933110367892546e-01	5.919617043292085156e+13	1.938526282285076840e+00	5.125973987583295606e-14	8.791607774997093832e-18
-3.913043478260869179e-01	5.894299191635577344e+13	1.963675906968632257e+00	5.281326358562746901e-14	8.541947513638149244e-18
-3.846153846153845812e-01	5.911823539053596875e+13	1.968875342094422720e+00	5.200403877089043728e-14	0.000000000000000000e+00
-3.779264214046822445e-01	6.053324593850048438e+13	1.953622076523367612e+00	5.185411449194510734e-14	8.847017067696653419e-18
-3.712374581939799079e-01	6.076925848938240625e+13	1.942425672772264855e+00	5.068800150656515270e-14	0.000000000000000000e+00
-3.645484949832775712e-01	6.164433319388460156e+13	1.928653577682478470e+00	5.031251909823798125e-14	2.496909650879194730e-17
-3.578595317725752345e-01	6.184154702656488281e+13	1.915252280895282100e+00	5.041932973855968399e-14	0.000000000000000000e+00
-3.511705685618728978e-01	6.251107162760871875e+13	1.903090886939564630e+00	5.041602347662384977e-14	0.000000000000000000e+00
-3.444816053511705611e-01	6.292409359165208594e+13	1.928091729571108193e+00	5.127113021323652798e-14	0.000000000000000000e+00
-3.377926421404682245e-01	6.337495339533396094e+13	1.944157893040913132e+00	5.207161547091132396e-14	7.842048648461096081e-18
-3.311036789297658878e-01	6.344192922815994531e+13	1.932743842966469616e+00	4.969657727858641483e-14	8.006045863542983404e-18
-3.244147157190635511e-01	6.427472527588043750e+13	1.940656617556046681e+00	5.128055169203585150e-14	1.516236653837219171e-17
-3.177257525083612144e-01	6.425740349205120312e+13	1.932609536885790735e+00	5.156947062795199449e-14	1.627583675725159873e-17
-3.110367892976588777e-01	6.517680845891646875e+13	1.923179329472080701e+00	5.118805975533921710e-14	7.298405761219427365e-18
-3.043478260869565410e-01	6.446786186708954688e+13	1.918697014416353763e+00	4.998142496538141448e-14	8.322490364078276322e-18
-2.976588628762542044e-01	6.578185031746017969e+13	1.914839781985377742e+00	5.002244877747293967e-14	7.812950137706140069e-18
-2.909698996655518677e-01	6.509038132760742188e+13	1.916580154236392719e+00	5.037908187102827569e-14	0.000000000000000000e+00
-2.842809364548495310e-01	6.633401788533558594e+13	1.912617797442926149e+00	5.048565736049289973e-14	1.530378741885772658e-17
-2.775919732441471943e-01	6.628768795677376562e+13	1.912096930620848401e+00	5.065635299300040159e-14	8.241056994566747676e-18
-2.709030100334448576e-01	6.640849895883150000e+13	1.912915581242751406e+00	5.058942969152475038e-14	8.490282508515337730e-18
-2.642140468227425210e-01	6.627397595997933594e+13	1.920005014604748039e+00	5.061889823939151620e-14	1.489754671262348468e-17
-2.575250836120401843e-01	6.607507409739096094e+13	1.929233316479804117e+00	5.037925996839026436e-14	7.113479939566907250e-18
-2.508361204013378476e-01	6.789180979385787500e+13	1.910340001048073555e+00	5.017871238624863232e-14	7.741139934234575400e-18
-2.441471571906355109e-01	6.816950369863139062e+13	1.910728740811086679e+00	5.030115740153004065e-14	0.000000000000000000e+00
-2.374581939799331742e-01	6.778510033395798438e+13	1.911437539765443949e+00	5.006654313513773498e-14	0.000000000000000000e+00
-2.307692307692308376e-01	6.797592562267703125e+13	1.902254327187945737e+00	4.929647746299519320e-14	1.573034798318726161e-17
-2.240802675585283898e-01	6.888325468327483594e+13	1.902675106939573091e+00	5.159382930802485418e-14	7.886105101542338108e-18
-2.173913043478260532e-01	6.871528272254587500e+13	1.896089182574480558e+00	5.028883363624095914e-14	0.000000000000000000e+00
-2.107023411371237165e-01	6.908472754526192188e+13	1.897003612458927790e+00	5.024737038538319686e-14	0.000000000000000000e+00
-2.040133779264213798e-01	6.995891928027391406e+13	1.904075025046762404e+00	4.952078644305538809e-14	0.000000000000000000e+00
-1.973244147157190431e-01	6.985348233522736719e+13	1.903512854060558590e+00	5.016341498780062094e-14	0.000000000000000000e+00
-1.906354515050167064e-01	6.951494144467999219e+13	1.909830126653110360e+00	5.058039531633535822e-14	0.000000000000000000e+00
-1.839464882943143698e-01	6.917390746380615625e+13	1.907343704693199804e+00	5.038591130472238140e-14	0.000000000000000000e+00
-1.772575250836120331e-01	6.947525975698760156e+13	1.897479333633462106e+00	4.984782825287452236e-14	0.000000000000000000e+00
-1.705685618729096964e-01	7.006643380059200781e+13	1.899892840820220696e+00	4.962381814653989489e-14	1.488216752191909703e-17
-1.638795986622073597e-01	7.003176426324289844e+13	1.888503560668463921e+00	4.925881684688170835e-14	8.129691359505037077e-18
-1.571906354515050230e-01	7.115565457623965625e+13	1.889027444588225579e+00	4.906577619741094215e-14	7.336550739065522429e-18
-1.505016722408026864e-01	7.116941851241590625e+13	1.894037738594132270e+00	5.031623668368361709e-14	0.000000000000000000e+00
-1.438127090301003497e-01	7.047792355287220312e+13	1.883678904515776686e+00	4.916790275065886371e-14	1.476486551780644703e-17
-1.371237458193980130e-01	7.128503557629431250e+13	1.882605050221677123e+00	4.905200188065781767e-14	0.000000000000000000e+00
-1.304347826086956763e-01	7.095786941035995312e+13	1.875872379404058599e+00	4.858361322587399953e-14	7.574064971625196086e-18
-1.237458193979933396e-01	7.130025381516035938e+13	1.870867530769496856e+00	4.881023842122510769e-14	7.755396177207382593e-18
-1.170568561872910029e-01	7.136982661707646875e+13	1.866703347558402282e+00	4.899041503711341508e-14	0.000000000000000000e+00
-1.103678929765886663e-01	7.100149849106895312e+13	1.889954956108744977e+00	4.959168963034492182e-14	7.533417037967101617e-18
-1.036789297658863296e-01	7.144516469037184375e+13	1.892387750052486384e+00	4.834080619409967284e-14	0.000000000000000000e+00
-9.698996655518399290e-02	7.096106368234040625e+13	1.889408348685710060e+00	4.897610453373885594e-14	7.349354492536839881e-18
-9.030100334448165622e-02	7.132695065740362500e+13	1.894294970962234315e+00	4.923088079382031101e-14	1.473088937778806663e-17
-8.361204013377931954e-02	7.213954228560543750e+13	1.879670948356407356e+00	4.793050431444734195e-14	1.574470973000101880e-17
-7.692307692307698286e-02	7.151569837085128125e+13	1.877530707099920537e+00	4.854813000798032624e-14	0.000000000000000000e+00
-7.023411371237464618e-02	7.073912670392490625e+13	1.883758121081448911e+00	4.904822369111193989e-14	7.842048648461096081e-18
-6.354515050167230950e-02	7.032672801246363281e+13	1.890830569537367500e+00	4.879912386872929588e-14	0.000000000000000000e+00
-5.685618729096986179e-02	7.126722036833832812e+13	1.881067802194472005e+00	4.876648634488010340e-14	7.248158561486420418e-18
-5.016722408026752511e-02	7.154748527251053125e+13	1.883754480260588116e+00	4.802797536677327643e-14	2.377657049781876574e-17
-4.347826086956518843e-02	7.222464496267801562e+13	1.876126757030309733e+00	4.841370493166436958e-14	1.524152186433619605e-17
-3.678929765886285175e-02	7.201514746620357812e+13	1.861719999678150161e+00	4.763611195060346651e-14	1.544427027472983240e-17
-3.010033444816051507e-02	7.206311348529187500e+13	1.858558743075076514e+00	4.845339592646079483e-14	7.642795143781504874e-18
-2.341137123745817838e-02	7.239155216608046875e+13	1.870370017174601607e+00	4.808110599909845659e-14	7.519964507542160105e-18
-1.672240802675584170e-02	7.237763241175906250e+13	1.856964470617928686e+00	4.795574261301466001e-14	0.000000000000000000e+00
-1.003344481605350502e-02	7.113770951982903125e+13	1.873400899161439925e+00	4.769197552797835695e-14	1.488054158861614519e-17
-3.344481605351168341e-03	7.182497141975684375e+13	1.849550238470696328e+00	4.804130128561234346e-14	0.000000000000000000e+00
3.344481605351168341e-03	7.254812343250473438e+13	1.838438709560733963e+00	4.809230734769962755e-14	0.000000000000000000e+00
1.003344481605350502e-02	7.268791827860918750e+13	1.839455233923291244e+00	4.667663311122097837e-14	7.684635263181767167e-18
1.672240802675584170e-02	7.234233960182846875e+13	1.839109063255991439e+00	4.725275120409387009e-14	0.000000000000000000e+00
2.341137123745817838e-02	7.115539487933075000e+13	1.854538134200466093e+00	4.803780898209254790e-14	8.067394873991586852e-18
3.010033444816051507e-02	7.057281680341396875e+13	1.854495015210915199e+00	4.871522250142509768e-14	0.000000000000000000e+00
3.678929765886285175e-02	7.045031777144756250e+13	1.850814780727106701e+00	4.822000877282363473e-14	7.440247569299662342e-18
4.347826086956518843e-02	7.009484464243432812e+13	1.848694166446168685e+00	4.662666379108832073e-14	8.129691359505037077e-18
5.016722408026752511e-02	6.950629353761096094e+13	1.860384364098685905e+00	4.855008486750820706e-14	7.574064971625196086e-18
5.685618729096986179e-02	6.961702829959991406e+13	1.861102056172463604e+00	4.811251052158942103e-14	0.000000000000000000e+00
6.354515050167219847e-02	6.974092969487509375e+13	1.857111060780679335e+00	4.843366698393939558e-14	0.000000000000000000e+00
7.023411371237453515e-02	6.988550296410499219e+13	1.842957970615795471e+00	4.659704614720014493e-14	0.000000000000000000e+00
7.692307692307687184e-02	6.970381900658225781e+13	1.861035941684615613e+00	4.857542581563831204e-14	8.810000259882023959e-18
8.361204013377920852e-02	6.949639908537853125e+13	1.857069235740182123e+00	4.808717139951788423e-14	0.000000000000000000e+00
9.030100334448154520e-02	6.817386660670213281e+13	1.844766678127735204e+00	4.823249255009867789e-14	0.000000000000000000e+00
9.698996655518388188e-02	6.844748327000465625e+13	1.842808891699577067e+00	4.671544168955886954e-14	7.945622875893601182e-18
1.036789297658862186e-01	6.871169890520152344e+13	1.829840201449969284e+00	4.588475980139975221e-14	0.000000000000000000e+00
1.103678929765885552e-01	6.792149315055450781e+13	1.855865739426149519e+00	4.848739645853920199e-14	0.000000000000000000e+00
1.170568561872908919e-01	6.709422864699598438e+13	1.858700090979953812e+00	4.819649272921679153e-14	0.000000000000000000e+00
1.237458193979932286e-01	6.753579130133615625e+13	1.834674221173891340e+00	4.708332198725773932e-14	0.000000000000000000e+00
1.304347826086955653e-01	6.828551030787274219e+13	1.811704998424754631e+00	4.760856151112774963e-14	0.000000000000000000e+00
1.371237458193979020e-01	6.750099191553225781e+13	1.807906000335960162e+00	4.650374525957954507e-14	0.000000000000000000e+00
1.438127090301002386e-01	6.690046878320507812e+13	1.831009830614533040e+00	4.900542267888293644e-14	8.192957440123751107e-18
1.505016722408025753e-01	6.614397168734335938e+13	1.853580707253796200e+00	4.796099180015529480e-14	0.000000000000000000e+00
1.571906354515049120e-01	6.612813017589552344e+13	1.848364235908912745e+00	4.726945522955830930e-14	0.000000000000000000e+00
1.638795986622072487e-01	6.600035929667657812e+13	1.828809516228206089e+00	4.755765258134446307e-14	8.289724653983480353e-18
1.705685618729095854e-01	6.594766679384478906e+13	1.817379309023344769e+00	4.692830206763343598e-14	1.837901773298549286e-17
1.772575250836119221e-01	6.570900533449110938e+13	1.827058545361609943e+00	4.690199511118027138e-14	0.000000000000000000e+00
1.839464882943142587e-01	6.571614699948812500e+13	1.828720134927594776e+00	4.690562935203653458e-14	0.000000000000000000e+00
1.906354515050165954e-01	6.464583215881423438e+13	1.831573049784687157e+00	4.781358822396391985e-14	0.000000000000000000e+00
1.973244147157189321e-01	6.327725541817496094e+13	1.831495820473446612e+00	4.637606993788354087e-14	9.296203364732024264e-18
2.040133779264214908e-01	6.305303310696114844e+13	1.825586000981640922e+00	4.710743727753287995e-14	0.000000000000000000e+00
2.107023411371238275e-01	6.353045990443162500e+13	1.821335876800796560e+00	4.655272357924415116e-14	1.763862484269374571e-17
2.173913043478261642e-01	6.154157112700114062e+13	1.818022637788333951e+00	4.695491008216279547e-14	9.442107901846651277e-18
2.240802675585285009e-01	6.176405346892482812e+13	1.833806746330695292e+00	4.686178916893332745e-14	0.000000000000000000e+00
2.307692307692308376e-01	6.155068648850614062e+13	1.846493240472052211e+00	4.778227958168406888e-14	1.899068986123654765e-17
2.374581939799331742e-01	6.123492101687610938e+13	1.823683639764718478e+00	4.649778903746839818e-14	0.000000000000000000e+00
2.441471571906355109e-01	6.101269837186114844e+13	1.819703230407311967e+00	4.662021619698429832e-14	9.862248534481513847e-18
2.508361204013378476e-01	6.071233292693388281e+13	1.829072065299638838e+00	4.669132518106092231e-14	0.000000000000000000e+00
2.575250836120401843e-01	6.059541737851050000e+13	1.820309104165066305e+00	4.717104475791344136e-14	0.000000000000000000e+00
2.642140468227425210e-01	6.007332271269546875e+13	1.806234694720635137e+00	4.647556244114305803e-14	1.037236483798917737e-17
2.709030100334448576e-01	5.914921723177724219e+13	1.814775730110276042e+00	4.626884691171402022e-14	2.793175589588619111e-17
2.775919732441471943e-01	5.911488530040998438e+13	1.820727516282791836e+00	4.672613536029742746e-14	1.007459359862106809e-17
2.842809364548495310e-01	5.839204492395251562e+13	1.812949138031356489e+00	4.665155416245114207e-14	1.088160238817468984e-17
2.909698996655518677e-01	5.823261699152905469e+13	1.800289368008880064e+00	4.656342573687864559e-14	0.000000000000000000e+00
2.976588628762542044e-01	5.765905039835340625e+13	1.795119204406663282e+00	4.587541129629882109e-14	0.000000000000000000e+00
3.043478260869565410e-01	5.626725675405208594e+13	1.796345328671651753e+00	4.567246076615317313e-14	0.000000000000000000e+00
3.110367892976588777e-01	5.578396080643830469e+13	1.798692286499889770e+00	4.660447583286258246e-14	2.157242343577748496e-17
3.177257525083612144e-01	5.585605266837125000e+13	1.798213808324127916e+00	4.567024220905178442e-14	0.000000000000000000e+00
3.244147157190635511e-01	5.576611962879136719e+13	1.793115077192984685e+00	4.478605223894111682e-14	0.000000000000000000e+00
3.311036789297658878e-01	5.433178763079882812e+13	1.797664766673114256e+00	4.680952829809020985e-14	0.000000000000000000e+00
3.377926421404682245e-01	5.261986560679634375e+13	1.795853839278182873e+00	4.494011134420017100e-14	1.213596577586052770e-17
3.444816053511705611e-01	5.357139508130260938e+13	1.802596519032732880e+00	4.702151029813243874e-14	0.000000000000000000e+00
3.511705685618728978e-01	5.264749735791171094e+13	1.799352097006138518e+00	4.573053691924635616e-14	0.000000000000000000e+00
3.578595317725752345e-01	5.214381520294296875e+13	1.778172394515115329e+00	4.529045921298227256e-14	0.000000000000000000e+00
3.645484949832775712e-01	5.211285933139310156e+13	1.797925150114150883e+00	4.638801462252737717e-14	1.108205295848317074e-17
3.712374581939799079e-01	5.216360410740779688e+13	1.793455841214143476e+00	4.659029425712175029e-14	0.000000000000000000e+00
3.779264214046822445e-01	4.969534080568914844e+13	1.775187555972515430e+00	4.540922075853542035e-14	1.422695987913378677e-17
3.846153846153845812e-01	4.872056845782890625e+13	1.782154166809939211e+00	4.505469158350568422e-14	0.000000000000000000e+00
3.913043478260869179e-01	4.897979791237366406e+13	1.757335946405127913e+00	4.427871497387666237e-14	0.000000000000000000e+00
3.979933110367892546e-01	4.874739514852694531e+13	1.764439568526347202e+00	4.438298536317208055e-14	0.000000000000000000e+00
4.046822742474915913e-01	4.873246257626029688e+13	1.747753793623051832e+00	4.422673626779791092e-14	0.000000000000000000e+00
4.113712374581939279e-01	4.725411195219514844e+13	1.758825196590893647e+00	4.451795328886032016e-14	0.000000000000000000e+00
4.180602006688962646e-01	4.702485152094666406e+13	1.771210450462852526e+00	4.438459107601209619e-14	0.000000000000000000e+00
4.247491638795986013e-01	4.643102856887057031e+13	1.766635551773456658e+00	4.506767149948261162e-14	0.000000000000000000e+00
4.314381270903009380e-01	4.608524213456295312e+13	1.758179639625738089e+00	4.434829131250031201e-14	0.000000000000000000e+00
4.381270903010032747e-01	4.548316082078137500e+13	1.761508979170882228e+00	4.497185814842323565e-14	0.000000000000000000e+00
4.448160535117056114e-01	4.522878769843462500e+13	1.759373883360382695e+00	4.446288645060587991e-14	0.000000000000000000e+00
4.515050167224079480e-01	4.459510127082994531e+13	1.753341054577804980e+00	4.361085842866952130e-14	0.000000000000000000e+00
4.581939799331102847e-01	4.335486674260963281e+13	1.769899409348263397e+00	4.632007173513185869e-14	0.000000000000000000e+00
4.648829431438126214e-01	4.290005954591125781e+13	1.755856433381909332e+00	4.518897815987025649e-14	1.482809902895633918e-17
4.715719063545149581e-01	4.142544855733532812e+13	1.768195113417517561e+00	4.474851033818066450e-14	0.000000000000000000e+00
4.782608695652172948e-01	4.114570304698116406e+13	1.749909364669404832e+00	4.466412346178619080e-14	0.000000000000000000e+00
4.849498327759196314e-01	4.138748086924249219e+13	1.722982852980017299e+00	4.392608266139712666e-14	1.536927052636350044e-17
4.916387959866219681e-01	4.096194151418613281e+13	1.714487257546054799e+00	4.239466017232599273e-14	1.625938271901003101e-17
4.983277591973243048e-01	4.006692208707409375e+13	1.721059564872634562e+00	4.333305700536236273e-14	0.000000000000000000e+00
5.050167224080266415e-01	3.824782314873500000e+13	1.737246912182470293e+00	4.308317419344882647e-14	0.000000000000000000e+00
5.117056856187289782e-01	3.830963101307268750e+13	1.736936233259998019e+00	4.416961133286856492e-14	0.000000000000000000e+00
5.183946488294313149e-01	3.779540516359917969e+13	1.722360047522075277e+00	4.341699393726803700e-14	1.691236997680159937e-17
5.250836120401336515e-01	3.750641444328562500e+13	1.740262933052023842e+00	4.423255993620456403e-14	0.000000000000000000e+00
5.317725752508359882e-01	3.620478756578183594e+13	1.744870620934793948e+00	4.504577486261592095e-14	1.740157076125453673e-17
5.384615384615383249e-01	3.531262480466838281e+13	1.753308626095848366e+00	4.369219455984290039e-14	0.000000000000000000e+00
5.451505016722408836e-01	3.470428479538065234e+13	1.758864421762088126e+00	4.486722212481391067e-14	1.922913298732236400e-17
5.518394648829432203e-01	3.447499839444153125e+13	1.737087340643354016e+00	4.383530632174629056e-14	0.000000000000000000e+00
5.585284280936455570e-01	3.407849315380927734e+13	1.735814550562846392e+00	4.345188422377584681e-14	0.000000000000000000e+00
5.652173913043478937e-01	3.357733005885796094e+13	1.732436393234594751e+00	4.469713723023692421e-14	1.940636001946358948e-17
5.719063545150502303e-01	3.306292242154824219e+13	1.729130922801373593e+00	4.224710528704356898e-14	0.000000000000000000e+00
5.785953177257525670e-01	3.210092716161041406e+13	1.732941171743816122e+00	4.403324549145783762e-14	0.000000000000000000e+00
5.852842809364549037e-01	3.153837171737537109e+13	1.711427596314084143e+00	4.381546674832327319e-14	0.000000000000000000e+00
5.919732441471572404e-01	3.067955403937585938e+13	1.718782740320240476e+00	4.429660244659237564e-14	2.084742635754257262e-17
5.986622073578595771e-01	3.016841858311926172e+13	1.718800350225365703e+00	4.387429942987456236e-14	2.193322981366458048e-17
6.053511705685619138e-01	2.924433907189228125e+13	1.713633215706716229e+00	4.202109633670078359e-14	0.000000000000000000e+00
6.120401337792642504e-01	2.869022377719964453e+13	1.701521305305184528e+00	4.308774431957032159e-14	0.000000000000000000e+00
6.187290969899665871e-01	2.830086020156470312e+13	1.699182616052808958e+00	4.042873417811775437e-14	0.000000000000000000e+00
6.254180602006689238e-01	2.809312864407055859e+13	1.676821672387588391e+00	4.030240325118871606e-14	0.000000000000000000e+00
6.321070234113712605e-01	2.760510621271335156e+13	1.690872044568396015e+00	4.166509152879730826e-14	0.000000000000000000e+00
6.387959866220735972e-01	2.696173309040402344e+13	1.704900323077255253e+00	4.217983113821437105e-14	2.276313580661406129e-17
6.454849498327759338e-01	2.609779938329696875e+13	1.684881769729662526e+00	3.980395945989152386e-14	0.000000000000000000e+00
6.521739130434782705e-01	2.560975098224909375e+13	1.685250983180117013e+00	4.238194213925054326e-14	0.000000000000000000e+00
6.588628762541806072e-01	2.514393263660988281e+13	1.678827991438064160e+00	4.187787944959009733e-14	0.000000000000000000e+00
6.655518394648829439e-01	2.494812116723839453e+13	1.670931934847309508e+00	4.202778145752039923e-14	0.000000000000000000e+00
6.722408026755852806e-01	2.444739955703206641e+13	1.687439750985702203e+00	4.351138909674161453e-14	0.000000000000000000e+00
6.789297658862876172e-01	2.341596134363200781e+13	1.696486883368716336e+00	4.268986498354112219e-14	0.000000000000000000e+00
6.856187290969899539e-01	2.304929527784210938e+13	1.690248681219790550e+00	4.299607655134011784e-14	0.000000000000000000e+00
6.923076923076922906e-01	2.219021790293316016e+13	1.687210462336835581e+00	4.210123394700957233e-14	0.000000000000000000e+00
6.989966555183946273e-01	2.165918966344874609e+13	1.701249896601302769e+00	4.309294000352434345e-14	0.000000000000000000e+00
7.056856187290969640e-01	2.094471152746041016e+13	1.729102026324362607e+00	4.345081069732568223e-14	0.000000000000000000e+00
7.123745819397993007e-01	2.025074944728128516e+13	1.704697257130747268e+00	4.152781446567255974e-14	0.000000000000000000e+00
7.190635451505016373e-01	1.983624721085702734e+13	1.678849849317166187e+00	4.109326269493625866e-14	0.000000000000000000e+00
7.257525083612039740e-01	1.932731917832742578e+13	1.681777268705855644e+00	4.050674936448899155e-14	0.000000000000000000e+00
7.324414715719063107e-01	1.917960357649876172e+13	1.683667964326101663e+00	4.319942966461869227e-14	0.000000000000000000e+00
7.391304347826086474e-01	1.856201835725102734e+13	1.652544529390106876e+00	3.854776741622587968e-14	0.000000000000000000e+00
7.458193979933109841e-01	1.771714640326310547e+13	1.637869741646836630e+00	4.074376002674942451e-14	0.000000000000000000e+00
7.525083612040133207e-01	1.768663201645778516e+13	1.636088313961767460e+00	3.871525093523773937e-14	0.000000000000000000e+00
7.591973244147156574e-01	1.739091514620115234e+13	1.625514513278690787e+00	3.813164303032983847e-14	0.000000000000000000e+00
7.658862876254179941e-01	1.669427818785948047e+13	1.598760470621006569e+00	3.787087010820289596e-14	0.000000000000000000e+00
7.725752508361203308e-01	1.590570852373906641e+13	1.623072756352641699e+00	3.966221674676284775e-14	0.000000000000000000e+00
7.792642140468226675e-01	1.509607744030020312e+13	1.670657051690665584e+00	4.145209340258539816e-14	0.000000000000000000e+00
7.859531772575250042e-01	1.525911515975837109e+13	1.638752381197936758e+00	4.044739154130996983e-14	0.000000000000000000e+00
7.926421404682273408e-01	1.504920214822906836e+13	1.609363659455950168e+00	3.696716770553888385e-14	0.000000000000000000e+00
7.993311036789296775e-01	1.488416476257162109e+13	1.599879652553484410e+00	3.751360494140626163e-14	0.000000000000000000e+00
8.060200668896320142e-01	1.465056739294303516e+13	1.566021169628923904e+00	3.720682987196393351e-14	0.000000000000000000e+00
8.127090301003343509e-01	1.441478856927961133e+13	1.549373791199831096e+00	3.706095087919508527e-14	0.000000000000000000e+00
8.193979933110366876e-01	1.382875652447280664e+13	1.538212985652622100e+00	3.624297177393885053e-14	0.000000000000000000e+00
8.260869565217390242e-01	1.310721463256001367e+13	1.518726896734070131e+00	3.449095475327490244e-14	0.000000000000000000e+00
8.327759197324413609e-01	1.252577922304229688e+13	1.528065301182131686e+00	3.737855830581565773e-14	0.000000000000000000e+00
8.394648829431436976e-01	1.229140276268730664e+13	1.494579157406189518e+00	3.229976646019541633e-14	0.000000000000000000e+00
8.461538461538460343e-01	1.156100520617823633e+13	1.464413444032210521e+00	3.347051283698016227e-14	0.000000000000000000e+00
8.528428093645483710e-01	1.126741785057554297e+13	1.439146005593133770e+00	3.125032721397480072e-14	0.000000000000000000e+00
8.595317725752507076e-01	1.055171913911509570e+13	1.410818818687466614e+00	3.112264524958955196e-14	0.000000000000000000e+00
8.662207357859530443e-01	1.035460918519876367e+13	1.363934787891005529e+00	2.926861559759369765e-14	0.000000000000000000e+00
8.729096989966553810e-01	9.710353093398453125e+12	1.359981174488095634e+00	2.844253453853530410e-14	0.000000000000000000e+00
8.795986622073577177e-01	9.442267974257376953e+12	1.304123056596404151e+00	2.516878833852482892e-14	0.000000000000000000e+00
8.862876254180602764e-01	9.026025768542384766e+12	1.253982523804076710e+00	2.499181853298696361e-14	0.000000000000000000e+00
8.929765886287626131e-01	8.551403697688613281e+12	1.180412391778549175e+00	2.081950775018219706e-14	0.000000000000000000e+00
8.996655518394649498e-01	8.299134120304222656e+12	1.152138389572451072e+00	1.841286083146008513e-14	0.000000000000000000e+00
9.063545150501672865e-01	7.845859135368968750e+12	1.116222937765757095e+00	2.031202556674839152e-14	0.000000000000000000e+00
9.130434782608696231e-01	7.423617931057158203e+12	1.091537515831637162e+00	1.931275066962642109e-14	0.000000000000000000e+00
9.197324414715719598e-01	7.257489818382328125e+12	1.053530639633348587e+00	1.832434202287985537e-14	0.000000000000000000e+00
9.264214046822742965e-01	6.674963681846788086e+12	9.732523303488868072e-01	1.558297777543513513e-14	0.000000000000000000e+00
9.331103678929766332e-01	6.144221108962371094e+12	8.926669148102699403e-01	1.262842815247050205e-14	0.000000000000000000e+00
9.397993311036789699e-01	5.750962079692698242e+12	8.406466535940236851e-01	1.346522916064289388e-14	0.000000000000000000e+00
9.464882943143813065e-01	5.429561185137872070e+12	8.153314144082632886e-01	1.872949462876275738e-14	0.000000000000000000e+00
9.531772575250836432e-01	4.857033379598682617e+12	7.480280210317489242e-01	1.252439404576379094e-14	0.000000000000000000e+00
9.598662207357859799e-01	4.592272380892562500e+12	7.130779572240638631e-01	1.396397708611007944e-14	0.000000000000000000e+00
9.665551839464883166e-01	4.271858334591791016e+12	nan	nan	nan
9.732441471571906533e-01	4.012031577156388184e+12	nan	nan	nan
9.799331103678929900e-01	3.348038520273565918e+12	nan	nan	nan
9.866220735785953266e-01	3.146799385504233398e+12	nan	nan	nan
9.933110367892976633e-01	2.461277454867227051e+12	nan	nan	nan
1.000000000000000000e+00	9.563858067042426758e+11	nan	nan	nan


==> dat/1dbte_with_E_pic_vs_pde/Ewt_10K_pic_idx_0002.csv <==
x	ne_pic	Te_pic	elastic_pic	ionization_pic
-1.000000000000000000e+00	3.036116562896472656e+12	7.150777840180882805e+00	2.157012106152886622e-13	4.952719635224783361e-15
-9.933110367892976633e-01	8.363928499095639648e+12	6.987967875034613918e+00	2.187824931257244122e-13	4.107836292988847228e-15
-9.866220735785953266e-01	1.101288891008313867e+13	6.856311948017038027e+00	2.225685873360553646e-13	3.545317394316298066e-15
-9.799331103678929900e-01	1.341386474268473438e+13	6.775915654674402155e+00	2.195498618272183285e-13	2.944024851995218138e-15
-9.732441471571906533e-01	1.541480345669215430e+13	6.644369279214068946e+00	2.138594866912727161e-13	3.245266858198169659e-15
-9.665551839464883166e-01	1.702596308001038867e+13	6.577178894529663644e+00	2.136176139902822590e-13	2.966356099491930444e-15
-9.598662207357859799e-01	1.873715795266783984e+13	6.431829148521388539e+00	2.022400790201489683e-13	2.613232677313498664e-15
-9.531772575250836432e-01	2.015611589364898047e+13	6.317607415314411945e+00	2.034400777999654864e-13	2.103499445148573732e-15
-9.464882943143813065e-01	2.178259763459664062e+13	6.159310688673552470e+00	1.968460260287915908e-13	2.685903537715516676e-15
-9.397993311036789699e-01	2.302459810179799219e+13	6.029824000200212808e+00	1.916524443847454979e-13	1.979919600399918270e-15
-9.331103678929766332e-01	2.509365531503111328e+13	5.920692754394173640e+00	1.906948878115817686e-13	2.320868960172450095e-15
-9.264214046822742965e-01	2.620728760012337109e+13	5.869725722181550864e+00	1.910512255766886784e-13	2.655167321202146121e-15
-9.197324414715719598e-01	2.690018492297550000e+13	5.837879419289100369e+00	1.859417669955059713e-13	2.148253067005157011e-15
-9.130434782608696231e-01	2.819916289200739453e+13	5.738813557091862805e+00	1.867816304005572737e-13	1.899827240005504329e-15
-9.063545150501672865e-01	2.918151838960977344e+13	5.726160854028545799e+00	1.856448110629741759e-13	2.111746672860485232e-15
-8.996655518394648388e-01	2.998922771592224609e+13	5.688567378445098299e+00	1.818670470933549550e-13	2.185355676267334297e-15
-8.929765886287625021e-01	3.057297442792966016e+13	5.665986940512119041e+00	1.826908414068305593e-13	2.030029415791188125e-15
-8.862876254180601654e-01	3.202779651204125000e+13	5.606766600713829263e+00	1.786421217560817275e-13	1.965658361957994157e-15
-8.795986622073578287e-01	3.262104813091724219e+13	5.634859151817332545e+00	1.813148517052760342e-13	1.964358259495858078e-15
-8.729096989966554920e-01	3.286804586104887891e+13	5.639261872021179123e+00	1.797217020510139557e-13	2.189954914212673351e-15
-8.662207357859531554e-01	3.350617310579712500e+13	5.612992525788802034e+00	1.822323613716902759e-13	1.825195654651361494e-15
-8.595317725752508187e-01	3.447071339544326172e+13	5.628322559177339812e+00	1.819640632059348994e-13	1.944417680853691637e-15
-8.528428093645484820e-01	3.568656238391013281e+13	5.594747531889539438e+00	1.809605533586661381e-13	2.173320438103515572e-15
-8.461538461538461453e-01	3.656947993506378125e+13	5.644541026602313494e+00	1.823739136490868752e-13	1.784097872112068507e-15
-8.394648829431438086e-01	3.709121102520652344e+13	5.651826334651214090e+00	1.798072032123285372e-13	1.999775745713952156e-15
-8.327759197324414719e-01	3.799007396657125000e+13	5.688547982800351122e+00	1.835015130695511519e-13	1.895023780770392375e-15
-8.260869565217391353e-01	3.882827170999842188e+13	5.666558354236103767e+00	1.811698508874558347e-13	2.177679072575965813e-15
-8.193979933110367986e-01	3.885953921783978125e+13	5.650058563569578141e+00	1.817008557097513609e-13	1.965348375523922536e-15
-8.127090301003344619e-01	3.957689998951783594e+13	5.685530772837563696e+00	1.847555820955893304e-13	1.871486317911812449e-15
-8.060200668896321252e-01	4.078462046473378906e+13	5.614978524690133810e+00	1.816167896307457440e-13	1.653202730420102180e-15
-7.993311036789297885e-01	4.192770237930421094e+13	5.565614595263467024e+00	1.775279667312407902e-13	1.885585823402074180e-15
-7.926421404682274519e-01	4.237225154809811719e+13	5.580808927992903179e+00	1.808289152565363018e-13	1.828917865947742753e-15
-7.859531772575251152e-01	4.410479350667368750e+13	5.563027900018455263e+00	1.779708721771117612e-13	1.885642785603293901e-15
-7.792642140468227785e-01	4.464955971264288281e+13	5.575681344262735983e+00	1.821745745877212837e-13	1.941549753504723432e-15
-7.725752508361204418e-01	4.499446317746061719e+13	5.585165070532281284e+00	1.817448266332875313e-13	1.834192725184383056e-15
-7.658862876254181051e-01	4.576937278416883594e+13	5.526812922673158823e+00	1.785420689060505430e-13	2.108526723227066439e-15
-7.591973244147156574e-01	4.656651244628594531e+13	5.568982902620410513e+00	1.773084639480360057e-13	1.774430058192696505e-15
-7.525083612040133207e-01	4.655986420541620312e+13	5.497509036274101923e+00	1.763623421122921034e-13	1.839377493251273636e-15
-7.458193979933109841e-01	4.738336310379485938e+13	5.482425442130278270e+00	1.739660894109704358e-13	2.037681321698241780e-15
-7.391304347826086474e-01	4.741076112769205469e+13	5.532662567952157495e+00	1.782158317505444003e-13	1.615881715371072899e-15
-7.324414715719063107e-01	4.832133639965218750e+13	5.501568608781617797e+00	1.766484450830624141e-13	1.848704698544196432e-15
-7.257525083612039740e-01	4.911554148669797656e+13	5.498103298539742667e+00	1.773496689865355447e-13	1.977289950966053894e-15
-7.190635451505016373e-01	4.942071132444154688e+13	5.523346757171310628e+00	1.769379648030508739e-13	1.648061729400290670e-15
-7.123745819397993007e-01	5.057296053989904688e+13	5.514329626153641861e+00	1.741359956218028074e-13	1.935029360772417815e-15
-7.056856187290969640e-01	5.166272667905584375e+13	5.503415978121559249e+00	1.745071501520302342e-13	1.830720656719779662e-15
-6.989966555183946273e-01	5.168570985550051562e+13	5.478331304131978996e+00	1.761117192457517235e-13	1.791289249555498673e-15
-6.923076923076922906e-01	5.250967620831525781e+13	5.492159484973278438e+00	1.764862305891653719e-13	1.724093474590310949e-15
-6.856187290969899539e-01	5.312383342836444531e+13	5.499293917806793885e+00	1.763979333450496763e-13	1.923175772152156710e-15
-6.789297658862876172e-01	5.416737351772265625e+13	5.487497551873510737e+00	1.774551392911889883e-13	1.721539879119800625e-15
-6.722408026755852806e-01	5.484237772354632031e+13	5.445809079140852660e+00	1.738110780726683912e-13	1.776187227698479259e-15
-6.655518394648829439e-01	5.497804338879771875e+13	5.445097336579877378e+00	1.760214586502769705e-13	1.885161481344085447e-15
-6.588628762541806072e-01	5.620368295073344531e+13	5.395667841561041733e+00	1.722974442212177405e-13	1.762795840786320111e-15
-6.521739130434782705e-01	5.588012657183414062e+13	5.446656587277927564e+00	1.754507224054631794e-13	1.898843372446650610e-15
-6.454849498327759338e-01	5.608040482804011719e+13	5.455273718183685894e+00	1.785999197853025110e-13	1.791220347549427147e-15
-6.387959866220735972e-01	5.712900900712360938e+13	5.458444446748786483e+00	1.758081527153577891e-13	1.860294456382963578e-15
-6.321070234113712605e-01	5.845211281899978125e+13	5.476526553937883790e+00	1.767760279401087594e-13	1.710941667805887566e-15
-6.254180602006689238e-01	5.924411048231896875e+13	5.460590732834117667e+00	1.770329491085535935e-13	1.841547373554063119e-15
-6.187290969899665871e-01	5.876639801824853906e+13	5.509496434158814182e+00	1.799833294093433131e-13	2.067726663362770058e-15
-6.120401337792642504e-01	5.954533292704591406e+13	5.501410248299476002e+00	1.781592532728637025e-13	1.819116782534629073e-15
-6.053511705685619138e-01	5.963020187690118750e+13	5.530019023192595640e+00	1.798066263968498522e-13	1.663125709388895146e-15
-5.986622073578595771e-01	5.982050777180215625e+13	5.553122876929053930e+00	1.785703021849869474e-13	1.812643064310746241e-15
-5.919732441471572404e-01	6.102547545978307031e+13	5.528596162862403851e+00	1.774505301218671042e-13	1.922049147129054626e-15
-5.852842809364549037e-01	6.176818264977768750e+13	5.516608235946286243e+00	1.765528571641259311e-13	1.504431110127580769e-15
-5.785953177257525670e-01	6.337207075964454688e+13	5.445842709073616561e+00	1.742502474870895516e-13	1.697214152108137944e-15
-5.719063545150502303e-01	6.348810333857698438e+13	5.436615227069952816e+00	1.747152037842561267e-13	1.683508726572414994e-15
-5.652173913043478937e-01	6.445402002184058594e+13	5.433323796881566636e+00	1.791986702914818916e-13	1.762448244994912630e-15
-5.585284280936455570e-01	6.521046517832028906e+13	5.416028640683503426e+00	1.727636895205572439e-13	1.658012918381148129e-15
-5.518394648829432203e-01	6.589585726050296094e+13	5.416440819718254751e+00	1.747960648481284659e-13	1.785232848693049075e-15
-5.451505016722408836e-01	6.693269716960943750e+13	5.417227793650049250e+00	1.765337763719138711e-13	1.589732959790193527e-15
-5.384615384615385469e-01	6.770973629097129688e+13	5.377407605149695513e+00	1.731732865533748025e-13	1.941758181727909246e-15
-5.317725752508362103e-01	6.725962960832561719e+13	5.394049992221862766e+00	1.722727747015734586e-13	1.849835262029622520e-15
-5.250836120401337626e-01	6.740407302910088281e+13	5.397290923427493503e+00	1.772706897817073447e-13	1.605805856283802998e-15
-5.183946488294314259e-01	6.826891567538918750e+13	5.351584540029343806e+00	1.719937606000971300e-13	1.834642830336959226e-15
-5.117056856187290892e-01	6.891148373728081250e+13	5.402373611279723598e+00	1.748741411454146777e-13	1.865188256436489440e-15
-5.050167224080267525e-01	6.959147412375646875e+13	5.398554682960786444e+00	1.729043745818343020e-13	1.748747785375205786e-15
-4.983277591973244158e-01	7.005186480399792188e+13	5.430942857902573806e+00	1.742656712055619065e-13	1.809599335544884550e-15
-4.916387959866220791e-01	7.020490419246062500e+13	5.421335466857358121e+00	1.724835700884004993e-13	1.917689898408194878e-15
-4.849498327759197425e-01	7.068007162682304688e+13	5.451318509432897308e+00	1.746093645937878349e-13	1.536608010228381246e-15
-4.782608695652174058e-01	7.089211415300578125e+13	5.465726246967658852e+00	1.762956093449111850e-13	1.561142589215243823e-15
-4.715719063545150691e-01	7.111462246462098438e+13	5.474479141090879963e+00	1.775277306517830767e-13	1.781915672009483885e-15
-4.648829431438127324e-01	7.195237872330240625e+13	5.441928852527944116e+00	1.738177473523816354e-13	1.551353437407000623e-15
-4.581939799331103957e-01	7.273733860038854688e+13	5.420592220007285356e+00	1.762207278213139179e-13	1.672096807998397860e-15
-4.515050167224080591e-01	7.261759235565709375e+13	5.445763446134970209e+00	1.769463329074524702e-13	1.681496366585575979e-15
-4.448160535117057224e-01	7.332926576502851562e+13	5.410914920228708347e+00	1.752446501485990559e-13	1.488644981103355843e-15
-4.381270903010033857e-01	7.385891761089539062e+13	5.414457473226207185e+00	1.763054137086013835e-13	1.520975947027453637e-15
-4.314381270903010490e-01	7.440526796800931250e+13	5.381738814330736531e+00	1.732804957837024241e-13	1.535226321353286714e-15
-4.247491638795987123e-01	7.471905974313157812e+13	5.373143371493475762e+00	1.745501834675571740e-13	1.554181505674168880e-15
-4.180602006688963757e-01	7.604494231193315625e+13	5.397461696885484272e+00	1.771279921147844685e-13	1.724644477959766021e-15
-4.113712374581940390e-01	7.635379984578465625e+13	5.381894279598220088e+00	1.753457584909036469e-13	1.603379272529600986e-15
-4.046822742474917023e-01	7.699730281654865625e+13	5.362075193927468675e+00	1.743019450365121646e-13	1.674337505500150202e-15
-3.979933110367892546e-01	7.725684390738406250e+13	5.345711218687912769e+00	1.732994097378070420e-13	1.636562527268546683e-15
-3.913043478260869179e-01	7.722812142925064062e+13	5.336756190387003329e+00	1.725941449994910187e-13	1.604085421884118577e-15
-3.846153846153845812e-01	7.742595853451237500e+13	5.327877630240769768e+00	1.719033659863234409e-13	1.694827955379985566e-15
-3.779264214046822445e-01	7.797755476918810938e+13	5.307809036650389167e+00	1.691488962277754585e-13	1.673219006070898580e-15
-3.712374581939799079e-01	7.795574022883350000e+13	5.328623520359307975e+00	1.709604745382693695e-13	1.511436828517465047e-15
-3.645484949832775712e-01	7.881842739077745312e+13	5.332506112423228473e+00	1.727035605723812932e-13	1.631178483644094919e-15
-3.578595317725752345e-01	7.863565270623678125e+13	5.326543908555328777e+00	1.720590185391646824e-13	1.671857692859325290e-15
-3.511705685618728978e-01	7.907700760304996875e+13	5.312404141637818711e+00	1.697508796403766924e-13	1.606364083618033224e-15
-3.444816053511705611e-01	7.993195579710621875e+13	5.294397185158566721e+00	1.716381420908544685e-13	1.544286664651548801e-15
-3.377926421404682245e-01	7.910196447600296875e+13	5.340726663692300313e+00	1.750482781610312149e-13	1.544952519967863906e-15
-3.311036789297658878e-01	7.978140949896964062e+13	5.331369965795056842e+00	1.711159136604519743e-13	1.777354915050577305e-15
-3.244147157190635511e-01	7.982077955037151562e+13	5.338433280835295669e+00	1.723182802657942228e-13	1.427930756004982144e-15
-3.177257525083612144e-01	8.014952986745023438e+13	5.308198268411643106e+00	1.718972292530585433e-13	1.533981676895055136e-15
-3.110367892976588777e-01	7.997052078808942188e+13	5.302668656132033753e+00	1.713816038329103865e-13	1.611769675408592890e-15
-3.043478260869565410e-01	8.072418718764301562e+13	5.297811851279069728e+00	1.682516452707650229e-13	1.567353254130916599e-15
-2.976588628762542044e-01	8.106589638048050000e+13	5.336829610865597928e+00	1.724196681963602229e-13	1.559204705412599807e-15
-2.909698996655518677e-01	8.096565337361378125e+13	5.337983781887961854e+00	1.736743829616113585e-13	1.491477985677629445e-15
-2.842809364548495310e-01	8.078428105238156250e+13	5.314181570341840022e+00	1.721073711180818356e-13	1.556502811067820695e-15
-2.775919732441471943e-01	8.023694384701364062e+13	5.328332522174728858e+00	1.719242048054811709e-13	1.478916599935796780e-15
-2.709030100334448576e-01	8.087278575896248438e+13	5.308414944343240016e+00	1.718197603614280583e-13	1.558933517417182058e-15
-2.642140468227425210e-01	8.103621302378445312e+13	5.307674746450079972e+00	1.717567136598487218e-13	1.662348777929405692e-15
-2.575250836120401843e-01	8.078537177939918750e+13	5.331995194688906814e+00	1.718447565060222163e-13	1.572989020936977947e-15
-2.508361204013378476e-01	8.065739314265337500e+13	5.341449150976965932e+00	1.740974347973603631e-13	1.490538429005084135e-15
-2.441471571906355109e-01	8.142954996212623438e+13	5.302707844098235590e+00	1.739908976562628610e-13	1.601538208430557200e-15
-2.374581939799331742e-01	8.136395052291798438e+13	5.314926033122537419e+00	1.710272152721879681e-13	1.608501453528365723e-15
-2.307692307692308376e-01	8.067315674502871875e+13	5.304498527037963207e+00	1.707532721227770956e-13	1.537042212971666858e-15
-2.240802675585283898e-01	8.024818872317220312e+13	5.309313294806972117e+00	1.710477080382757551e-13	1.471850227092317081e-15
-2.173913043478260532e-01	8.044947979732321875e+13	5.311619079056391968e+00	1.705945423738000469e-13	1.427337832469882703e-15
-2.107023411371237165e-01	7.974349375025881250e+13	5.305738638300269372e+00	1.697685450324830411e-13	1.459494154271239664e-15
-2.040133779264213798e-01	8.067398777513709375e+13	5.320608300963312942e+00	1.713819077549311914e-13	1.374103815129010595e-15
-1.973244147157190431e-01	8.105704071588434375e+13	5.288208753216351532e+00	1.702873836318510261e-13	1.625239937205862926e-15
-1.906354515050167064e-01	8.068162286426128125e+13	5.282226992656326559e+00	1.718568700896120314e-13	1.509475725205296324e-15
-1.839464882943143698e-01	8.034087454998735938e+13	5.287192328073635039e+00	1.712412751512192731e-13	1.615748902658508066e-15
-1.772575250836120331e-01	8.033212276415506250e+13	5.287937275366374479e+00	1.730590644627342087e-13	1.532994186513474339e-15
-1.705685618729096964e-01	8.020780585382554688e+13	5.263934548304236571e+00	1.705469825196079269e-13	1.558288836235751730e-15
-1.638795986622073597e-01	7.977933192369804688e+13	5.302576813372233744e+00	1.720129150471680283e-13	1.616385956812485199e-15
-1.571906354515050230e-01	8.009925254587146875e+13	5.286601077563924278e+00	1.690946422805774012e-13	1.543417871141190966e-15
-1.505016722408026864e-01	7.930790412482503125e+13	5.283355236671424038e+00	1.714732985128436493e-13	1.384765999775064150e-15
-1.438127090301003497e-01	7.850253207069282812e+13	5.297980690668915749e+00	1.710961062954192757e-13	1.378177455786725367e-15
-1.371237458193980130e-01	7.906771045370803125e+13	5.302236453452735532e+00	1.709925942324134036e-13	1.646909308302100850e-15
-1.304347826086956763e-01	7.968823024802753125e+13	5.262373400038069526e+00	1.717507378318621424e-13	1.517211434091283507e-15
-1.237458193979933396e-01	8.047274864036792188e+13	5.266295574994943607e+00	1.696801885687479942e-13	1.504243537790587681e-15
-1.170568561872910029e-01	8.037447933000968750e+13	5.308560664518127581e+00	1.712659379081704292e-13	1.455100851096183131e-15
-1.103678929765886663e-01	8.078877380890746875e+13	5.289034226651902593e+00	1.702267243233484121e-13	1.525228097833789416e-15
-1.036789297658863296e-01	8.090156017647731250e+13	5.238155629064816132e+00	1.699850916318472900e-13	1.403212724359712250e-15
-9.698996655518399290e-02	8.041603083544653125e+13	5.261149080348386242e+00	1.695476312683734568e-13	1.425235775933110663e-15
-9.030100334448165622e-02	8.022195933536518750e+13	5.261945748894422792e+00	1.698141471628284409e-13	1.486110627445694311e-15
-8.361204013377931954e-02	7.942424834004837500e+13	5.220373802853009337e+00	1.681225814311663576e-13	1.407121832718562139e-15
-7.692307692307698286e-02	7.883811241647840625e+13	5.202765168970742593e+00	1.672772553118030569e-13	1.537681397673150744e-15
-7.023411371237464618e-02	7.751030809054945312e+13	5.224406371446773001e+00	1.702765762066500461e-13	1.420932549240833921e-15
-6.354515050167230950e-02	7.757157059137807812e+13	5.208639841070899834e+00	1.678949333782493314e-13	1.578779519000013170e-15
-5.685618729096986179e-02	7.697821509373828125e+13	5.221982827121125936e+00	1.690716956398347148e-13	1.226981433543600864e-15
-5.016722408026752511e-02	7.745146077097456250e+13	5.240190590737268117e+00	1.712854897385404331e-13	1.453914161058604627e-15
-4.347826086956518843e-02	7.769703016810696875e+13	5.218236261574191737e+00	1.694951720792641839e-13	1.537725530561452479e-15
-3.678929765886285175e-02	7.812082955387295312e+13	5.206750978000838082e+00	1.711616038982095678e-13	1.465065504410476930e-15
-3.010033444816051507e-02	7.760959021885321875e+13	5.172772190439880902e+00	1.678009829078859696e-13	1.503968902707403426e-15
-2.341137123745817838e-02	7.779974029560870312e+13	5.186047207604069342e+00	1.682719939210570922e-13	1.310605477884799286e-15
-1.672240802675584170e-02	7.746849688820367188e+13	5.177533829697272161e+00	1.675256911449401466e-13	1.333621461408019388e-15
-1.003344481605350502e-02	7.650902068828237500e+13	5.213082204425516508e+00	1.670249642322562955e-13	1.389888579200983939e-15
-3.344481605351168341e-03	7.709988309559592188e+13	5.192348112705705176e+00	1.667592371644360923e-13	1.629081914923336414e-15
3.344481605351168341e-03	7.633902309166351562e+13	5.189273937767060474e+00	1.662396837169809035e-13	1.458107387576288982e-15
1.003344481605350502e-02	7.547444014228460938e+13	5.179944205951279912e+00	1.674702768797460554e-13	1.276474948902628521e-15
1.672240802675584170e-02	7.461702482759242188e+13	5.164176618163700994e+00	1.677504890898814470e-13	1.396672913075859726e-15
2.341137123745817838e-02	7.524569910485404688e+13	5.172939578643410918e+00	1.674026687890287979e-13	1.429718511027398204e-15
3.010033444816051507e-02	7.465330448577768750e+13	5.207342731405582903e+00	1.686894358276127752e-13	1.273820401636400032e-15
3.678929765886285175e-02	7.479172293826445312e+13	5.210035938455709115e+00	1.711669913581401342e-13	1.417899002828412663e-15
4.347826086956518843e-02	7.427162793864793750e+13	5.211965105083177008e+00	1.701455184178171352e-13	1.365485795737181439e-15
5.016722408026752511e-02	7.375490899884860938e+13	5.238330080208488226e+00	1.695971667915797840e-13	1.470795877147037115e-15
5.685618729096986179e-02	7.318687394983479688e+13	5.222753509512002346e+00	1.672485479979213484e-13	1.360676859019989250e-15
6.354515050167219847e-02	7.219846751425267188e+13	5.195217212788832306e+00	1.688825125219915687e-13	1.428055315384415303e-15
7.023411371237453515e-02	7.250727310872221875e+13	5.193160796960006209e+00	1.695567181361559879e-13	1.348880597055501957e-15
7.692307692307687184e-02	7.145508511229475000e+13	5.210197036595196174e+00	1.697980782175354236e-13	1.346695520937390388e-15
8.361204013377920852e-02	7.015441911335487500e+13	5.201434926219960175e+00	1.675924266537608902e-13	1.349995578333588780e-15
9.030100334448154520e-02	7.030203083641940625e+13	5.141528267638966199e+00	1.666103186273972991e-13	1.285476155930559688e-15
9.698996655518388188e-02	6.969826149272946875e+13	5.157802449373592779e+00	1.668849734105804158e-13	1.299663174336384294e-15
1.036789297658862186e-01	6.954703998263007031e+13	5.137661710187019892e+00	1.650013829234828029e-13	1.306371557701607289e-15
1.103678929765885552e-01	6.979956925692307812e+13	5.129628986821840542e+00	1.665432062385417494e-13	1.172423677593598698e-15
1.170568561872908919e-01	6.875815868221872656e+13	5.116853474296515714e+00	1.654204347528968765e-13	1.417518748458285386e-15
1.237458193979932286e-01	6.883619760336742969e+13	5.085760904005470096e+00	1.633382152842208672e-13	1.291494014174918423e-15
1.304347826086955653e-01	6.783504004955497656e+13	5.111000326803277538e+00	1.636646895644327687e-13	1.538499275105435978e-15
1.371237458193979020e-01	6.688867854353707031e+13	5.125924563525289912e+00	1.654422837367491315e-13	1.419217921933568677e-15
1.438127090301002386e-01	6.638756738796746875e+13	5.144973507793579870e+00	1.649190905116481077e-13	1.405288290697333433e-15
1.505016722408025753e-01	6.604336510480430469e+13	5.146576844284274088e+00	1.660304862051408689e-13	1.353338240942075776e-15
1.571906354515049120e-01	6.436200940698913281e+13	5.150327082508663779e+00	1.670472772650848395e-13	1.377412813481963325e-15
1.638795986622072487e-01	6.436600873938688281e+13	5.134770613008802442e+00	1.652685106142361710e-13	1.344244870882861017e-15
1.705685618729095854e-01	6.353274523723061719e+13	5.157576443904642538e+00	1.662890088200758340e-13	1.304648769728619457e-15
1.772575250836119221e-01	6.304093123100248438e+13	5.168694522801158264e+00	1.664240289213932163e-13	1.246572286071727535e-15
1.839464882943142587e-01	6.202704852864986719e+13	5.157072744169300726e+00	1.683424162017748038e-13	1.426576150084779181e-15
1.906354515050165954e-01	6.214996307567039844e+13	5.095849516817647640e+00	1.653230809218181952e-13	1.201322944829623228e-15
1.973244147157189321e-01	6.217712737234989062e+13	5.122328175461726474e+00	1.646875492942023387e-13	1.250699192285363311e-15
2.040133779264214908e-01	6.059027537971285938e+13	5.082316998234258421e+00	1.645451940459533667e-13	1.447820519639916977e-15
2.107023411371238275e-01	5.932349982739414062e+13	5.100302498780960647e+00	1.661184393288626693e-13	1.294195587096987345e-15
2.173913043478261642e-01	5.899386654082467969e+13	5.133167265580381056e+00	1.683824900805601962e-13	1.188383981565359047e-15
2.240802675585285009e-01	5.911517096700994531e+13	5.097742809594620894e+00	1.630822775074510827e-13	1.331020374226365504e-15
2.307692307692308376e-01	5.849088556751057031e+13	5.117187519492405912e+00	1.675968210810955052e-13	1.139211266586003268e-15
2.374581939799331742e-01	5.758376426443997656e+13	5.101964031416290624e+00	1.660695676611575540e-13	1.219687679591364853e-15
2.441471571906355109e-01	5.701113258013688281e+13	5.095271145061906815e+00	1.637860013741201329e-13	1.136814561253416354e-15
2.508361204013378476e-01	5.670430068217598438e+13	5.104402133359877247e+00	1.666058504834065526e-13	1.270678435661149311e-15
2.575250836120401843e-01	5.590401868745998438e+13	5.119995415815203899e+00	1.662420956104692776e-13	1.241913361703956600e-15
2.642140468227425210e-01	5.490415961819262500e+13	5.094219221053412738e+00	1.662706649934083111e-13	1.129885848457642886e-15
2.709030100334448576e-01	5.465534400969789844e+13	5.062269462479078719e+00	1.651360172601971187e-13	1.207472741299310093e-15
2.775919732441471943e-01	5.437583222656166406e+13	5.042799650684002266e+00	1.627364157766785116e-13	1.162784472083753320e-15
2.842809364548495310e-01	5.380951117714686719e+13	5.011259888516662819e+00	1.602255305036990217e-13	1.324378635475046008e-15
2.909698996655518677e-01	5.268673756085871875e+13	4.999414624047267885e+00	1.623222068452795840e-13	1.352981446328657798e-15
2.976588628762542044e-01	5.213212884203902344e+13	4.989156021290264142e+00	1.607049081817117106e-13	1.248878069243609837e-15
3.043478260869565410e-01	5.101449722454869531e+13	4.995715950075120482e+00	1.610975233356646198e-13	1.236972652665486430e-15
3.110367892976588777e-01	4.947122237323832812e+13	5.059316861171608615e+00	1.636501311971991182e-13	1.222810637059421311e-15
3.177257525083612144e-01	4.973998270434247656e+13	5.039526856105287500e+00	1.619253062552541562e-13	1.120250403256176364e-15
3.244147157190635511e-01	4.945130362031953906e+13	5.008299253540240414e+00	1.601674438311487473e-13	1.337089853754746996e-15
3.311036789297658878e-01	4.801634834974504688e+13	5.013192630089736923e+00	1.617906941700101264e-13	1.138842219941396487e-15
3.377926421404682245e-01	4.711582334816254688e+13	4.989106591561430548e+00	1.612823043206257215e-13	1.166300095738703770e-15
3.444816053511705611e-01	4.618065477892238281e+13	5.057553314599186223e+00	1.621302702635633016e-13	1.277650338674863269e-15
3.511705685618728978e-01	4.559550570360619531e+13	5.062069879371349224e+00	1.633900453731615602e-13	1.052321515318157299e-15
3.578595317725752345e-01	4.444933339581875000e+13	5.098564952271523509e+00	1.672168278731757627e-13	1.307210960146304530e-15
3.645484949832775712e-01	4.422144935818783594e+13	5.082793785804308406e+00	1.637673312934091271e-13	1.275917545880633711e-15
3.712374581939799079e-01	4.327586694289773438e+13	5.072382646862377165e+00	1.632668589281479096e-13	9.876358531506043229e-16
3.779264214046822445e-01	4.231231350150510156e+13	5.076765203916465907e+00	1.633429604910695849e-13	1.013175388246281813e-15
3.846153846153845812e-01	4.211229494220812500e+13	5.038671004996442271e+00	1.661845149171266212e-13	9.624657588822314413e-16
3.913043478260869179e-01	4.230080892843756250e+13	5.012558080752723910e+00	1.617725078209340566e-13	1.242306713595688617e-15
3.979933110367892546e-01	4.125241250688106250e+13	5.027674618632083536e+00	1.628968137987537810e-13	1.013778586028704337e-15
4.046822742474915913e-01	4.007853053890538281e+13	5.021843234780334342e+00	1.626948449532005214e-13	1.348994154257318319e-15
4.113712374581939279e-01	3.953778963502511719e+13	4.985225819377689938e+00	1.644266343255582758e-13	1.114327192169841415e-15
4.180602006688962646e-01	3.866848020190247656e+13	5.017125884424452842e+00	1.639498431255880520e-13	1.304605843140015347e-15
4.247491638795986013e-01	3.830443707489296875e+13	5.020110054393331467e+00	1.638381378276647712e-13	1.112955034591160757e-15
4.314381270903009380e-01	3.757861018398239844e+13	4.981224198075396181e+00	1.604023699505830196e-13	1.170336315689117406e-15
4.381270903010032747e-01	3.755648400733689062e+13	4.926264485709474172e+00	1.602577388787852742e-13	1.210764358962216777e-15
4.448160535117056114e-01	3.657566072149747656e+13	4.916902573052521319e+00	1.610562878369838344e-13	1.133874717146113213e-15
4.515050167224079480e-01	3.574795473319330469e+13	4.889688954026428114e+00	1.578003490481919803e-13	1.011042643941545756e-15
4.581939799331102847e-01	3.468782001135124219e+13	4.896477032196568047e+00	1.578815164423696782e-13	9.473260246449235289e-16
4.648829431438126214e-01	3.370671105891225391e+13	4.910640953414702636e+00	1.591883534105319379e-13	8.796211986054738429e-16
4.715719063545149581e-01	3.355278870095934375e+13	4.911882896669991894e+00	1.576782425435558008e-13	1.004618040655602479e-15
4.782608695652172948e-01	3.309603377744353125e+13	4.895770833187050641e+00	1.588316442245267496e-13	9.400968782649312059e-16
4.849498327759196314e-01	3.242759990341730859e+13	4.885894319756127757e+00	1.551470198864880216e-13	1.161103170192171738e-15
4.916387959866219681e-01	3.120868649142433203e+13	4.869449577363410775e+00	1.617524609667743625e-13	1.063472582938709838e-15
4.983277591973243048e-01	3.081843994629819922e+13	4.879600925851812931e+00	1.597115056417304537e-13	1.207017895935164451e-15
5.050167224080266415e-01	3.000348507622514844e+13	4.907475717850355856e+00	1.569799194719369067e-13	1.048727072423905805e-15
5.117056856187289782e-01	2.924592322303676562e+13	4.882956534356283740e+00	1.579173445069674522e-13	9.530970193862713335e-16
5.183946488294313149e-01	2.864225775811107812e+13	4.873408073352596404e+00	1.553143960129138048e-13	8.973034221704081764e-16
5.250836120401336515e-01	2.776510547833700000e+13	4.908667562402705187e+00	1.588632518861633695e-13	7.229798524473130577e-16
5.317725752508359882e-01	2.748437311972845703e+13	4.806585335880327214e+00	1.557543377353337905e-13	8.529044978372468068e-16
5.384615384615383249e-01	2.684011702792822266e+13	4.858126144348472231e+00	1.547755362375313639e-13	1.225286514856254233e-15
5.451505016722408836e-01	2.601339788787834766e+13	4.874254913388369914e+00	1.593979501460985395e-13	8.129753367350554841e-16
5.518394648829432203e-01	2.520070238091294141e+13	4.886687135408089411e+00	1.556259845494156755e-13	1.164650385838848488e-15
5.585284280936455570e-01	2.508542292301646094e+13	4.906336255943282154e+00	1.597981023560812220e-13	1.077341549719627974e-15
5.652173913043478937e-01	2.444719179950496484e+13	4.936539513031229731e+00	1.627260990328507239e-13	9.625971371368329187e-16
5.719063545150502303e-01	2.415215014121141016e+13	4.897058120378189550e+00	1.610085418811485601e-13	1.036733221673162342e-15
5.785953177257525670e-01	2.368913652218928906e+13	4.931876416389157747e+00	1.573235247837021606e-13	8.498691231375762207e-16
5.852842809364549037e-01	2.325736444131777734e+13	4.842719320009799766e+00	1.570982720510982848e-13	9.008619597548828235e-16
5.919732441471572404e-01	2.253893891231317969e+13	4.869578597851067947e+00	1.593161689577899574e-13	7.864300044035420137e-16
5.986622073578595771e-01	2.205117617786453125e+13	4.775751155541501092e+00	1.535319400862653173e-13	8.475393828568050170e-16
6.053511705685619138e-01	2.180695720465905859e+13	4.725227246428389982e+00	1.531799738429636449e-13	8.342118880255375141e-16
6.120401337792642504e-01	2.102475011480820703e+13	4.684372458540408957e+00	1.506368665479364472e-13	6.705138303530759223e-16
6.187290969899665871e-01	2.042082495297285547e+13	4.686621382733746621e+00	1.481801657359502196e-13	1.194475713322512349e-15
6.254180602006689238e-01	1.998222284339491797e+13	4.666417680980940119e+00	1.460843078168952879e-13	9.070723114056516671e-16
6.321070234113712605e-01	1.928322264318174609e+13	4.624960645305331575e+00	1.476825901729462889e-13	1.055350280369635203e-15
6.387959866220735972e-01	1.873508037739596094e+13	4.619260728672171190e+00	1.481964166512596614e-13	9.149649374194721715e-16
6.454849498327759338e-01	1.782585552936277344e+13	4.655991391987664763e+00	1.503278908908718186e-13	8.417502078080909904e-16
6.521739130434782705e-01	1.705764610290602148e+13	4.663332689327966740e+00	1.535261117272344125e-13	1.177109234726186430e-15
6.588628762541806072e-01	1.657284391322012305e+13	4.718680008470023779e+00	1.507172696200051337e-13	1.205013425477720168e-15
6.655518394648829439e-01	1.609110614706013086e+13	4.798029630615524788e+00	1.568043460325214014e-13	7.160636604725199667e-16
6.722408026755852806e-01	1.563902576790601758e+13	4.783437974374813884e+00	1.574289657761346678e-13	8.887050755115128905e-16
6.789297658862876172e-01	1.514627685280614062e+13	4.730293330886334857e+00	1.540438790388135040e-13	8.332344756286628936e-16
6.856187290969899539e-01	1.478335042250549219e+13	4.723060059471013261e+00	1.514263221235889930e-13	9.239655200991135904e-16
6.923076923076922906e-01	1.442824086916470312e+13	4.670140926198866005e+00	1.577123732432787579e-13	7.389135059410797721e-16
6.989966555183946273e-01	1.384579264170231641e+13	4.740428415410038454e+00	1.494779274243523492e-13	6.622299765794654093e-16
7.056856187290969640e-01	1.326716195880191016e+13	4.681394720659979747e+00	1.507045788655755964e-13	8.526785227296111335e-16
7.123745819397993007e-01	1.271587736041701953e+13	4.711532455897223137e+00	1.552648004100087323e-13	5.842335602904293771e-16
7.190635451505016373e-01	1.228545570347163281e+13	4.762129167228950521e+00	1.499452147545569145e-13	3.911807913947513255e-16
7.257525083612039740e-01	1.208411268993851367e+13	4.726664473103497244e+00	1.598039830894750340e-13	7.290705587756623653e-16
7.324414715719063107e-01	1.135854549593653320e+13	4.724192292278323713e+00	1.575084766974777424e-13	6.329525382311533604e-16
7.391304347826086474e-01	1.103184678443844336e+13	4.642496038018673055e+00	1.495200609024507841e-13	6.141265168844844925e-16
7.458193979933109841e-01	1.078191447923506250e+13	4.657466940815709222e+00	1.552156537369909786e-13	3.546270903223292928e-16
7.525083612040133207e-01	1.018287161928922266e+13	4.572702617394974745e+00	1.523446125156600094e-13	1.222847223005039301e-16
7.591973244147156574e-01	9.733284330461312500e+12	4.565289796152072199e+00	1.524917871456937256e-13	3.974624645002317217e-16
7.658862876254179941e-01	9.639897321991888672e+12	4.491542091213193366e+00	1.508484892505043800e-13	1.417905765731852958e-16
7.725752508361203308e-01	9.015611922492587891e+12	4.522882764782093723e+00	1.541008070649533499e-13	3.738921471284891172e-16
7.792642140468226675e-01	8.592020294253811523e+12	4.394767227761789741e+00	1.456827785784844835e-13	0.000000000000000000e+00
7.859531772575250042e-01	8.463937778744319336e+12	4.343995899983807973e+00	1.489558970888817319e-13	8.594245151476740671e-17
7.926421404682273408e-01	7.976824286568327148e+12	4.282307677217212394e+00	1.433433127379253633e-13	1.342293689987791482e-16
7.993311036789296775e-01	7.864505373434190430e+12	4.197104810363216032e+00	1.375522022773471106e-13	0.000000000000000000e+00
8.060200668896320142e-01	7.623896187263270508e+12	4.053982681150246847e+00	1.338026273710763411e-13	0.000000000000000000e+00
8.127090301003343509e-01	6.924272714468540039e+12	3.981326685748360017e+00	1.322875308495801603e-13	0.000000000000000000e+00
8.193979933110366876e-01	6.801825621884000000e+12	3.877490975135375439e+00	1.258953793164659070e-13	0.000000000000000000e+00
8.260869565217390242e-01	6.157803257302123047e+12	3.801111739518358679e+00	1.166210738167989650e-13	0.000000000000000000e+00
8.327759197324413609e-01	5.591482207887378906e+12	3.649723773900709567e+00	1.112980783606717326e-13	0.000000000000000000e+00
8.394648829431436976e-01	5.105017957984490234e+12	3.484287859156401268e+00	1.096838772134140704e-13	0.000000000000000000e+00
8.461538461538460343e-01	4.859396621470244141e+12	3.318839070387813450e+00	1.026978191323456434e-13	0.000000000000000000e+00
8.528428093645483710e-01	4.363894919134513672e+12	3.226241072333933868e+00	9.819362586901395032e-14	0.000000000000000000e+00
8.595317725752507076e-01	3.825153681453297363e+12	3.075865036887369453e+00	9.051754025465604163e-14	0.000000000000000000e+00
8.662207357859530443e-01	3.493780425593681152e+12	2.789621753267755189e+00	7.623939423640916250e-14	0.000000000000000000e+00
8.729096989966553810e-01	3.339442552586269531e+12	2.583825727568973551e+00	6.520119867153565616e-14	0.000000000000000000e+00
8.795986622073577177e-01	2.785275318511843262e+12	2.564542204280884974e+00	6.160206795746815794e-14	0.000000000000000000e+00
8.862876254180602764e-01	2.326027304669842773e+12	2.451529520341238388e+00	6.132331956567575914e-14	0.000000000000000000e+00
8.929765886287626131e-01	1.930119366928361816e+12	2.374235147273489055e+00	5.968184495283204398e-14	0.000000000000000000e+00
8.996655518394649498e-01	1.690471059320739014e+12	2.256485105206356145e+00	6.274453308963794027e-14	0.000000000000000000e+00
9.063545150501672865e-01	1.381405767942507080e+12	2.156669392696244802e+00	5.035608314587427583e-14	0.000000000000000000e+00
9.130434782608696231e-01	1.229846651861207275e+12	1.927517949709204093e+00	5.446530824785967308e-14	0.000000000000000000e+00
9.197324414715719598e-01	8.518318311484980469e+11	nan	nan	nan
9.264214046822742965e-01	6.595522397389987793e+11	1.496129719495965293e+00	nan	nan
9.331103678929766332e-01	5.017344281512680054e+11	nan	nan	nan
9.397993311036789699e-01	4.626240736587101440e+11	nan	nan	nan
9.464882943143813065e-01	3.763787301861491699e+11	inf	nan	nan
9.531772575250836432e-01	1.972917417528540344e+11	nan	nan	nan
9.598662207357859799e-01	1.165779424415573120e+11	nan	nan	nan
9.665551839464883166e-01	5.313398757750558472e+10	nan	nan	nan
9.732441471571906533e-01	3.220241671363974762e+10	nan	nan	nan
9.799331103678929900e-01	2.534641831654225540e+10	nan	nan	nan
9.866220735785953266e-01	7.868816342123268127e+09	nan	nan	nan
9.933110367892976633e-01	0.000000000000000000e+00	nan	nan	nan
1.000000000000000000e+00	0.000000000000000000e+00	nan	nan	nan


==> dat/1dbte_with_E_pic_vs_pde/Ewt_10K_pic_idx_0003.csv <==
x	ne_pic	Te_pic	elastic_pic	ionization_pic
-1.000000000000000000e+00	9.424556645064603516e+12	7.548569173809133837e+00	2.224617724146526329e-13	5.891858928485639941e-15
-9.933110367892976633e-01	2.622001274866346484e+13	7.347927047352294849e+00	2.187086965653327290e-13	6.530542198332961198e-15
-9.866220735785953266e-01	3.441337231794021875e+13	7.167070778190783642e+00	2.128471856632390268e-13	5.610686520969698885e-15
-9.799331103678929900e-01	4.109654242211091406e+13	7.029157786829100196e+00	2.152004146899946422e-13	4.642593086667524757e-15
-9.732441471571906533e-01	4.735404332277072656e+13	6.879507455441794761e+00	2.096511759156146130e-13	4.570952821847651217e-15
-9.665551839464883166e-01	5.235905200110655469e+13	6.743005908161421758e+00	2.082543348746404394e-13	4.105545423914901176e-15
-9.598662207357859799e-01	5.713734527790171094e+13	6.638571758802567224e+00	2.064893601687485060e-13	3.811902767204540993e-15
-9.531772575250836432e-01	6.175862580352735156e+13	6.505650859033097255e+00	1.978546696872209828e-13	3.801248161055093894e-15
-9.464882943143813065e-01	6.505986694080215625e+13	6.390471077870960137e+00	1.936857261215819995e-13	3.425082588920343627e-15
-9.397993311036789699e-01	6.838564943597610156e+13	6.331293371189198993e+00	1.940775619538374898e-13	3.683995936525378375e-15
-9.331103678929766332e-01	7.174568595344459375e+13	6.271545613978446454e+00	1.931350240956036159e-13	3.416129539332098924e-15
-9.264214046822742965e-01	7.497667907684020312e+13	6.180548733553712815e+00	1.919990617059370343e-13	3.334115213824336044e-15
-9.197324414715719598e-01	7.718454428792379688e+13	6.164603285988500048e+00	1.908187126166502658e-13	3.471890581705030937e-15
-9.130434782608696231e-01	7.879297709369757812e+13	6.138558401060669745e+00	1.892947079141664352e-13	3.340326651066072739e-15
-9.063545150501672865e-01	8.144593683708315625e+13	6.108712974051009326e+00	1.876617098322244444e-13	3.298808321284800758e-15
-8.996655518394648388e-01	8.357968455034368750e+13	6.078009499503555624e+00	1.886040642813321583e-13	3.383141109429449431e-15
-8.929765886287625021e-01	8.448168982430743750e+13	6.070088616948166482e+00	1.878571710424946166e-13	3.126453771340197628e-15
-8.862876254180601654e-01	8.650332638196029688e+13	6.043164856801765517e+00	1.868949741234750584e-13	3.132738942885065385e-15
-8.795986622073578287e-01	8.776792048024320312e+13	6.048871744092078728e+00	1.848304419956894769e-13	3.299888610936478393e-15
-8.729096989966554920e-01	8.869784317192231250e+13	6.026509376625805103e+00	1.853011256766005925e-13	2.953239857448471081e-15
-8.662207357859531554e-01	9.097413851852243750e+13	5.988173318500219722e+00	1.864145052707518563e-13	3.110693484288059965e-15
-8.595317725752508187e-01	9.316234467359603125e+13	5.975056729561644353e+00	1.849927944882944916e-13	3.382754558521081007e-15
-8.528428093645484820e-01	9.486052873111335938e+13	5.953103644259218008e+00	1.827046226321859173e-13	2.804698270727730806e-15
-8.461538461538461453e-01	9.526685051490476562e+13	5.922557240903904230e+00	1.840324750313894336e-13	3.147697707498704167e-15
-8.394648829431438086e-01	9.601903664207745312e+13	5.907217629677067094e+00	1.813374223770093594e-13	3.191308959951226281e-15
-8.327759197324414719e-01	9.744334433938365625e+13	5.941504130113679949e+00	1.846414412994062073e-13	3.075832716359718159e-15
-8.260869565217391353e-01	9.894621035165645312e+13	5.963408443977646023e+00	1.856288021318304599e-13	3.129744516377020831e-15
-8.193979933110367986e-01	9.928392021209548438e+13	5.990009550285225970e+00	1.869628598107500808e-13	3.115069806140502740e-15
-8.127090301003344619e-01	1.008377906972915156e+14	5.983614373602671677e+00	1.845075688168666508e-13	3.068911140833159979e-15
-8.060200668896321252e-01	1.002795462217466406e+14	5.967481589933221642e+00	1.847770817226816705e-13	2.932454307588940287e-15
-7.993311036789297885e-01	1.016336838142460000e+14	5.941490010117548515e+00	1.836278854413719850e-13	3.113271122659193704e-15
-7.926421404682274519e-01	1.030445911510488281e+14	5.953651036163932098e+00	1.842948636920503596e-13	2.855808008679077774e-15
-7.859531772575251152e-01	1.032120956573414688e+14	5.972142626729223025e+00	1.844924962196532672e-13	3.054042480535078998e-15
-7.792642140468227785e-01	1.047959871052164062e+14	5.925995863209059245e+00	1.845398972301511928e-13	2.998071352790110279e-15
-7.725752508361204418e-01	1.060577245375004688e+14	5.934887824345421947e+00	1.850972535507450686e-13	3.089152916138183880e-15
-7.658862876254181051e-01	1.073603642329485938e+14	5.926156115667407853e+00	1.856301738634315864e-13	2.670877839430698924e-15
-7.591973244147156574e-01	1.088029545926472812e+14	5.907316825629472135e+00	1.832856653616550225e-13	3.022990682623585037e-15
-7.525083612040133207e-01	1.096201168864466250e+14	5.928757812260975868e+00	1.839089869956847494e-13	3.001707895180787201e-15
-7.458193979933109841e-01	1.105223558876287344e+14	5.921747173265426767e+00	1.841935305530447875e-13	2.913004576664298671e-15
-7.391304347826086474e-01	1.115695836730942188e+14	5.914664829231649712e+00	1.835812997353503227e-13	2.875018177089124024e-15
-7.324414715719063107e-01	1.135790144760252344e+14	5.878554449215585009e+00	1.825501642927014094e-13	3.039550202393487824e-15
-7.257525083612039740e-01	1.147960580702741875e+14	5.884449519132151529e+00	1.828434942031181737e-13	3.064045879372994138e-15
-7.190635451505016373e-01	1.164899830984836719e+14	5.899624314382313273e+00	1.834994801172598628e-13	2.960816227111293668e-15
-7.123745819397993007e-01	1.161753862629443438e+14	5.914127923665882136e+00	1.864691765223786266e-13	3.001769419793391777e-15
-7.056856187290969640e-01	1.171099055899123594e+14	5.880127105864865200e+00	1.814726270778914655e-13	3.097505837005698255e-15
-6.989966555183946273e-01	1.177428388964804844e+14	5.884627937886140359e+00	1.842980465652555106e-13	2.956451546702033930e-15
-6.923076923076922906e-01	1.188207109172063906e+14	5.840824800155695939e+00	1.808026713752240519e-13	2.948751740151460627e-15
-6.856187290969899539e-01	1.200246398175512969e+14	5.778716337190947350e+00	1.791953564695951511e-13	2.813166873669400392e-15
-6.789297658862876172e-01	1.201373223063577500e+14	5.826022293678968289e+00	1.801252609859486577e-13	2.917806705596369159e-15
-6.722408026755852806e-01	1.198298151964334688e+14	5.872804921832234015e+00	1.811291940328149101e-13	3.154346274513918060e-15
-6.655518394648829439e-01	1.209162312454645312e+14	5.820990033403472985e+00	1.802157163803327912e-13	2.876024501916555042e-15
-6.588628762541806072e-01	1.210853199029020781e+14	5.854452132100342432e+00	1.801480078198368162e-13	3.101718080943515302e-15
-6.521739130434782705e-01	1.230296187210605938e+14	5.853596872610318691e+00	1.819815891531549173e-13	3.043118834897970158e-15
-6.454849498327759338e-01	1.242588680700312188e+14	5.848487260287626555e+00	1.812559736508113463e-13	3.142449856760381804e-15
-6.387959866220735972e-01	1.264205591706977812e+14	5.834161104535257714e+00	1.808190101036818896e-13	3.005556346641363696e-15
-6.321070234113712605e-01	1.248367716015863594e+14	5.864089806608174804e+00	1.819618373888605699e-13	2.839328840059540601e-15
-6.254180602006689238e-01	1.252984088269906719e+14	5.890353400816236373e+00	1.844994056123101705e-13	2.918351579637048936e-15
-6.187290969899665871e-01	1.264954038198665156e+14	5.902807273810580568e+00	1.850319224972834905e-13	2.761821304527207794e-15
-6.120401337792642504e-01	1.290291626820300000e+14	5.885085009035096348e+00	1.846208936776234744e-13	2.798597963434156984e-15
-6.053511705685619138e-01	1.293557834844549688e+14	5.895334903250818215e+00	1.839055252703750576e-13	2.772344502388387599e-15
-5.986622073578595771e-01	1.301129817619704219e+14	5.884887732638354407e+00	1.840245245203353297e-13	2.848114748871448075e-15
-5.919732441471572404e-01	1.296919611331306406e+14	5.889142699889347909e+00	1.829329640904166677e-13	2.919304073829475944e-15
-5.852842809364549037e-01	1.313409845657783906e+14	5.852685020568919150e+00	1.821163051906635288e-13	2.956685447249759871e-15
-5.785953177257525670e-01	1.330106279329991250e+14	5.812527865356299728e+00	1.822317187294139662e-13	2.896104644781287344e-15
-5.719063545150502303e-01	1.331718218044027500e+14	5.820289850122722264e+00	1.814153278915523065e-13	2.862837182929727942e-15
-5.652173913043478937e-01	1.331619533218612500e+14	5.800170099495083775e+00	1.791795939075865325e-13	2.873449384675589131e-15
-5.585284280936455570e-01	1.334105871425199688e+14	5.788163994552851577e+00	1.810017380174820299e-13	2.816462269923136156e-15
-5.518394648829432203e-01	1.332416802729186562e+14	5.797190857817971832e+00	1.808513297903144425e-13	2.789060421927523964e-15
-5.451505016722408836e-01	1.340529474468848906e+14	5.769999133568186167e+00	1.809190374490473861e-13	3.066518929399860040e-15
-5.384615384615385469e-01	1.335055323324434531e+14	5.803510222458704071e+00	1.794490278775373402e-13	2.779235136375011638e-15
-5.317725752508362103e-01	1.329152152886394531e+14	5.789305762929416233e+00	1.799937365178010102e-13	2.805293824001867289e-15
-5.250836120401337626e-01	1.319411441224334531e+14	5.812591832123067626e+00	1.797445016232212346e-13	2.926624605702915076e-15
-5.183946488294314259e-01	1.325789597308900312e+14	5.795639449595583415e+00	1.799000534102325913e-13	2.913784570164568369e-15
-5.117056856187290892e-01	1.338820668807755469e+14	5.833133205172596369e+00	1.811013588758647669e-13	2.720651694257829635e-15
-5.050167224080267525e-01	1.343933841248679531e+14	5.858479741147127662e+00	1.827622098068149206e-13	2.931114498158326508e-15
-4.983277591973244158e-01	1.349137907607745156e+14	5.853205450110896102e+00	1.826774711390247487e-13	2.848038019480558355e-15
-4.916387959866220791e-01	1.343098655989392656e+14	5.850859735833309649e+00	1.818745596892625129e-13	2.795485950986649172e-15
-4.849498327759197425e-01	1.352849495830900625e+14	5.858519800164641467e+00	1.811843229226299127e-13	2.754475434345673185e-15
-4.782608695652174058e-01	1.373821060018754375e+14	5.861269223394214301e+00	1.836212691847371852e-13	2.818969771702859381e-15
-4.715719063545150691e-01	1.369147554444731406e+14	5.878817601156297812e+00	1.854315954855030889e-13	2.822866478631000824e-15
-4.648829431438127324e-01	1.373926237266891250e+14	5.866373770782433716e+00	1.824762096763030159e-13	2.769416395211835386e-15
-4.581939799331103957e-01	1.379645022899565156e+14	5.887947266831933923e+00	1.843851734530713070e-13	2.866559755951041858e-15
-4.515050167224080591e-01	1.374020247547938281e+14	5.879509611347756071e+00	1.827581665807452977e-13	2.858479715340393785e-15
-4.448160535117057224e-01	1.364595846721021562e+14	5.874563519959949964e+00	1.833697069640692550e-13	2.917033010968211826e-15
-4.381270903010033857e-01	1.381017521063526250e+14	5.871911059604492777e+00	1.825793223903563951e-13	2.961021274618561603e-15
-4.314381270903010490e-01	1.387547599839849531e+14	5.857067027726220232e+00	1.835091223941685878e-13	2.699386555320930012e-15
-4.247491638795987123e-01	1.395177754722621094e+14	5.858607592910654915e+00	1.823224417625768506e-13	2.998936410542193202e-15
-4.180602006688963757e-01	1.401881311034144531e+14	5.843506463858751054e+00	1.825898914360063083e-13	2.765599056449373339e-15
-4.113712374581940390e-01	1.400344165029885781e+14	5.846414874384725735e+00	1.822413338440396884e-13	2.727799412880476271e-15
-4.046822742474917023e-01	1.393023309165711406e+14	5.832593690323682800e+00	1.827154268015882038e-13	2.732839091888831015e-15
-3.979933110367892546e-01	1.403626474262500938e+14	5.814783571130057283e+00	1.818370956230957178e-13	2.685832845848728725e-15
-3.913043478260869179e-01	1.397437637224572344e+14	5.816345910501847349e+00	1.798942404271166812e-13	2.527469794029804886e-15
-3.846153846153845812e-01	1.402889194737899375e+14	5.778549761569436782e+00	1.794130562462179228e-13	2.736390397753607940e-15
-3.779264214046822445e-01	1.385444574270923125e+14	5.806310397729161465e+00	1.803444383960328507e-13	2.757185160333858779e-15
-3.712374581939799079e-01	1.389577910274260625e+14	5.777531357691594316e+00	1.811193534644556019e-13	2.672329158142025820e-15
-3.645484949832775712e-01	1.385673367247734062e+14	5.818119153840999758e+00	1.816491648188825658e-13	2.724753589934711993e-15
-3.578595317725752345e-01	1.389483899993210469e+14	5.807236312021074376e+00	1.826490982918072043e-13	2.769422377963204836e-15
-3.511705685618728978e-01	1.389721003271110312e+14	5.832983606110197172e+00	1.825445391240769855e-13	2.657775490105068377e-15
-3.444816053511705611e-01	1.382706070365721875e+14	5.835647557699894961e+00	1.834089757247527033e-13	2.738436483071720063e-15
-3.377926421404682245e-01	1.379718517124802500e+14	5.833705496273056568e+00	1.822120291840411432e-13	2.772838217173760099e-15
-3.311036789297658878e-01	1.388260467855001094e+14	5.827496609964169849e+00	1.835893287196377656e-13	2.722773200623160753e-15
-3.244147157190635511e-01	1.381955286601853125e+14	5.829794970296609868e+00	1.829101391813667523e-13	2.588741719211317004e-15
-3.177257525083612144e-01	1.380422036051232812e+14	5.819295664573812310e+00	1.818624756383597089e-13	2.736914082062917603e-15
-3.110367892976588777e-01	1.381367073103014531e+14	5.824281455871771485e+00	1.812167592697880248e-13	2.638840723055386446e-15
-3.043478260869565410e-01	1.380477091795937188e+14	5.803270264269035472e+00	1.788999165274735382e-13	2.597683575680018400e-15
-2.976588628762542044e-01	1.381153861940742969e+14	5.808603825098622053e+00	1.800938626664327138e-13	2.756648348930657073e-15
-2.909698996655518677e-01	1.392743875291651719e+14	5.820182228422705606e+00	1.822105116863477649e-13	2.520513490398733858e-15
-2.842809364548495310e-01	1.388190869083394688e+14	5.796669708915509922e+00	1.803907208293381013e-13	2.734297835328266591e-15
-2.775919732441471943e-01	1.387640831030170000e+14	5.762013607574171026e+00	1.798473090370161907e-13	2.705309569859975861e-15
-2.709030100334448576e-01	1.377865579679220625e+14	5.766561030212115746e+00	1.802108760443821126e-13	2.597882794096513081e-15
-2.642140468227425210e-01	1.384359560585202344e+14	5.777140487434697214e+00	1.793537788329754227e-13	2.606099711561148965e-15
-2.575250836120401843e-01	1.371988378932072812e+14	5.773713296469282774e+00	1.809009436897273475e-13	2.656796843405267072e-15
-2.508361204013378476e-01	1.366815735898991875e+14	5.756996627181029780e+00	1.799378442071426034e-13	2.737434055257949678e-15
-2.441471571906355109e-01	1.363567446961457656e+14	5.783922894384676106e+00	1.810780143580249015e-13	2.572516110098500082e-15
-2.374581939799331742e-01	1.351174191071065000e+14	5.801475373393927271e+00	1.801344407865407648e-13	2.534138012048379655e-15
-2.307692307692308376e-01	1.350152803128046094e+14	5.783457869104798199e+00	1.797535889163829860e-13	2.567028326557695521e-15
-2.240802675585283898e-01	1.350802045400499062e+14	5.751207298272146495e+00	1.786806339364991472e-13	2.726931756631016857e-15
-2.173913043478260532e-01	1.344075376064069531e+14	5.761263772463854238e+00	1.805979862876259102e-13	2.620025973371633351e-15
-2.107023411371237165e-01	1.343769972499110625e+14	5.735114821373551663e+00	1.801664976852681678e-13	2.809081468391246782e-15
-2.040133779264213798e-01	1.344863556182825625e+14	5.743461364794311130e+00	1.799168619791284588e-13	2.702008721091147803e-15
-1.973244147157190431e-01	1.343092423263575781e+14	5.739790234695949067e+00	1.790325727360140524e-13	2.495735450104107782e-15
-1.906354515050167064e-01	1.331206355436428438e+14	5.747009627883836735e+00	1.798472682288584170e-13	2.672465869209995415e-15
-1.839464882943143698e-01	1.316988728760448594e+14	5.744992773539121522e+00	1.793653468668278422e-13	2.561155074536824351e-15
-1.772575250836120331e-01	1.307347740711434375e+14	5.744304023141558524e+00	1.798653484395319145e-13	2.684668038546271599e-15
-1.705685618729096964e-01	1.311564439422562656e+14	5.759279620622068663e+00	1.807203143843519080e-13	2.571647660054688093e-15
-1.638795986622073597e-01	1.304825044937594531e+14	5.747704029463101882e+00	1.799748266623199334e-13	2.532071562460518555e-15
-1.571906354515050230e-01	1.297923859278341406e+14	5.752623214430159670e+00	1.808858206774012409e-13	2.601106323841157856e-15
-1.505016722408026864e-01	1.285547743383946562e+14	5.749248177911253421e+00	1.815193432818613559e-13	2.473205378223460642e-15
-1.438127090301003497e-01	1.286704693113451562e+14	5.750677002849043262e+00	1.813246789963857557e-13	2.484762917386329913e-15
-1.371237458193980130e-01	1.283375638437224219e+14	5.734681561879031442e+00	1.806843714387312861e-13	2.648923066946005369e-15
-1.304347826086956763e-01	1.280281609463627500e+14	5.740008276901102491e+00	1.808222026519184899e-13	2.625382028964387057e-15
-1.237458193979933396e-01	1.268930776965884219e+14	5.728850509908121502e+00	1.789272723787810551e-13	2.620774995001695334e-15
-1.170568561872910029e-01	1.263459222790566250e+14	5.691070648597605697e+00	1.776869473618988374e-13	2.478783115378144272e-15
-1.103678929765886663e-01	1.259111117443499688e+14	5.691865373473853573e+00	1.782726284520399049e-13	2.648147512785540730e-15
-1.036789297658863296e-01	1.252433530822868125e+14	5.706482959655741816e+00	1.787420555316234045e-13	2.654922338109246478e-15
-9.698996655518399290e-02	1.240984273196626406e+14	5.723422744342590462e+00	1.815063550482482801e-13	2.553296326215916048e-15
-9.030100334448165622e-02	1.240269587303112031e+14	5.713271208613812213e+00	1.791654055578235854e-13	2.431192652042167105e-15
-8.361204013377931954e-02	1.229368030457907188e+14	5.707101480969073215e+00	1.801127721444917092e-13	2.592458836895792635e-15
-7.692307692307698286e-02	1.228134470140249688e+14	5.678346701180792877e+00	1.794084203166215009e-13	2.522936656024686674e-15
-7.023411371237464618e-02	1.218643586904632344e+14	5.658539511656676346e+00	1.777085176203654819e-13	2.568021778448732976e-15
-6.354515050167230950e-02	1.200876163179791250e+14	5.681256355933102853e+00	1.779399421646690669e-13	2.444043951082632952e-15
-5.685618729096986179e-02	1.199069451784011719e+14	5.706403180704381128e+00	1.793987676516868533e-13	2.287030909394773926e-15
-5.016722408026752511e-02	1.193300544647906406e+14	5.685191456537451060e+00	1.777541907023920719e-13	2.465932861280270462e-15
-4.347826086956518843e-02	1.184768722097155469e+14	5.676121097573451735e+00	1.773428468888643197e-13	2.506413024980496878e-15
-3.678929765886285175e-02	1.174535105701851250e+14	5.684403378201456469e+00	1.789982991633638586e-13	2.468766277134238291e-15
-3.010033444816051507e-02	1.175582723032678906e+14	5.670874903706434544e+00	1.772523053895677724e-13	2.618440354246558101e-15
-2.341137123745817838e-02	1.166084568283610312e+14	5.641138760637339544e+00	1.774886567767704808e-13	2.600941201754547543e-15
-1.672240802675584170e-02	1.151733976790231875e+14	5.650796988496057160e+00	1.759955975511254269e-13	2.667646451974858567e-15
-1.003344481605350502e-02	1.134969242830964844e+14	5.644723936308318812e+00	1.757631588476627988e-13	2.433007704846339052e-15
-3.344481605351168341e-03	1.128738334893784219e+14	5.626432625892510586e+00	1.758775045705358104e-13	2.471572140722972142e-15
3.344481605351168341e-03	1.108544562948331094e+14	5.640293329540764233e+00	1.775204716327002038e-13	2.618737223978611039e-15
1.003344481605350502e-02	1.092735773311023438e+14	5.685575434911767978e+00	1.802416404461680200e-13	2.723207866429248642e-15
1.672240802675584170e-02	1.083648718768871250e+14	5.722192005955284877e+00	1.792524108922190023e-13	2.585992691423130266e-15
2.341137123745817838e-02	1.074913813235297812e+14	5.737665192399379777e+00	1.820039281282252447e-13	2.427739474807734854e-15
3.010033444816051507e-02	1.062840503936769062e+14	5.717505438512061389e+00	1.792290988757063705e-13	2.469074640811989575e-15
3.678929765886285175e-02	1.048933734460839844e+14	5.699522975911019529e+00	1.800937887163503180e-13	2.412750412902178185e-15
4.347826086956518843e-02	1.033077939683007031e+14	5.690492474029171355e+00	1.800897834941372587e-13	2.546400639819113016e-15
5.016722408026752511e-02	1.036182875926782812e+14	5.667275330723079207e+00	1.779550868523305783e-13	2.184499284000661961e-15
5.685618729096986179e-02	1.025536601143111562e+14	5.688726141105068024e+00	1.783505515893688626e-13	2.364387513103877956e-15
6.354515050167219847e-02	1.019580712232538594e+14	5.646438820944990056e+00	1.785039486303239636e-13	2.632627632319625748e-15
7.023411371237453515e-02	1.003350953905771719e+14	5.648902144109385404e+00	1.781955531701278630e-13	2.337327469700341837e-15
7.692307692307687184e-02	9.926758527652032812e+13	5.651136850669955969e+00	1.787329005247068499e-13	2.310922239950660774e-15
8.361204013377920852e-02	9.865882975217793750e+13	5.645959273674548307e+00	1.771983081873597600e-13	2.412939055512240410e-15
9.030100334448154520e-02	9.709381826958607812e+13	5.640954159897643372e+00	1.784036735641323219e-13	2.259853150548855945e-15
9.698996655518388188e-02	9.771368882163264062e+13	5.652999338439952837e+00	1.796482185160800008e-13	2.541860244546100288e-15
1.036789297658862186e-01	9.648384216977115625e+13	5.636936429601178133e+00	1.762345266138828250e-13	2.471854738800453037e-15
1.103678929765885552e-01	9.528321142017070312e+13	5.614113655148564419e+00	1.756016534704449158e-13	2.352947284846302877e-15
1.170568561872908919e-01	9.344995900029221875e+13	5.615130513648947108e+00	1.745216693681756912e-13	2.506751348813078809e-15
1.237458193979932286e-01	9.231407069010059375e+13	5.656525485277060561e+00	1.764430830397817228e-13	2.439336904426366854e-15
1.304347826086955653e-01	9.101763775077673438e+13	5.654724805481939676e+00	1.784469964880883587e-13	2.605103154002952285e-15
1.371237458193979020e-01	9.078881880427310938e+13	5.638997701987225497e+00	1.779400770579827933e-13	2.291183965617120723e-15
1.438127090301002386e-01	8.933656771956101562e+13	5.643516347505396880e+00	1.785978564283282208e-13	2.384115462445325829e-15
1.505016722408025753e-01	8.785271152102535938e+13	5.606982391872012528e+00	1.776354769003608482e-13	2.358965661537173318e-15
1.571906354515049120e-01	8.535263534795664062e+13	5.578660881709896380e+00	1.745836613933888435e-13	2.430357575564126223e-15
1.638795986622072487e-01	8.439521075361679688e+13	5.595728828328643267e+00	1.764601950700621159e-13	2.451757429121539381e-15
1.705685618729095854e-01	8.287286747317006250e+13	5.613945234415217200e+00	1.753070613500329620e-13	2.272232181033340188e-15
1.772575250836119221e-01	8.140077554461165625e+13	5.579309423120819567e+00	1.775028967044993724e-13	2.246180229386712025e-15
1.839464882943142587e-01	8.046700933867957812e+13	5.615001428975675779e+00	1.768699057224746561e-13	2.290385476841240554e-15
1.906354515050165954e-01	7.889425888819970312e+13	5.638300262603800128e+00	1.769374886886348769e-13	2.506427200419291499e-15
1.973244147157189321e-01	7.823875792024128125e+13	5.628066445521007211e+00	1.768521710014746957e-13	2.376785529749513124e-15
2.040133779264214908e-01	7.650961799117348438e+13	5.659968656352316607e+00	1.787556234023657616e-13	2.440477677441441072e-15
2.107023411371238275e-01	7.581562994130379688e+13	5.618684949275038143e+00	1.778205547804941150e-13	2.515105029679822330e-15
2.173913043478261642e-01	7.377384090351357812e+13	5.637054094711818841e+00	1.776861949076874038e-13	2.325364024632765575e-15
2.240802675585285009e-01	7.211627344256056250e+13	5.623385357032656628e+00	1.769099425922894887e-13	2.200517642836390939e-15
2.307692307692308376e-01	7.101186039773720312e+13	5.620215190185526843e+00	1.782726731831371503e-13	1.965788055484100563e-15
2.374581939799331742e-01	7.043008738223810938e+13	5.596210963662961113e+00	1.752358885614251640e-13	2.348439137729439122e-15
2.441471571906355109e-01	6.988581460039563281e+13	5.622582675688975407e+00	1.780339524186097538e-13	2.214283200769587038e-15
2.508361204013378476e-01	6.914289965287407031e+13	5.623111877875670572e+00	1.779316813192971177e-13	2.315609817903871743e-15
2.575250836120401843e-01	6.776855764085556250e+13	5.604759373300034042e+00	1.771582349170409591e-13	2.172628310175416113e-15
2.642140468227425210e-01	6.620757146035290625e+13	5.603605986827020935e+00	1.782449928220641145e-13	2.096621063277937887e-15
2.709030100334448576e-01	6.523427938487410156e+13	5.593459519977971084e+00	1.765620891839219767e-13	2.115779358660762629e-15
2.775919732441471943e-01	6.395828459228668750e+13	5.553883864727187536e+00	1.734786125386976948e-13	2.116130946461997652e-15
2.842809364548495310e-01	6.289529320444584375e+13	5.511378878388929259e+00	1.736082336036093169e-13	2.499437069713859224e-15
2.909698996655518677e-01	6.219712403434160156e+13	5.540017969862898184e+00	1.752293984939596031e-13	2.305146502362004004e-15
2.976588628762542044e-01	6.068662293294462500e+13	5.531532974595288366e+00	1.734582754029890142e-13	2.343687067363194324e-15
3.043478260869565410e-01	5.925094051102512500e+13	5.539205456367279901e+00	1.756434992611997764e-13	2.187055459794229689e-15
3.110367892976588777e-01	5.791352739946386719e+13	5.508556105319875051e+00	1.732873717720669393e-13	2.028134280377348953e-15
3.177257525083612144e-01	5.668043453624068750e+13	5.499958696416712201e+00	1.722893930443245346e-13	2.283769952450355051e-15
3.244147157190635511e-01	5.522332711933014062e+13	5.495374151621600589e+00	1.725974213755588250e-13	2.233964551028651434e-15
3.311036789297658878e-01	5.393819099554698438e+13	5.505173152218770127e+00	1.738568921424542516e-13	2.290007118249838754e-15
3.377926421404682245e-01	5.290238987407649219e+13	5.552097761150325717e+00	1.746295979208127724e-13	2.220226994374377626e-15
3.444816053511705611e-01	5.204502649876679688e+13	5.611747128129333184e+00	1.785563583036325224e-13	2.020207918435630966e-15
3.511705685618728978e-01	5.127858301129138281e+13	5.558754635249294473e+00	1.761167838201350781e-13	2.276776974356549868e-15
3.578595317725752345e-01	5.046536811050836719e+13	5.583543755030688338e+00	1.775716682683617177e-13	2.061757084183124210e-15
3.645484949832775712e-01	4.994070244529415625e+13	5.549416783592653779e+00	1.767420947791707411e-13	2.149930531606526784e-15
3.712374581939799079e-01	4.872129560917388281e+13	5.517598272101197132e+00	1.763924582901847866e-13	2.121467653886410583e-15
3.779264214046822445e-01	4.742634294223130469e+13	5.559996377359776254e+00	1.784656514616726558e-13	1.993648967761473618e-15
3.846153846153845812e-01	4.664883636643328125e+13	5.520829332809053192e+00	1.730979376067816615e-13	2.191032039645222484e-15
3.913043478260869179e-01	4.542784537916829688e+13	5.551235822900758343e+00	1.785919415577934204e-13	2.189511416873206718e-15
3.979933110367892546e-01	4.489897262402838281e+13	5.468396518535296735e+00	1.732678123332617418e-13	1.995190905216700307e-15
4.046822742474915913e-01	4.389758134299795312e+13	5.476457761218646247e+00	1.744217183786450396e-13	1.893598951116714294e-15
4.113712374581939279e-01	4.279649241860943750e+13	5.465367090506920711e+00	1.734870518244660555e-13	2.014543751052888221e-15
4.180602006688962646e-01	4.122140469594896875e+13	5.480496988132390612e+00	1.730906094337148752e-13	2.174311584734721593e-15
4.247491638795986013e-01	4.062308898734762500e+13	5.477899894086156962e+00	1.733532528791895266e-13	1.941988915470576855e-15
4.314381270903009380e-01	4.042891360850264062e+13	5.436649765850026128e+00	1.735746438733727629e-13	1.998008080027675459e-15
4.381270903010032747e-01	3.997150944271469531e+13	5.401418480859330629e+00	1.691772123455432546e-13	2.110242079417194859e-15
4.448160535117056114e-01	3.873800106443670312e+13	5.434385769340242867e+00	1.738061933103049535e-13	2.068135284966640036e-15
4.515050167224079480e-01	3.748537899365819531e+13	5.411319752891944113e+00	1.704770107154200171e-13	2.059563079672967181e-15
4.581939799331102847e-01	3.624215795098424219e+13	5.431097700255081762e+00	1.732780350523985156e-13	2.331641511120761788e-15
4.648829431438126214e-01	3.496774730954190234e+13	5.453928810720973352e+00	1.727864191875851240e-13	2.046646366588946611e-15
4.715719063545149581e-01	3.429263922495491797e+13	5.430889737226390679e+00	1.733082355177930174e-13	2.033465202116188368e-15
4.782608695652172948e-01	3.341439621816320312e+13	5.422079415427243809e+00	1.706213049218019427e-13	1.744614053538695543e-15
4.849498327759196314e-01	3.265366606268546094e+13	5.414405904363310817e+00	1.699077816054754021e-13	1.899428995216443677e-15
4.916387959866219681e-01	3.157028846748941797e+13	5.388351654150331349e+00	1.691271547614006720e-13	2.102188802983619230e-15
4.983277591973243048e-01	3.035877641740211719e+13	5.367328305910915809e+00	1.700991664352307308e-13	1.931302310532762758e-15
5.050167224080266415e-01	2.896043841099400781e+13	5.420712452740127141e+00	1.708188850144566177e-13	2.111581758924140421e-15
5.117056856187289782e-01	2.837897703178600781e+13	5.430899768776377812e+00	1.738900125772460034e-13	2.316035502293903070e-15
5.183946488294313149e-01	2.753828619803282812e+13	5.402396891722199612e+00	1.678941187230687776e-13	2.135248790312719015e-15
5.250836120401336515e-01	2.601853988667608594e+13	5.492414789254184804e+00	1.750570434299157100e-13	1.817521170034726628e-15
5.317725752508359882e-01	2.530312684181483594e+13	5.489304300763921063e+00	1.785201210993041360e-13	2.115110456676058929e-15
5.384615384615383249e-01	2.441813171539002734e+13	5.491693389272004566e+00	1.736001844897703183e-13	1.869810515402689641e-15
5.451505016722408836e-01	2.377397950235347266e+13	5.513551058761836821e+00	1.770501557640852873e-13	2.115831124778334526e-15
5.518394648829432203e-01	2.321441057257233594e+13	5.509056927277774740e+00	1.755226635126975900e-13	1.764359300342907054e-15
5.585284280936455570e-01	2.288041437793182031e+13	5.486671026895314718e+00	1.759040315949876221e-13	1.552829858484945947e-15
5.652173913043478937e-01	2.235169744093792188e+13	5.433700936237414680e+00	1.761829466951686147e-13	2.043543850832018073e-15
5.719063545150502303e-01	2.114701541955657812e+13	5.373241093368673837e+00	1.709265851393327907e-13	1.547330826813457203e-15
5.785953177257525670e-01	2.086934748447387891e+13	5.324421027986763200e+00	1.754921841885917554e-13	1.990595327322453537e-15
5.852842809364549037e-01	2.000816656460197656e+13	5.297797782076022699e+00	1.680697718344319551e-13	1.705575193308835530e-15
5.919732441471572404e-01	1.945945296561629688e+13	5.233492712886826936e+00	1.663625257230988131e-13	1.847715160509685851e-15
5.986622073578595771e-01	1.851797376148778125e+13	5.201192105506799557e+00	1.670038228947987162e-13	1.743460892129222922e-15
6.053511705685619138e-01	1.754769417015341602e+13	5.197460270391615289e+00	1.657444029655338514e-13	1.618692453768590525e-15
6.120401337792642504e-01	1.678730162065665430e+13	5.216032018615932131e+00	1.655029097091142133e-13	1.167342161684662120e-15
6.187290969899665871e-01	1.616078282774000195e+13	5.202515461387065443e+00	1.676032766629775401e-13	1.782940523880464421e-15
6.254180602006689238e-01	1.564401194855891211e+13	5.235380911839031981e+00	1.702495462475253417e-13	1.662607304274627709e-15
6.321070234113712605e-01	1.502655657776588281e+13	5.226637537232605268e+00	1.660024716518540576e-13	1.178412668675164775e-15
6.387959866220735972e-01	1.463792015347560742e+13	5.262004084219286781e+00	1.713196693079963883e-13	1.494218152906515987e-15
6.454849498327759338e-01	1.408120788969377148e+13	5.174203440960444489e+00	1.647107415557288026e-13	1.155642166213250702e-15
6.521739130434782705e-01	1.337405320653832422e+13	5.081973340055513155e+00	1.613137734151394446e-13	1.323002477631800266e-15
6.588628762541806072e-01	1.277394558926490430e+13	4.970665320099847406e+00	1.599786470912129077e-13	1.223602139821712715e-15
6.655518394648829439e-01	1.205884418069461914e+13	4.926809207535206347e+00	1.514594212259824868e-13	1.485745664255815369e-15
6.722408026755852806e-01	1.101826463609879102e+13	4.945777255317519661e+00	1.508981307506653095e-13	1.365727463304278670e-15
6.789297658862876172e-01	1.043295974263752734e+13	4.836072092375069076e+00	1.498350884458403754e-13	1.550462831245477891e-15
6.856187290969899539e-01	1.006907243377347461e+13	4.852903504101839793e+00	1.501967658585178550e-13	1.726297867810212704e-15
6.923076923076922906e-01	9.558170704735517578e+12	4.855166736124270521e+00	1.502651604266841481e-13	1.511336345787172633e-15
6.989966555183946273e-01	9.002730955807250000e+12	4.850078170002031897e+00	1.516183684764949131e-13	1.165887856207323503e-15
7.056856187290969640e-01	8.510085919470327148e+12	4.756254876174813795e+00	1.485499980962185596e-13	1.464987031351789986e-15
7.123745819397993007e-01	7.950257292779913086e+12	4.809512290925264999e+00	1.478074450852511783e-13	1.488611749818646227e-15
7.190635451505016373e-01	7.384897121928181641e+12	4.960906296215078726e+00	1.588540788954293594e-13	1.102731611035456832e-15
7.257525083612039740e-01	7.181788169414173828e+12	4.805864639199535659e+00	1.499997219890803769e-13	1.553683256115830774e-15
7.324414715719063107e-01	6.774271779841182617e+12	4.888434094933000296e+00	1.536087126973542958e-13	9.892200674212061242e-16
7.391304347826086474e-01	6.247009145537089844e+12	4.835934857000725451e+00	1.548395042401255871e-13	1.416156972928694698e-15
7.458193979933109841e-01	5.667833099127916016e+12	5.001238855212425172e+00	1.647128128116899699e-13	1.254927279753930971e-15
7.525083612040133207e-01	5.322955604001141602e+12	4.947781958224478416e+00	1.561355817508573085e-13	1.641309757172178088e-15
7.591973244147156574e-01	4.983375925817656250e+12	5.100973725972970385e+00	1.703784647353652568e-13	7.534966217454145425e-16
7.658862876254179941e-01	4.594401895545980469e+12	5.102868568212810096e+00	1.652213340204022416e-13	5.964364006472153504e-16
7.725752508361203308e-01	4.300814539942950195e+12	5.196814970380097876e+00	1.695238757618524878e-13	6.536927856167082529e-16
7.792642140468226675e-01	3.944094865766598145e+12	5.186705553322809692e+00	1.720309040726496100e-13	7.900236728926901229e-16
7.859531772575250042e-01	3.718002736807767090e+12	5.164037566472313046e+00	1.833441280445060109e-13	8.959957711114048916e-17
7.926421404682273408e-01	3.619032244795091797e+12	4.902351888340258590e+00	1.682606897661710723e-13	8.732581223322139763e-16
7.993311036789296775e-01	3.414079444227380371e+12	4.788489163490083911e+00	1.546060413636414606e-13	4.839208009224704112e-16
8.060200668896320142e-01	2.992123906515169434e+12	4.729837743265361105e+00	1.675741061066074122e-13	0.000000000000000000e+00
8.127090301003343509e-01	2.729466452771786621e+12	4.870598897538937599e+00	1.666277902835514701e-13	5.455779918022480417e-16
8.193979933110366876e-01	2.560689431625074707e+12	4.713523416711350222e+00	1.509165399321004009e-13	0.000000000000000000e+00
8.260869565217390242e-01	2.309510581258692383e+12	4.534741498042275332e+00	1.525483923786146654e-13	0.000000000000000000e+00
8.327759197324413609e-01	2.047060885042451172e+12	4.503312585509934074e+00	1.556321830533752944e-13	0.000000000000000000e+00
8.394648829431436976e-01	1.930560851673613770e+12	4.388753050779351739e+00	1.430831744964764934e-13	0.000000000000000000e+00
8.461538461538460343e-01	1.971281327001812012e+12	4.052382644138209145e+00	1.297787675422247720e-13	0.000000000000000000e+00
8.528428093645483710e-01	1.604848988429711182e+12	3.933665747797495893e+00	1.198690438769806821e-13	0.000000000000000000e+00
8.595317725752507076e-01	1.484946925553208740e+12	3.531219914289441597e+00	1.120252958168504585e-13	0.000000000000000000e+00
8.662207357859530443e-01	1.280980973239540527e+12	3.286316394139017216e+00	1.008531129996271610e-13	0.000000000000000000e+00
8.729096989966553810e-01	1.112853194365268555e+12	3.162692292806932315e+00	9.223945948400641262e-14	0.000000000000000000e+00
8.795986622073577177e-01	8.954089724754970703e+11	3.121966936118700797e+00	9.639968711412810210e-14	0.000000000000000000e+00
8.862876254180602764e-01	8.101245075661513672e+11	2.969890452238203693e+00	7.738651152160466519e-14	0.000000000000000000e+00
8.929765886287626131e-01	6.606689364476090088e+11	2.878068928603862098e+00	nan	nan
8.996655518394649498e-01	5.047988516772320557e+11	2.579446141615380217e+00	nan	nan
9.063545150501672865e-01	3.918826356522963867e+11	nan	nan	nan
9.130434782608696231e-01	2.099130115293284912e+11	nan	nan	nan
9.197324414715719598e-01	1.511955404087254333e+11	nan	nan	nan
9.264214046822742965e-01	1.364447559786089478e+11	nan	nan	nan
9.331103678929766332e-01	8.653101007245776367e+10	nan	nan	nan
9.397993311036789699e-01	5.825001668443060303e+10	nan	nan	nan
9.464882943143813065e-01	2.955350824203389740e+10	nan	nan	nan
9.531772575250836432e-01	1.147860337695869064e+10	nan	nan	nan
9.598662207357859799e-01	4.077241471001169682e+09	nan	nan	nan
9.665551839464883166e-01	6.284665197339377403e+09	nan	nan	nan
9.732441471571906533e-01	6.700180251708922386e+09	nan	nan	nan
9.799331103678929900e-01	0.000000000000000000e+00	nan	nan	nan
9.866220735785953266e-01	0.000000000000000000e+00	nan	nan	nan
9.933110367892976633e-01	0.000000000000000000e+00	nan	nan	nan
1.000000000000000000e+00	0.000000000000000000e+00	nan	nan	nan


==> dat/1dbte_with_E_pic_vs_pde/Ewt_10K_pic_idx_0004.csv <==
x	ne_pic	Te_pic	elastic_pic	ionization_pic
-1.000000000000000000e+00	2.229453815127090625e+13	6.868490089132099463e+00	2.118302984648954481e-13	4.748288766978844878e-15
-9.933110367892976633e-01	6.146059763078056250e+13	6.805623827106447088e+00	2.090396333963666531e-13	4.696991131508595922e-15
-9.866220735785953266e-01	7.920919332972114062e+13	6.719175132021428354e+00	2.087109087654366481e-13	3.920754266473647865e-15
-9.799331103678929900e-01	9.528406841997026562e+13	6.604439310519129691e+00	2.083724892110919330e-13	3.905000058367442238e-15
-9.732441471571906533e-01	1.107281137486140469e+14	6.489047386180698318e+00	2.037640406234404456e-13	3.549573990773293802e-15
-9.665551839464883166e-01	1.225290788986907812e+14	6.394173916628615117e+00	2.026077636707044475e-13	3.172977816917246102e-15
-9.598662207357859799e-01	1.334235979576602656e+14	6.296393894688707249e+00	2.007436242645499847e-13	2.974521721213791630e-15
-9.531772575250836432e-01	1.435140434470426250e+14	6.196897189806251482e+00	1.967161786000087029e-13	2.836637005704441377e-15
-9.464882943143813065e-01	1.514894394006124062e+14	6.140699787047677383e+00	1.963177729490131620e-13	2.756900145426804381e-15
-9.397993311036789699e-01	1.608485524246133125e+14	6.062154233250592661e+00	1.939151513906918492e-13	2.490783302412097638e-15
-9.331103678929766332e-01	1.685838066464475625e+14	5.976673351496232911e+00	1.915096630960439542e-13	2.595926824933550045e-15
-9.264214046822742965e-01	1.746694920721259375e+14	5.931964975880857693e+00	1.892065740003594751e-13	2.573584534816028440e-15
-9.197324414715719598e-01	1.803489336230851562e+14	5.871258879096634686e+00	1.867145665217012245e-13	2.532157397895971282e-15
-9.130434782608696231e-01	1.855287442908560938e+14	5.829926338160047017e+00	1.860644830579769081e-13	2.265572519280738509e-15
-9.063545150501672865e-01	1.901951601392617188e+14	5.786701077376243063e+00	1.846261667765159394e-13	2.449749767815115282e-15
-8.996655518394648388e-01	1.941104026784412500e+14	5.750494990484896540e+00	1.825052389237838964e-13	2.363331229965412652e-15
-8.929765886287625021e-01	1.971385465462316562e+14	5.712110627839192212e+00	1.815742717422180439e-13	2.304800634280595718e-15
-8.862876254180601654e-01	2.010495819954860000e+14	5.676353627187913808e+00	1.803136946192521199e-13	2.429879920737946608e-15
-8.795986622073578287e-01	2.034606860075370938e+14	5.644132563807601422e+00	1.790358175880259580e-13	2.308672617532303089e-15
-8.729096989966554920e-01	2.061234882637733438e+14	5.616012752604426339e+00	1.780759565797985336e-13	2.290067013463320947e-15
-8.662207357859531554e-01	2.079964223713440312e+14	5.616187924440793289e+00	1.784691183857696087e-13	2.268298270891046510e-15
-8.595317725752508187e-01	2.095686274583147500e+14	5.604444888603397956e+00	1.786481420973701440e-13	2.187710941277540153e-15
-8.528428093645484820e-01	2.115809149272449062e+14	5.577011674374871220e+00	1.754865762709571137e-13	2.332615281234618680e-15
-8.461538461538461453e-01	2.132114479399728750e+14	5.597350047139894258e+00	1.781824523452607568e-13	2.321977744711988784e-15
-8.394648829431438086e-01	2.137296731218438750e+14	5.580280478561378210e+00	1.761042418114736366e-13	2.267241420153030612e-15
-8.327759197324414719e-01	2.142937348081503438e+14	5.608751937831739198e+00	1.770857064675555198e-13	2.183188093160608521e-15
-8.260869565217391353e-01	2.151450472454816250e+14	5.613195098231697600e+00	1.766607160293202800e-13	2.316148351298115071e-15
-8.193979933110367986e-01	2.167599205345977188e+14	5.609310357745777686e+00	1.769362060779075398e-13	2.279085190020640349e-15
-8.127090301003344619e-01	2.178398181912129375e+14	5.624610099536762498e+00	1.765421357083704090e-13	2.346308832961522552e-15
-8.060200668896321252e-01	2.204541350345429062e+14	5.629170651503207168e+00	1.789219577858183546e-13	2.244142753521935100e-15
-7.993311036789297885e-01	2.207438269365116250e+14	5.630167317699426022e+00	1.783264802523508593e-13	2.259696040825423760e-15
-7.926421404682274519e-01	2.213655673063020312e+14	5.630185270435328349e+00	1.791521555393126424e-13	2.240147825299678320e-15
-7.859531772575251152e-01	2.231503602829654062e+14	5.629431408691280225e+00	1.790901263432067856e-13	2.203068110086392957e-15
-7.792642140468227785e-01	2.251617907520953125e+14	5.619176015680876546e+00	1.777897184447520594e-13	2.260319794873240360e-15
-7.725752508361204418e-01	2.272622193519325625e+14	5.618874867866648692e+00	1.779286478181817192e-13	2.258966537544993801e-15
-7.658862876254181051e-01	2.279339513767037188e+14	5.638031976073779816e+00	1.784600565292642437e-13	2.284988877060739652e-15
-7.591973244147156574e-01	2.290744882615656250e+14	5.640032450776692130e+00	1.788135903299132879e-13	2.208020820283840224e-15
-7.525083612040133207e-01	2.305044054121057188e+14	5.612544430902915771e+00	1.775909091786699877e-13	2.210330235120698995e-15
-7.458193979933109841e-01	2.320094269087240000e+14	5.613734595365269975e+00	1.792674308434528044e-13	2.273642528508606336e-15
-7.391304347826086474e-01	2.326274016733347812e+14	5.602128760668829699e+00	1.780382268637990768e-13	2.078058984185874910e-15
-7.324414715719063107e-01	2.348784804500723750e+14	5.615870201210189094e+00	1.791170770881637643e-13	2.239682435329863859e-15
-7.257525083612039740e-01	2.358912464557173125e+14	5.594162280337380722e+00	1.775596024734232589e-13	2.174524793526210620e-15
-7.190635451505016373e-01	2.377754773788283125e+14	5.580793823069302384e+00	1.776372730811355617e-13	2.154987407463261575e-15
-7.123745819397993007e-01	2.374890576579135625e+14	5.565376810882644243e+00	1.779351877331144770e-13	2.088395937223972556e-15
-7.056856187290969640e-01	2.376432916521557188e+14	5.578025117635448282e+00	1.769746643227975613e-13	2.267572495946416770e-15
-6.989966555183946273e-01	2.409354693673089375e+14	5.573355153382165916e+00	1.773495349285481203e-13	2.111704229746655354e-15
-6.923076923076922906e-01	2.415388231959442812e+14	5.569963232653916130e+00	1.750407360259644018e-13	2.144483663954193511e-15
-6.856187290969899539e-01	2.420080695407819375e+14	5.566547375789889784e+00	1.760248789638812045e-13	2.259412535034865388e-15
-6.789297658862876172e-01	2.433340040489655000e+14	5.557456497778773929e+00	1.768090025799409484e-13	2.086443149197486144e-15
-6.722408026755852806e-01	2.425703912577980938e+14	5.547446752238949230e+00	1.761452226977291954e-13	2.147708518681061067e-15
-6.655518394648829439e-01	2.424384132886546250e+14	5.564968258433582449e+00	1.767750230790123322e-13	2.165770432997436368e-15
-6.588628762541806072e-01	2.416975239770225625e+14	5.559067617369607639e+00	1.753887680773079068e-13	2.080608636532958243e-15
-6.521739130434782705e-01	2.423668148508476875e+14	5.546339706209447051e+00	1.761921132539524972e-13	2.115212329268497058e-15
-6.454849498327759338e-01	2.435604337839063125e+14	5.543003946184668962e+00	1.766354243700749803e-13	2.125262524247358149e-15
-6.387959866220735972e-01	2.441174576839797500e+14	5.549902151760860214e+00	1.756306518186558358e-13	2.126852840194096977e-15
-6.321070234113712605e-01	2.437185632317847188e+14	5.569095872297271654e+00	1.776562055908616322e-13	2.047110253875236009e-15
-6.254180602006689238e-01	2.437523497996434062e+14	5.591044451090906975e+00	1.772129684256171711e-13	2.187248280309522304e-15
-6.187290969899665871e-01	2.445267400125327188e+14	5.568675434804397639e+00	1.757257393588903533e-13	2.093205818131363555e-15
-6.120401337792642504e-01	2.457138145834850938e+14	5.554386722466790438e+00	1.765682730968809802e-13	2.187624089649176487e-15
-6.053511705685619138e-01	2.455984312468251875e+14	5.585067666963788646e+00	1.774905178330840796e-13	2.233938291397581953e-15
-5.986622073578595771e-01	2.446485898022274375e+14	5.571715046444604802e+00	1.775452254290754877e-13	2.007258781379214059e-15
-5.919732441471572404e-01	2.454371594663486250e+14	5.545824729814128773e+00	1.761515761877895685e-13	2.114722081094723771e-15
-5.852842809364549037e-01	2.452540212061350625e+14	5.558063699658313261e+00	1.777207756801074474e-13	2.001420048621800518e-15
-5.785953177257525670e-01	2.462673845146695625e+14	5.560944796521961386e+00	1.761595488106896172e-13	2.113744841867969597e-15
-5.719063545150502303e-01	2.475789577837865312e+14	5.552608445699411810e+00	1.783982611815983360e-13	2.069653899242948040e-15
-5.652173913043478937e-01	2.471958269339667500e+14	5.540013668068782593e+00	1.747929284504142155e-13	1.975258361710455520e-15
-5.585284280936455570e-01	2.477120784193292812e+14	5.542858363694874058e+00	1.758485102019313837e-13	2.201165314622239249e-15
-5.518394648829432203e-01	2.472941481837077812e+14	5.564349271220182302e+00	1.765611158837338760e-13	2.157833326974499907e-15
-5.451505016722408836e-01	2.482830220737249688e+14	5.573060144054712062e+00	1.772501011047810773e-13	1.998165719564852755e-15
-5.384615384615385469e-01	2.483672158116161250e+14	5.560118622223026108e+00	1.756786980672613446e-13	2.095133426487691839e-15
-5.317725752508362103e-01	2.473597995622975312e+14	5.539269499951242182e+00	1.770519631173838851e-13	2.083219440610871461e-15
-5.250836120401337626e-01	2.464855558879038125e+14	5.544841432363430300e+00	1.766413461896304891e-13	2.017524745789636777e-15
-5.183946488294314259e-01	2.475550137287784688e+14	5.541012216817116531e+00	1.770593844733829990e-13	2.091203182235436917e-15
-5.117056856187290892e-01	2.488326965512744062e+14	5.516169216641718442e+00	1.740066000779970773e-13	2.105028259163804806e-15
-5.050167224080267525e-01	2.499321753548273438e+14	5.518553748948405335e+00	1.756087892179089594e-13	2.100842783022887307e-15
-4.983277591973244158e-01	2.478313052702440312e+14	5.542672824125967068e+00	1.756997839280699330e-13	2.046418574345490479e-15
-4.916387959866220791e-01	2.491179736057891250e+14	5.532588896659809130e+00	1.765514676011166643e-13	2.055601440691511773e-15
-4.849498327759197425e-01	2.506494322477419062e+14	5.532164908696333150e+00	1.754619271697759472e-13	2.130478314676072184e-15
-4.782608695652174058e-01	2.499197618425771875e+14	5.524819203625670028e+00	1.758272270406617227e-13	1.999557112000096696e-15
-4.715719063545150691e-01	2.497216650404066562e+14	5.528958768288946501e+00	1.761581564535600404e-13	2.048792656579129358e-15
-4.648829431438127324e-01	2.495795329221207500e+14	5.533189211275981734e+00	1.756599344819521896e-13	2.095787412900459474e-15
-4.581939799331103957e-01	2.473320119930366250e+14	5.527825323774068877e+00	1.745801956180482307e-13	2.000516426836469634e-15
-4.515050167224080591e-01	2.475799446320407812e+14	5.518679455981770232e+00	1.760817752894256776e-13	2.028700545694475188e-15
-4.448160535117057224e-01	2.473258312066024688e+14	5.517618102094106192e+00	1.745595832053454121e-13	2.044459955885873148e-15
-4.381270903010033857e-01	2.479612835731882500e+14	5.486024095572224368e+00	1.741580874403639772e-13	1.971040271023907265e-15
-4.314381270903010490e-01	2.457831536581836250e+14	5.484232824820990615e+00	1.732621667435428906e-13	2.045758088424607976e-15
-4.247491638795987123e-01	2.448947565022497188e+14	5.478588512901032992e+00	1.738261946918829334e-13	1.956505553841160497e-15
-4.180602006688963757e-01	2.451498567759424688e+14	5.481836152069877066e+00	1.740619419674422677e-13	2.149614968526621344e-15
-4.113712374581940390e-01	2.445322196173128438e+14	5.484615579563569376e+00	1.741118260335863795e-13	2.041845983894377688e-15
-4.046822742474917023e-01	2.435265433372836562e+14	5.480179383053092046e+00	1.740108763943966278e-13	2.041985023571643858e-15
-3.979933110367892546e-01	2.424651361005881875e+14	5.488129631477030479e+00	1.743051155934768396e-13	1.972344989561603871e-15
-3.913043478260869179e-01	2.411614576175040000e+14	5.498983292241861776e+00	1.747259458292075892e-13	1.978409394829331369e-15
-3.846153846153845812e-01	2.415760897023826250e+14	5.508294079849622271e+00	1.764954668897669194e-13	2.068042709963162050e-15
-3.779264214046822445e-01	2.409951477169914688e+14	5.497694489807336993e+00	1.746607752318027285e-13	1.819395732623483869e-15
-3.712374581939799079e-01	2.412721404401117188e+14	5.476946303192918641e+00	1.745854976203871133e-13	2.115447927105553049e-15
-3.645484949832775712e-01	2.410697326692510938e+14	5.473547310258961573e+00	1.748502936534058376e-13	1.908350242750174903e-15
-3.578595317725752345e-01	2.399050180021629375e+14	5.491177403424172709e+00	1.752027254238456834e-13	2.023665214770449049e-15
-3.511705685618728978e-01	2.390093493327779688e+14	5.473424438469379538e+00	1.741626525797461872e-13	1.966595041028684237e-15
-3.444816053511705611e-01	2.380211506547233750e+14	5.477878612478323639e+00	1.732979967575928429e-13	2.062249094709283554e-15
-3.377926421404682245e-01	2.364929641938258750e+14	5.474071087383941325e+00	1.739351401058481754e-13	2.076408908746238070e-15
-3.311036789297658878e-01	2.364022001241366250e+14	5.477890174726676165e+00	1.738213127232231104e-13	1.953504125423418663e-15
-3.244147157190635511e-01	2.357700978476770625e+14	5.471701524541110473e+00	1.747376391711391177e-13	2.245620898850583738e-15
-3.177257525083612144e-01	2.350903931278013438e+14	5.473484127158979362e+00	1.736078157313698334e-13	1.994122830725793480e-15
-3.110367892976588777e-01	2.320610546542289688e+14	5.480787477563421994e+00	1.748620898883091996e-13	2.031282086417976456e-15
-3.043478260869565410e-01	2.314328738010954062e+14	5.478334089429944598e+00	1.739836592641280094e-13	1.869990372052124786e-15
-2.976588628762542044e-01	2.296612993970992188e+14	5.481589899439087255e+00	1.752320145665068199e-13	1.942318759249020394e-15
-2.909698996655518677e-01	2.291746793290508438e+14	5.466753475998872069e+00	1.736173492519543605e-13	1.938033520212153704e-15
-2.842809364548495310e-01	2.282986437459855000e+14	5.461021518966533428e+00	1.737175310350419460e-13	2.046005913209535258e-15
-2.775919732441471943e-01	2.291272067340893438e+14	5.446072497613255514e+00	1.729108190390804747e-13	2.063802560254846309e-15
-2.709030100334448576e-01	2.265335098253324688e+14	5.449500449732386897e+00	1.727421952112904425e-13	1.986560929664575860e-15
-2.642140468227425210e-01	2.245660200732015625e+14	5.462867044528443294e+00	1.738547380664763660e-13	1.947952846514029487e-15
-2.575250836120401843e-01	2.229339288790204375e+14	5.468457627544853317e+00	1.745042557551619399e-13	1.949471871551691138e-15
-2.508361204013378476e-01	2.226385755844372188e+14	5.472404276634696529e+00	1.745473215273875382e-13	2.032101917349639243e-15
-2.441471571906355109e-01	2.207865990174200312e+14	5.471149846982075182e+00	1.727047317498175400e-13	1.944261004624456041e-15
-2.374581939799331742e-01	2.174764762458581250e+14	5.478298772304932562e+00	1.738934095381363881e-13	1.970669624417342406e-15
-2.307692307692308376e-01	2.167535060209461875e+14	5.460199588392192993e+00	1.706995366723656147e-13	1.852070379620477508e-15
-2.240802675585283898e-01	2.153716847379490625e+14	5.432056587116103508e+00	1.720438447872677410e-13	2.136323308207598931e-15
-2.173913043478260532e-01	2.140284803853174375e+14	5.438922979808570091e+00	1.716856157621587705e-13	1.892972109750840735e-15
-2.107023411371237165e-01	2.121094241067116875e+14	5.450117401331389999e+00	1.724188554016084273e-13	1.932973110587100423e-15
-2.040133779264213798e-01	2.103089194670562188e+14	5.445439102942152054e+00	1.730307616809834862e-13	1.955869120641806316e-15
-1.973244147157190431e-01	2.091551899792172500e+14	5.452573696144198401e+00	1.737902158013785526e-13	1.985888988767517047e-15
-1.906354515050167064e-01	2.060542011284576250e+14	5.465487079671104809e+00	1.749731902455810122e-13	2.050756658646917798e-15
-1.839464882943143698e-01	2.061133600843229688e+14	5.456715338764745127e+00	1.737725066679178670e-13	1.887647103985411620e-15
-1.772575250836120331e-01	2.049570595970864688e+14	5.434736595851783925e+00	1.743181246865720686e-13	1.922705842223518449e-15
-1.705685618729096964e-01	2.021969748787451562e+14	5.442503573336999523e+00	1.738340380174588878e-13	1.917775825336478893e-15
-1.638795986622073597e-01	1.999137196549839688e+14	5.459615167217591214e+00	1.730831096195262145e-13	1.852376925901556488e-15
-1.571906354515050230e-01	1.986289990462556250e+14	5.431643247121196616e+00	1.712197797331353641e-13	1.899573768239715593e-15
-1.505016722408026864e-01	1.981580646715091562e+14	5.438005278191398340e+00	1.735344661030765139e-13	1.922564316674073121e-15
-1.438127090301003497e-01	1.956490549247715000e+14	5.454591616355375372e+00	1.739577075521766207e-13	1.817071228509092664e-15
-1.371237458193980130e-01	1.941210242820183750e+14	5.462530713128122883e+00	1.755527225847017555e-13	1.895146965827043936e-15
-1.304347826086956763e-01	1.920708989734491250e+14	5.453714889111010322e+00	1.741507441159497167e-13	1.949191275273325112e-15
-1.237458193979933396e-01	1.910862841127393750e+14	5.448012135026477409e+00	1.752875865316903278e-13	1.948034614657419975e-15
-1.170568561872910029e-01	1.894673595518429375e+14	5.443958680776867176e+00	1.746440703962558014e-13	1.969235405353953670e-15
-1.103678929765886663e-01	1.866039674031102500e+14	5.446718609969289915e+00	1.743410824241986925e-13	1.866058323441256704e-15
-1.036789297658863296e-01	1.840167888867688750e+14	5.449414087325308742e+00	1.741244111004428333e-13	1.950066772118431473e-15
-9.698996655518399290e-02	1.820849035808588438e+14	5.457665601774548847e+00	1.744229593961085999e-13	1.859106744967218633e-15
-9.030100334448165622e-02	1.800773685653633438e+14	5.458700723163415702e+00	1.732843730727327067e-13	1.805566998923449430e-15
-8.361204013377931954e-02	1.788758288765815000e+14	5.464612782602326746e+00	1.744874806824735292e-13	1.767709094964856098e-15
-7.692307692307698286e-02	1.774681158117585000e+14	5.438376236218478432e+00	1.741983894894096700e-13	1.836202264913261711e-15
-7.023411371237464618e-02	1.755768990417967188e+14	5.440573233094447403e+00	1.749756236251118235e-13	1.689505054146077809e-15
-6.354515050167230950e-02	1.723399069198026250e+14	5.424974813564736209e+00	1.722514558301946619e-13	1.827800640688487154e-15
-5.685618729096986179e-02	1.717715862041887188e+14	5.389000701252314229e+00	1.735104591930248065e-13	1.839636485165425998e-15
-5.016722408026752511e-02	1.702860419757446875e+14	5.372583248059187078e+00	1.717752381497843524e-13	1.755220588453324840e-15
-4.347826086956518843e-02	1.689255937483580000e+14	5.371493784064583998e+00	1.726627050389055897e-13	1.900501401072205703e-15
-3.678929765886285175e-02	1.668015327298023438e+14	5.355810246019204968e+00	1.682577522517033336e-13	1.944353123605726965e-15
-3.010033444816051507e-02	1.645140184767341250e+14	5.355531637994030092e+00	1.711929173612892314e-13	1.796346903232198463e-15
-2.341137123745817838e-02	1.623636501612992188e+14	5.360165787208234889e+00	1.703062529547885717e-13	1.767610328836228297e-15
-1.672240802675584170e-02	1.605506281306302188e+14	5.339933365655536335e+00	1.702576452438550935e-13	1.863671634949887089e-15
-1.003344481605350502e-02	1.578065667115734375e+14	5.360215474496941468e+00	1.707384154094116420e-13	1.899713682126333931e-15
-3.344481605351168341e-03	1.554499471110260938e+14	5.381384954575443302e+00	1.718834081600180875e-13	1.829622903406675514e-15
3.344481605351168341e-03	1.531062344468542188e+14	5.390186267664289765e+00	1.699743979079721785e-13	1.825329497732862779e-15
1.003344481605350502e-02	1.515834756513538125e+14	5.380092405297705049e+00	1.716014474522747517e-13	1.837356432404318857e-15
1.672240802675584170e-02	1.485742377185373125e+14	5.404994730485590537e+00	1.719448230291920628e-13	1.837871177406815617e-15
2.341137123745817838e-02	1.479124520853807188e+14	5.388887234562986350e+00	1.736582688257242092e-13	1.758680219947272116e-15
3.010033444816051507e-02	1.457887546424983438e+14	5.384770774156664608e+00	1.722600944773678407e-13	1.878027881208289035e-15
3.678929765886285175e-02	1.424791252950627188e+14	5.370581014936160358e+00	1.712340880266845664e-13	1.772266998077304435e-15
4.347826086956518843e-02	1.413708167966049062e+14	5.365017568716903718e+00	1.727073924388811548e-13	1.756428236460799162e-15
5.016722408026752511e-02	1.388778822885333594e+14	5.381721857058092695e+00	1.720581832021560261e-13	1.889934562007962104e-15
5.685618729096986179e-02	1.365459598640300625e+14	5.394466344697726790e+00	1.732742096628374308e-13	1.711122226373104188e-15
6.354515050167219847e-02	1.345215964888323906e+14	5.363290844727793605e+00	1.714145172957036263e-13	1.738290181705147950e-15
7.023411371237453515e-02	1.320533072174224844e+14	5.342438400036085611e+00	1.706599019226156298e-13	1.747905705022883298e-15
7.692307692307687184e-02	1.296349836313006250e+14	5.359509268435344254e+00	1.724425979070327747e-13	1.735783820223647863e-15
8.361204013377920852e-02	1.279908165308506719e+14	5.349023872253874323e+00	1.701283890477575474e-13	1.652434867651271201e-15
9.030100334448154520e-02	1.274617360181841875e+14	5.323015254364492854e+00	1.693766903929340745e-13	1.721120388800127159e-15
9.698996655518388188e-02	1.261972717683557500e+14	5.284002218796866934e+00	1.701311900001255396e-13	1.482286675586991281e-15
1.036789297658862186e-01	1.252874236477415938e+14	5.261132972616992198e+00	1.669962669589887418e-13	1.776358734847628131e-15
1.103678929765885552e-01	1.226613685041249531e+14	5.266265314373653084e+00	1.685773083103830455e-13	1.551029217631980397e-15
1.170568561872908919e-01	1.196407039073138281e+14	5.274981881051083121e+00	1.703048789895793394e-13	1.775200558626586884e-15
1.237458193979932286e-01	1.174692741725600000e+14	5.281653143825310259e+00	1.689398039625307681e-13	1.666024897905960747e-15
1.304347826086955653e-01	1.164243576895843750e+14	5.255427570779262147e+00	1.658927036354700574e-13	1.716417355874042180e-15
1.371237458193979020e-01	1.135795858092251719e+14	5.291863005215393656e+00	1.684555738967343945e-13	1.722198192679601530e-15
1.438127090301002386e-01	1.105113447386875781e+14	5.308303803250203678e+00	1.707475682791798061e-13	1.741197813146687435e-15
1.505016722408025753e-01	1.081238991150436250e+14	5.296530423149088840e+00	1.704285015887369635e-13	1.682332220746623970e-15
1.571906354515049120e-01	1.055430831729728281e+14	5.281000777954417913e+00	1.684109764775981896e-13	1.611437135133725860e-15
1.638795986622072487e-01	1.040884428766975781e+14	5.247673886014831979e+00	1.684266771015152727e-13	1.597740218974545672e-15
1.705685618729095854e-01	1.018366369486144688e+14	5.232229543388766224e+00	1.674177827482925434e-13	1.600939405123803087e-15
1.772575250836119221e-01	1.002265161129323906e+14	5.254737718920072354e+00	1.674887510812189783e-13	1.869718701312323932e-15
1.839464882943142587e-01	9.868170904985900000e+13	5.274208344343402466e+00	1.704775971169474996e-13	1.770034285250269384e-15
1.906354515050165954e-01	9.574181019174012500e+13	5.270768994236428640e+00	1.703157327737460135e-13	1.656961511125566789e-15
1.973244147157189321e-01	9.364880892349893750e+13	5.251846919496847121e+00	1.689975263963592016e-13	1.757349200199745296e-15
2.040133779264214908e-01	9.174089364228846875e+13	5.269994094515885408e+00	1.694219043116358878e-13	1.718833342196830061e-15
2.107023411371238275e-01	8.954996066967042188e+13	5.275913724465411292e+00	1.678750645851535608e-13	1.527082860139754435e-15
2.173913043478261642e-01	8.802582548055239062e+13	5.295168853215297844e+00	1.699994510125860415e-13	1.722402653447912479e-15
2.240802675585285009e-01	8.591622957982742188e+13	5.286587215161354436e+00	1.713085092399073068e-13	1.790170974419164358e-15
2.307692307692308376e-01	8.377892401891395312e+13	5.302260491239850104e+00	1.702692891535265049e-13	1.602821340795095900e-15
2.374581939799331742e-01	8.228595245887346875e+13	5.267952498866581124e+00	1.694462082053884574e-13	1.705143850582680700e-15
2.441471571906355109e-01	8.063207269402789062e+13	5.284878658673214602e+00	1.705557833941717470e-13	1.756871939907259278e-15
2.508361204013378476e-01	7.953420401131101562e+13	5.274985711506328556e+00	1.685583521016016844e-13	1.555031869732250359e-15
2.575250836120401843e-01	7.794475504958409375e+13	5.257282530329445258e+00	1.677948379795812857e-13	1.707986540263958187e-15
2.642140468227425210e-01	7.628770698244928125e+13	5.251298839410676322e+00	1.663157428251180014e-13	1.534691706274493721e-15
2.709030100334448576e-01	7.462515334084364062e+13	5.220343016014616033e+00	1.662198468889503273e-13	1.741203552665019174e-15
2.775919732441471943e-01	7.295626309465953125e+13	5.221121050766858396e+00	1.686929988251015681e-13	1.536822417967309911e-15
2.842809364548495310e-01	7.159602262479893750e+13	5.258782250223971388e+00	1.707342698762872954e-13	1.557368840468795693e-15
2.909698996655518677e-01	6.940828392416164062e+13	5.229417259424292475e+00	1.675567557061432779e-13	1.704689894171509401e-15
2.976588628762542044e-01	6.828205633898354688e+13	5.216198617529093084e+00	1.673550659433431243e-13	1.641026492071032433e-15
3.043478260869565410e-01	6.637214139157395312e+13	5.204378976399943291e+00	1.652333985390406728e-13	1.476138299209388091e-15
3.110367892976588777e-01	6.445383823400473438e+13	5.212949423541851424e+00	1.663987247242391418e-13	1.496350429547364106e-15
3.177257525083612144e-01	6.317428559376422656e+13	5.230838870284537201e+00	1.687153155520837150e-13	1.750669757771493335e-15
3.244147157190635511e-01	6.286311675742332812e+13	5.199806025861074765e+00	1.645798828924139316e-13	1.695159930201532200e-15
3.311036789297658878e-01	6.182069336477368750e+13	5.177453611106988873e+00	1.687526984004148088e-13	1.570162054317210992e-15
3.377926421404682245e-01	5.934287321680421094e+13	5.188012324469418957e+00	1.658714852138831206e-13	1.625264001461065036e-15
3.444816053511705611e-01	5.754618612171039062e+13	5.206052311236687657e+00	1.690964750648198460e-13	1.708132752119556157e-15
3.511705685618728978e-01	5.615657393144442188e+13	5.210076190257911577e+00	1.678588837008031104e-13	1.538446958553764674e-15
3.578595317725752345e-01	5.466900406711028906e+13	5.219380550034706800e+00	1.678273198157537536e-13	1.551401206763633553e-15
3.645484949832775712e-01	5.312193764092894531e+13	5.220149619325168189e+00	1.689817926877500240e-13	1.486974081112826196e-15
3.712374581939799079e-01	5.116940643075582031e+13	5.220334755557241024e+00	1.663924990435730378e-13	1.453933901987607457e-15
3.779264214046822445e-01	4.916366332393220312e+13	5.240785473981746989e+00	1.682058770353083550e-13	1.411566908034305888e-15
3.846153846153845812e-01	4.785795920495789844e+13	5.217680284217609987e+00	1.690819136062279938e-13	1.424101827952163114e-15
3.913043478260869179e-01	4.627040603066613281e+13	5.174261581974596957e+00	1.649874771532018167e-13	1.324293029049076413e-15
3.979933110367892546e-01	4.490764650078857031e+13	5.136337817443011211e+00	1.642690986689286416e-13	1.230799745935462469e-15
4.046822742474915913e-01	4.378687255069933594e+13	5.080811728728729548e+00	1.626512212627295006e-13	1.260815552004717089e-15
4.113712374581939279e-01	4.222064049263515625e+13	5.061203292566966994e+00	1.613754336020273137e-13	1.627770319520100574e-15
4.180602006688962646e-01	4.052848140340586719e+13	5.084072508352818431e+00	1.632661019132228291e-13	1.539225020598311234e-15
4.247491638795986013e-01	3.893825335095204688e+13	5.106353018293213530e+00	1.636253050069634697e-13	1.502090417188311435e-15
4.314381270903009380e-01	3.772458581652019531e+13	5.062168058698013340e+00	1.636223403244625003e-13	1.067285516944860094e-15
4.381270903010032747e-01	3.686446965397535938e+13	5.074155010838901525e+00	1.646680146423013641e-13	1.218335213647789528e-15
4.448160535117056114e-01	3.543564323045291406e+13	5.040394447500729846e+00	1.644826499640739232e-13	1.333571128750061223e-15
4.515050167224079480e-01	3.405563982581882812e+13	5.044620396256080497e+00	1.637270177596419776e-13	1.354121920947807554e-15
4.581939799331102847e-01	3.285243807681919922e+13	5.087976923999152135e+00	1.647642488714155794e-13	1.246590669887116653e-15
4.648829431438126214e-01	3.161776106245097656e+13	5.120057671781784059e+00	1.658794961064198967e-13	1.321777302349003982e-15
4.715719063545149581e-01	3.071915781799526562e+13	5.091113213038823915e+00	1.623203231712313675e-13	1.242181573544948737e-15
4.782608695652172948e-01	2.977570491735828906e+13	5.006175459245032933e+00	1.597222007245821788e-13	1.463519177281089437e-15
4.849498327759196314e-01	2.859452546624009375e+13	5.007391135124065862e+00	1.602745587244590910e-13	1.339639845910244944e-15
4.916387959866219681e-01	2.707215621610285547e+13	4.997781835298547470e+00	1.574861121610951779e-13	1.233866436513428386e-15
4.983277591973243048e-01	2.531309920311979688e+13	4.993743697788417535e+00	1.595919577689440221e-13	1.106575198101583950e-15
5.050167224080266415e-01	2.442690947091354688e+13	4.955806727854028537e+00	1.576284518009470755e-13	1.028222994229865888e-15
5.117056856187289782e-01	2.341757146446841016e+13	4.946226487319535181e+00	1.556555395132128280e-13	1.121960141043622910e-15
5.183946488294313149e-01	2.276110961794595703e+13	4.892239966235131909e+00	1.561117742855790824e-13	1.361697172613776753e-15
5.250836120401336515e-01	2.208465110943258984e+13	4.885574832830593905e+00	1.562131217204517055e-13	1.359255453605269813e-15
5.317725752508359882e-01	2.118215241134136328e+13	4.901500156994045732e+00	1.551925566632486646e-13	1.367129545399995150e-15
5.384615384615383249e-01	2.018089097876534375e+13	4.905377412840345563e+00	1.583445313241662540e-13	1.086422820878970017e-15
5.451505016722408836e-01	1.909795486831502344e+13	4.868006051361565056e+00	1.515111488761662726e-13	1.263141885458505785e-15
5.518394648829432203e-01	1.808531871112573828e+13	4.910717577566590109e+00	1.590609595533276286e-13	1.223187782306513391e-15
5.585284280936455570e-01	1.749318378895804297e+13	4.879109015514832670e+00	1.531842012580175747e-13	1.418594143414719212e-15
5.652173913043478937e-01	1.684331824392387305e+13	4.874281991060963826e+00	1.588785518176235717e-13	1.289949704790905357e-15
5.719063545150502303e-01	1.559939601959568359e+13	4.930287651688330719e+00	1.560942672287723027e-13	9.978912465193600098e-16
5.785953177257525670e-01	1.457470992582971875e+13	4.998378149651037106e+00	1.594074170946854004e-13	1.427104745175225916e-15
5.852842809364549037e-01	1.372448821551725195e+13	4.979121500247014609e+00	1.617853339789510501e-13	8.590395971756885587e-16
5.919732441471572404e-01	1.277778910351797656e+13	5.031467526900990528e+00	1.615211233381570621e-13	1.000911000541314524e-15
5.986622073578595771e-01	1.234889965833571680e+13	5.014370039271883073e+00	1.636681117620646674e-13	1.004287588843664843e-15
6.053511705685619138e-01	1.204674230473616406e+13	5.007963121590362832e+00	1.684085205183033244e-13	1.035329569693056077e-15
6.120401337792642504e-01	1.155918732781510547e+13	4.898998456803466794e+00	1.625453881781513197e-13	6.921257455229685769e-16
6.187290969899665871e-01	1.095204192430824609e+13	4.851420118244976543e+00	1.645193814921867966e-13	8.561211799522668948e-16
6.254180602006689238e-01	1.015077308133902930e+13	4.893452928139415903e+00	1.615066141720203486e-13	4.229636059732080507e-16
6.321070234113712605e-01	9.640728352100541016e+12	4.799415013605212721e+00	1.594909368857404390e-13	6.623948956008273371e-16
6.387959866220735972e-01	9.302966552280185547e+12	4.913025185328353750e+00	1.645280580396604078e-13	7.705345270350271329e-16
6.454849498327759338e-01	8.896281192815853516e+12	4.715534444849400764e+00	1.545379781659676395e-13	4.744979229904116505e-16
6.521739130434782705e-01	8.241611254965600586e+12	4.673541137529061196e+00	1.519974337149406600e-13	8.123524507003109030e-16
6.588628762541806072e-01	7.663473996192089844e+12	4.605003112771774987e+00	1.458612816351828611e-13	5.077744400762728456e-16
6.655518394648829439e-01	7.095490886559722656e+12	4.629222530181257511e+00	1.486824962621619639e-13	7.284656011058715484e-16
6.722408026755852806e-01	6.937049802390483398e+12	4.504261937749898692e+00	1.484382101255266807e-13	1.007852445917878270e-15
6.789297658862876172e-01	6.338837972552946289e+12	4.425488718747369710e+00	1.386862391216333796e-13	8.759249128092224753e-16
6.856187290969899539e-01	5.603454235391306641e+12	4.397628336186652831e+00	1.457709313344397735e-13	4.269910470269593324e-16
6.923076923076922906e-01	5.351470324607149414e+12	4.457806478947712314e+00	1.341285598913183042e-13	7.158793681459549305e-16
6.989966555183946273e-01	4.860565257560476562e+12	4.413721325818507069e+00	1.385617618147677255e-13	1.247830740439686288e-15
7.056856187290969640e-01	4.481901194575447266e+12	4.394421403994355657e+00	1.384207233016286106e-13	6.806241711270763827e-16
7.123745819397993007e-01	4.310267507429885742e+12	4.307696595011234919e+00	1.375469356520075810e-13	5.978158813682315846e-16
7.190635451505016373e-01	3.982036584168855957e+12	4.373403890692725504e+00	1.378809667338677625e-13	1.047821398017043379e-15
7.257525083612039740e-01	3.692033045909729980e+12	4.341268779755326435e+00	1.353384629924188192e-13	8.149431683278206814e-16
7.324414715719063107e-01	3.426986380603703613e+12	4.308929928843536317e+00	1.401859837267897738e-13	8.341547229312649257e-16
7.391304347826086474e-01	2.918110287455495605e+12	4.413720404109867879e+00	1.443439992847015285e-13	3.158385093167701759e-16
7.458193979933109841e-01	2.711027972234113770e+12	4.364512709139860114e+00	1.366965665878335122e-13	9.619062031615154625e-16
7.525083612040133207e-01	2.391574804496657227e+12	4.390439265710835315e+00	1.414482370186384746e-13	1.122922731258788713e-15
7.591973244147156574e-01	2.098948327456918457e+12	4.519486651921102549e+00	1.436227004841497531e-13	1.068391994478951088e-15
7.658862876254179941e-01	1.912278189281354492e+12	4.551818109756966102e+00	1.399172676132597782e-13	6.458322459418549307e-16
7.725752508361203308e-01	1.639934040833046875e+12	4.444842353116922773e+00	1.306165454998283155e-13	2.477164778955060677e-16
7.792642140468226675e-01	1.545430335654877686e+12	4.596130123728602079e+00	1.497402380319523969e-13	0.000000000000000000e+00
7.859531772575250042e-01	1.424567394215139648e+12	4.421165820594358031e+00	1.648320195276590244e-13	1.323513753327417861e-15
7.926421404682273408e-01	1.244571466600414307e+12	4.503979478582059492e+00	1.450603163105188345e-13	0.000000000000000000e+00
7.993311036789296775e-01	1.247246344762922852e+12	4.464816684035239014e+00	1.387510276116018531e-13	0.000000000000000000e+00
8.060200668896320142e-01	1.126824888068456299e+12	4.740731721231313145e+00	1.706533159113451292e-13	8.271960958296361633e-16
8.127090301003343509e-01	9.722013484611660156e+11	nan	nan	nan
8.193979933110366876e-01	9.951066158332722168e+11	4.778421901632055935e+00	1.521716178231708538e-13	0.000000000000000000e+00
8.260869565217390242e-01	8.689977968321367188e+11	4.759260678738773009e+00	1.496916597377780108e-13	0.000000000000000000e+00
8.327759197324413609e-01	8.052422056773065186e+11	nan	nan	nan
8.394648829431436976e-01	8.197592628893437500e+11	4.227016049787602370e+00	1.368202442485052692e-13	0.000000000000000000e+00
8.461538461538460343e-01	7.837652713045898438e+11	4.062637545421395657e+00	nan	nan
8.528428093645483710e-01	7.276447692737967529e+11	3.997984288298728650e+00	1.541153562793316396e-13	0.000000000000000000e+00
8.595317725752507076e-01	6.309596100601947021e+11	3.884021765929515979e+00	nan	nan
8.662207357859530443e-01	5.827858334442148438e+11	3.620160758272937596e+00	nan	nan
8.729096989966553810e-01	4.866979771212609863e+11	3.612816953594879976e+00	nan	nan
8.795986622073577177e-01	4.346287468705657959e+11	2.936523707316565091e+00	nan	nan
8.862876254180602764e-01	3.622512183375789185e+11	nan	nan	nan
8.929765886287626131e-01	3.256079844803621216e+11	nan	nan	nan
8.996655518394649498e-01	2.633846050885110779e+11	nan	nan	nan
9.063545150501672865e-01	1.762562921253989258e+11	nan	nan	nan
9.130434782608696231e-01	9.912631015803457642e+10	nan	nan	nan
9.197324414715719598e-01	1.042683089558577118e+11	nan	nan	nan
9.264214046822742965e-01	7.406555844137141418e+10	nan	nan	nan
9.331103678929766332e-01	4.942032177907778168e+10	nan	nan	nan
9.397993311036789699e-01	2.397002469894313812e+10	nan	nan	nan
9.464882943143813065e-01	2.822905400623097229e+10	nan	nan	nan
9.531772575250836432e-01	1.259530008557684326e+10	nan	nan	nan
9.598662207357859799e-01	6.336604579135570526e+09	nan	nan	nan
9.665551839464883166e-01	1.072548234091388893e+10	nan	nan	nan
9.732441471571906533e-01	0.000000000000000000e+00	nan	nan	nan
9.799331103678929900e-01	0.000000000000000000e+00	nan	nan	nan
9.866220735785953266e-01	0.000000000000000000e+00	nan	nan	nan
9.933110367892976633e-01	0.000000000000000000e+00	nan	nan	nan
1.000000000000000000e+00	0.000000000000000000e+00	nan	nan	nan


==> dat/1dbte_with_E_pic_vs_pde/Ewt_10K_pic_idx_0005.csv <==
x	ne_pic	Te_pic	elastic_pic	ionization_pic
-1.000000000000000000e+00	2.728848374128380078e+13	5.366057775272077279e+00	1.721678590465272438e-13	1.424001662816828985e-15
-9.933110367892976633e-01	7.294369376426492188e+13	5.523291464140246632e+00	1.802144008737489898e-13	1.322580089376032590e-15
-9.866220735785953266e-01	9.450061478495643750e+13	5.511117437853837231e+00	1.821247605042816553e-13	1.220640510968970430e-15
-9.799331103678929900e-01	1.143392771770666562e+14	5.529449060605134747e+00	1.827216167137410157e-13	1.223215236629234285e-15
-9.732441471571906533e-01	1.320729143340500000e+14	5.545337713052735928e+00	1.830469123381798366e-13	1.070930707270530520e-15
-9.665551839464883166e-01	1.493018305484292812e+14	5.524575156601678749e+00	1.850802304606796997e-13	1.152973272292678361e-15
-9.598662207357859799e-01	1.644939958450521562e+14	5.489244517339859186e+00	1.825606716064291021e-13	1.078350066552644759e-15
-9.531772575250836432e-01	1.778687502332441875e+14	5.441846617401807862e+00	1.820321116548642726e-13	1.067145695727392253e-15
-9.464882943143813065e-01	1.923939878979125938e+14	5.402784540781615519e+00	1.792958959049924553e-13	9.713119926494528897e-16
-9.397993311036789699e-01	2.047422123442847812e+14	5.367066805694235221e+00	1.783312964076179122e-13	9.219961692807478781e-16
-9.331103678929766332e-01	2.156087880158489688e+14	5.312856866625773833e+00	1.777048514367109802e-13	8.573045938020456983e-16
-9.264214046822742965e-01	2.247364331848743438e+14	5.288754552433028167e+00	1.777075547494135238e-13	8.869615353819110720e-16
-9.197324414715719598e-01	2.343673709635064062e+14	5.241512165800690681e+00	1.742066614593626271e-13	8.051064944378932386e-16
-9.130434782608696231e-01	2.431776924794503438e+14	5.216272819282712803e+00	1.745593121670916076e-13	8.445550178836550771e-16
-9.063545150501672865e-01	2.509346833325658750e+14	5.185926736992888308e+00	1.729533044556947497e-13	7.305288406798606137e-16
-8.996655518394648388e-01	2.615315377944619688e+14	5.133756872469528609e+00	1.699954412716749002e-13	7.133802916248957071e-16
-8.929765886287625021e-01	2.678836722487545000e+14	5.114806642600647102e+00	1.697379654639867529e-13	7.447739895084498663e-16
-8.862876254180601654e-01	2.736616947463631562e+14	5.084141144977356142e+00	1.696006200733156408e-13	7.547241710733410130e-16
-8.795986622073578287e-01	2.805514018022454375e+14	5.051798622170213804e+00	1.673406227077101134e-13	7.703200276766976019e-16
-8.729096989966554920e-01	2.845743406495790625e+14	5.024542328257934898e+00	1.674934126429929183e-13	7.722607095943311591e-16
-8.662207357859531554e-01	2.902599889566633125e+14	4.997074210812009198e+00	1.650312619046370836e-13	7.402659393626108785e-16
-8.595317725752508187e-01	2.931407028892256250e+14	4.996627746272404025e+00	1.655951664108130823e-13	7.315519262084444576e-16
-8.528428093645484820e-01	2.981161580593190625e+14	4.989870925274847657e+00	1.653884324100299255e-13	6.061632695267353992e-16
-8.461538461538461453e-01	3.029667769252656250e+14	4.969067940447315479e+00	1.644629754510456379e-13	7.062382118564050107e-16
-8.394648829431438086e-01	3.060786211068198750e+14	4.937567689356355594e+00	1.636018565057713397e-13	6.217866902917837698e-16
-8.327759197324414719e-01	3.086640077144900625e+14	4.914878425050540400e+00	1.629026267530306024e-13	7.041011483714827779e-16
-8.260869565217391353e-01	3.111132612024705625e+14	4.919318165609312565e+00	1.626468892357172346e-13	7.382709530642317664e-16
-8.193979933110367986e-01	3.120071899025645000e+14	4.900062806901222423e+00	1.617218290939552364e-13	6.572343843956956986e-16
-8.127090301003344619e-01	3.127156690399561250e+14	4.888140418383748909e+00	1.619413109910224217e-13	6.492639133757578868e-16
-8.060200668896321252e-01	3.137867370016669375e+14	4.885223105278914346e+00	1.608014289703885046e-13	7.060513560006864838e-16
-7.993311036789297885e-01	3.164950641260476875e+14	4.869018534613058335e+00	1.605784980683250870e-13	7.006591289114757737e-16
-7.926421404682274519e-01	3.196239963642148125e+14	4.849892829213692025e+00	1.601964818723651871e-13	6.341793474176493326e-16
-7.859531772575251152e-01	3.200948008905055000e+14	4.874807875165264370e+00	1.609210487516214936e-13	6.602759667381059980e-16
-7.792642140468227785e-01	3.222974981331000625e+14	4.860711739636420781e+00	1.601144460700700901e-13	6.910453922785784772e-16
-7.725752508361204418e-01	3.210814413871055000e+14	4.859562057379016586e+00	1.607828092860447663e-13	6.701705631919973638e-16
-7.658862876254181051e-01	3.238279179874145000e+14	4.869427819283114189e+00	1.614496273615201919e-13	6.721629620694218892e-16
-7.591973244147156574e-01	3.252997242493744375e+14	4.843381770573505385e+00	1.600443687034240772e-13	7.675113328009787144e-16
-7.525083612040133207e-01	3.273199844134097500e+14	4.856090943506244706e+00	1.610120699986404894e-13	6.708139551113127367e-16
-7.458193979933109841e-01	3.281627787921268125e+14	4.850411514874943819e+00	1.599305248077068177e-13	6.472101514237503532e-16
-7.391304347826086474e-01	3.290413853745908125e+14	4.847339081564295604e+00	1.603707677790622145e-13	7.369350143333616635e-16
-7.324414715719063107e-01	3.305477572951348125e+14	4.860224481910442762e+00	1.596314194116543539e-13	7.393645447648968868e-16
-7.257525083612039740e-01	3.319282021845148125e+14	4.859076713195445762e+00	1.600619522670513566e-13	6.517083615955538069e-16
-7.190635451505016373e-01	3.309781789520788750e+14	4.838700126154273917e+00	1.602063712352676138e-13	6.544002225886935082e-16
-7.123745819397993007e-01	3.320972908419501250e+14	4.841256595292173337e+00	1.593259069356700968e-13	6.775860484012136836e-16
-7.056856187290969640e-01	3.320887727833371875e+14	4.843052480907537038e+00	1.586707309202526706e-13	6.916782313774863840e-16
-6.989966555183946273e-01	3.332647582962748125e+14	4.838124682589324266e+00	1.598284017413248947e-13	7.048656529086095837e-16
-6.923076923076922906e-01	3.333673645450134375e+14	4.838559820332950956e+00	1.590726686205310360e-13	7.133012170742732186e-16
-6.856187290969899539e-01	3.349910155896541875e+14	4.833445220584787982e+00	1.595759885004193582e-13	6.758486484681238012e-16
-6.789297658862876172e-01	3.328801991134558750e+14	4.835714696210129837e+00	1.606772083390067523e-13	6.420074392381707163e-16
-6.722408026755852806e-01	3.337143715547940000e+14	4.841289398191756632e+00	1.596282920421577132e-13	6.671951441170363321e-16
-6.655518394648829439e-01	3.334041895667071250e+14	4.835344830544764605e+00	1.593460480615776010e-13	6.918471814817809472e-16
-6.588628762541806072e-01	3.323421071180476875e+14	4.824508501828796980e+00	1.587474700049501021e-13	7.124015039748962815e-16
-6.521739130434782705e-01	3.340798949541851250e+14	4.822331594657628173e+00	1.586919849027791595e-13	6.955970553632041237e-16
-6.454849498327759338e-01	3.353424893862676250e+14	4.839658393373472478e+00	1.599226418459074253e-13	6.084177579764938219e-16
-6.387959866220735972e-01	3.349535672953780000e+14	4.840409584901020246e+00	1.598173954797855209e-13	6.020004838200660654e-16
-6.321070234113712605e-01	3.328946642312865000e+14	4.860511798937745986e+00	1.593947246467759471e-13	6.225496717129592815e-16
-6.254180602006689238e-01	3.328459450911613125e+14	4.848688027639649789e+00	1.606085632221190948e-13	6.486783471370260891e-16
-6.187290969899665871e-01	3.337565723025033750e+14	4.853738992983617884e+00	1.600260007702023267e-13	6.520685797208717476e-16
-6.120401337792642504e-01	3.342095616208388125e+14	4.837364761826030701e+00	1.590307223693304775e-13	6.616133851684245628e-16
-6.053511705685619138e-01	3.346845472673646250e+14	4.829652675002199302e+00	1.592638115629132157e-13	6.061501425484311022e-16
-5.986622073578595771e-01	3.336919337418569375e+14	4.828928642764535262e+00	1.589029186209878479e-13	6.178691089581102656e-16
-5.919732441471572404e-01	3.327377813285718750e+14	4.826807478103886773e+00	1.601679519001993295e-13	6.311683753308370772e-16
-5.852842809364549037e-01	3.327975116176366875e+14	4.821475869808976356e+00	1.594582710759218654e-13	6.160797747285563993e-16
-5.785953177257525670e-01	3.334858382748898750e+14	4.810994729404813874e+00	1.589943790832924151e-13	6.962705396834465597e-16
-5.719063545150502303e-01	3.338619832778597500e+14	4.821726459136349341e+00	1.593524742509216279e-13	5.989951819542717947e-16
-5.652173913043478937e-01	3.332094947940439375e+14	4.811870158147407928e+00	1.592944224601741152e-13	6.633628444478574933e-16
-5.585284280936455570e-01	3.299975114843858125e+14	4.827568387829048291e+00	1.592401361720072069e-13	6.414621995391771132e-16
-5.518394648829432203e-01	3.297973111372526875e+14	4.831121874825181628e+00	1.593564670069151175e-13	6.718092995261595472e-16
-5.451505016722408836e-01	3.290394376477733125e+14	4.821897297821548634e+00	1.584434531311154300e-13	6.513721496853137009e-16
-5.384615384615385469e-01	3.295521572551744375e+14	4.804985525004553004e+00	1.584351754925078462e-13	6.287040450916236320e-16
-5.317725752508362103e-01	3.294928424811639375e+14	4.808914196207997094e+00	1.593455149704248635e-13	5.776605120473993481e-16
-5.250836120401337626e-01	3.293596179668566250e+14	4.811720410889525290e+00	1.588176067404286707e-13	6.919808394940563687e-16
-5.183946488294314259e-01	3.298020635906876250e+14	4.816936572141029771e+00	1.585140355367837830e-13	5.586059382860372377e-16
-5.117056856187290892e-01	3.290721075189211250e+14	4.807849627317356322e+00	1.577903379141050678e-13	6.159182047156324911e-16
-5.050167224080267525e-01	3.283079233945550625e+14	4.803528278970873977e+00	1.580104109696217952e-13	6.230163814664754382e-16
-4.983277591973244158e-01	3.268949644521717500e+14	4.818187965636814951e+00	1.593624929474951738e-13	6.582047561416622391e-16
-4.916387959866220791e-01	3.271944728972995000e+14	4.809149991231294941e+00	1.591744335147638461e-13	6.060616179960211786e-16
-4.849498327759197425e-01	3.271711780845631875e+14	4.795756189952106396e+00	1.581916100918060982e-13	5.832753572531264051e-16
-4.782608695652174058e-01	3.257749955625009375e+14	4.791748247585814191e+00	1.588526549246449342e-13	6.173750272773609637e-16
-4.715719063545150691e-01	3.268110563808793125e+14	4.786582130694354120e+00	1.578775360183097207e-13	6.052336534811420122e-16
-4.648829431438127324e-01	3.235745057436315625e+14	4.791005576228081431e+00	1.579744420714073891e-13	6.745159909689105137e-16
-4.581939799331103957e-01	3.213918311327200000e+14	4.797181427147646282e+00	1.583355390744849651e-13	5.480494666966635942e-16
-4.515050167224080591e-01	3.208554791066016250e+14	4.802586930477789728e+00	1.585623597159993831e-13	5.822172245085503342e-16
-4.448160535117057224e-01	3.206564214258681875e+14	4.809620950089287028e+00	1.589155255838364962e-13	6.107238679267891185e-16
-4.381270903010033857e-01	3.200825691660921875e+14	4.790124862683291518e+00	1.588114878703155500e-13	6.361406000670925305e-16
-4.314381270903010490e-01	3.164467085615961875e+14	4.793491823625122272e+00	1.580814615350693343e-13	5.645937013759533719e-16
-4.247491638795987123e-01	3.148982657417966250e+14	4.802175517134269711e+00	1.592814311466905205e-13	6.545482757731441051e-16
-4.180602006688963757e-01	3.145482202781804375e+14	4.792922552079698306e+00	1.586750851693710178e-13	6.089915300829545244e-16
-4.113712374581940390e-01	3.129038713898949375e+14	4.784966610007122867e+00	1.575948414924396862e-13	6.348255428342607942e-16
-4.046822742474917023e-01	3.116738429501973125e+14	4.776929193535843332e+00	1.575400245909196986e-13	5.480422509031914197e-16
-3.979933110367892546e-01	3.102902037888372500e+14	4.761390259556327109e+00	1.564731311518693676e-13	6.473719501510922547e-16
-3.913043478260869179e-01	3.089018900831167500e+14	4.770643048894563698e+00	1.567596965231072318e-13	5.921450330272247089e-16
-3.846153846153845812e-01	3.070246450068565000e+14	4.775546363130930061e+00	1.575824980196857658e-13	6.228961837093026870e-16
-3.779264214046822445e-01	3.041854046706597500e+14	4.778785708160556922e+00	1.574853249743651970e-13	5.872631421679650209e-16
-3.712374581939799079e-01	3.023745381243344375e+14	4.776589084453976675e+00	1.582355085929558354e-13	5.632994080740813070e-16
-3.645484949832775712e-01	3.020421780202205000e+14	4.780194239238129583e+00	1.580932848084602494e-13	6.103259221266633369e-16
-3.578595317725752345e-01	2.980054232973295000e+14	4.784921708176323563e+00	1.578123155180531652e-13	5.964344810498108590e-16
-3.511705685618728978e-01	2.973082409754778125e+14	4.774284051466339385e+00	1.576906058523659938e-13	5.806317158440757619e-16
-3.444816053511705611e-01	2.955627920805265000e+14	4.781605717766807651e+00	1.581132415174997823e-13	6.087326864587862801e-16
-3.377926421404682245e-01	2.938961611974503750e+14	4.787335974420707352e+00	1.579672770810606068e-13	6.202082625644648174e-16
-3.311036789297658878e-01	2.923088936897595000e+14	4.778381653084741387e+00	1.586843467411264638e-13	5.971632218298192107e-16
-3.244147157190635511e-01	2.907190811523599375e+14	4.765983137226220023e+00	1.573239738987430855e-13	6.403823987915123524e-16
-3.177257525083612144e-01	2.884303203541295000e+14	4.762808113042013680e+00	1.577519719063919300e-13	5.543000423990156933e-16
-3.110367892976588777e-01	2.862518528331413750e+14	4.763358781596013003e+00	1.574465056871050353e-13	5.784994526025046185e-16
-3.043478260869565410e-01	2.841889244669616875e+14	4.751010395107276629e+00	1.566543961157043975e-13	5.957191777825548843e-16
-2.976588628762542044e-01	2.802370906333057812e+14	4.758047224766311700e+00	1.562446225574489621e-13	5.452984911640217357e-16
-2.909698996655518677e-01	2.786409414913277500e+14	4.754892548644268579e+00	1.566694619166753729e-13	6.409990721008476550e-16
-2.842809364548495310e-01	2.766605967422018125e+14	4.750120780006146681e+00	1.552916688276274388e-13	5.172296752825248975e-16
-2.775919732441471943e-01	2.750761859005097812e+14	4.761578417051647527e+00	1.576734222106307347e-13	5.574329619635917687e-16
-2.709030100334448576e-01	2.729425160963230625e+14	4.752359411022651692e+00	1.569551297296417930e-13	5.113729552453064799e-16
-2.642140468227425210e-01	2.723575747785341875e+14	4.732924874847897811e+00	1.560823153865744288e-13	5.549116905671917498e-16
-2.575250836120401843e-01	2.710419762073270000e+14	4.714849109786691805e+00	1.552462991751389461e-13	6.087612518840300189e-16
-2.508361204013378476e-01	2.688380064498781562e+14	4.726582563262256897e+00	1.553895265086568597e-13	5.508450703807186375e-16
-2.441471571906355109e-01	2.657361605993182188e+14	4.716704541359809433e+00	1.545117335982495425e-13	6.195562945389512597e-16
-2.374581939799331742e-01	2.625590286148465000e+14	4.716138285583248546e+00	1.557492397088535060e-13	6.047035339247057702e-16
-2.307692307692308376e-01	2.596576428083277500e+14	4.722817858825655080e+00	1.548436810772297724e-13	5.528685780281097452e-16
-2.240802675585283898e-01	2.563282245564284688e+14	4.704309207673585291e+00	1.553901087065464510e-13	4.845717240104601658e-16
-2.173913043478260532e-01	2.549152915837360312e+14	4.682798735374214871e+00	1.547798914383802019e-13	5.401959628470885619e-16
-2.107023411371237165e-01	2.526849106506418750e+14	4.679922003170434941e+00	1.532503136167341984e-13	5.766333884138294352e-16
-2.040133779264213798e-01	2.512173634179919375e+14	4.683821970098696497e+00	1.542108752432676956e-13	6.013484169238689357e-16
-1.973244147157190431e-01	2.477731851020132812e+14	4.688543659758837912e+00	1.545089163680530475e-13	5.240289450350000327e-16
-1.906354515050167064e-01	2.440393668234492500e+14	4.692246632191170441e+00	1.542952686669562505e-13	5.718223367611223710e-16
-1.839464882943143698e-01	2.423451820983303750e+14	4.676616689865133125e+00	1.539323524884597312e-13	5.321925470376708207e-16
-1.772575250836120331e-01	2.389158844152364062e+14	4.675159946467670302e+00	1.538930676139779378e-13	5.386861129364636169e-16
-1.705685618729096964e-01	2.359973845824174375e+14	4.691315354272956206e+00	1.556873486221121322e-13	5.827223529993286408e-16
-1.638795986622073597e-01	2.334169841554004375e+14	4.678942703780674783e+00	1.527655473346281212e-13	5.499473488268687529e-16
-1.571906354515050230e-01	2.302607577720998438e+14	4.680851590174225585e+00	1.533851384533292515e-13	5.509207624941259911e-16
-1.505016722408026864e-01	2.275250326238219062e+14	4.691232793420525127e+00	1.537862708983058482e-13	5.217728671656688884e-16
-1.438127090301003497e-01	2.250819079828925312e+14	4.699050322048529793e+00	1.554202421320306551e-13	5.453030862948526021e-16
-1.371237458193980130e-01	2.236594701033308125e+14	4.713024872936847132e+00	1.552690982206647436e-13	5.139662708628776814e-16
-1.304347826086956763e-01	2.211319699366736562e+14	4.714458804555072824e+00	1.562364234885883528e-13	4.877345093520850855e-16
-1.237458193979933396e-01	2.202343795101626875e+14	4.709850708531267749e+00	1.552295866139224770e-13	5.212210764763639529e-16
-1.170568561872910029e-01	2.166844006734657500e+14	4.715411272799063802e+00	1.575292798372207000e-13	5.954166565541304622e-16
-1.103678929765886663e-01	2.147985336598284688e+14	4.708738187636451578e+00	1.564481350381244168e-13	5.575162098213596153e-16
-1.036789297658863296e-01	2.125468056408175312e+14	4.699843453602450261e+00	1.563577886988403867e-13	5.693032298203986687e-16
-9.698996655518399290e-02	2.096483803790632500e+14	4.695757160183538836e+00	1.536774883170517608e-13	5.094179765432957947e-16
-9.030100334448165622e-02	2.073614374591943125e+14	4.701259344943621521e+00	1.544269156569258355e-13	5.091791848524596126e-16
-8.361204013377931954e-02	2.028648114498800625e+14	4.702087841651477085e+00	1.562711188064158374e-13	4.735354457205522868e-16
-7.692307692307698286e-02	1.991513793786703750e+14	4.695044023690813972e+00	1.543730810390503535e-13	5.494549634677572807e-16
-7.023411371237464618e-02	1.968132761677333750e+14	4.678944842875962351e+00	1.531443818533851121e-13	5.396898991241274586e-16
-6.354515050167230950e-02	1.944306349369056250e+14	4.690377766492670020e+00	1.555359204360923443e-13	5.398692657785272894e-16
-5.685618729096986179e-02	1.928777772696537188e+14	4.680161422250960435e+00	1.548515109718147227e-13	5.102408546814809697e-16
-5.016722408026752511e-02	1.903307738651317812e+14	4.654747529214301238e+00	1.521443822714797301e-13	5.102137594429263230e-16
-4.347826086956518843e-02	1.871927522351513750e+14	4.637244444334097437e+00	1.526681194491106670e-13	5.256874977121053956e-16
-3.678929765886285175e-02	1.833838815498907500e+14	4.624782964684148290e+00	1.511666738971055845e-13	4.895970240104406050e-16
-3.010033444816051507e-02	1.822605366004030312e+14	4.613347971595399777e+00	1.524815274549653984e-13	4.295674982718035174e-16
-2.341137123745817838e-02	1.801760014513946562e+14	4.616751346705471271e+00	1.514869113101166717e-13	6.271120068997090776e-16
-1.672240802675584170e-02	1.772825883399829375e+14	4.621504300341229943e+00	1.524092959985738954e-13	5.405465772906108775e-16
-1.003344481605350502e-02	1.739280573969848125e+14	4.619819267670115970e+00	1.523710836551933843e-13	4.939356544071345339e-16
-3.344481605351168341e-03	1.720176230557573750e+14	4.613566354526545510e+00	1.523392191097215204e-13	5.486852204147007468e-16
3.344481605351168341e-03	1.693345904103115000e+14	4.589050747046167444e+00	1.503239940235019814e-13	4.233959564755711525e-16
1.003344481605350502e-02	1.672605210467349688e+14	4.591763518190678184e+00	1.513449073346134861e-13	5.584293013535156216e-16
1.672240802675584170e-02	1.639056524977554375e+14	4.578249443197068835e+00	1.500778856468712672e-13	4.986280328847206971e-16
2.341137123745817838e-02	1.590626687209333438e+14	4.596385416072891417e+00	1.490537647294566093e-13	5.587311809857912480e-16
3.010033444816051507e-02	1.570348773465369688e+14	4.589146977695261143e+00	1.504967960278400360e-13	5.152319682944606670e-16
3.678929765886285175e-02	1.541974548887022812e+14	4.589430633062434595e+00	1.512035343333557905e-13	5.715663390159573596e-16
4.347826086956518843e-02	1.523210927819326250e+14	4.602321603986741394e+00	1.517193289760410419e-13	4.399839269844576409e-16
5.016722408026752511e-02	1.498473239057442188e+14	4.632959631811806922e+00	1.531475793759086010e-13	5.675622628902511500e-16
5.685618729096986179e-02	1.470649571926127500e+14	4.641338461621839606e+00	1.534382436109490371e-13	4.565860870086478330e-16
6.354515050167219847e-02	1.438280170100015625e+14	4.629530577214159948e+00	1.530325358495325983e-13	4.797242926539169680e-16
7.023411371237453515e-02	1.420649346949296250e+14	4.605300206751891778e+00	1.511280464982340658e-13	4.941796007933282724e-16
7.692307692307687184e-02	1.384693271113247500e+14	4.593066048459546913e+00	1.504791059085605227e-13	4.764141382789933688e-16
8.361204013377920852e-02	1.374554444089717344e+14	4.584918233392797582e+00	1.519413600068042364e-13	5.209301856138965189e-16
9.030100334448154520e-02	1.343069050541777344e+14	4.584647950002638694e+00	1.511709089259350313e-13	5.316493468235802616e-16
9.698996655518388188e-02	1.319203943394060312e+14	4.572758021849472776e+00	1.503329861731876659e-13	4.818262472190631306e-16
1.036789297658862186e-01	1.295275729897460156e+14	4.558230042577169350e+00	1.500683123026046064e-13	4.711196921830245532e-16
1.103678929765885552e-01	1.263317168581359375e+14	4.553761344073919304e+00	1.490275133819619411e-13	4.530504513392471408e-16
1.170568561872908919e-01	1.242970175459607812e+14	4.536036232160412851e+00	1.479576729075908305e-13	4.275626931559011588e-16
1.237458193979932286e-01	1.213779723496328125e+14	4.536520974822301433e+00	1.481153881792983158e-13	5.568050895372557372e-16
1.304347826086955653e-01	1.195332413263773125e+14	4.553847307999955518e+00	1.484036527316288094e-13	3.783817602292500057e-16
1.371237458193979020e-01	1.172303530162975312e+14	4.544616198430683873e+00	1.494879494359243712e-13	4.847691854892576818e-16
1.438127090301002386e-01	1.142202061442989531e+14	4.557134802806428908e+00	1.507686502702178796e-13	4.920983108793243754e-16
1.505016722408025753e-01	1.124778476425637188e+14	4.539120350548538241e+00	1.500612129737032611e-13	5.678877376823354925e-16
1.571906354515049120e-01	1.090523415343415156e+14	4.572146760639914653e+00	1.513385073429617712e-13	4.511453552103546834e-16
1.638795986622072487e-01	1.056393268474409844e+14	4.586989808919320843e+00	1.510663820820734815e-13	4.070691832308914372e-16
1.705685618729095854e-01	1.027409794947590938e+14	4.585068448244394190e+00	1.519866628078721746e-13	4.089775931169574457e-16
1.772575250836119221e-01	1.003450158125003594e+14	4.580780197969026801e+00	1.506183886371224936e-13	5.166989157568650941e-16
1.839464882943142587e-01	9.843556831952717188e+13	4.564059056604278020e+00	1.504675139568096709e-13	3.806833805384336957e-16
1.906354515050165954e-01	9.615649421600078125e+13	4.555538089096144105e+00	1.497491219510403510e-13	5.446852029393842413e-16
1.973244147157189321e-01	9.323970838278115625e+13	4.574716119336769360e+00	1.502667242008056758e-13	4.499082902661548262e-16
2.040133779264214908e-01	9.166407529661212500e+13	4.570274196280622370e+00	1.503989020739446442e-13	4.305009093175659248e-16
2.107023411371238275e-01	8.947389544503010938e+13	4.546687421522697115e+00	1.499444287375958018e-13	4.239737625160230740e-16
2.173913043478261642e-01	8.746971051966057812e+13	4.553880093703408960e+00	1.489817848405888187e-13	3.844417148747119553e-16
2.240802675585285009e-01	8.569405887419401562e+13	4.543992386718795018e+00	1.487936836359259331e-13	4.931407577688028981e-16
2.307692307692308376e-01	8.402592174904565625e+13	4.481463470093462576e+00	1.461812442924463051e-13	4.982459612426271068e-16
2.374581939799331742e-01	8.046521743000793750e+13	4.526949384561297585e+00	1.482630152256476767e-13	3.899576180212491764e-16
2.441471571906355109e-01	7.801077000384707812e+13	4.521868239751849927e+00	1.472474725405871472e-13	4.515103418355233807e-16
2.508361204013378476e-01	7.516965984990432812e+13	4.523818146785791861e+00	1.485353025972470370e-13	3.990076623510147197e-16
2.575250836120401843e-01	7.441534420807820312e+13	4.491208564046830887e+00	1.469704230017040755e-13	3.715649564025804034e-16
2.642140468227425210e-01	7.223352659696531250e+13	4.487045932238379109e+00	1.442032635559821543e-13	3.890922834920395857e-16
2.709030100334448576e-01	7.000800199607103906e+13	4.524454271054194621e+00	1.506388290057828981e-13	4.183377473902047822e-16
2.775919732441471943e-01	6.899933920158924219e+13	4.462151803179891907e+00	1.460407495099418903e-13	3.956136655439617627e-16
2.842809364548495310e-01	6.717278696196253906e+13	4.457382555809414448e+00	1.460140273435625699e-13	5.018065787499523606e-16
2.909698996655518677e-01	6.562078629451024219e+13	4.395825345821530838e+00	1.439801214355248860e-13	5.371589776553149015e-16
2.976588628762542044e-01	6.488020861916976562e+13	4.446674498634843431e+00	1.472210778769929802e-13	3.612007924311030948e-16
3.043478260869565410e-01	6.312338499960407812e+13	4.444088251965061076e+00	1.459054513488321452e-13	4.192252167430361270e-16
3.110367892976588777e-01	6.176683222585090625e+13	4.451676883844174704e+00	1.469325986444528713e-13	4.778946585336919835e-16
3.177257525083612144e-01	5.942794992418649219e+13	4.419127244385284925e+00	1.441491897949855557e-13	4.728339092491538283e-16
3.244147157190635511e-01	5.785099238378127344e+13	4.458552666980743595e+00	1.472817269174011669e-13	3.342432755062804627e-16
3.311036789297658878e-01	5.548021930169427344e+13	4.487867787006957876e+00	1.468473453403890554e-13	3.557082011093019679e-16
3.377926421404682245e-01	5.404819860619167188e+13	4.466322552513569910e+00	1.470320285869251796e-13	3.902854800448705096e-16
3.444816053511705611e-01	5.243327337769343750e+13	4.435588011056032620e+00	1.452179556715265996e-13	3.995985007238348038e-16
3.511705685618728978e-01	5.097112784074862500e+13	4.441507524671729712e+00	1.459357527723627461e-13	3.953704876640634101e-16
3.578595317725752345e-01	4.838748120236975000e+13	4.478637713064648196e+00	1.479642081482389622e-13	3.559706176226756915e-16
3.645484949832775712e-01	4.666462593849928125e+13	4.469562881247653330e+00	1.464844489990182767e-13	4.088266999498688574e-16
3.712374581939799079e-01	4.595277074129138281e+13	4.416265178194088925e+00	1.451655011961636279e-13	3.137907393290816707e-16
3.779264214046822445e-01	4.414182628589473438e+13	4.418181310334595047e+00	1.423477069912520595e-13	3.644432225655410520e-16
3.846153846153845812e-01	4.266620247937356250e+13	4.363637629795329431e+00	1.420280010573030347e-13	5.007734938380675560e-16
3.913043478260869179e-01	4.135969329998140625e+13	4.315302029950716545e+00	1.445829686341809798e-13	3.138168270767425175e-16
3.979933110367892546e-01	4.003864109368591406e+13	4.342124746358665632e+00	1.396303450249150941e-13	2.567962033201296211e-16
4.046822742474915913e-01	3.771513284903297656e+13	4.385942171245345911e+00	1.415320219945837752e-13	3.395813972881935416e-16
4.113712374581939279e-01	3.649071386257001562e+13	4.380037911063289435e+00	1.440854646260585722e-13	2.713471801907755343e-16
4.180602006688962646e-01	3.454742786235601562e+13	4.378966984740924495e+00	1.436767824366707466e-13	2.586636897518786158e-16
4.247491638795986013e-01	3.366949649185498828e+13	4.346231494854170485e+00	1.447936344464981971e-13	2.576486182853904677e-16
4.314381270903009380e-01	3.152652953832611719e+13	4.372726708971547360e+00	1.432213622518413467e-13	2.590047727440914087e-16
4.381270903010032747e-01	2.993804145516226953e+13	4.325364698788669138e+00	1.407017645578061025e-13	3.383092356536370398e-16
4.448160535117056114e-01	2.850342379056980469e+13	4.316322909367985794e+00	1.431004538597038246e-13	4.349704419695287241e-16
4.515050167224079480e-01	2.697554896596219141e+13	4.380145951799129023e+00	1.435386396062547883e-13	3.641663684314785972e-16
4.581939799331102847e-01	2.637499986394318750e+13	4.331293308943305220e+00	1.421526945736911919e-13	4.105446034151902451e-16
4.648829431438126214e-01	2.555518866167221875e+13	4.282242026341219976e+00	1.371515825722892352e-13	3.581268580108023627e-16
4.715719063545149581e-01	2.482720628641675000e+13	4.286335692312390755e+00	1.413533860119431343e-13	2.758112435097616922e-16
4.782608695652172948e-01	2.432113491988559766e+13	4.292958391523400863e+00	1.412528648796014353e-13	1.696809652466492461e-16
4.849498327759196314e-01	2.356100206729836328e+13	4.202916667899004644e+00	1.346421205512401646e-13	3.449059524724119137e-16
4.916387959866219681e-01	2.228103391200380469e+13	4.183772067328687783e+00	1.364153682829080017e-13	3.344460097040574705e-16
4.983277591973243048e-01	2.119835749846229688e+13	4.178484958960894780e+00	1.335978481620725357e-13	2.811187627894172854e-16
5.050167224080266415e-01	2.058788797452029688e+13	4.174216734825910713e+00	1.354199191158699226e-13	4.597730296698957517e-16
5.117056856187289782e-01	1.989982101417535156e+13	4.125319685688393356e+00	1.304309633471874184e-13	3.346901025245332316e-16
5.183946488294313149e-01	1.837056979595018750e+13	4.108241236258361795e+00	1.316012883689001975e-13	3.839818068992455902e-16
5.250836120401336515e-01	1.728059589926612305e+13	4.131517026675688875e+00	1.342114830708989887e-13	1.766899902995112271e-16
5.317725752508359882e-01	1.584099205402059766e+13	4.184023825169290944e+00	1.374617859212551936e-13	1.770095740704660345e-16
5.384615384615383249e-01	1.484118492413503711e+13	4.146701938472668658e+00	1.338241720807307734e-13	2.167366947048261476e-16
5.451505016722408836e-01	1.411727979035089258e+13	4.194289908511138698e+00	1.355782066769148747e-13	2.359254122138864186e-16
5.518394648829432203e-01	1.338571359775136719e+13	4.228986675600805434e+00	1.336982301874055619e-13	1.252438201309033245e-16
5.585284280936455570e-01	1.268203885317700781e+13	4.199579046121996839e+00	1.381550979423315421e-13	9.368587595603123298e-17
5.652173913043478937e-01	1.196026323404601758e+13	4.156470166315661352e+00	1.347662902372430023e-13	1.779249319402772681e-16
5.719063545150502303e-01	1.108983710421413281e+13	4.142357274691444324e+00	1.326707378388482733e-13	1.455832133478864408e-16
5.785953177257525670e-01	1.024545857435308398e+13	4.119772529043000731e+00	1.325114406818289150e-13	3.223381194329260771e-16
5.852842809364549037e-01	9.768577140391335938e+12	4.180153655653109368e+00	1.320676323079845845e-13	0.000000000000000000e+00
5.919732441471572404e-01	9.466289938337617188e+12	4.165277970936607232e+00	1.343575836351751067e-13	1.014889518904062585e-16
5.986622073578595771e-01	8.892905132998896484e+12	4.138687000610775435e+00	1.343540060510762079e-13	3.522522301983078455e-16
6.053511705685619138e-01	8.558675211140497070e+12	4.139802896744723348e+00	1.318865514179075617e-13	2.312395348565581394e-16
6.120401337792642504e-01	8.308327390882720703e+12	4.113827412454071464e+00	1.301391177154260228e-13	1.230252285134680404e-16
6.187290969899665871e-01	8.002664129012084961e+12	4.055499861924781513e+00	1.327074229543812091e-13	2.121004163213592572e-16
6.254180602006689238e-01	7.734734828016549805e+12	4.135513055345422018e+00	1.356025801326670553e-13	6.579968944099380924e-17
6.321070234113712605e-01	7.173399959254168945e+12	4.132264171725362978e+00	1.364957230694971996e-13	0.000000000000000000e+00
6.387959866220735972e-01	6.795540956686870117e+12	4.066641492551600123e+00	1.333964607995325381e-13	1.362312410786620938e-16
6.454849498327759338e-01	6.495694905577491211e+12	4.037483317932302640e+00	1.346558250919096584e-13	0.000000000000000000e+00
6.521739130434782705e-01	6.237893784031959961e+12	3.925313382660968742e+00	1.216102487095554230e-13	1.923112874580576244e-16
6.588628762541806072e-01	5.674377461234151367e+12	3.899769269181788012e+00	1.225081866603667839e-13	0.000000000000000000e+00
6.655518394648829439e-01	5.211078175612017578e+12	3.840014881645499756e+00	1.183023260832129192e-13	8.959957711114048916e-17
6.722408026755852806e-01	4.914296548028552734e+12	3.912047057910136960e+00	1.249728233799308605e-13	1.052795031055900627e-16
6.789297658862876172e-01	4.781643366921127930e+12	3.838204207514296140e+00	1.200523054755735044e-13	2.673078911630279708e-16
6.856187290969899539e-01	4.519842912977308594e+12	3.869619065307512429e+00	1.223283225444358565e-13	1.830947880097218172e-16
6.923076923076922906e-01	4.393032912322059082e+12	3.801332618409583475e+00	1.167897012157946018e-13	1.169772256728778037e-16
6.989966555183946273e-01	4.232877828553565918e+12	3.609904154269564458e+00	1.157688928739638185e-13	2.411240232418352569e-16
7.056856187290969640e-01	3.741037852634453613e+12	3.672555589059354642e+00	1.107263947928924178e-13	3.830691367456072755e-16
7.123745819397993007e-01	3.260806328546787109e+12	3.756032342736190355e+00	1.172058170652618715e-13	0.000000000000000000e+00
7.190635451505016373e-01	3.183468589052286133e+12	3.528217147510632756e+00	1.166720247523874715e-13	0.000000000000000000e+00
7.257525083612039740e-01	3.009211963126079590e+12	3.580927341786608320e+00	1.050853904532845945e-13	1.276115189158667218e-16
7.324414715719063107e-01	2.513762200172172852e+12	3.603683079885044549e+00	1.179651830318268558e-13	1.754658385093167671e-16
7.391304347826086474e-01	2.219967087042038574e+12	3.621914478555948058e+00	1.093284048669100930e-13	0.000000000000000000e+00
7.458193979933109841e-01	2.138655984840040039e+12	3.456450427696260874e+00	9.836558673196675568e-14	5.146997929606625235e-16
7.525083612040133207e-01	1.980136991598111328e+12	3.510447369202053913e+00	1.038110470770155269e-13	2.005323868677905910e-16
7.591973244147156574e-01	1.785779824916736572e+12	3.512167886213941603e+00	1.122002051327632443e-13	0.000000000000000000e+00
7.658862876254179941e-01	1.549429668053169434e+12	3.552338888693723273e+00	1.109681408869577529e-13	0.000000000000000000e+00
7.725752508361203308e-01	1.424437545760633545e+12	3.531960149687306760e+00	1.021464236722838540e-13	0.000000000000000000e+00
7.792642140468226675e-01	1.289602910617729004e+12	3.541779469129566760e+00	1.152814912868864009e-13	0.000000000000000000e+00
7.859531772575250042e-01	1.116177314800231445e+12	3.503953310798278764e+00	1.164104412150997212e-13	0.000000000000000000e+00
7.926421404682273408e-01	9.869521328912858887e+11	3.387672010725920835e+00	1.307116549599469611e-13	0.000000000000000000e+00
7.993311036789296775e-01	9.224953600822204590e+11	3.431199588035517056e+00	9.880095142952295371e-14	0.000000000000000000e+00
8.060200668896320142e-01	7.861025434854218750e+11	3.726411423008094470e+00	nan	nan
8.127090301003343509e-01	6.670315107176351318e+11	nan	nan	nan
8.193979933110366876e-01	6.890278389083143311e+11	3.409360720915842080e+00	1.127509004453104298e-13	0.000000000000000000e+00
8.260869565217390242e-01	6.081582214516501465e+11	nan	nan	nan
8.327759197324413609e-01	6.194030976105383301e+11	3.207561216058768760e+00	8.980341614906830327e-14	0.000000000000000000e+00
8.394648829431436976e-01	5.331837238288493652e+11	nan	nan	nan
8.461538461538460343e-01	4.242149008204354248e+11	nan	nan	nan
8.528428093645483710e-01	4.123986914617987061e+11	nan	nan	nan
8.595317725752507076e-01	4.132556912614311523e+11	nan	nan	nan
8.662207357859530443e-01	3.754697910046976929e+11	nan	nan	nan
8.729096989966553810e-01	3.771058815312813110e+11	nan	nan	nan
8.795986622073577177e-01	3.336066492769608154e+11	nan	nan	nan
8.862876254180602764e-01	2.272607650492582092e+11	nan	nan	nan
8.929765886287626131e-01	2.140162226912287903e+11	nan	nan	nan
8.996655518394649498e-01	2.345322785007256775e+11	nan	nan	nan
9.063545150501672865e-01	2.157302222905000610e+11	nan	nan	nan
9.130434782608696231e-01	2.107700113289607544e+11	nan	nan	nan
9.197324414715719598e-01	1.510656919542329407e+11	nan	nan	nan
9.264214046822742965e-01	1.298484544904865417e+11	nan	nan	nan
9.331103678929766332e-01	1.217978503120753326e+11	nan	nan	nan
9.397993311036789699e-01	1.015674611024556732e+11	nan	nan	nan
9.464882943143813065e-01	7.063755924282264709e+10	nan	nan	nan
9.531772575250836432e-01	5.614647172168477631e+10	nan	nan	nan
9.598662207357859799e-01	4.233059616389740753e+10	nan	nan	nan
9.665551839464883166e-01	4.926450363368918610e+10	nan	nan	nan
9.732441471571906533e-01	4.934241270638348389e+10	nan	nan	nan
9.799331103678929900e-01	3.864290005636769867e+10	nan	nan	nan
9.866220735785953266e-01	4.523920154448422241e+10	nan	nan	nan
9.933110367892976633e-01	5.752286533928389740e+10	nan	nan	nan
1.000000000000000000e+00	5.531544161294576645e+09	nan	nan	nan


==> dat/1dbte_with_E_pic_vs_pde/Ewt_10K_pic_idx_0006.csv <==
x	ne_pic	Te_pic	elastic_pic	ionization_pic
-1.000000000000000000e+00	1.611424514165086328e+13	3.012276606894773501e+00	8.888656586574275299e-14	2.170711404238971494e-17
-9.933110367892976633e-01	4.289546291062230469e+13	3.210258553656860414e+00	1.013702142506269540e-13	8.773291925465850374e-18
-9.866220735785953266e-01	5.531209152281978906e+13	3.367280076950910139e+00	1.058970446469945180e-13	2.748500130657412846e-17
-9.799331103678929900e-01	6.709565697999514062e+13	3.499852389140675424e+00	1.119631651831695026e-13	5.802974039388230594e-17
-9.732441471571906533e-01	7.708791106809215625e+13	3.622636127368986436e+00	1.160330051016747491e-13	2.088324684393409746e-17
-9.665551839464883166e-01	8.816967159843726562e+13	3.723612625981864266e+00	1.205601863768836088e-13	2.347142382240400979e-17
-9.598662207357859799e-01	1.003762054112693906e+14	3.818080044362663461e+00	1.234756230901882904e-13	3.332749928798847360e-17
-9.531772575250836432e-01	1.119281471953244375e+14	3.903258376354584502e+00	1.274652653991885325e-13	4.229975602280647448e-17
-9.464882943143813065e-01	1.236539820296330625e+14	3.988787688335560411e+00	1.313637190368953157e-13	4.220096051564468704e-17
-9.397993311036789699e-01	1.334339338946380312e+14	4.054968433931728455e+00	1.343202487801320474e-13	3.077128173547883313e-17
-9.331103678929766332e-01	1.443724975493707812e+14	4.105513124151321414e+00	1.355118113743960397e-13	3.821341449606232089e-17
-9.264214046822742965e-01	1.551739672058523438e+14	4.140372702430314966e+00	1.373489498490580570e-13	5.129557433732794590e-17
-9.197324414715719598e-01	1.654652622846414062e+14	4.203247664075908219e+00	1.381594506538653973e-13	4.905765009026626600e-17
-9.130434782608696231e-01	1.751523984743768125e+14	4.257015231944522249e+00	1.427675722276638834e-13	5.116635831599345931e-17
-9.063545150501672865e-01	1.845729557870422812e+14	4.301364087049593721e+00	1.429616418801128813e-13	6.596249567095703735e-17
-8.996655518394648388e-01	1.959461222189550312e+14	4.323555137845656482e+00	1.450875697908709157e-13	5.797575160090968248e-17
-8.929765886287625021e-01	2.055014362576900625e+14	4.341951797468008856e+00	1.455129482587146734e-13	9.985059245626815439e-17
-8.862876254180601654e-01	2.129318842174545625e+14	4.387640232344078406e+00	1.466654585089098386e-13	9.482339316043167374e-17
-8.795986622073578287e-01	2.215109196662584688e+14	4.416070013145905193e+00	1.471291499044828174e-13	8.849267213804561596e-17
-8.729096989966554920e-01	2.292507705233817500e+14	4.435793928317697699e+00	1.484568909608185194e-13	1.231234629835792633e-16
-8.662207357859531554e-01	2.380242410479402812e+14	4.444984441902449568e+00	1.498053884479728198e-13	1.166279507849865216e-16
-8.595317725752508187e-01	2.444643608149970938e+14	4.466273012142409904e+00	1.499004297938195104e-13	1.381860980632487775e-16
-8.528428093645484820e-01	2.515811468480934062e+14	4.462331714270136196e+00	1.490499148383856775e-13	1.701619451006039814e-16
-8.461538461538461453e-01	2.587737643786113750e+14	4.485513883294598436e+00	1.498136743739652068e-13	1.533248302757630805e-16
-8.394648829431438086e-01	2.653918024980090000e+14	4.488059549147372707e+00	1.492790773839569086e-13	1.485510199074218053e-16
-8.327759197324414719e-01	2.705177260571670625e+14	4.502147091528998502e+00	1.506345772047753037e-13	1.703589350628941699e-16
-8.260869565217391353e-01	2.745401455106820938e+14	4.515618057434250154e+00	1.506801726806902678e-13	1.968777886487308047e-16
-8.193979933110367986e-01	2.791931090592037500e+14	4.520222981177967725e+00	1.515885790617268617e-13	1.714167446526547834e-16
-8.127090301003344619e-01	2.857432624065936875e+14	4.528489439419672635e+00	1.522353325690751925e-13	2.035951183505899727e-16
-8.060200668896321252e-01	2.915858974951568750e+14	4.520572702005428489e+00	1.517746574853841277e-13	2.329720239812189253e-16
-7.993311036789297885e-01	2.966080981088661875e+14	4.529219622810200185e+00	1.507770798911841333e-13	2.147140421028168952e-16
-7.926421404682274519e-01	3.022763467230501875e+14	4.525462835894680680e+00	1.507896769217483637e-13	2.400712409225060690e-16
-7.859531772575251152e-01	3.062227269216151250e+14	4.532011915227804444e+00	1.517072148783583246e-13	2.144792160157685648e-16
-7.792642140468227785e-01	3.103317812639668750e+14	4.540656507994022206e+00	1.517067079602738774e-13	2.033163637339379118e-16
-7.725752508361204418e-01	3.132595782461265625e+14	4.557683801673816149e+00	1.519982723282847476e-13	2.211212292891159563e-16
-7.658862876254181051e-01	3.179554956633921250e+14	4.553140889546102521e+00	1.509193176699227109e-13	2.389009283802589484e-16
-7.591973244147156574e-01	3.211497416741671875e+14	4.556694352449818020e+00	1.519911886644520927e-13	2.688360357931353186e-16
-7.525083612040133207e-01	3.228147104970270625e+14	4.570844548174807898e+00	1.527879485756922246e-13	2.557268015589769966e-16
-7.458193979933109841e-01	3.248207652401404375e+14	4.559894478672915419e+00	1.523920760553620309e-13	2.284594667337022087e-16
-7.391304347826086474e-01	3.267535594852330000e+14	4.562390473375566913e+00	1.526336139947314139e-13	2.365242274866034396e-16
-7.324414715719063107e-01	3.315782086602794375e+14	4.551924205394741740e+00	1.516334958405986839e-13	2.855004466459555902e-16
-7.257525083612039740e-01	3.340272024513522500e+14	4.547417741394146340e+00	1.521794198915348993e-13	3.045218042569898960e-16
-7.190635451505016373e-01	3.350511873634642500e+14	4.548005827668103684e+00	1.511285181238257520e-13	2.571407616398587417e-16
-7.123745819397993007e-01	3.352686835247355625e+14	4.557250784927054710e+00	1.525512560383921990e-13	2.444630787849300413e-16
-7.056856187290969640e-01	3.369193690176006250e+14	4.547930866998848742e+00	1.516651249782719302e-13	2.481633963400374315e-16
-6.989966555183946273e-01	3.375594699588562500e+14	4.555639695127804423e+00	1.521283658384790337e-13	2.735552980995937588e-16
-6.923076923076922906e-01	3.377515158230482500e+14	4.552627263619030806e+00	1.509189077013352134e-13	2.458526199374815534e-16
-6.856187290969899539e-01	3.412294287675040000e+14	4.551702098084303927e+00	1.519868069744469067e-13	2.796461833236830649e-16
-6.789297658862876172e-01	3.422525047404331250e+14	4.556274649252164188e+00	1.519437534914421246e-13	2.876110206371184981e-16
-6.722408026755852806e-01	3.431454465922742500e+14	4.569353205520042316e+00	1.525354699236550963e-13	2.895262064793882634e-16
-6.655518394648829439e-01	3.443230681957398750e+14	4.555350963761601868e+00	1.517607664583144812e-13	2.863354841370338553e-16
-6.588628762541806072e-01	3.447720322119849375e+14	4.565604680633805756e+00	1.522152404030924537e-13	2.733478530501398478e-16
-6.521739130434782705e-01	3.476392159355888125e+14	4.587761820496358389e+00	1.527242768066784757e-13	2.936781530945912449e-16
-6.454849498327759338e-01	3.479100538419650000e+14	4.573155980554602706e+00	1.524794445400625027e-13	2.938200724440509244e-16
-6.387959866220735972e-01	3.459091930370311250e+14	4.581550602948533779e+00	1.522176577048196460e-13	2.914972727425177840e-16
-6.321070234113712605e-01	3.467711530476288750e+14	4.579861947378924825e+00	1.518423041126427501e-13	3.024784617909341180e-16
-6.254180602006689238e-01	3.468769535683471875e+14	4.573486330541655320e+00	1.516019083783611061e-13	3.527702936855718638e-16
-6.187290969899665871e-01	3.483242963814803750e+14	4.575665896820753531e+00	1.517928091761768188e-13	2.644101980565538968e-16
-6.120401337792642504e-01	3.482785637558100625e+14	4.575381363328189011e+00	1.532701249089026796e-13	2.606126705297178013e-16
-6.053511705685619138e-01	3.494031292807707500e+14	4.581420783994395229e+00	1.527493012710044411e-13	2.596333009131099864e-16
-5.986622073578595771e-01	3.518611085848931875e+14	4.580330111141337035e+00	1.527201941509838196e-13	3.088428712978791544e-16
-5.919732441471572404e-01	3.502443914477235000e+14	4.578719969783207056e+00	1.533548608352620635e-13	3.013731288992485222e-16
-5.852842809364549037e-01	3.494845702314275625e+14	4.557821426485550553e+00	1.511407264895467146e-13	2.798758670511489214e-16
-5.785953177257525670e-01	3.487295274382554375e+14	4.572701475536415039e+00	1.523562934732704977e-13	2.822381136156123890e-16
-5.719063545150502303e-01	3.500207145000173750e+14	4.575759483491258273e+00	1.529927451834734629e-13	3.114174808332838814e-16
-5.652173913043478937e-01	3.503409207887912500e+14	4.574825351624110858e+00	1.522429847796271265e-13	2.975201797509907974e-16
-5.585284280936455570e-01	3.473334228252641250e+14	4.580770559780819262e+00	1.531373365690174543e-13	2.593749100234044831e-16
-5.518394648829432203e-01	3.465350106482945000e+14	4.593473880021244682e+00	1.535153135844864727e-13	2.784037056208280313e-16
-5.451505016722408836e-01	3.450350272717104375e+14	4.585919731751093131e+00	1.523388272160938926e-13	2.776158440398776600e-16
-5.384615384615385469e-01	3.449931641299828750e+14	4.583911394987246979e+00	1.526037207254456647e-13	3.077376019574086355e-16
-5.317725752508362103e-01	3.447495943990491250e+14	4.582953952380848683e+00	1.520317106908484259e-13	3.305112481412095558e-16
-5.250836120401337626e-01	3.464814092062792500e+14	4.577007666225759941e+00	1.520885968413835284e-13	2.907459909584683895e-16
-5.183946488294314259e-01	3.450589453570283125e+14	4.587278761810903660e+00	1.527673052310015341e-13	2.896162584519452203e-16
-5.117056856187290892e-01	3.440687210430823125e+14	4.599029735643905603e+00	1.527550421568191552e-13	3.226784020877887124e-16
-5.050167224080267525e-01	3.435534044665925625e+14	4.593780840723238335e+00	1.519713636111637597e-13	3.297497015907583174e-16
-4.983277591973244158e-01	3.420869739306502500e+14	4.594304512818067288e+00	1.529662733880710592e-13	2.997899774436987904e-16
-4.916387959866220791e-01	3.408665802462758125e+14	4.605048051539390563e+00	1.532981086728168159e-13	3.162436178234924086e-16
-4.849498327759197425e-01	3.387318456847609375e+14	4.617675752025459879e+00	1.539652861854082906e-13	2.821707097231027996e-16
-4.782608695652174058e-01	3.384757325931242500e+14	4.612960075683342431e+00	1.529740288079286303e-13	3.331462121835094894e-16
-4.715719063545150691e-01	3.397255499372859375e+14	4.592350699285145943e+00	1.528087739227489728e-13	3.267687783692933662e-16
-4.648829431438127324e-01	3.383795148883460000e+14	4.585141570487966334e+00	1.525112294435722189e-13	3.021442076460846118e-16
-4.581939799331103957e-01	3.360426582225714375e+14	4.586678923394084784e+00	1.527643066452964419e-13	2.941626624566814244e-16
-4.515050167224080591e-01	3.364493695517263125e+14	4.597723815550922133e+00	1.528430290883767680e-13	2.960111776831415404e-16
-4.448160535117057224e-01	3.332474365124461250e+14	4.607083813573238373e+00	1.534747242667449560e-13	2.724221767444761590e-16
-4.381270903010033857e-01	3.337714009960056875e+14	4.614240109038744819e+00	1.538976805843743193e-13	2.948119801663278120e-16
-4.314381270903010490e-01	3.326382914427398750e+14	4.618793612217761968e+00	1.541532894047991261e-13	2.830581123118017527e-16
-4.247491638795987123e-01	3.316645838522075625e+14	4.623762756423329456e+00	1.541540486016820422e-13	2.740386561333785580e-16
-4.180602006688963757e-01	3.282545816494504375e+14	4.613674195874821748e+00	1.532601587659197240e-13	3.140665941521226505e-16
-4.113712374581940390e-01	3.258782770232017500e+14	4.620034326312151940e+00	1.539918556581866478e-13	2.953030634444922430e-16
-4.046822742474917023e-01	3.249941648662680625e+14	4.632443738935139166e+00	1.542038871884626593e-13	2.814990553955824965e-16
-3.979933110367892546e-01	3.240411291496888125e+14	4.629979498548371097e+00	1.543747830458659189e-13	2.920328786503468096e-16
-3.913043478260869179e-01	3.204026196367206250e+14	4.622449563441448639e+00	1.528916994961364298e-13	3.401632440372599488e-16
-3.846153846153845812e-01	3.168895437307905625e+14	4.620254846505566171e+00	1.535997624811801881e-13	2.992006158291030648e-16
-3.779264214046822445e-01	3.173159141159553125e+14	4.611377970006158122e+00	1.526618119396521960e-13	2.554225998482944968e-16
-3.712374581939799079e-01	3.156402198107550000e+14	4.605625765564074214e+00	1.534161099704208439e-13	3.278241908163220951e-16
-3.645484949832775712e-01	3.132545920654736875e+14	4.605378271836529258e+00	1.532384844527314706e-13	3.133804439474189941e-16
-3.578595317725752345e-01	3.118906898691963125e+14	4.606437468158946835e+00	1.527390813539844014e-13	2.982066676554738610e-16
-3.511705685618728978e-01	3.113678420823451250e+14	4.610814376252171165e+00	1.532781093625699990e-13	3.576286704640192239e-16
-3.444816053511705611e-01	3.094728597072019375e+14	4.608539979420852362e+00	1.539360871124198000e-13	2.922828536987213959e-16
-3.377926421404682245e-01	3.075108755295417500e+14	4.618070761898451337e+00	1.546329139815150441e-13	3.047376258271412005e-16
-3.311036789297658878e-01	3.048492938487783125e+14	4.596215941222277834e+00	1.531639173168168349e-13	3.203675141010411516e-16
-3.244147157190635511e-01	3.032813997304953750e+14	4.594439394199429927e+00	1.535376618499861960e-13	2.748393820798220719e-16
-3.177257525083612144e-01	2.989178424173427500e+14	4.606534696345562452e+00	1.529426121832293277e-13	2.920573971765176580e-16
-3.110367892976588777e-01	2.985818465565036250e+14	4.602735482064429284e+00	1.533561160463309570e-13	3.506024080617594152e-16
-3.043478260869565410e-01	2.970037723193890000e+14	4.606976641243925030e+00	1.532227364443433755e-13	3.600172534240589266e-16
-2.976588628762542044e-01	2.938480912995981875e+14	4.623620201572200550e+00	1.547044779177948637e-13	3.570371840411138268e-16
-2.909698996655518677e-01	2.905021043849058750e+14	4.615181691812334286e+00	1.532221076151102473e-13	3.024569462980916190e-16
-2.842809364548495310e-01	2.883121322908515000e+14	4.607236173381102695e+00	1.536277847923894665e-13	2.798545464403125174e-16
-2.775919732441471943e-01	2.887597978225525000e+14	4.602250632618060777e+00	1.529335775339516402e-13	3.058504640123933749e-16
-2.709030100334448576e-01	2.879688908862504375e+14	4.594631040233265296e+00	1.534149904797420839e-13	2.951217544481779235e-16
-2.642140468227425210e-01	2.858839921615705000e+14	4.588575236467017149e+00	1.534726810834526910e-13	3.531939625007087941e-16
-2.575250836120401843e-01	2.807621458438840625e+14	4.615188363106079272e+00	1.539124945057342485e-13	3.364642526783432300e-16
-2.508361204013378476e-01	2.780552989918842188e+14	4.624882014909584171e+00	1.537357844057545430e-13	2.975654969725946603e-16
-2.441471571906355109e-01	2.768999334135189688e+14	4.629454805957179175e+00	1.541790725564556373e-13	3.238802109316344845e-16
-2.374581939799331742e-01	2.741101133990990000e+14	4.621200351977934773e+00	1.543318286360222818e-13	3.313780615940829601e-16
-2.307692307692308376e-01	2.730577436148363438e+14	4.607584734183923558e+00	1.525669027422621873e-13	3.336578073675743464e-16
-2.240802675585283898e-01	2.697149769418152500e+14	4.612690849496352108e+00	1.534101233174305691e-13	3.205237335304859913e-16
-2.173913043478260532e-01	2.681823236940816875e+14	4.594389453544714286e+00	1.520018442519934547e-13	3.223151546570076310e-16
-2.107023411371237165e-01	2.645403082728420625e+14	4.585934768288553620e+00	1.529539849816805321e-13	2.895561308493257350e-16
-2.040133779264213798e-01	2.608726088273044688e+14	4.593277068257540563e+00	1.531790688251992724e-13	3.007848732484995656e-16
-1.973244147157190431e-01	2.589262324338736875e+14	4.604351582987310287e+00	1.533903367589214057e-13	2.984818443719862396e-16
-1.906354515050167064e-01	2.557853021985130938e+14	4.598355023191794011e+00	1.529240324171604507e-13	3.223813555575166739e-16
-1.839464882943143698e-01	2.538670769500152812e+14	4.587729288919653925e+00	1.519818952155454942e-13	3.310239353495562325e-16
-1.772575250836120331e-01	2.518034993415617500e+14	4.605798301214660384e+00	1.529050225723575899e-13	3.397970547311881595e-16
-1.705685618729096964e-01	2.509914790465599062e+14	4.599932889322309038e+00	1.534546407257273346e-13	3.337483155266769264e-16
-1.638795986622073597e-01	2.496835415341696250e+14	4.592048916221953547e+00	1.525834682925210325e-13	3.329368077368894328e-16
-1.571906354515050230e-01	2.473679540452396875e+14	4.594291567039737068e+00	1.529987387119385022e-13	3.390768906650569737e-16
-1.505016722408026864e-01	2.426434699679858438e+14	4.618195729344947154e+00	1.534487780976537330e-13	3.278715361988281318e-16
-1.438127090301003497e-01	2.394504705023725625e+14	4.628558047321149616e+00	1.539467552496444369e-13	2.673235912557723589e-16
-1.371237458193980130e-01	2.371981451804724062e+14	4.621921821168773370e+00	1.530261329223686284e-13	3.038489307885462409e-16
-1.304347826086956763e-01	2.346293532052871562e+14	4.624614014394929029e+00	1.534251120501634303e-13	2.907960955944176622e-16
-1.237458193979933396e-01	2.314722178828053750e+14	4.615471390954011710e+00	1.528394868804313360e-13	2.776479095460684484e-16
-1.170568561872910029e-01	2.294207681200007188e+14	4.625581825402981906e+00	1.540115422957066481e-13	3.320524724569894697e-16
-1.103678929765886663e-01	2.282763357815045312e+14	4.599885541781245202e+00	1.529518387331067957e-13	3.749168625058001088e-16
-1.036789297658863296e-01	2.248782017274878438e+14	4.589297089842624189e+00	1.532489073638049582e-13	2.953639957125892987e-16
-9.698996655518399290e-02	2.219936442806730938e+14	4.587115699631286958e+00	1.523276869801025166e-13	3.514917234034889064e-16
-9.030100334448165622e-02	2.190338266696345000e+14	4.584402610106527831e+00	1.532354601499133552e-13	3.514411415586725838e-16
-8.361204013377931954e-02	2.155061298277285938e+14	4.599065264221586347e+00	1.520945272784479927e-13	3.512172339110188572e-16
-7.692307692307698286e-02	2.126416729216690625e+14	4.610574576933787583e+00	1.520537761649859241e-13	2.793039131274111120e-16
-7.023411371237464618e-02	2.106681841709402812e+14	4.594143910386592644e+00	1.528294474401953619e-13	3.594437874913745826e-16
-6.354515050167230950e-02	2.087406877427922500e+14	4.591347298747432859e+00	1.521002243413287169e-13	3.141585096853487596e-16
-5.685618729096986179e-02	2.049835746514929688e+14	4.594082180805612481e+00	1.530683686929030459e-13	3.186811926659283774e-16
-5.016722408026752511e-02	2.028173907943006562e+14	4.597150837131244394e+00	1.523700354779175445e-13	2.943347330276735246e-16
-4.347826086956518843e-02	1.978000465127871562e+14	4.606403787029218044e+00	1.527946169059877162e-13	3.030828402987963203e-16
-3.678929765886285175e-02	1.954860431750033750e+14	4.588883202256647031e+00	1.529917877227157387e-13	2.939892629890040828e-16
-3.010033444816051507e-02	1.923878590508611875e+14	4.592018619170541882e+00	1.522877609195693762e-13	3.746519841521816239e-16
-2.341137123745817838e-02	1.888135985531741875e+14	4.609336034672695703e+00	1.538457702177318576e-13	3.077914717972123976e-16
-1.672240802675584170e-02	1.866999773503596250e+14	4.606365050711232811e+00	1.544356006071440626e-13	3.271110097648140091e-16
-1.003344481605350502e-02	1.823215394043226562e+14	4.629199276223493698e+00	1.542204041675399211e-13	3.135991741726977632e-16
-3.344481605351168341e-03	1.796648400254470000e+14	4.598908924510776153e+00	1.534097732469576485e-13	3.350701837919661242e-16
3.344481605351168341e-03	1.775703584848254062e+14	4.596560399363595728e+00	1.529588039569388219e-13	2.913504220292043743e-16
1.003344481605350502e-02	1.740084855296962812e+14	4.598605308691093185e+00	1.511646428007693414e-13	3.780450030389653626e-16
1.672240802675584170e-02	1.711839700082377812e+14	4.603096859930742468e+00	1.530150430780786538e-13	3.636109768074603695e-16
2.341137123745817838e-02	1.696213737068991250e+14	4.588100935094941768e+00	1.521636762863896781e-13	3.427250677891536125e-16
3.010033444816051507e-02	1.671765090966797500e+14	4.568944263366444325e+00	1.512250207122903961e-13	3.169658742339333336e-16
3.678929765886285175e-02	1.653999744817223750e+14	4.555647325556486216e+00	1.519310587542913429e-13	3.482474678855708062e-16
4.347826086956518843e-02	1.626809478446920312e+14	4.568791104482778920e+00	1.501294141266313649e-13	2.828238678406780350e-16
5.016722408026752511e-02	1.607160550616507188e+14	4.573710827213758101e+00	1.507827109845437663e-13	4.124498580413294706e-16
5.685618729096986179e-02	1.573814688412627812e+14	4.593304808473432921e+00	1.525497599475539108e-13	3.204681384990497863e-16
6.354515050167219847e-02	1.555879500484575938e+14	4.610310850992190623e+00	1.540931406592519348e-13	3.432299617074039024e-16
7.023411371237453515e-02	1.517331909193820000e+14	4.615071668461365739e+00	1.523869004592259452e-13	3.088107973614730049e-16
7.692307692307687184e-02	1.496621859793309062e+14	4.622602096222695245e+00	1.540727055380639796e-13	3.084121193208157371e-16
8.361204013377920852e-02	1.481208328851473438e+14	4.626120380604522353e+00	1.550037425906096495e-13	3.579550033995925859e-16
9.030100334448154520e-02	1.453436601101954688e+14	4.605750273789953830e+00	1.520868965161607170e-13	3.298500029818476055e-16
9.698996655518388188e-02	1.420851391144480938e+14	4.608841760035274682e+00	1.541681114743440631e-13	2.932410485453525865e-16
1.036789297658862186e-01	1.380077158556103750e+14	4.626519669337465501e+00	1.541496271901415570e-13	3.091610119527217751e-16
1.103678929765885552e-01	1.347182130186220156e+14	4.635455677988305823e+00	1.550448382223636713e-13	4.489313461908137720e-16
1.170568561872908919e-01	1.317436446231537344e+14	4.628281032456015076e+00	1.536512088703278621e-13	3.567390240269940440e-16
1.237458193979932286e-01	1.298426892191038281e+14	4.588700554913760499e+00	1.510965118172959312e-13	3.210193688337808771e-16
1.304347826086955653e-01	1.276715191812589688e+14	4.595715302639048261e+00	1.522345866079453561e-13	3.430311012413665324e-16
1.371237458193979020e-01	1.248569500514145469e+14	4.616849829769865465e+00	1.524869262712311043e-13	3.666836583840893899e-16
1.438127090301002386e-01	1.223191658871615156e+14	4.606550689567767698e+00	1.516912876557900262e-13	3.399437982250274290e-16
1.505016722408025753e-01	1.187937284083632031e+14	4.607758679326605211e+00	1.518679593741478247e-13	3.664584038005144460e-16
1.571906354515049120e-01	1.166550724235227969e+14	4.599095811211936891e+00	1.511353447191597864e-13	3.031894928223680532e-16
1.638795986622072487e-01	1.148321299709308594e+14	4.604490968878574897e+00	1.533769688455941047e-13	2.729513556645091423e-16
1.705685618729095854e-01	1.122769980531585156e+14	4.600927196689791110e+00	1.533254978233314617e-13	3.193407805067367694e-16
1.772575250836119221e-01	1.094567935003885156e+14	4.598300905008358974e+00	1.534044963286566753e-13	3.888230216243938034e-16
1.839464882943142587e-01	1.071205081678137188e+14	4.609786687299845198e+00	1.527754351038668809e-13	3.547798960587039297e-16
1.906354515050165954e-01	1.049793331229566406e+14	4.614266615528872073e+00	1.524554015834712396e-13	3.824364915752641626e-16
1.973244147157189321e-01	1.022868734797146875e+14	4.616855952161802890e+00	1.526144556912770239e-13	3.241575904688467742e-16
2.040133779264214908e-01	9.988176846626079688e+13	4.625727713344262249e+00	1.528497299061706227e-13	3.885823981002212947e-16
2.107023411371238275e-01	9.714949728687201562e+13	4.612824729615407904e+00	1.529913467527555215e-13	3.462767404281437285e-16
2.173913043478261642e-01	9.515045436029945312e+13	4.612344044433672963e+00	1.523682024383978427e-13	3.125117140187797616e-16
2.240802675585285009e-01	9.358726075607054688e+13	4.580974097511253618e+00	1.518327397044402556e-13	3.904655497434969216e-16
2.307692307692308376e-01	9.020920127311900000e+13	4.609622003369158172e+00	1.542044906683622643e-13	3.628049651135183583e-16
2.374581939799331742e-01	8.824394491440531250e+13	4.599677925897104558e+00	1.513413405310930949e-13	4.128372410805132570e-16
2.441471571906355109e-01	8.640342098107579688e+13	4.588066714389701595e+00	1.525154937455088083e-13	3.324520800974553128e-16
2.508361204013378476e-01	8.446257613180631250e+13	4.584503287872267130e+00	1.527743381081040882e-13	3.608956773283293682e-16
2.575250836120401843e-01	8.200373982788348438e+13	4.610423612640511593e+00	1.544687600246899511e-13	3.138148592873549186e-16
2.642140468227425210e-01	8.011205560348453125e+13	4.587651465278227647e+00	1.525448908947578101e-13	4.001845438419253666e-16
2.709030100334448576e-01	7.783181286386785938e+13	4.614962835841287969e+00	1.524418488433612985e-13	3.761173303114571983e-16
2.775919732441471943e-01	7.621527751453426562e+13	4.600849592794414633e+00	1.529384018461450877e-13	3.114953689605833901e-16
2.842809364548495310e-01	7.400162106238012500e+13	4.567153847055384297e+00	1.489617669849808150e-13	3.906093027858109404e-16
2.909698996655518677e-01	7.171397696085800000e+13	4.559978732388844769e+00	1.507695283273321219e-13	3.683628107861623315e-16
2.976588628762542044e-01	7.004238586682051562e+13	4.597603795086633305e+00	1.511483265770621809e-13	2.998516920071178054e-16
3.043478260869565410e-01	6.886014165837544531e+13	4.577630091231730702e+00	1.518274479692566141e-13	3.219465309734942132e-16
3.110367892976588777e-01	6.783888356380782812e+13	4.598515407321374759e+00	1.524820768739521654e-13	3.022194117917318518e-16
3.177257525083612144e-01	6.578668067996753125e+13	4.649822868680339560e+00	1.548969617823717349e-13	2.594247718761643209e-16
3.244147157190635511e-01	6.377065357554831250e+13	4.582040934513733177e+00	1.511837894004083635e-13	2.762879274742314911e-16
3.311036789297658878e-01	6.169692181795316406e+13	4.591303770891879132e+00	1.536091071953796207e-13	3.486640200518552248e-16
3.377926421404682245e-01	6.096018765686516406e+13	4.589748971312928028e+00	1.519842220527814178e-13	2.782105337778796668e-16
3.444816053511705611e-01	5.963648654209824219e+13	4.579890758511248272e+00	1.530054381781567479e-13	4.272796220669145071e-16
3.511705685618728978e-01	5.784787602087337500e+13	4.572834322002803376e+00	1.510705819246878813e-13	2.858621676418289362e-16
3.578595317725752345e-01	5.673294525123647656e+13	4.497568789050710336e+00	1.466465704488020382e-13	4.061270421081822493e-16
3.645484949832775712e-01	5.489610901401423438e+13	4.501358290565047326e+00	1.493459233800532902e-13	2.911036948843511299e-16
3.712374581939799079e-01	5.340825348308039062e+13	4.534169784847306595e+00	1.528076827714549309e-13	3.460170911317754682e-16
3.779264214046822445e-01	5.187204238769446094e+13	4.529744972283451077e+00	1.495661250252221399e-13	3.398042601153270188e-16
3.846153846153845812e-01	5.062038119547878906e+13	4.573570715360220085e+00	1.511527437093152607e-13	3.435595199972423820e-16
3.913043478260869179e-01	4.950830709184060156e+13	4.557327977470350788e+00	1.509793953452745662e-13	3.585345182108121958e-16
3.979933110367892546e-01	4.734248681032114062e+13	4.566862826758230298e+00	1.499583513321939967e-13	4.097926857720522107e-16
4.046822742474915913e-01	4.514750256592336719e+13	4.594725922815481312e+00	1.503765768057092292e-13	4.251922021537386865e-16
4.113712374581939279e-01	4.330020054326904688e+13	4.578035292295650649e+00	1.493350643310150760e-13	3.036823725076549614e-16
4.180602006688962646e-01	4.219664449824517188e+13	4.603889546747359063e+00	1.532057611935938474e-13	4.115031869257643324e-16
4.247491638795986013e-01	4.064085225592194531e+13	4.546639565319650522e+00	1.475757577286611383e-13	3.604080919246525536e-16
4.314381270903009380e-01	3.914138827315692188e+13	4.557300939389117289e+00	1.508237166174185295e-13	3.682344942746653725e-16
4.381270903010032747e-01	3.794319867450052344e+13	4.572920179141799935e+00	1.499882799085308149e-13	2.357279769797049715e-16
4.448160535117056114e-01	3.600656091515653125e+13	4.617342098408592221e+00	1.533766157023699265e-13	3.745457480354996563e-16
4.515050167224079480e-01	3.378833379740457812e+13	4.586659643227720906e+00	1.496731083485905943e-13	4.402650797189615000e-16
4.581939799331102847e-01	3.265187415401314453e+13	4.544086285363873934e+00	1.501262613293008572e-13	3.290483323180689999e-16
4.648829431438126214e-01	3.181754589453019531e+13	4.526821901896948219e+00	1.510165719505432255e-13	3.440243134461378588e-16
4.715719063545149581e-01	2.992884818458414453e+13	4.520040167922383390e+00	1.517722447836559565e-13	4.103688509820637980e-16
4.782608695652172948e-01	2.873959215959660547e+13	4.479026267004799777e+00	1.457775052958827418e-13	4.985316224240061111e-16
4.849498327759196314e-01	2.767408171173873828e+13	4.433722773772571735e+00	1.464305451743402136e-13	3.303470096803506323e-16
4.916387959866219681e-01	2.730203991993252734e+13	4.515588009403411540e+00	1.513791868392844296e-13	3.498893136271424842e-16
4.983277591973243048e-01	2.641133146150949219e+13	4.503218083140501982e+00	1.515245255061665858e-13	3.794748730000364370e-16
5.050167224080266415e-01	2.503184745069357812e+13	4.511288292645722287e+00	1.498969690700280601e-13	4.023206355393828865e-16
5.117056856187289782e-01	2.392431804296275000e+13	4.497222593092475407e+00	1.474599080065251304e-13	3.773465956894759978e-16
5.183946488294313149e-01	2.284010941765814453e+13	4.515959726253559126e+00	1.491466909381834679e-13	2.698181089853427569e-16
5.250836120401336515e-01	2.212261879752533984e+13	4.486337749386771989e+00	1.476103224540267298e-13	3.827718169485027793e-16
5.317725752508359882e-01	2.157297028966721484e+13	4.487588936458625888e+00	1.474706635733086788e-13	3.839679276653124920e-16
5.384615384615383249e-01	2.115093684288205859e+13	4.497551012448001373e+00	1.469202503752807589e-13	3.948460655143314580e-16
5.451505016722408836e-01	1.993256879439794531e+13	4.523450205853377426e+00	1.530803313624504730e-13	3.422997010662508909e-16
5.518394648829432203e-01	1.902762894536281641e+13	4.561000532514591477e+00	1.524965530194168480e-13	3.735025739134809060e-16
5.585284280936455570e-01	1.816779844941760547e+13	4.518987835386516494e+00	1.452701275946279564e-13	4.549851935543667368e-16
5.652173913043478937e-01	1.771712043357215234e+13	4.463833261702889743e+00	1.440302478204123429e-13	3.477788085564178928e-16
5.719063545150502303e-01	1.684365584990554688e+13	4.442450290070961927e+00	1.434646108244891627e-13	3.814819605182008358e-16
5.785953177257525670e-01	1.603111616108562695e+13	4.417656906401155936e+00	1.432340245931756340e-13	2.603448991628618047e-16
5.852842809364549037e-01	1.545780926481951562e+13	4.412924044632791087e+00	1.430093435685516807e-13	3.759235270082296422e-16
5.919732441471572404e-01	1.463399873015020898e+13	4.395797570566776891e+00	1.500900052051125570e-13	3.829161319947273171e-16
5.986622073578595771e-01	1.356921543363719336e+13	4.449482443330433412e+00	1.431381933410581179e-13	2.712018688835632802e-16
6.053511705685619138e-01	1.305524928107301758e+13	4.451560496239475029e+00	1.452220553454939912e-13	5.008261065730084713e-16
6.120401337792642504e-01	1.229483076188579492e+13	4.472266039855142594e+00	1.432895204986368314e-13	4.957984352831124916e-16
6.187290969899665871e-01	1.190126009632494922e+13	4.430441505045473960e+00	1.433145903202164294e-13	6.050686596358388636e-16
6.254180602006689238e-01	1.150226176536687305e+13	4.470539971182126315e+00	1.414003511881224767e-13	2.974137878320055654e-16
6.321070234113712605e-01	1.078253775181705664e+13	4.485912651049817512e+00	1.509307448874329365e-13	4.153135269502346446e-16
6.387959866220735972e-01	1.037120381768186523e+13	4.431847310704883469e+00	1.466665177171499248e-13	4.795328706156089067e-16
6.454849498327759338e-01	9.699160156621017578e+12	4.502612598743862549e+00	1.518014810416036902e-13	3.133870040131482675e-16
6.521739130434782705e-01	9.396821015185445312e+12	4.533230937717861231e+00	1.517876089480511971e-13	2.674642090762571849e-16
6.588628762541806072e-01	8.857144868632283203e+12	4.493020873054469178e+00	1.541026411419637292e-13	4.836584485738377332e-16
6.655518394648829439e-01	8.128383402649867188e+12	4.555126356167514601e+00	1.502641227774480548e-13	3.271220164112735997e-16
6.722408026755852806e-01	7.612573402031745117e+12	4.549089833515407300e+00	1.530346196485181203e-13	2.565784026584897603e-16
6.789297658862876172e-01	7.273980572102384766e+12	4.596605426282289741e+00	1.428794271247905770e-13	2.360511884828208408e-16
6.856187290969899539e-01	7.186306895630373047e+12	4.694525920675626907e+00	1.559511746303426360e-13	1.166197704378194065e-16
6.923076923076922906e-01	6.784971292491193359e+12	4.562778015651757890e+00	1.446777289504471851e-13	4.827773692462010115e-16
6.989966555183946273e-01	6.453494157867975586e+12	4.512104935074990664e+00	1.509626014019220311e-13	6.386839665426264071e-16
7.056856187290969640e-01	6.043718405186811523e+12	4.551829532838302939e+00	1.442795278361921887e-13	2.482470032018843442e-16
7.123745819397993007e-01	5.573459242404129883e+12	4.516931456392202726e+00	1.509725455171256893e-13	5.541026479241583677e-17
7.190635451505016373e-01	5.243825955834564453e+12	4.407117057499759127e+00	1.414720340975040428e-13	2.708787958043754778e-16
7.257525083612039740e-01	4.955172841502219727e+12	4.451963173503186155e+00	1.522440454585925243e-13	5.077010194321543138e-16
7.324414715719063107e-01	4.778942519067738281e+12	4.265238434227191178e+00	1.332406069201616155e-13	5.864826441636915110e-16
7.391304347826086474e-01	4.418716936620320312e+12	4.345932758227236903e+00	1.382417265195546008e-13	4.295211780036004804e-16
7.458193979933109841e-01	4.033846117510472656e+12	4.343266809175962528e+00	1.366001527892839280e-13	6.752014839638147684e-16
7.525083612040133207e-01	3.794067961448351562e+12	4.442078853211080869e+00	1.415826388151851110e-13	3.881517033690947108e-16
7.591973244147156574e-01	3.770045997367603027e+12	4.410721432469159708e+00	1.366029390907182981e-13	2.406388642413487289e-16
7.658862876254179941e-01	3.768773482513594727e+12	4.277360102310661105e+00	1.343023933756762985e-13	6.212628624968714161e-16
7.725752508361203308e-01	3.436309499636188965e+12	4.208051810758198563e+00	1.361803934655469120e-13	4.670561170847211857e-16
7.792642140468226675e-01	3.103014486649998535e+12	4.248056912641246186e+00	1.377629556640817802e-13	4.216457292299070699e-16
7.859531772575250042e-01	3.009419720653252930e+12	4.317513369936974321e+00	1.410310339717685074e-13	4.322000653808433986e-16
7.926421404682273408e-01	2.768187261900848145e+12	4.178369127870546151e+00	1.300724482974855398e-13	4.259170780909910824e-16
7.993311036789296775e-01	2.608629481022906738e+12	4.204124149831480750e+00	1.336115432027213788e-13	2.372966577935521435e-16
8.060200668896320142e-01	2.388614259734249023e+12	4.198478352095077248e+00	1.346404463871970175e-13	4.272724590781491662e-16
8.127090301003343509e-01	2.201632485267955566e+12	4.132973109926935784e+00	1.275938504871964466e-13	6.455948831234871748e-16
8.193979933110366876e-01	2.055111489220885742e+12	4.256811886205768225e+00	1.323895674570215927e-13	3.123677564671353399e-16
8.260869565217390242e-01	1.897137859487755615e+12	4.275055501439196881e+00	1.375760497217107463e-13	3.609582963620230441e-16
8.327759197324413609e-01	1.777859069192819336e+12	4.117603724343090299e+00	1.120465346114048070e-13	1.684472049689441152e-16
8.394648829431436976e-01	1.739553775118126953e+12	3.897412538850165031e+00	1.139172040174056358e-13	1.019766167336499804e-15
8.461538461538460343e-01	1.607212230301426514e+12	3.840710053351388265e+00	1.092846264073686197e-13	5.614906832298136351e-16
8.528428093645483710e-01	1.597265838687468018e+12	3.774450441499371589e+00	1.140144776400399921e-13	1.063082553867052802e-15
8.595317725752507076e-01	1.582411175493737549e+12	3.759194650335497823e+00	1.263504215315348621e-13	0.000000000000000000e+00
8.662207357859530443e-01	1.406544428731834473e+12	3.819921297104562630e+00	1.147133369189383666e-13	2.477164778955060677e-16
8.729096989966553810e-01	1.187048601261122559e+12	3.992057034408102556e+00	1.231872106354354494e-13	4.913043478260869184e-16
8.795986622073577177e-01	1.128642766431300781e+12	3.946704867286408902e+00	1.097606133797874027e-13	0.000000000000000000e+00
8.862876254180602764e-01	1.088259897084760742e+12	nan	nan	nan
8.929765886287626131e-01	1.091739835665107300e+12	nan	nan	nan
8.996655518394649498e-01	9.360515387310214844e+11	3.911351026043564882e+00	nan	nan
9.063545150501672865e-01	8.760355830655085449e+11	3.930854119842143835e+00	nan	nan
9.130434782608696231e-01	7.887774216479072266e+11	nan	nan	nan
9.197324414715719598e-01	6.933388075974027100e+11	nan	nan	nan
9.264214046822742965e-01	6.120017357045668945e+11	nan	nan	nan
9.331103678929766332e-01	5.322488149565045166e+11	nan	nan	nan
9.397993311036789699e-01	4.884119767205202637e+11	nan	nan	nan
9.464882943143813065e-01	4.696099205102990723e+11	nan	nan	nan
9.531772575250836432e-01	3.916229387433088989e+11	nan	nan	nan
9.598662207357859799e-01	3.797547900028843384e+11	nan	nan	nan
9.665551839464883166e-01	3.171418652475748901e+11	nan	nan	nan
9.732441471571906533e-01	2.689161492498057251e+11	nan	nan	nan
9.799331103678929900e-01	2.352594298458680420e+11	nan	nan	nan
9.866220735785953266e-01	2.119646171102733154e+11	nan	nan	nan
9.933110367892976633e-01	1.594019627325252075e+11	nan	nan	nan
1.000000000000000000e+00	5.801628946634772491e+10	nan	nan	nan


==> dat/1dbte_with_E_pic_vs_pde/Ewt_10K_pic_idx_0007.csv <==
x	ne_pic	Te_pic	elastic_pic	ionization_pic
-1.000000000000000000e+00	2.644467654462328125e+12	1.685606835456264108e+00	nan	nan
-9.933110367892976633e-01	7.949478202052677734e+12	1.695921979680098612e+00	3.821565557409758162e-14	0.000000000000000000e+00
-9.866220735785953266e-01	1.177060658141705469e+13	1.862743969584395476e+00	4.353887945521501556e-14	0.000000000000000000e+00
-9.799331103678929900e-01	1.604477621849803320e+13	2.046739899892902059e+00	5.186743067230787990e-14	0.000000000000000000e+00
-9.732441471571906533e-01	2.047445236467769922e+13	2.215067348900924937e+00	5.531496690208498320e-14	0.000000000000000000e+00
-9.665551839464883166e-01	2.547455277143373828e+13	2.402729533415733254e+00	6.264149086012889201e-14	0.000000000000000000e+00
-9.598662207357859799e-01	3.068329367486485547e+13	2.581539836980520697e+00	6.962557247448783542e-14	0.000000000000000000e+00
-9.531772575250836432e-01	3.671013178096771094e+13	2.756905212654232606e+00	7.679827402940499210e-14	0.000000000000000000e+00
-9.464882943143813065e-01	4.288915227573372656e+13	2.930247465032651100e+00	8.398036467104586361e-14	0.000000000000000000e+00
-9.397993311036789699e-01	4.949163455028448438e+13	3.075422265807604916e+00	9.097194329333762460e-14	0.000000000000000000e+00
-9.331103678929766332e-01	5.528243413581437500e+13	3.243046661038460510e+00	9.648850725301443611e-14	9.636567789985368610e-18
-9.264214046822742965e-01	6.369139407892717188e+13	3.377899185438980378e+00	1.024227884981527467e-13	7.856679336238075859e-18
-9.197324414715719598e-01	7.010164870144988281e+13	3.510675172346905182e+00	1.094859322916338329e-13	0.000000000000000000e+00
-9.130434782608696231e-01	7.725170190858671875e+13	3.663285485038228373e+00	1.150017749481132275e-13	2.380103747264779590e-17
-9.063545150501672865e-01	8.520372514034728125e+13	3.799067304309923898e+00	1.195204123297963460e-13	3.168266147469579315e-17
-8.996655518394648388e-01	9.419840549197615625e+13	3.919295129040649694e+00	1.251800491851763887e-13	4.253189009267186897e-17
-8.929765886287625021e-01	1.014121623508849062e+14	4.052392284422809077e+00	1.319243084106911495e-13	7.475436479053489518e-17
-8.862876254180601654e-01	1.088449735525205312e+14	4.189208764307481125e+00	1.375381999988604391e-13	9.862560040516776478e-17
-8.795986622073578287e-01	1.162173273137445781e+14	4.269137691267791190e+00	1.409569765784453489e-13	7.796873126832504852e-17
-8.729096989966554920e-01	1.230665995608990156e+14	4.389414328940459242e+00	1.466611417638739503e-13	1.469675417767229183e-16
-8.662207357859531554e-01	1.305021635497698750e+14	4.478047704587078570e+00	1.490158948432589102e-13	2.563230141418094540e-16
-8.595317725752508187e-01	1.382823193671669375e+14	4.549403961807421126e+00	1.513470431529507034e-13	2.238143845012105776e-16
-8.528428093645484820e-01	1.468041695566137188e+14	4.593800550337355126e+00	1.536810285108097506e-13	3.117101665910651565e-16
-8.461538461538461453e-01	1.539654416702194688e+14	4.671327500485311646e+00	1.566139477659606176e-13	3.705270107684541325e-16
-8.394648829431438086e-01	1.627153836548233125e+14	4.719862911799507010e+00	1.584846764123209985e-13	4.100798259479116144e-16
-8.327759197324414719e-01	1.710734689734673438e+14	4.777576926849498307e+00	1.591772019948232001e-13	4.400701704679508974e-16
-8.260869565217391353e-01	1.787472009975635625e+14	4.843849242886974160e+00	1.605324421505608571e-13	5.123006465943052881e-16
-8.193979933110367986e-01	1.892250363660730000e+14	4.858350701834607044e+00	1.621112326387069074e-13	5.632023648346669116e-16
-8.127090301003344619e-01	1.972616688507800000e+14	4.891111662545913674e+00	1.626140373318418242e-13	6.691674783184567435e-16
-8.060200668896321252e-01	2.047929571202995625e+14	4.928234416393904027e+00	1.634579685429680684e-13	7.288954469086354540e-16
-7.993311036789297885e-01	2.120291258224545312e+14	4.971174918435135481e+00	1.642344265296903320e-13	7.767841821306168758e-16
-7.926421404682274519e-01	2.195363661582032500e+14	4.997397008746325753e+00	1.649318688981460872e-13	8.664127858137686981e-16
-7.859531772575251152e-01	2.258638553758335312e+14	5.022307792481494282e+00	1.642733578533745417e-13	8.827228273200837616e-16
-7.792642140468227785e-01	2.333853530718870938e+14	5.048715932690399200e+00	1.662343611091625021e-13	8.761454408783483796e-16
-7.725752508361204418e-01	2.396536313942687500e+14	5.065050001185575468e+00	1.657573107915926709e-13	9.370794353490397285e-16
-7.658862876254181051e-01	2.479145381295724375e+14	5.069863301770005215e+00	1.666321437476017552e-13	1.018363538561805397e-15
-7.591973244147156574e-01	2.562750126597782500e+14	5.069580736182465408e+00	1.659682995673743935e-13	1.027005512257295620e-15
-7.525083612040133207e-01	2.657895802534953125e+14	5.074375353519540610e+00	1.645646754789164511e-13	1.166996130471789049e-15
-7.458193979933109841e-01	2.738944351161910938e+14	5.092420673704194378e+00	1.660079229664731268e-13	1.126648065888286990e-15
-7.391304347826086474e-01	2.815235252416342500e+14	5.094216808881697922e+00	1.652087351465296299e-13	1.190084496185313585e-15
-7.324414715719063107e-01	2.885321734818306250e+14	5.096657038044667409e+00	1.656583293417676784e-13	1.154479638023343383e-15
-7.257525083612039740e-01	2.964298940899254375e+14	5.094162619608836984e+00	1.649053856026296951e-13	1.270129703670003239e-15
-7.190635451505016373e-01	3.034334003313234375e+14	5.101769518356307209e+00	1.659281435531985605e-13	1.225987334739472883e-15
-7.123745819397993007e-01	3.099344709629156250e+14	5.117074478322066966e+00	1.671154371844739803e-13	1.358424738165570651e-15
-7.056856187290969640e-01	3.174629285361288125e+14	5.133201094178858170e+00	1.667417283441121798e-13	1.190506232439553908e-15
-6.989966555183946273e-01	3.244944041346253125e+14	5.144677348198394284e+00	1.675173525450704973e-13	1.338077998018980159e-15
-6.923076923076922906e-01	3.297691599923175625e+14	5.168346395708895535e+00	1.677951323654693568e-13	1.318946118619904583e-15
-6.856187290969899539e-01	3.366282228129421875e+14	5.186834434068583910e+00	1.675522218700192693e-13	1.334879841857116166e-15
-6.789297658862876172e-01	3.414662204091113750e+14	5.206021563182948064e+00	1.679538513481785415e-13	1.248349783272265344e-15
-6.722408026755852806e-01	3.466409150477756250e+14	5.211797877245776256e+00	1.689215267865872860e-13	1.318994998343027693e-15
-6.655518394648829439e-01	3.537370551766086250e+14	5.207482167581126475e+00	1.691717048793330237e-13	1.404082285725200730e-15
-6.588628762541806072e-01	3.576146156942931250e+14	5.245204878043660202e+00	1.695523733560539626e-13	1.393145980403990561e-15
-6.521739130434782705e-01	3.619625911929073750e+14	5.253126280742840493e+00	1.703808666024873643e-13	1.428147940365474248e-15
-6.454849498327759338e-01	3.665472544543662500e+14	5.253423562533792612e+00	1.706785308735976531e-13	1.421181973716840617e-15
-6.387959866220735972e-01	3.712205522708613750e+14	5.267556203018902039e+00	1.710499189990136678e-13	1.395434379720235487e-15
-6.321070234113712605e-01	3.741606329168167500e+14	5.269110189277533607e+00	1.700372689463229820e-13	1.466356726832135000e-15
-6.254180602006689238e-01	3.783254441855273125e+14	5.273037785897925822e+00	1.701833811893370719e-13	1.465949595559134513e-15
-6.187290969899665871e-01	3.839093172739806250e+14	5.280839712804360708e+00	1.707232949960694000e-13	1.541346757244032663e-15
-6.120401337792642504e-01	3.855051028402869375e+14	5.304305143688258006e+00	1.720940804540032837e-13	1.556476048246269834e-15
-6.053511705685619138e-01	3.886204788998045000e+14	5.306754750608834392e+00	1.711666205413270507e-13	1.507627441047161845e-15
-5.986622073578595771e-01	3.917527352584049375e+14	5.316852689437190804e+00	1.720523314023196923e-13	1.536445515795164661e-15
-5.919732441471572404e-01	3.924131185282533750e+14	5.324873748271915730e+00	1.719702293214808635e-13	1.568347418063234465e-15
-5.852842809364549037e-01	3.952506448648513125e+14	5.339182759983378546e+00	1.726082330046641672e-13	1.529378385152432489e-15
-5.785953177257525670e-01	3.997523609335816250e+14	5.363995923982020742e+00	1.722772177039647437e-13	1.539454972788506638e-15
-5.719063545150502303e-01	4.030505636170209375e+14	5.364454652827636671e+00	1.733249723463492679e-13	1.627306090977515141e-15
-5.652173913043478937e-01	4.048392780170112500e+14	5.367595640501980903e+00	1.740520821469276956e-13	1.562415123362481887e-15
-5.585284280936455570e-01	4.091261468329414375e+14	5.361882829001664241e+00	1.734390059690971309e-13	1.650824550138197821e-15
-5.518394648829432203e-01	4.102005908544685625e+14	5.364906206089298912e+00	1.730275475812203855e-13	1.627198103302416928e-15
-5.451505016722408836e-01	4.104145291680861250e+14	5.375867555831622902e+00	1.730644326321731936e-13	1.609735473559947462e-15
-5.384615384615385469e-01	4.125232680690110625e+14	5.383130506599781206e+00	1.732466339074292620e-13	1.636726560990322275e-15
-5.317725752508362103e-01	4.135940243944315000e+14	5.388152336494794525e+00	1.738538104352581767e-13	1.693434500516587897e-15
-5.250836120401337626e-01	4.160415379131222500e+14	5.366708004367086282e+00	1.722510808629791008e-13	1.709042978810737670e-15
-5.183946488294314259e-01	4.171013090592921250e+14	5.373966573666527857e+00	1.731344118752819024e-13	1.709073813698224579e-15
-5.117056856187290892e-01	4.175298349288018125e+14	5.375384589726553308e+00	1.733776252580267405e-13	1.700205344676757264e-15
-5.050167224080267525e-01	4.202608595630263125e+14	5.376697341867449964e+00	1.734159818202705117e-13	1.753139163128018161e-15
-4.983277591973244158e-01	4.214252366241340000e+14	5.373553818057891007e+00	1.729216573203849212e-13	1.697690227641804197e-15
-4.916387959866220791e-01	4.218747200341979375e+14	5.388748839375406163e+00	1.728603265657637074e-13	1.700268387410244206e-15
-4.849498327759197425e-01	4.210049950860213750e+14	5.394229802338186275e+00	1.733425595628414986e-13	1.669874162679507562e-15
-4.782608695652174058e-01	4.197763430399417500e+14	5.414245758625981786e+00	1.743491175620316744e-13	1.656038231416420373e-15
-4.715719063545150691e-01	4.219865195535140625e+14	5.408417683474280757e+00	1.745305519723365954e-13	1.692860905899321444e-15
-4.648829431438127324e-01	4.236445804385955625e+14	5.410022611269618587e+00	1.740387025920431664e-13	1.596649817815172665e-15
-4.581939799331103957e-01	4.238389116355855000e+14	5.414649137308395588e+00	1.739175687771372596e-13	1.748469418914709914e-15
-4.515050167224080591e-01	4.242882651971963125e+14	5.405747803332951129e+00	1.735243897720447009e-13	1.748473876327280249e-15
-4.448160535117057224e-01	4.232010181180556875e+14	5.429828554454664058e+00	1.744518351777939837e-13	1.745176314621670557e-15
-4.381270903010033857e-01	4.213748034844116250e+14	5.440213390505341806e+00	1.751255445758130780e-13	1.743583690929843119e-15
-4.314381270903010490e-01	4.229457620262160000e+14	5.436617039190590361e+00	1.752170546189967839e-13	1.802815507614616359e-15
-4.247491638795987123e-01	4.233235171500220000e+14	5.435726556977951596e+00	1.747606157759700861e-13	1.706402548553394577e-15
-4.180602006688963757e-01	4.235228864670462500e+14	5.447715579530387764e+00	1.748648894806110918e-13	1.686299225051313972e-15
-4.113712374581940390e-01	4.231203562581258125e+14	5.453142021523765592e+00	1.758448040016415167e-13	1.722195673655346601e-15
-4.046822742474917023e-01	4.238468064216183125e+14	5.426869675712760355e+00	1.742644734284100142e-13	1.738965497998558274e-15
-3.979933110367892546e-01	4.213556118828356250e+14	5.460608652386006234e+00	1.747459217388508938e-13	1.751543363415380434e-15
-3.913043478260869179e-01	4.210276666261763125e+14	5.453549705328600616e+00	1.745724840732737068e-13	1.741741854546048847e-15
-3.846153846153845812e-01	4.196555839772660000e+14	5.452491842755181395e+00	1.752849149242479125e-13	1.778229003780281695e-15
-3.779264214046822445e-01	4.189124353025265625e+14	5.462979900198835281e+00	1.754549635219691125e-13	1.846419520545338974e-15
-3.712374581939799079e-01	4.170471103143881250e+14	5.472268723423895587e+00	1.754330634628341097e-13	1.831176082590570918e-15
-3.645484949832775712e-01	4.145945846453536875e+14	5.469955601685325242e+00	1.758836834910740958e-13	1.802970280862865660e-15
-3.578595317725752345e-01	4.127518532882970000e+14	5.463990555971259155e+00	1.757271932194955801e-13	1.723210467136269613e-15
-3.511705685618728978e-01	4.128221272718667500e+14	5.461842829789189224e+00	1.752208426917995321e-13	1.850565947738878869e-15
-3.444816053511705611e-01	4.112400537023557500e+14	5.473948134087685879e+00	1.754993608642729770e-13	1.794417465149131532e-15
-3.377926421404682245e-01	4.088709686501766250e+14	5.491340383584085494e+00	1.753801671778430818e-13	1.762803265319846388e-15
-3.311036789297658878e-01	4.088213925102535625e+14	5.477959593429035046e+00	1.767687977270152920e-13	1.829297683295592243e-15
-3.244147157190635511e-01	4.074929649117413750e+14	5.477999481184570030e+00	1.762483164177330569e-13	1.833513204805044370e-15
-3.177257525083612144e-01	4.041925288348851250e+14	5.483402225938744046e+00	1.758272127444858421e-13	1.913052854245849442e-15
-3.110367892976588777e-01	4.037136217650334375e+14	5.484122190179665957e+00	1.764865809696434879e-13	1.855530349873452447e-15
-3.043478260869565410e-01	4.005357106898329375e+14	5.481451335835715533e+00	1.757239889668801255e-13	1.923295106578474391e-15
-2.976588628762542044e-01	4.008336869231966250e+14	5.487116742296720417e+00	1.761804351674857636e-13	1.847622180868846112e-15
-2.909698996655518677e-01	3.980788221127266875e+14	5.484972720851112982e+00	1.760806529518290939e-13	1.816200624292269194e-15
-2.842809364548495310e-01	3.949760413532966250e+14	5.497730615183368030e+00	1.758689044382829726e-13	1.812049699876231259e-15
-2.775919732441471943e-01	3.914252314864903125e+14	5.488848394175189327e+00	1.761460838617400321e-13	1.911917665247726129e-15
-2.709030100334448576e-01	3.902301582507401875e+14	5.489345190807903840e+00	1.759577639533122209e-13	1.883329428430667608e-15
-2.642140468227425210e-01	3.869675340438306875e+14	5.504429474565704972e+00	1.769317659293570712e-13	1.838631377802735045e-15
-2.575250836120401843e-01	3.840250382166227500e+14	5.496897151969895035e+00	1.770765028962133381e-13	1.843348871088093667e-15
-2.508361204013378476e-01	3.821362625976028750e+14	5.503654564359067081e+00	1.769715341611449627e-13	1.859019680340190784e-15
-2.441471571906355109e-01	3.801484126078085000e+14	5.496973550374985251e+00	1.759202767948340312e-13	1.888345745970926437e-15
-2.374581939799331742e-01	3.795301002372160000e+14	5.513317191047015342e+00	1.766264864203362809e-13	1.949071804368580750e-15
-2.307692307692308376e-01	3.767593939152988125e+14	5.521518181935857861e+00	1.770937567790670252e-13	1.833064983651359985e-15
-2.240802675585283898e-01	3.751156423299031250e+14	5.496362125981058000e+00	1.767217759501130791e-13	1.816227509179727429e-15
-2.173913043478260532e-01	3.757744674182956875e+14	5.484082287140048528e+00	1.761883195878270474e-13	2.000486489194957322e-15
-2.107023411371237165e-01	3.718523948504116250e+14	5.502797501664748125e+00	1.770626869972586333e-13	1.883389818214090357e-15
-2.040133779264213798e-01	3.687118022210318125e+14	5.508048966064453822e+00	1.758360533054393275e-13	1.935866681732237421e-15
-1.973244147157190431e-01	3.669046753101975000e+14	5.513281350206905351e+00	1.768742217781697813e-13	1.930957387482858645e-15
-1.906354515050167064e-01	3.643254694889638125e+14	5.518684557730625606e+00	1.770438291873516700e-13	1.930867598188985785e-15
-1.839464882943143698e-01	3.608860955657998125e+14	5.521671656357531432e+00	1.764179050703986659e-13	1.885138933105036096e-15
-1.772575250836120331e-01	3.608355066079306250e+14	5.510261062297495016e+00	1.769913555717040333e-13	1.817201643492610390e-15
-1.705685618729096964e-01	3.571940884895814375e+14	5.521010549057578487e+00	1.767133242087357698e-13	1.760769342203560797e-15
-1.638795986622073597e-01	3.531652025830338125e+14	5.534533444008614467e+00	1.777614605996764915e-13	1.919258010600176731e-15
-1.571906354515050230e-01	3.496675007341137500e+14	5.548775373945793454e+00	1.781487870958758833e-13	1.780190202480342182e-15
-1.505016722408026864e-01	3.461837446092063125e+14	5.558017035240305326e+00	1.779572204843285130e-13	1.878602479709068240e-15
-1.438127090301003497e-01	3.458589936245248125e+14	5.533512801477479037e+00	1.783580022577801327e-13	1.994761763772313299e-15
-1.371237458193980130e-01	3.427687042864163750e+14	5.530982358147603861e+00	1.771766612803663633e-13	1.900331120920728918e-15
-1.304347826086956763e-01	3.392126745117391875e+14	5.533159106582874465e+00	1.769727676374590752e-13	2.040493343621078573e-15
-1.237458193979933396e-01	3.352887840654906250e+14	5.553160075112732130e+00	1.775827628267732136e-13	1.923658739672869651e-15
-1.170568561872910029e-01	3.342422314919878125e+14	5.532738066990839698e+00	1.777027523863782143e-13	2.009225720908442055e-15
-1.103678929765886663e-01	3.338150560464055625e+14	5.526213975442705539e+00	1.774661175038590525e-13	1.949680063734520132e-15
-1.036789297658863296e-01	3.301225555460601250e+14	5.545026851603351403e+00	1.769653234525505862e-13	2.008848589051215050e-15
-9.698996655518399290e-02	3.262434887863026250e+14	5.531622797932499225e+00	1.780576439796510698e-13	2.118934733049914775e-15
-9.030100334448165622e-02	3.241272706143978125e+14	5.530113908579223470e+00	1.764337474463408824e-13	1.978152832930005605e-15
-8.361204013377931954e-02	3.230520215324531250e+14	5.541652532813888143e+00	1.773615544232177152e-13	1.934680594947105303e-15
-7.692307692307698286e-02	3.185923763629797500e+14	5.548416686353096594e+00	1.761784814590950366e-13	1.886226710775346619e-15
-7.023411371237464618e-02	3.140058432837738125e+14	5.550045640053636653e+00	1.778786337614461160e-13	1.898724841485162525e-15
-6.354515050167230950e-02	3.108886753155850000e+14	5.573832828960783026e+00	1.781376988650942362e-13	2.046109390643040108e-15
-5.685618729096986179e-02	3.073598358072786875e+14	5.585576007794609943e+00	1.795415751464881993e-13	1.896680596558612620e-15
-5.016722408026752511e-02	3.045780663970370625e+14	5.576750123139203374e+00	1.774045930419232807e-13	2.081572180814134452e-15
-4.347826086956518843e-02	3.022140194648931875e+14	5.564951326134162102e+00	1.778112286419758202e-13	2.017412508165642923e-15
-3.678929765886285175e-02	2.986526139641998750e+14	5.569752796372537063e+00	1.789387008393496184e-13	1.966812730237772544e-15
-3.010033444816051507e-02	2.948255904650029375e+14	5.571987637388498449e+00	1.780617919329397358e-13	2.029571681472028310e-15
-2.341137123745817838e-02	2.917116946778666875e+14	5.588753319789722340e+00	1.777834754640933707e-13	1.998380982187201430e-15
-1.672240802675584170e-02	2.897693435865256875e+14	5.585831872420923716e+00	1.787894796558342812e-13	1.903704842458943405e-15
-1.003344481605350502e-02	2.848125606241867500e+14	5.606422509513968144e+00	1.787528265115532288e-13	1.956351084636313557e-15
-3.344481605351168341e-03	2.826835913340528750e+14	5.601806982317525829e+00	1.793616600463056900e-13	2.047795600696329364e-15
3.344481605351168341e-03	2.807743775682975000e+14	5.590816687940312946e+00	1.799371356019645155e-13	2.009233092599246538e-15
1.003344481605350502e-02	2.771496839308868750e+14	5.593538795228641725e+00	1.778192594591028670e-13	2.033603194260477974e-15
1.672240802675584170e-02	2.728626333271191250e+14	5.597157490842005423e+00	1.796131316911557258e-13	2.099876457629461504e-15
2.341137123745817838e-02	2.693378970299752500e+14	5.573906278040102080e+00	1.785230108696327964e-13	2.051649681569437368e-15
3.010033444816051507e-02	2.672416755200623438e+14	5.575394019795130163e+00	1.773513210842935160e-13	2.026286141657709488e-15
3.678929765886285175e-02	2.642544079457460312e+14	5.589541994670955916e+00	1.784736265611710727e-13	1.994907826809088704e-15
4.347826086956518843e-02	2.607228156502036250e+14	5.590508213357189504e+00	1.783537004184657521e-13	2.081117482457345741e-15
5.016722408026752511e-02	2.576205023452072188e+14	5.590863179785903192e+00	1.789885182975451103e-13	2.085957063612647498e-15
5.685618729096986179e-02	2.522522036608987500e+14	5.603492780461130529e+00	1.805889218416106603e-13	2.052795260609950618e-15
6.354515050167219847e-02	2.503246033539878438e+14	5.612990443993504996e+00	1.790346221133913551e-13	1.968315520400639992e-15
7.023411371237453515e-02	2.473712262262925000e+14	5.611608214755565704e+00	1.795510798256428676e-13	2.059297785978954847e-15
7.692307692307687184e-02	2.447190715433244688e+14	5.616814330326697302e+00	1.803423253549629425e-13	2.020334229610220141e-15
8.361204013377920852e-02	2.399468032348174688e+14	5.600766021029076391e+00	1.791990335639508046e-13	2.080865056854925098e-15
9.030100334448154520e-02	2.358456436785000000e+14	5.616658259253781260e+00	1.807312573406765092e-13	2.080423952090169079e-15
9.698996655518388188e-02	2.325952252263124062e+14	5.632596917396342384e+00	1.795000171500448361e-13	2.068297269872438235e-15
1.036789297658862186e-01	2.273476336652965312e+14	5.628389830224049817e+00	1.802659636131507333e-13	2.062387290130934015e-15
1.103678929765885552e-01	2.253997250601038125e+14	5.642404139821906028e+00	1.798380484997543060e-13	1.994914493108880995e-15
1.170568561872908919e-01	2.224828872875021875e+14	5.654292141860140397e+00	1.820022286189483287e-13	2.155138091437256152e-15
1.237458193979932286e-01	2.182836921480441875e+14	5.661769926921365936e+00	1.814113606913656884e-13	2.223827214895317957e-15
1.304347826086955653e-01	2.150364939375272188e+14	5.634511863079413097e+00	1.814803924431418994e-13	2.052199094040846373e-15
1.371237458193979020e-01	2.116490074567803438e+14	5.647373026554921793e+00	1.810390594777717297e-13	2.109190139227751162e-15
1.438127090301002386e-01	2.071784290474361875e+14	5.659891716992957456e+00	1.815601400695658298e-13	2.105556536613545240e-15
1.505016722408025753e-01	2.045672025973241562e+14	5.648072993484793969e+00	1.808455859332128208e-13	2.018909854700141673e-15
1.571906354515049120e-01	2.020856168441736562e+14	5.650682875434104524e+00	1.805169277757750800e-13	2.050632934970369811e-15
1.638795986622072487e-01	1.993021334343342188e+14	5.660571231026739092e+00	1.806998724398736626e-13	2.059085950053042649e-15
1.705685618729095854e-01	1.972130276197277500e+14	5.633604057938352838e+00	1.789724298193627404e-13	2.027803878508787859e-15
1.772575250836119221e-01	1.927065331278717188e+14	5.641942102856754460e+00	1.789867321476349124e-13	2.209419635879644185e-15
1.839464882943142587e-01	1.888710175397505312e+14	5.637378237431795114e+00	1.783012956037710470e-13	2.238701336010427506e-15
1.906354515050165954e-01	1.849154440706068438e+14	5.646335248824259523e+00	1.800962373451248030e-13	2.274483747355167059e-15
1.973244147157189321e-01	1.822178424285669688e+14	5.637413217786606090e+00	1.797435406857368610e-13	2.070608626671263937e-15
2.040133779264214908e-01	1.802878009707109375e+14	5.647374575312162470e+00	1.801014251366497673e-13	2.054327366618853487e-15
2.107023411371238275e-01	1.762487349453299375e+14	5.686972171851152780e+00	1.816031864543267533e-13	2.027347148395470151e-15
2.173913043478261642e-01	1.734194669704371250e+14	5.696551430607435407e+00	1.814126624052697491e-13	2.112896973576694389e-15
2.240802675585285009e-01	1.694399234765941875e+14	5.698612139414331423e+00	1.826445606095253102e-13	2.208441404683462257e-15
2.307692307692308376e-01	1.666922263008125625e+14	5.722708280545440118e+00	1.820442590524343567e-13	2.085339486104165231e-15
2.374581939799331742e-01	1.626648985757170938e+14	5.702079000081005766e+00	1.810344514079681132e-13	2.357996427736074425e-15
2.441471571906355109e-01	1.609241501948181875e+14	5.677460506868545309e+00	1.804199826482362564e-13	2.255301863314204881e-15
2.508361204013378476e-01	1.563163998781505938e+14	5.721027146969718480e+00	1.833082178231826303e-13	2.145433680467737289e-15
2.575250836120401843e-01	1.544282215620224062e+14	5.710636090631358464e+00	1.808276861495978887e-13	2.286060648641396727e-15
2.642140468227425210e-01	1.510362942641308750e+14	5.714807520470581714e+00	1.834910833386440742e-13	2.178057704259309855e-15
2.709030100334448576e-01	1.481026281318272500e+14	5.692321633598053765e+00	1.823411571453983699e-13	2.204804083887597958e-15
2.775919732441471943e-01	1.451392267034456562e+14	5.661223814069651361e+00	1.797680387478868011e-13	2.185519000951582642e-15
2.842809364548495310e-01	1.421531797046010625e+14	5.660154497310927901e+00	1.805542602858871437e-13	2.183769475343744640e-15
2.909698996655518677e-01	1.392451456572140156e+14	5.677000127112991734e+00	1.810219999490078428e-13	2.305429928348172680e-15
2.976588628762542044e-01	1.360672865213952969e+14	5.709356381098920075e+00	1.803485962679991567e-13	2.176767569429372842e-15
3.043478260869565410e-01	1.336105537624357500e+14	5.735523436579061496e+00	1.816295409040337255e-13	2.279487795638163911e-15
3.110367892976588777e-01	1.302477384880415469e+14	5.768478060594357082e+00	1.838035591063457515e-13	2.136797127953372223e-15
3.177257525083612144e-01	1.272210489229409219e+14	5.767166661666002447e+00	1.837199231282104895e-13	2.330681608153991274e-15
3.244147157190635511e-01	1.255325515601284219e+14	5.766028055871526448e+00	1.837672954035911316e-13	2.198438783233258149e-15
3.311036789297658878e-01	1.229207537768158438e+14	5.734480044603635029e+00	1.834753678219536319e-13	2.353777827872472269e-15
3.377926421404682245e-01	1.205100652798185312e+14	5.736346235736028198e+00	1.835485278526222268e-13	2.150124048557618302e-15
3.444816053511705611e-01	1.178131388497417656e+14	5.745963391053463099e+00	1.829244226872507902e-13	2.374351668476951093e-15
3.511705685618728978e-01	1.146770909162689688e+14	5.749242571212863417e+00	1.814748183802905176e-13	2.263810991387315063e-15
3.578595317725752345e-01	1.123349104638611094e+14	5.711564735192183662e+00	1.800676766019796543e-13	2.469420837267667889e-15
3.645484949832775712e-01	1.101380564017184062e+14	5.714633692628506623e+00	1.808065604687838139e-13	2.167398455762199732e-15
3.712374581939799079e-01	1.060151861838094844e+14	5.737106409086985437e+00	1.810284645586208928e-13	2.371422968466723840e-15
3.779264214046822445e-01	1.045252271079127344e+14	5.719908132120385957e+00	1.802604346271749052e-13	2.317188944982773529e-15
3.846153846153845812e-01	1.007277311472656719e+14	5.748659384227041258e+00	1.851819521388034478e-13	2.211877723087618916e-15
3.913043478260869179e-01	9.841354602164598438e+13	5.719721942743638543e+00	1.808352252586584890e-13	2.262649172200797628e-15
3.979933110367892546e-01	9.558105780508110938e+13	5.750008208961244982e+00	1.837464215476765476e-13	2.304378037313556022e-15
4.046822742474915913e-01	9.418131743536440625e+13	5.730443784283878905e+00	1.829015638468525425e-13	2.419263910063580095e-15
4.113712374581939279e-01	9.083701855058057812e+13	5.781778394804653054e+00	1.818960472063599528e-13	2.347011214118261795e-15
4.180602006688962646e-01	8.876674076187489062e+13	5.788144271967499144e+00	1.836183357181054915e-13	2.437257286177156172e-15
4.247491638795986013e-01	8.660686753957107812e+13	5.744852947974380619e+00	1.800748112065243480e-13	2.431662393968542394e-15
4.314381270903009380e-01	8.514220294260945312e+13	5.754412760206400357e+00	1.823165358691341274e-13	2.245543473528998809e-15
4.381270903010032747e-01	8.349775017556026562e+13	5.783839171441396587e+00	1.830179294950858221e-13	2.237029121062250657e-15
4.448160535117056114e-01	8.150821215585701562e+13	5.757238630024632542e+00	1.837321054130598980e-13	2.316339093448522262e-15
4.515050167224079480e-01	7.860929346997528125e+13	5.777648269202647846e+00	1.823216276160254348e-13	2.520452407042161819e-15
4.581939799331102847e-01	7.578838773555137500e+13	5.795706393863242489e+00	1.860493277984659505e-13	2.351955471103377469e-15
4.648829431438126214e-01	7.371551297775601562e+13	5.806159186763222735e+00	1.852411677343838619e-13	2.495942068052557728e-15
4.715719063545149581e-01	7.162606955716767188e+13	5.804487274913044281e+00	1.822877810762196530e-13	2.316755386414719328e-15
4.782608695652172948e-01	6.915552092265018750e+13	5.812145718125171001e+00	1.829879072308601972e-13	2.255780404865335597e-15
4.849498327759196314e-01	6.748302088943113281e+13	5.847201382143287773e+00	1.849953692876587110e-13	2.191243961185237637e-15
4.916387959866219681e-01	6.650596320877180469e+13	5.803643373104723224e+00	1.838210516656507143e-13	2.638187681402067340e-15
4.983277591973243048e-01	6.422325334852009375e+13	5.849535332893101014e+00	1.872564711067439495e-13	2.301813649543486548e-15
5.050167224080266415e-01	6.259570685024539844e+13	5.871786329949540750e+00	1.874433715689826136e-13	2.280141346820999182e-15
5.117056856187289782e-01	6.041401908758710938e+13	5.865135010866308285e+00	1.846577454336862044e-13	2.626583225119141649e-15
5.183946488294313149e-01	5.819807730263463281e+13	5.909015557260090645e+00	1.879473488856935634e-13	2.551920688999432232e-15
5.250836120401336515e-01	5.644621389403078906e+13	5.909793370382058875e+00	1.853330036812233966e-13	2.581560075535567600e-15
5.317725752508359882e-01	5.468874103219305469e+13	5.931380762963875952e+00	1.882269300433242223e-13	2.460898981040769829e-15
5.384615384615383249e-01	5.267266198839199219e+13	5.907931040896924557e+00	1.887497272373825427e-13	2.323761844470657155e-15
5.451505016722408836e-01	5.158759636328764844e+13	5.918374745900938372e+00	1.853150214016762029e-13	2.586951950088464838e-15
5.518394648829432203e-01	5.103662340119370312e+13	5.899501333872015252e+00	1.861303109817014677e-13	2.586990262391749162e-15
5.585284280936455570e-01	4.868930094998734375e+13	5.907054301085856274e+00	1.874147654429563543e-13	2.777128261917593995e-15
5.652173913043478937e-01	4.771790466194411719e+13	5.945140167869304548e+00	1.869069197788614698e-13	2.197724737751791857e-15
5.719063545150502303e-01	4.633779737854660156e+13	5.919020597920996885e+00	1.863672124486537368e-13	2.624397462724403584e-15
5.785953177257525670e-01	4.488081981009044531e+13	5.883043406146329701e+00	1.851649498322998548e-13	2.419215358139163052e-15
5.852842809364549037e-01	4.354797736412753125e+13	5.902684687508985562e+00	1.848600726502164873e-13	2.613165350696035513e-15
5.919732441471572404e-01	4.265537311826902344e+13	5.883433248855149955e+00	1.859169322538912614e-13	3.001871669755104936e-15
5.986622073578595771e-01	4.092109119040309375e+13	5.883046784103901139e+00	1.856783069285552842e-13	2.442952424865424219e-15
6.053511705685619138e-01	3.889558514880630469e+13	5.886067782124269065e+00	1.828644222778198112e-13	2.893836370907109543e-15
6.120401337792642504e-01	3.771882054514083594e+13	5.887953351029821647e+00	1.839532033063479846e-13	2.531121407108568541e-15
6.187290969899665871e-01	3.637727825272701562e+13	5.889481930637245455e+00	1.846139347897995553e-13	2.578165696229228532e-15
6.254180602006689238e-01	3.531890946986583594e+13	5.886452605089842471e+00	1.869066860048804228e-13	2.476265235749224958e-15
6.321070234113712605e-01	3.373156405310137500e+13	5.994542183903049271e+00	1.919803215650996309e-13	2.713899836350736760e-15
6.387959866220735972e-01	3.313748140411670312e+13	5.992866917681052286e+00	1.895480400658973603e-13	2.541427775213003457e-15
6.454849498327759338e-01	3.121011482442359766e+13	6.055611954893734605e+00	1.895227959263900492e-13	2.428728958725264393e-15
6.521739130434782705e-01	3.016519834144782812e+13	6.010684504927782612e+00	1.941347021560003877e-13	2.602045865105856164e-15
6.588628762541806072e-01	2.928843560703728906e+13	6.031567400380462018e+00	1.916349162570581497e-13	2.851402160040558251e-15
6.655518394648829439e-01	2.819207316639219141e+13	5.935837570345037228e+00	1.932510265340333258e-13	2.506714210993536086e-15
6.722408026755852806e-01	2.666510728096576172e+13	5.990021583539903993e+00	1.917589103489421980e-13	2.667810567040303685e-15
6.789297658862876172e-01	2.545780232080431250e+13	6.072578581849882084e+00	1.954872011680227541e-13	2.111233104279899786e-15
6.856187290969899539e-01	2.460926864039976172e+13	5.983519036638454303e+00	1.902491044836233145e-13	3.317888860497365134e-15
6.923076923076922906e-01	2.371544381906915625e+13	6.006501583702315905e+00	1.922605228842382025e-13	2.614428258428780457e-15
6.989966555183946273e-01	2.234787989637531250e+13	6.043535209907313188e+00	1.912166360367161027e-13	2.790737154954295552e-15
7.056856187290969640e-01	2.161914440008405078e+13	6.058107150721919965e+00	1.903824733735505494e-13	2.904016027429846726e-15
7.123745819397993007e-01	2.065753868550931641e+13	6.069962107235906679e+00	1.884218805205443038e-13	2.478350943758362081e-15
7.190635451505016373e-01	1.992527131125566016e+13	6.060878973547920268e+00	1.894696462628310609e-13	2.836603078535388440e-15
7.257525083612039740e-01	1.914194752469628125e+13	6.033880972810880650e+00	1.912960633310224805e-13	2.824300526032075859e-15
7.324414715719063107e-01	1.799219139956480078e+13	6.071117259694461588e+00	1.910074710452985067e-13	2.662293414074307122e-15
7.391304347826086474e-01	1.765866265936057422e+13	5.990199181297596986e+00	1.856505533197615410e-13	3.128860982373407491e-15
7.458193979933109841e-01	1.724574457408075000e+13	5.986665453516428315e+00	1.890540363076022292e-13	3.211507788907441845e-15
7.525083612040133207e-01	1.640144395329279883e+13	5.993506837534723353e+00	1.866070981199269307e-13	3.290381137436801420e-15
7.591973244147156574e-01	1.588436143782084961e+13	5.935556992655380171e+00	1.869541065518824510e-13	2.871178805514600064e-15
7.658862876254179941e-01	1.510508892304163281e+13	5.927956315974428847e+00	1.865640607551204441e-13	2.725236526161648090e-15
7.725752508361203308e-01	1.446106655845978125e+13	5.937667906437889442e+00	1.818580823529005979e-13	2.713314031858589001e-15
7.792642140468226675e-01	1.371020488552309375e+13	5.956816234602198890e+00	1.832868045590842163e-13	3.006626919699715630e-15
7.859531772575250042e-01	1.297895032921444922e+13	6.025085085536971974e+00	1.869421419908735126e-13	2.772194743219826230e-15
7.926421404682273408e-01	1.214057079795124023e+13	6.009473712765897702e+00	1.866994170801018197e-13	3.725415747764455437e-15
7.993311036789296775e-01	1.130769684115836328e+13	6.035347290212147442e+00	1.851994308991049590e-13	2.199265564051372229e-15
8.060200668896320142e-01	1.103457360198320117e+13	6.049471011518834374e+00	1.884889435981759652e-13	2.667832669694912894e-15
8.127090301003343509e-01	1.046266906902516211e+13	6.006100703022513976e+00	1.834694105417511909e-13	3.510260987390593461e-15
8.193979933110366876e-01	1.010332645606817578e+13	6.029241211415659940e+00	1.910801647192362693e-13	3.608179619259318242e-15
8.260869565217390242e-01	9.985450029081683594e+12	6.017378047329210666e+00	1.790765141903743148e-13	2.511572460062519057e-15
8.327759197324413609e-01	9.429127310662730469e+12	6.034502887338561550e+00	1.963883488297374850e-13	3.233629510626410126e-15
8.394648829431436976e-01	8.702962813770208984e+12	5.951965898013414247e+00	1.853337580326327865e-13	3.016946648519282894e-15
8.461538461538460343e-01	8.257400827031567383e+12	6.042449713175017223e+00	1.867156657432565688e-13	2.686533706589738939e-15
8.528428093645483710e-01	7.964904198446127930e+12	6.252761699804126216e+00	1.961698078700876047e-13	2.568303200162397034e-15
8.595317725752507076e-01	7.621221309100897461e+12	6.143593481220198882e+00	1.948940195625865476e-13	3.321091139356473193e-15
8.662207357859530443e-01	7.215548767581675781e+12	6.055330898267247797e+00	1.861016203335167802e-13	2.745410851041478641e-15
8.729096989966553810e-01	6.843610854539120117e+12	6.103114969487015706e+00	1.928344522917293491e-13	2.368430920393596176e-15
8.795986622073577177e-01	6.227791574272588867e+12	6.119711912966439904e+00	1.948958776300421382e-13	4.425109414172618959e-15
8.862876254180602764e-01	5.894964015722549805e+12	6.155495031051461119e+00	1.946707851757307157e-13	2.238988061900255950e-15
8.929765886287626131e-01	5.819288336445489258e+12	6.232851581591454249e+00	1.934202347369878795e-13	2.784023274726444364e-15
8.996655518394649498e-01	5.733718204936252930e+12	6.355695119747262645e+00	2.056370311769991127e-13	2.416705314793402687e-15
9.063545150501672865e-01	5.420290005487132812e+12	6.325676623766944395e+00	2.066952251084636165e-13	3.316544027127860502e-15
9.130434782608696231e-01	4.896195673472642578e+12	6.259949377255686898e+00	1.930949204678632408e-13	3.317981844947521809e-15
9.197324414715719598e-01	4.454529140368732422e+12	6.313216480778852890e+00	1.948039847569407683e-13	2.351124463079029640e-15
9.264214046822742965e-01	4.276091394207910645e+12	6.519487047135449131e+00	2.091276988184233845e-13	2.319555024823130163e-15
9.331103678929766332e-01	3.923474931193534668e+12	6.827068272742032207e+00	2.123736257345338649e-13	3.293281908533325935e-15
9.397993311036789699e-01	3.567352559907964355e+12	6.726396424710181954e+00	2.009572726423630186e-13	3.106612484101776303e-15
9.464882943143813065e-01	3.386629480948111328e+12	6.585241220927027683e+00	2.031946278156908565e-13	4.436999453686433210e-15
9.531772575250836432e-01	3.126854662894469238e+12	6.371104744714293666e+00	1.995247913487262439e-13	3.198367357219555635e-15
9.598662207357859799e-01	2.873520328183532715e+12	6.340079230242566588e+00	1.839410724255398760e-13	4.637818158428716507e-15
9.665551839464883166e-01	2.581023699598233398e+12	6.491026943756611267e+00	nan	nan
9.732441471571906533e-01	2.211760664718215332e+12	6.622080713663465623e+00	2.067395475752312355e-13	3.907322178018734971e-15
9.799331103678929900e-01	1.972320114637763184e+12	6.531333978003858398e+00	1.956794312856926921e-13	5.013235100839947816e-15
9.866220735785953266e-01	1.617470258206163330e+12	nan	nan	nan
9.933110367892976633e-01	1.198319447110888916e+12	nan	nan	nan
1.000000000000000000e+00	4.202675078039113159e+11	nan	nan	nan


==> dat/1dbte_with_E_pic_vs_pde/Ewt_10K_pic_idx_0008.csv <==
x	ne_pic	Te_pic	elastic_pic	ionization_pic
-1.000000000000000000e+00	2.468678816773203430e+11	nan	nan	nan
-9.933110367892976633e-01	1.022296882203574585e+12	1.015554927439862531e+00	2.412007004766989488e-14	0.000000000000000000e+00
-9.866220735785953266e-01	2.001717804734424805e+12	1.207697516660382941e+00	2.699678222348952349e-14	0.000000000000000000e+00
-9.799331103678929900e-01	3.375696241080002441e+12	1.397395771149369414e+00	2.967286965125751427e-14	0.000000000000000000e+00
-9.732441471571906533e-01	4.586143533840371094e+12	1.691600555274825890e+00	3.190228335996542341e-14	0.000000000000000000e+00
-9.665551839464883166e-01	6.517924960986101562e+12	1.928712012886652616e+00	4.436700600055696796e-14	0.000000000000000000e+00
-9.598662207357859799e-01	8.610822350463797852e+12	2.146477441481519310e+00	4.870183304768550718e-14	0.000000000000000000e+00
-9.531772575250836432e-01	1.087228900356116211e+13	2.400867975155536627e+00	5.982891889714757808e-14	0.000000000000000000e+00
-9.464882943143813065e-01	1.316749028513445117e+13	2.678529087212313087e+00	7.153715946536067660e-14	0.000000000000000000e+00
-9.397993311036789699e-01	1.575235749898608398e+13	2.878973816003731034e+00	7.773274963414351326e-14	0.000000000000000000e+00
-9.331103678929766332e-01	1.884667213918473438e+13	3.119982910793926756e+00	8.844713751741388892e-14	0.000000000000000000e+00
-9.264214046822742965e-01	2.159987488943762891e+13	3.364734894153889933e+00	1.032293737546656640e-13	0.000000000000000000e+00
-9.197324414715719598e-01	2.439753775050769141e+13	3.560873412148501505e+00	1.084130202713699321e-13	0.000000000000000000e+00
-9.130434782608696231e-01	2.788287802655923047e+13	3.796996374730311707e+00	1.210247140591751149e-13	0.000000000000000000e+00
-9.063545150501672865e-01	3.088149435579900391e+13	3.970432478174266144e+00	1.269340586429038252e-13	0.000000000000000000e+00
-8.996655518394648388e-01	3.426768235200213672e+13	4.157186384989353556e+00	1.385525029004864063e-13	9.725589201440199741e-18
-8.929765886287625021e-01	3.802012089894062500e+13	4.298981210444893897e+00	1.434680363942484656e-13	2.736354322105593699e-17
-8.862876254180601654e-01	4.151325208226165625e+13	4.500610637991668384e+00	1.528462462958398858e-13	4.845397508401068763e-17
-8.795986622073578287e-01	4.505146664898216406e+13	4.606504270579613980e+00	1.575109132542314251e-13	1.256458632136079491e-16
-8.729096989966554920e-01	4.943421556370873438e+13	4.693811279662265967e+00	1.598445457584092202e-13	1.595006940187462999e-16
-8.662207357859531554e-01	5.323365925117286719e+13	4.787519571960698883e+00	1.630709959583879313e-13	1.873689939941392706e-16
-8.595317725752508187e-01	5.782281526915698438e+13	4.824005544403387802e+00	1.631340037546373172e-13	4.034406361259845951e-16
-8.528428093645484820e-01	6.266712350021563281e+13	4.944752062838988493e+00	1.639548484889941338e-13	4.393653836165642973e-16
-8.461538461538461453e-01	6.749047419071910156e+13	4.952170214573748730e+00	1.653629297284294249e-13	6.775387204665991901e-16
-8.394648829431438086e-01	7.242341697681253125e+13	4.959815091622655103e+00	1.641635665332778539e-13	7.155141670222686992e-16
-8.327759197324414719e-01	7.792153814592118750e+13	4.983568084657600927e+00	1.634638179420399017e-13	9.911990942934458627e-16
-8.260869565217391353e-01	8.333660824353800000e+13	4.973371180772051758e+00	1.625899373379376083e-13	1.056129813844290276e-15
-8.193979933110367986e-01	9.004351464518909375e+13	4.982745730318806743e+00	1.607188827771592153e-13	1.120311637666283553e-15
-8.127090301003344619e-01	9.719624273048840625e+13	4.956264740061627094e+00	1.593188885788813238e-13	1.048725671716563079e-15
-8.060200668896321252e-01	1.044569008511595312e+14	4.970580563190260648e+00	1.601815989571278975e-13	1.236748110320888476e-15
-7.993311036789297885e-01	1.115326028332554219e+14	4.943714795213604241e+00	1.583695702108756717e-13	1.332559884065620807e-15
-7.926421404682274519e-01	1.197605800004989219e+14	4.919646563802909434e+00	1.563419647873819544e-13	1.337137603642621346e-15
-7.859531772575251152e-01	1.280523646982799375e+14	4.912959501633721082e+00	1.571902011771479858e-13	1.297313271679643206e-15
-7.792642140468227785e-01	1.376782903265683594e+14	4.917609176457728104e+00	1.568239333553879212e-13	1.452621006868940800e-15
-7.725752508361204418e-01	1.469090091987697188e+14	4.928748803681360258e+00	1.567027491830790482e-13	1.423286270281235797e-15
-7.658862876254181051e-01	1.568639708107371250e+14	4.953947631462590095e+00	1.574637176458518317e-13	1.360649019551536826e-15
-7.591973244147156574e-01	1.657422030683785625e+14	4.958248531865063313e+00	1.560827324462139484e-13	1.350093275334439963e-15
-7.525083612040133207e-01	1.770622874520950312e+14	4.982236156097183510e+00	1.586699900064291621e-13	1.435983276705432590e-15
-7.458193979933109841e-01	1.877247932925809062e+14	5.009923953686985953e+00	1.595836521156757726e-13	1.495215191264380092e-15
-7.391304347826086474e-01	1.990448776762969375e+14	5.012865136898743579e+00	1.610346036848643063e-13	1.472597992995343190e-15
-7.324414715719063107e-01	2.100299790171183750e+14	5.038879406136663519e+00	1.610124146209115043e-13	1.440352201328205327e-15
-7.257525083612039740e-01	2.199270541880750938e+14	5.092601897837890412e+00	1.633735690149385234e-13	1.452405294383471801e-15
-7.190635451505016373e-01	2.314314194984041562e+14	5.134555035661209743e+00	1.646997230976679479e-13	1.389020693498231010e-15
-7.123745819397993007e-01	2.400917141100289062e+14	5.177312414460403467e+00	1.666412816986246841e-13	1.487412165241122484e-15
-7.056856187290969640e-01	2.506865429360345625e+14	5.206608483139477883e+00	1.678154574134128589e-13	1.522319424315071873e-15
-6.989966555183946273e-01	2.617028858150088438e+14	5.222962018832991049e+00	1.693475752508000046e-13	1.578935473302689244e-15
-6.923076923076922906e-01	2.735011241475399062e+14	5.250861108177331538e+00	1.683249069669246804e-13	1.650542676509977696e-15
-6.856187290969899539e-01	2.850682582007710000e+14	5.274825947918362345e+00	1.697116640640813995e-13	1.531510970620109885e-15
-6.789297658862876172e-01	2.957507866729386875e+14	5.299831533137782991e+00	1.707738916936933071e-13	1.536707889651468297e-15
-6.722408026755852806e-01	3.054056685065790000e+14	5.338913465439508954e+00	1.712680167261171707e-13	1.617324320156393282e-15
-6.655518394648829439e-01	3.166757612353155625e+14	5.354681112680127697e+00	1.717997458445856097e-13	1.716031196651332179e-15
-6.588628762541806072e-01	3.294138946208319375e+14	5.367846972175928322e+00	1.717433217139378094e-13	1.704333139293814729e-15
-6.521739130434782705e-01	3.410327602983320000e+14	5.379757786367667549e+00	1.722173028678626776e-13	1.758489524541044858e-15
-6.454849498327759338e-01	3.510542562583795000e+14	5.405342429653405389e+00	1.734023005578240067e-13	1.749727924124492303e-15
-6.387959866220735972e-01	3.613318133706833750e+14	5.410448555623577960e+00	1.730888985110608052e-13	1.847826245016832100e-15
-6.321070234113712605e-01	3.732299051647192500e+14	5.435739940293906614e+00	1.732252962391142909e-13	1.862941458808998699e-15
-6.254180602006689238e-01	3.842309518957529375e+14	5.437680631834090228e+00	1.728840753471061655e-13	1.941462109530041452e-15
-6.187290969899665871e-01	3.957371870238267500e+14	5.428512795726553541e+00	1.730242449277724163e-13	1.961259603571511657e-15
-6.120401337792642504e-01	4.075848197084480000e+14	5.424782047231613724e+00	1.714643928576148666e-13	2.001985768131088714e-15
-6.053511705685619138e-01	4.208579027567731250e+14	5.444860164607565167e+00	1.728488411750282581e-13	2.100555117904391449e-15
-5.986622073578595771e-01	4.312664250202781250e+14	5.480793253410914723e+00	1.738105218320997668e-13	2.066737148402092673e-15
-5.919732441471572404e-01	4.435968602283841875e+14	5.478973288853316248e+00	1.735087742994464408e-13	2.086806435100998190e-15
-5.852842809364549037e-01	4.553490283292637500e+14	5.487197046709029635e+00	1.736202446591440287e-13	2.126928342451150118e-15
-5.785953177257525670e-01	4.645364037873545625e+14	5.505510402099216272e+00	1.740648809744960042e-13	2.094295140509137749e-15
-5.719063545150502303e-01	4.753395614737473750e+14	5.498787540682855912e+00	1.734924679103973018e-13	2.072527668294197353e-15
-5.652173913043478937e-01	4.869753593897118125e+14	5.486989954789739166e+00	1.735820219068854391e-13	2.173632433618789097e-15
-5.585284280936455570e-01	4.991798156272706875e+14	5.499398671896853052e+00	1.735779611723881058e-13	2.215729658017446090e-15
-5.518394648829432203e-01	5.089565212809145625e+14	5.509423556439164926e+00	1.742641450498571566e-13	2.180460520835542381e-15
-5.451505016722408836e-01	5.195737879198565625e+14	5.531879444639008270e+00	1.752900408293717992e-13	2.125271888836321672e-15
-5.384615384615385469e-01	5.312836773639521875e+14	5.538691907126640501e+00	1.753501713609141694e-13	2.253433237609991492e-15
-5.317725752508362103e-01	5.411367339088348125e+14	5.563178563332293436e+00	1.760712298501287915e-13	2.195726284134732555e-15
-5.250836120401337626e-01	5.496566104017730000e+14	5.572437220329489627e+00	1.757927930369918178e-13	2.184479057671638109e-15
-5.183946488294314259e-01	5.572501999597593750e+14	5.580601415217855354e+00	1.772585793647937472e-13	2.206176535641083316e-15
-5.117056856187290892e-01	5.628176342338745625e+14	5.610306441020295409e+00	1.772285941747678611e-13	2.328482837041409325e-15
-5.050167224080267525e-01	5.726918301071483750e+14	5.607274200228219208e+00	1.777696056989065767e-13	2.264887566744239356e-15
-4.983277591973244158e-01	5.787196031221232500e+14	5.629144931288305287e+00	1.774070619637231367e-13	2.282349296883143735e-15
-4.916387959866220791e-01	5.879261442121006250e+14	5.642744642879208072e+00	1.777687945002309236e-13	2.329784547985400841e-15
-4.849498327759197425e-01	5.977582172467362500e+14	5.642381099940637412e+00	1.778334568940071220e-13	2.370244479765016497e-15
-4.782608695652174058e-01	6.027403466273911250e+14	5.659074157090107526e+00	1.778252680652792666e-13	2.339391848538505010e-15
-4.715719063545150691e-01	6.103302744589576250e+14	5.656118262082745041e+00	1.781534120898557200e-13	2.422729424070260302e-15
-4.648829431438127324e-01	6.191960672346610000e+14	5.657232110356086530e+00	1.776913036216010596e-13	2.374688850874003598e-15
-4.581939799331103957e-01	6.280114788100215000e+14	5.647086741835526169e+00	1.773707116468177877e-13	2.508910857628932039e-15
-4.515050167224080591e-01	6.358281999522022500e+14	5.652242213210338484e+00	1.778864188937639954e-13	2.451810889617579693e-15
-4.448160535117057224e-01	6.418624913595936250e+14	5.674419361454251742e+00	1.792834736034178252e-13	2.493085580655288666e-15
-4.381270903010033857e-01	6.487803235907196250e+14	5.689174084417206956e+00	1.787788169082254382e-13	2.486219221878447559e-15
-4.314381270903010490e-01	6.545510486051872500e+14	5.696212742579715993e+00	1.796433468441845872e-13	2.479657378860704030e-15
-4.247491638795987123e-01	6.595221928065895000e+14	5.710304693491366379e+00	1.794464407740072905e-13	2.458379527780878273e-15
-4.180602006688963757e-01	6.639193289300731250e+14	5.707909980505641911e+00	1.787340604191038638e-13	2.495916893899367366e-15
-4.113712374581940390e-01	6.706311436033055000e+14	5.698109566507443269e+00	1.785800481328986761e-13	2.510402858259638151e-15
-4.046822742474917023e-01	6.755366623958118750e+14	5.698855153236613624e+00	1.779632645201782373e-13	2.619426103681668236e-15
-3.979933110367892546e-01	6.791124291355688750e+14	5.704840829016155190e+00	1.784138663255813661e-13	2.510543186266805089e-15
-3.913043478260869179e-01	6.858744432213071250e+14	5.713319591095993744e+00	1.783600227833085542e-13	2.605555388284333753e-15
-3.846153846153845812e-01	6.881895372861080000e+14	5.719074452989957535e+00	1.789411885306082225e-13	2.580561319466595949e-15
-3.779264214046822445e-01	6.939502899392697500e+14	5.722504245112037147e+00	1.789548790430812931e-13	2.536732151196380248e-15
-3.712374581939799079e-01	6.957026727416920000e+14	5.731721480641047251e+00	1.791789683829322522e-13	2.643712428692964840e-15
-3.645484949832775712e-01	7.020967742164761250e+14	5.742195215808799880e+00	1.797846679163514716e-13	2.615108996202576435e-15
-3.578595317725752345e-01	7.065312287857781250e+14	5.738234772854775123e+00	1.792062341454103240e-13	2.582108959125488772e-15
-3.511705685618728978e-01	7.106256102527713750e+14	5.731568395453608744e+00	1.793285456358323984e-13	2.602582688409028963e-15
-3.444816053511705611e-01	7.137451154931446250e+14	5.738423560974512228e+00	1.793806928870404036e-13	2.594403745182855422e-15
-3.377926421404682245e-01	7.133072665046031250e+14	5.743867922106781876e+00	1.793975921702633225e-13	2.697391879366750874e-15
-3.311036789297658878e-01	7.150689204866738750e+14	5.756840395658247900e+00	1.794679800590961850e-13	2.653398523628860699e-15
-3.244147157190635511e-01	7.162336351537610000e+14	5.764906294563652445e+00	1.813377580090373673e-13	2.598174833089068165e-15
-3.177257525083612144e-01	7.170289569375142500e+14	5.776640392846849714e+00	1.807754604389408602e-13	2.607564769652615282e-15
-3.110367892976588777e-01	7.189439879140352500e+14	5.771912106001846787e+00	1.810914680226157986e-13	2.704492551870925067e-15
-3.043478260869565410e-01	7.200454404140942500e+14	5.782667925102956907e+00	1.810570683692659773e-13	2.733578216568967490e-15
-2.976588628762542044e-01	7.199659471902523750e+14	5.801502892444362125e+00	1.818366718148793155e-13	2.592893989086435061e-15
-2.909698996655518677e-01	7.194038851701478750e+14	5.802397541386111079e+00	1.819615792224484394e-13	2.713220281808180313e-15
-2.842809364548495310e-01	7.211605270018752500e+14	5.807957536939291288e+00	1.814250793741365821e-13	2.664610741225296218e-15
-2.775919732441471943e-01	7.192626360213512500e+14	5.812078412215694101e+00	1.812685479059177504e-13	2.793624632576281053e-15
-2.709030100334448576e-01	7.191259055987753750e+14	5.810703177579160439e+00	1.812491500570776576e-13	2.761201275128213709e-15
-2.642140468227425210e-01	7.201462028147803750e+14	5.794075913262875410e+00	1.807556388995353836e-13	2.712926795363277421e-15
-2.575250836120401843e-01	7.195081275094131250e+14	5.788010480990877227e+00	1.816288033417764476e-13	2.719668717556143338e-15
-2.508361204013378476e-01	7.186897965795226250e+14	5.807801525719489710e+00	1.811939748961720269e-13	2.778404286492228973e-15
-2.441471571906355109e-01	7.198284376769500000e+14	5.814258360700894634e+00	1.810560334603170636e-13	2.755725226073389214e-15
-2.374581939799331742e-01	7.213227596609153750e+14	5.805724883068916320e+00	1.812857828801880946e-13	2.756366946412151362e-15
-2.307692307692308376e-01	7.189794105724193750e+14	5.805259812080489468e+00	1.812258100439712692e-13	2.807203338066045299e-15
-2.240802675585283898e-01	7.179538934485450000e+14	5.814804348767261821e+00	1.823608093831618757e-13	2.788930352870643216e-15
-2.173913043478260532e-01	7.182350672918961250e+14	5.819511733959471300e+00	1.811057633347659963e-13	2.794351920391456631e-15
-2.107023411371237165e-01	7.143592467435007500e+14	5.830886591905888316e+00	1.814189371823587229e-13	2.795956953038010961e-15
-2.040133779264213798e-01	7.120835746694841250e+14	5.836886106141442987e+00	1.822809182863916280e-13	2.714842490635360109e-15
-1.973244147157190431e-01	7.123796810851025000e+14	5.837382872726888827e+00	1.820223609887898081e-13	2.818385841534998276e-15
-1.906354515050167064e-01	7.105559335720910000e+14	5.835735545039258731e+00	1.822598859308909689e-13	2.889657651974170693e-15
-1.839464882943143698e-01	7.074912763188986250e+14	5.842771940802085062e+00	1.830590280325255331e-13	2.810144482823304708e-15
-1.772575250836120331e-01	7.057353096991333750e+14	5.843915119611086340e+00	1.825526262849241482e-13	2.908279215753324043e-15
-1.705685618729096964e-01	7.025332727810875000e+14	5.851915482876975716e+00	1.823409289578754200e-13	2.839777531059272779e-15
-1.638795986622073597e-01	6.996861376588573750e+14	5.856138490594000601e+00	1.823847471548554265e-13	2.908980456450807605e-15
-1.571906354515050230e-01	6.989443653777370000e+14	5.857633299232588797e+00	1.828281974628902301e-13	2.806159909675682561e-15
-1.505016722408026864e-01	6.946977236130072500e+14	5.859746773177375800e+00	1.826068292746089188e-13	2.844860072525579831e-15
-1.438127090301003497e-01	6.949989200880410000e+14	5.848907051928320833e+00	1.826549732749096106e-13	2.773379278961134328e-15
-1.371237458193980130e-01	6.949000794444846250e+14	5.840721291507417590e+00	1.817372313006942548e-13	2.897749785274542765e-15
-1.304347826086956763e-01	6.919329643503056250e+14	5.844977852496676896e+00	1.824283981489320258e-13	2.875458175590404329e-15
-1.237458193979933396e-01	6.917265053076647500e+14	5.840791470827696230e+00	1.815109780437104815e-13	2.876271163604815360e-15
-1.170568561872910029e-01	6.873390558788848750e+14	5.841088478015002750e+00	1.817611753872442673e-13	2.780526849843020641e-15
-1.103678929765886663e-01	6.808611242418816250e+14	5.848641709396664723e+00	1.819426325900180364e-13	2.836836414654584254e-15
-1.036789297658863296e-01	6.777944413527997500e+14	5.856953049457318095e+00	1.827168748624106587e-13	2.863676017845675249e-15
-9.698996655518399290e-02	6.764117371003112500e+14	5.863313548972690192e+00	1.821624214712734468e-13	2.813161064524869813e-15
-9.030100334448165622e-02	6.745239223598570000e+14	5.864452080359917829e+00	1.824199030920334284e-13	2.983930099618433833e-15
-8.361204013377931954e-02	6.731843797336415000e+14	5.862920171173297668e+00	1.818526401846784790e-13	2.847674306398618040e-15
-7.692307692307698286e-02	6.693239592119505000e+14	5.860303256496149693e+00	1.830881217598061702e-13	2.849175475367253711e-15
-7.023411371237464618e-02	6.649641155645955000e+14	5.867207914586975548e+00	1.831462874203946801e-13	2.853460163462184292e-15
-6.354515050167230950e-02	6.612337252852265000e+14	5.883807530310533274e+00	1.825468153560737774e-13	2.972681567107639254e-15
-5.685618729096986179e-02	6.570046130618527500e+14	5.882582040281333136e+00	1.823152036238182905e-13	2.988066208871612917e-15
-5.016722408026752511e-02	6.539436435047696250e+14	5.871662897658381119e+00	1.833044601337498557e-13	2.870452277551960607e-15
-4.347826086956518843e-02	6.496814978345728750e+14	5.881529404251486071e+00	1.825757285829585177e-13	2.880380728885731944e-15
-3.678929765886285175e-02	6.451429827138416250e+14	5.878753207988335561e+00	1.828332156084581577e-13	2.941871073945571063e-15
-3.010033444816051507e-02	6.416590188314062500e+14	5.872224374483168141e+00	1.824044147292032155e-13	2.975631626902848367e-15
-2.341137123745817838e-02	6.390072796634925000e+14	5.880749358729515208e+00	1.835579688839913858e-13	2.854481656015610974e-15
-1.672240802675584170e-02	6.330762956864955000e+14	5.889075215204528035e+00	1.834191625554775822e-13	2.849857471660968121e-15
-1.003344481605350502e-02	6.267681538885862500e+14	5.908439079732292321e+00	1.839874653941423756e-13	2.858825869893053246e-15
-3.344481605351168341e-03	6.226766031178980000e+14	5.908374185078875129e+00	1.845696070010464627e-13	2.941323863382165729e-15
3.344481605351168341e-03	6.183300559522850000e+14	5.893750581550150081e+00	1.834156159614137174e-13	2.958089343625045055e-15
1.003344481605350502e-02	6.146376333610107500e+14	5.893707723686030242e+00	1.834027141429691212e-13	2.913839008118127950e-15
1.672240802675584170e-02	6.076338414530116250e+14	5.900700430440092958e+00	1.824929668577369406e-13	3.030437006804950967e-15
2.341137123745817838e-02	6.031725342233185000e+14	5.905099148701358658e+00	1.829817747625253355e-13	2.997453325368495484e-15
3.010033444816051507e-02	5.976615061178333750e+14	5.921751428885651869e+00	1.834573206737144869e-13	3.014640772242099156e-15
3.678929765886285175e-02	5.923669094162931250e+14	5.913171837920945251e+00	1.842304600210889723e-13	2.938695871560505474e-15
4.347826086956518843e-02	5.881772191837010000e+14	5.910860160692376297e+00	1.835349805029266087e-13	3.010856419624554306e-15
5.016722408026752511e-02	5.855138196245746250e+14	5.898562598814740987e+00	1.828681081748321194e-13	3.010418714618701272e-15
5.685618729096986179e-02	5.821956722185271250e+14	5.895348837811650533e+00	1.828433863606409932e-13	3.049662723251456515e-15
6.354515050167219847e-02	5.787860335914410000e+14	5.910373846757069671e+00	1.833782207330364269e-13	3.122423366903479306e-15
7.023411371237453515e-02	5.723464332182045000e+14	5.901528277450483806e+00	1.834979214767445566e-13	3.023737775518616595e-15
7.692307692307687184e-02	5.663735341600972500e+14	5.910438300206424245e+00	1.840541776643486724e-13	3.009838022251881528e-15
8.361204013377920852e-02	5.600235551901488125e+14	5.926942062703257186e+00	1.838922780197611483e-13	2.988566706009830082e-15
9.030100334448154520e-02	5.558791560984850000e+14	5.931664599097699053e+00	1.832718348672582515e-13	2.874787251034825390e-15
9.698996655518388188e-02	5.506731939519802500e+14	5.930147904297037087e+00	1.845992931944430159e-13	3.022433643150915385e-15
1.036789297658862186e-01	5.453691702526456250e+14	5.945774155009743822e+00	1.844835059337064518e-13	2.936655055781980835e-15
1.103678929765885552e-01	5.392545805609956875e+14	5.932821891689989968e+00	1.844209851520950118e-13	3.000222094251692941e-15
1.170568561872908919e-01	5.367373124525523125e+14	5.942346469361975636e+00	1.841596895755831270e-13	3.055818899350573637e-15
1.237458193979932286e-01	5.290992108443688750e+14	5.960595248820172998e+00	1.850879758199997460e-13	3.013442149162047414e-15
1.304347826086955653e-01	5.231124699410123125e+14	5.964169661103564835e+00	1.855809287255383839e-13	3.040057527934998406e-15
1.371237458193979020e-01	5.202316521296844375e+14	5.954379042132910804e+00	1.853113967229743045e-13	3.005826182098374418e-15
1.438127090301002386e-01	5.137006384444871250e+14	5.939621813068579392e+00	1.839057656294059082e-13	3.039842607973933465e-15
1.505016722408025753e-01	5.068591051652197500e+14	5.940419915023536390e+00	1.846981864405224685e-13	2.947291544302496614e-15
1.571906354515049120e-01	5.008567824473246250e+14	5.943288097783650414e+00	1.843619338759266459e-13	3.098115007900985939e-15
1.638795986622072487e-01	4.997971671193001875e+14	5.950797827523183869e+00	1.833484594792838932e-13	3.080068363263840084e-15
1.705685618729095854e-01	4.939198105540049375e+14	5.951415415651196916e+00	1.830592111188523603e-13	3.183000501862826555e-15
1.772575250836119221e-01	4.885755857731606250e+14	5.940832848541262479e+00	1.836453991815405542e-13	3.053962685129472131e-15
1.839464882943142587e-01	4.821186376464034375e+14	5.948041649995450264e+00	1.837111908527528144e-13	3.160330010242233367e-15
1.906354515050165954e-01	4.771256789046435000e+14	5.943800625909416269e+00	1.839174282672633196e-13	3.052167501468131785e-15
1.973244147157189321e-01	4.716315830376244375e+14	5.952945423284845994e+00	1.839167211709845700e-13	2.996386622871241472e-15
2.040133779264214908e-01	4.672038546182623125e+14	5.954095895296916297e+00	1.844145878949864584e-13	3.179427517416656972e-15
2.107023411371238275e-01	4.609203061176319375e+14	5.953555870659785754e+00	1.839465427483811506e-13	3.174972558619713834e-15
2.173913043478261642e-01	4.568154588652060625e+14	5.950319848720689642e+00	1.835549924145994124e-13	3.180429231077636882e-15
2.240802675585285009e-01	4.505403764838090000e+14	5.938794916388662415e+00	1.829138966267419925e-13	3.273902217960342350e-15
2.307692307692308376e-01	4.433766372495683125e+14	5.956802572814099861e+00	1.838168196098548774e-13	3.056220535060526628e-15
2.374581939799331742e-01	4.388801670584000625e+14	5.964804742547023864e+00	1.837539768638766706e-13	3.189230549984774448e-15
2.441471571906355109e-01	4.343443787552105000e+14	5.968832561836745931e+00	1.844131612312430496e-13	3.133211730163891740e-15
2.508361204013378476e-01	4.272320075695669375e+14	5.979000871241092696e+00	1.847974038279255491e-13	3.167359301688989050e-15
2.575250836120401843e-01	4.194245316373453750e+14	5.975554213767763301e+00	1.845461380987623635e-13	3.125528153764419060e-15
2.642140468227425210e-01	4.157868012151027500e+14	5.966586911951315741e+00	1.839380722603818969e-13	3.204893309524795411e-15
2.709030100334448576e-01	4.092834192810195000e+14	5.977872864759726568e+00	1.848881227790185264e-13	3.109683182826757916e-15
2.775919732441471943e-01	4.038696996073302500e+14	5.994128113697255955e+00	1.858211545221322067e-13	3.217598088686629828e-15
2.842809364548495310e-01	4.006315648189366250e+14	5.985913114232877419e+00	1.855306357646510908e-13	3.121054133272190052e-15
2.909698996655518677e-01	3.933666216992680625e+14	5.997041394760359800e+00	1.852305027405708617e-13	3.158846935564602545e-15
2.976588628762542044e-01	3.860451945018934375e+14	5.999577566496203218e+00	1.861737917688024152e-13	3.005264813319145836e-15
3.043478260869565410e-01	3.803247987483877500e+14	6.007822340537721573e+00	1.857108310342457584e-13	3.032343265024643708e-15
3.110367892976588777e-01	3.747353421763920000e+14	6.001458390435074008e+00	1.853974946171482842e-13	3.243973853567505343e-15
3.177257525083612144e-01	3.693637453413389375e+14	5.996013852198332827e+00	1.843935571427102080e-13	3.237858885612016753e-15
3.244147157190635511e-01	3.641493170756006875e+14	5.994860270875212116e+00	1.855705751336669037e-13	3.158069936024957578e-15
3.311036789297658878e-01	3.579734908528149375e+14	6.001506989564764361e+00	1.857237814120640408e-13	3.398299261231506295e-15
3.377926421404682245e-01	3.512316811865960625e+14	6.006805520543870180e+00	1.856316012446470177e-13	3.309989395139613866e-15
3.444816053511705611e-01	3.460145520730044375e+14	6.021641963329050107e+00	1.868376056879479606e-13	3.128742089919122876e-15
3.511705685618728978e-01	3.409909231262961875e+14	6.004339102282635565e+00	1.854127975772019358e-13	3.246816612570373088e-15
3.578595317725752345e-01	3.355321200692067500e+14	6.004284828271584828e+00	1.852686868970702293e-13	3.233866766961501871e-15
3.645484949832775712e-01	3.293845229004272500e+14	6.017300147607984151e+00	1.867297579140433011e-13	3.256712753591413831e-15
3.712374581939799079e-01	3.219884847811040000e+14	6.046656683103782903e+00	1.858938758733638559e-13	3.182900010492448499e-15
3.779264214046822445e-01	3.166196926726681875e+14	6.047556457804188490e+00	1.856209208786076860e-13	3.183328557662345861e-15
3.846153846153845812e-01	3.103192898426449375e+14	6.051504522887598547e+00	1.869104248231500838e-13	3.217236945501544698e-15
3.913043478260869179e-01	3.038446303866953125e+14	6.064566581349039254e+00	1.862285426011818865e-13	3.231480659936518078e-15
3.979933110367892546e-01	2.986833880479144375e+14	6.075654492274189522e+00	1.860631066204467260e-13	3.259752136326872895e-15
4.046822742474915913e-01	2.931862537270608125e+14	6.058650113418936556e+00	1.849941131564893168e-13	3.332272385543921147e-15
4.113712374581939279e-01	2.884439544418495000e+14	6.068085830736456465e+00	1.861267614256915404e-13	3.337761959055832960e-15
4.180602006688962646e-01	2.845552009873875000e+14	6.038578425573403408e+00	1.860654447658047816e-13	3.189501538291790713e-15
4.247491638795986013e-01	2.802166524865705312e+14	6.033681902029489841e+00	1.854447842153541929e-13	3.334229868846934410e-15
4.314381270903009380e-01	2.726014042063761875e+14	6.075405593908080881e+00	1.871476962077679649e-13	3.246469927329687780e-15
4.381270903010032747e-01	2.697154963356335312e+14	6.080830414025284014e+00	1.862866609615668946e-13	3.296827685874442445e-15
4.448160535117056114e-01	2.629159560465486875e+14	6.086748197616827838e+00	1.878304755868873607e-13	3.296203245803180313e-15
4.515050167224079480e-01	2.570716588977676562e+14	6.081007169245468802e+00	1.867282400539565126e-13	3.433070233502900512e-15
4.581939799331102847e-01	2.507787872781057188e+14	6.082149334425334786e+00	1.872135456187568503e-13	3.236866868329294612e-15
4.648829431438126214e-01	2.462464789134966875e+14	6.084973907964617901e+00	1.876860617624810452e-13	3.393458390556943311e-15
4.715719063545149581e-01	2.402575825257955312e+14	6.094182626456440488e+00	1.876110402350026581e-13	3.391899834516142879e-15
4.782608695652172948e-01	2.376395000772861875e+14	6.085391785657706443e+00	1.860988642234308662e-13	3.370147329194480160e-15
4.849498327759196314e-01	2.312825092907953438e+14	6.115313020663521115e+00	1.884807014902599268e-13	3.509601353405192080e-15
4.916387959866219681e-01	2.258660368298695625e+14	6.101712751240836674e+00	1.873001336646666728e-13	3.304998648875382252e-15
4.983277591973243048e-01	2.214233238988601562e+14	6.084789719659887908e+00	1.870811013158351617e-13	3.428760871956241695e-15
5.050167224080266415e-01	2.178783052731243125e+14	6.074463763213551637e+00	1.859326253840223072e-13	3.363773219031172747e-15
5.117056856187289782e-01	2.127371894447921875e+14	6.081806976224392258e+00	1.874419508431532630e-13	3.396942839476165411e-15
5.183946488294313149e-01	2.073318839509526250e+14	6.099369455458361955e+00	1.866402063238645108e-13	3.468452872022628772e-15
5.250836120401336515e-01	2.030047880838207188e+14	6.113029009130578117e+00	1.879795385195762732e-13	3.269814909656631804e-15
5.317725752508359882e-01	1.989687864819656250e+14	6.084493049471729975e+00	1.872194518714407713e-13	3.492258247272705105e-15
5.384615384615383249e-01	1.946741527284570938e+14	6.072316066140326818e+00	1.854049175028858162e-13	3.581214155178447939e-15
5.451505016722408836e-01	1.905999756809820000e+14	6.093248297424305626e+00	1.877285579684017091e-13	3.491237247575558291e-15
5.518394648829432203e-01	1.863704479425542500e+14	6.122617074022161709e+00	1.878703099532963481e-13	3.283100113491227808e-15
5.585284280936455570e-01	1.834573238357515938e+14	6.100039876721666587e+00	1.874763910683839912e-13	3.309318090753229488e-15
5.652173913043478937e-01	1.790097286028525000e+14	6.076341313499309393e+00	1.874684738484352001e-13	3.329197410692629552e-15
5.719063545150502303e-01	1.751882366478159688e+14	6.096369125231937858e+00	1.882122501137879214e-13	3.532484127862628126e-15
5.785953177257525670e-01	1.702861458545091875e+14	6.106458690084408225e+00	1.871803758035801970e-13	3.513137216645142436e-15
5.852842809364549037e-01	1.671221545336301250e+14	6.083488926388292306e+00	1.866140133059734752e-13	3.596462618099940543e-15
5.919732441471572404e-01	1.635496859446160625e+14	6.078263126279788153e+00	1.851967451083984323e-13	3.499918723561417984e-15
5.986622073578595771e-01	1.606538836216415000e+14	6.079101192466952241e+00	1.857782463431128846e-13	3.556686079615221785e-15
6.053511705685619138e-01	1.567728171956844688e+14	6.066208668028308715e+00	1.869031417108522552e-13	3.484646465854931337e-15
6.120401337792642504e-01	1.538827541743986562e+14	6.067791320258941745e+00	1.852176378565091306e-13	3.522405584249613799e-15
6.187290969899665871e-01	1.508583499420976250e+14	6.046649561085962965e+00	1.867723443982923651e-13	3.361634512820044551e-15
6.254180602006689238e-01	1.472406161818470000e+14	6.074946354524214165e+00	1.875977758451406215e-13	3.581565659454017860e-15
6.321070234113712605e-01	1.434128135919223125e+14	6.096390237084990282e+00	1.883599407218411284e-13	3.313315614480525991e-15
6.387959866220735972e-01	1.392949555243563281e+14	6.100630316439888290e+00	1.882049031679598997e-13	3.394939943716608416e-15
6.454849498327759338e-01	1.360162301090899688e+14	6.123472631714256487e+00	1.877150072328678299e-13	3.483718171702901483e-15
6.521739130434782705e-01	1.319558429674817344e+14	6.138220098063286834e+00	1.901269069689737612e-13	3.486039272161255115e-15
6.588628762541806072e-01	1.268721720954157031e+14	6.180858050608080134e+00	1.918700413646713434e-13	3.466386675773041202e-15
6.655518394648829439e-01	1.225438556528122188e+14	6.196153533692217330e+00	1.903542334490576751e-13	3.660086611405208678e-15
6.722408026755852806e-01	1.205999204103259062e+14	6.188752220928365411e+00	1.898506148009084868e-13	3.549896881083207912e-15
6.789297658862876172e-01	1.158016045018478750e+14	6.194638583772634988e+00	1.902066396744195889e-13	3.452978042862522518e-15
6.856187290969899539e-01	1.123159525895056406e+14	6.210515480543825184e+00	1.905383715297184930e-13	3.644767389915801657e-15
6.923076923076922906e-01	1.095014094293515469e+14	6.193613476313261756e+00	1.924061764301921472e-13	3.475162178856274999e-15
6.989966555183946273e-01	1.066120735594112500e+14	6.200844966505707490e+00	1.909124058967546167e-13	3.516722507911743999e-15
7.056856187290969640e-01	1.037924663095319375e+14	6.221704950991627570e+00	1.899103436797874587e-13	3.754856867417462875e-15
7.123745819397993007e-01	1.014108898360312188e+14	6.212397579602906283e+00	1.903319897446913557e-13	3.525495113833268694e-15
7.190635451505016373e-01	9.817714392540021875e+13	6.229479238370015715e+00	1.900905128242762257e-13	3.729456134564168911e-15
7.257525083612039740e-01	9.531170017108612500e+13	6.212326251912973163e+00	1.898976983901976159e-13	3.750466031756333632e-15
7.324414715719063107e-01	9.224974376574596875e+13	6.239508043915470203e+00	1.879325686967720398e-13	3.224530095245919046e-15
7.391304347826086474e-01	9.072950403026243750e+13	6.185382859732411198e+00	1.882968470280778783e-13	3.759071493240976940e-15
7.458193979933109841e-01	8.777700987205757812e+13	6.184213638496391496e+00	1.887573551574661770e-13	4.001894503036729532e-15
7.525083612040133207e-01	8.425959702774665625e+13	6.209312169180196683e+00	1.912231286930712389e-13	3.467931805555844804e-15
7.591973244147156574e-01	8.203544882047017188e+13	6.193087568248488495e+00	1.887818891142546617e-13	3.450225805701383354e-15
7.658862876254179941e-01	8.009813584916309375e+13	6.189712349815114756e+00	1.873333788794314577e-13	3.933391792865800202e-15
7.725752508361203308e-01	7.826355897504881250e+13	6.214904052142149915e+00	1.888077752929205464e-13	3.507997008025786398e-15
7.792642140468226675e-01	7.490404185139853125e+13	6.266135184604302744e+00	1.875808300822093370e-13	3.571423212894229859e-15
7.859531772575250042e-01	7.261457987151334375e+13	6.268814860427326607e+00	1.890097144150301305e-13	4.049370696262849992e-15
7.926421404682273408e-01	6.966418925827135156e+13	6.268133575282101688e+00	1.914823567474777800e-13	3.709301597443974165e-15
7.993311036789296775e-01	6.741139648193417188e+13	6.246957324934425237e+00	1.921556321542521347e-13	3.661788774980068750e-15
8.060200668896320142e-01	6.525523692542850000e+13	6.230645943201356118e+00	1.909117412944645090e-13	3.836291777726872392e-15
8.127090301003343509e-01	6.371523425517152344e+13	6.222458576049739065e+00	1.919489707852122543e-13	4.086834520118813657e-15
8.193979933110366876e-01	6.163791868023298438e+13	6.213476333275309571e+00	1.905032780104180118e-13	3.801980784372841539e-15
8.260869565217390242e-01	5.949744481703015625e+13	6.194432689522397339e+00	1.907692047143319986e-13	3.650598484141696531e-15
8.327759197324413609e-01	5.761617443868087500e+13	6.206588753236752076e+00	1.893431933431471009e-13	4.087679976376067069e-15
8.394648829431436976e-01	5.528217443890533594e+13	6.273775008679328913e+00	1.899152637968799108e-13	3.508759917317993084e-15
8.461538461538460343e-01	5.338399779178170312e+13	6.333952684913208842e+00	1.925973071864317816e-13	3.348807419350909223e-15
8.528428093645483710e-01	5.117597676255271094e+13	6.349936868259215217e+00	1.962147474006570151e-13	3.825282559509644101e-15
8.595317725752507076e-01	5.024376873807481250e+13	6.338717682867368808e+00	1.937644464539121240e-13	3.885980229011459513e-15
8.662207357859530443e-01	4.805101788709410156e+13	6.379384957557874714e+00	1.953758965780453416e-13	4.012471855574916266e-15
8.729096989966553810e-01	4.551834975194800000e+13	6.362250685210519840e+00	1.959478960953655975e-13	3.711020133018902919e-15
8.795986622073577177e-01	4.405012730733343750e+13	6.411868703111308854e+00	1.966601617794261613e-13	3.718874814680977098e-15
8.862876254180602764e-01	4.183906782426939844e+13	6.409758870372780137e+00	1.972742341659561236e-13	4.016661603026826735e-15
8.929765886287626131e-01	4.051362674021234375e+13	6.381071793048172403e+00	1.930612106663753778e-13	4.198621226575401132e-15
8.996655518394649498e-01	3.868219219869654688e+13	6.456038386512264360e+00	1.944662508419882860e-13	4.000963167181144056e-15
9.063545150501672865e-01	3.688080458955003125e+13	6.464928521050393506e+00	2.004420844885334863e-13	4.032850993873343200e-15
9.130434782608696231e-01	3.542956632278263281e+13	6.442337660174852765e+00	1.964792200116670139e-13	4.225588354322252124e-15
9.197324414715719598e-01	3.383043066635074609e+13	6.381381955956105578e+00	1.901123301558668048e-13	4.166976736270501819e-15
9.264214046822742965e-01	3.266537839328017578e+13	6.395484787082441613e+00	1.959904851001047457e-13	4.201115590227475065e-15
9.331103678929766332e-01	3.101726389981439844e+13	6.341508629292035515e+00	1.922604207002845037e-13	4.110344144374984413e-15
9.397993311036789699e-01	2.949333646822312500e+13	6.474854457709623645e+00	1.973621313603261963e-13	4.275613648904139087e-15
9.464882943143813065e-01	2.721807990925894141e+13	6.567479787798566448e+00	1.973595699589048082e-13	4.291305948831115460e-15
9.531772575250836432e-01	2.510786073595233594e+13	6.662963871523081671e+00	1.984487961695694681e-13	4.279741544193051420e-15
9.598662207357859799e-01	2.299037004919432422e+13	6.774678364774349149e+00	2.020256526624231111e-13	4.281225192103170650e-15
9.665551839464883166e-01	2.105287529005092969e+13	6.798218803630601492e+00	2.051893217356792573e-13	4.787452325188469615e-15
9.732441471571906533e-01	1.841534154305852344e+13	6.913575129704486066e+00	2.025116048115697256e-13	5.433032424667675984e-15
9.799331103678929900e-01	1.575744755840177148e+13	7.054790446116446567e+00	2.104834906646859118e-13	5.144579823209238118e-15
9.866220735785953266e-01	1.285546444899402539e+13	7.259410747817376830e+00	2.217771929877810463e-13	5.312696614817031153e-15
9.933110367892976633e-01	9.820983976624138672e+12	7.463550727237049820e+00	2.163864053923361060e-13	6.957292989698604004e-15
1.000000000000000000e+00	3.570494892506639160e+12	7.798562183020783856e+00	2.171372938875533853e-13	7.692206667881405394e-15


==> dat/1dbte_with_E_pic_vs_pde/Ewt_10K_pic_idx_0009.csv <==
x	ne_pic	Te_pic	elastic_pic	ionization_pic
-1.000000000000000000e+00	1.152794578966520386e+11	nan	nan	nan
-9.933110367892976633e-01	4.633252553129569702e+11	1.069685527748216902e+00	nan	nan
-9.866220735785953266e-01	7.269695573104334717e+11	1.201713418307916559e+00	nan	nan
-9.799331103678929900e-01	1.269424460789904053e+12	1.463612443820598852e+00	3.277595889454339746e-14	0.000000000000000000e+00
-9.732441471571906533e-01	2.010339742112611816e+12	1.565968813814063942e+00	3.380933169612469908e-14	0.000000000000000000e+00
-9.665551839464883166e-01	2.656725348566238281e+12	1.814314069231573345e+00	4.022345032161479355e-14	0.000000000000000000e+00
-9.598662207357859799e-01	3.267636357253027344e+12	2.088450977645565754e+00	4.588732739980729921e-14	0.000000000000000000e+00
-9.531772575250836432e-01	3.914229721233833984e+12	2.284009683243139577e+00	5.124842617257676079e-14	0.000000000000000000e+00
-9.464882943143813065e-01	5.010098737751805664e+12	2.485497221760363917e+00	6.021022465498424287e-14	0.000000000000000000e+00
-9.397993311036789699e-01	5.830195606622695312e+12	2.669548911640748923e+00	7.298948394869480105e-14	0.000000000000000000e+00
-9.331103678929766332e-01	6.560723011586159180e+12	2.961607066428455504e+00	8.139357555958695319e-14	0.000000000000000000e+00
-9.264214046822742965e-01	8.009468188027539062e+12	3.174142477131266293e+00	1.001747398185106173e-13	0.000000000000000000e+00
-9.197324414715719598e-01	9.165586887429503906e+12	3.357243027215220277e+00	9.731217326658406736e-14	0.000000000000000000e+00
-9.130434782608696231e-01	1.026231290374660938e+13	3.602306394239533915e+00	1.119605189639884600e-13	0.000000000000000000e+00
-9.063545150501672865e-01	1.139607169928444727e+13	3.782411314789993817e+00	1.222646801375363631e-13	0.000000000000000000e+00
-8.996655518394648388e-01	1.290709219449904492e+13	3.902563090784868738e+00	1.292065058031047581e-13	0.000000000000000000e+00
-8.929765886287625021e-01	1.449750203479026172e+13	4.049748962603501035e+00	1.307060813922328734e-13	0.000000000000000000e+00
-8.862876254180601654e-01	1.631545830672918555e+13	4.162437121387831951e+00	1.415256615746667378e-13	0.000000000000000000e+00
-8.795986622073578287e-01	1.735575218472482227e+13	4.345247602786426633e+00	1.429283478711264292e-13	0.000000000000000000e+00
-8.729096989966554920e-01	1.877390506528867578e+13	4.452660719337714568e+00	1.504189960689551605e-13	4.003854634819636640e-17
-8.662207357859531554e-01	2.061248127180139453e+13	4.508500162152255797e+00	1.473038896410961644e-13	1.502296055846486057e-16
-8.595317725752508187e-01	2.283946017538555859e+13	4.498934868769485007e+00	1.543427423710191564e-13	2.789500060072929655e-16
-8.528428093645484820e-01	2.542349635912801953e+13	4.534130773747321541e+00	1.512935654531039200e-13	2.361449999448864443e-16
-8.461538461538461453e-01	2.751416035518867969e+13	4.522831558471835933e+00	1.501379392318767932e-13	3.930856396421738172e-16
-8.394648829431438086e-01	3.080514346455867969e+13	4.423615280767826619e+00	1.435742277633166205e-13	5.010387105465755784e-16
-8.327759197324414719e-01	3.366095246354980078e+13	4.412598224337219932e+00	1.445460636363415869e-13	4.537150516888008299e-16
-8.260869565217391353e-01	3.732278275894479688e+13	4.368732199445266140e+00	1.425822285998251058e-13	5.182670878857583767e-16
-8.193979933110367986e-01	4.185680512315278125e+13	4.296511589411211141e+00	1.384336533822227624e-13	6.812530505692133534e-16
-8.127090301003344619e-01	4.592815147432009375e+13	4.284930554414955850e+00	1.370053633534829897e-13	6.623188561087067200e-16
-8.060200668896321252e-01	5.008327604832450000e+13	4.260116586167073116e+00	1.349437163003418295e-13	5.711003505915376909e-16
-7.993311036789297885e-01	5.519598103481464844e+13	4.244697317648320478e+00	1.337318761855304340e-13	8.605461351995232918e-16
-7.926421404682274519e-01	6.117864469670028906e+13	4.275753351029453420e+00	1.350914554171510904e-13	7.152665669847041365e-16
-7.859531772575251152e-01	6.783955877577091406e+13	4.266742133795770719e+00	1.339431554574801809e-13	6.486888854103493691e-16
-7.792642140468227785e-01	7.480309766287775000e+13	4.280341613559778047e+00	1.343645185358183354e-13	8.156916742304482816e-16
-7.725752508361204418e-01	8.128900199498640625e+13	4.319915598587817485e+00	1.377539840966858807e-13	6.895523859699523052e-16
-7.658862876254181051e-01	8.832847625827901562e+13	4.352319861778882526e+00	1.409353407576635735e-13	6.272702356359513533e-16
-7.591973244147156574e-01	9.473273188220400000e+13	4.401431592002289506e+00	1.397136685309787800e-13	8.042963478546420251e-16
-7.525083612040133207e-01	1.023741835805144531e+14	4.458833954424009427e+00	1.414369447892843870e-13	6.144294227044627996e-16
-7.458193979933109841e-01	1.099142755752493438e+14	4.489452289849764632e+00	1.442391738590668152e-13	6.550896138564057316e-16
-7.391304347826086474e-01	1.172459608005270781e+14	4.549896504229988814e+00	1.463533031548783058e-13	6.694299217563116640e-16
-7.324414715719063107e-01	1.247120132065116719e+14	4.615327527385764128e+00	1.501819962271258696e-13	6.940001962901477943e-16
-7.257525083612039740e-01	1.316858101215235312e+14	4.691760692297258117e+00	1.525217801297149336e-13	6.585276979502266773e-16
-7.190635451505016373e-01	1.397446726616388281e+14	4.715872375664402760e+00	1.535871182474126356e-13	7.393238588139222339e-16
-7.123745819397993007e-01	1.477034480130333125e+14	4.755631557124124775e+00	1.552553885555683148e-13	8.300703444228479970e-16
-7.056856187290969640e-01	1.559708212013696562e+14	4.799544693557377784e+00	1.570162838041239278e-13	7.201697479629083830e-16
-6.989966555183946273e-01	1.647033375233816250e+14	4.855497165043723307e+00	1.594207527287893439e-13	8.197713768256496067e-16
-6.923076923076922906e-01	1.745870902429058125e+14	4.852531356049381905e+00	1.587599619415828343e-13	8.285806504057383076e-16
-6.856187290969899539e-01	1.839997267998491562e+14	4.872963772520846781e+00	1.600193602573689605e-13	8.259583159865310306e-16
-6.789297658862876172e-01	1.953249791520538438e+14	4.901614578429898117e+00	1.606121179385870085e-13	9.126684516701137723e-16
-6.722408026755852806e-01	2.056856392752305000e+14	4.911980939448008954e+00	1.604765097301066510e-13	9.185454506678310424e-16
-6.655518394648829439e-01	2.166995410032592500e+14	4.914799838219817474e+00	1.597641287417212854e-13	1.022731797747379707e-15
-6.588628762541806072e-01	2.292563540069255312e+14	4.917963125990742590e+00	1.596612355951990712e-13	9.686745565575616702e-16
-6.521739130434782705e-01	2.414466048235645938e+14	4.908361336014154475e+00	1.582882679679622597e-13	9.972160930853925505e-16
-6.454849498327759338e-01	2.547906630371154375e+14	4.892905115655354464e+00	1.578038397506696026e-13	1.206922814180563026e-15
-6.387959866220735972e-01	2.687324136866865312e+14	4.893883036969930878e+00	1.576280254803558600e-13	1.138385740511843053e-15
-6.321070234113712605e-01	2.807416817274575312e+14	4.893718994879097117e+00	1.577611990591747600e-13	1.186514297720121224e-15
-6.254180602006689238e-01	2.953555799168516875e+14	4.894981983180098695e+00	1.571858340155481985e-13	1.164864759139669569e-15
-6.187290969899665871e-01	3.103519597137931875e+14	4.893565093156468038e+00	1.573503406222953817e-13	1.233142670227141325e-15
-6.120401337792642504e-01	3.272940666618938750e+14	4.902628004259310224e+00	1.570688319673885300e-13	1.114853945707876880e-15
-6.053511705685619138e-01	3.429064734966303125e+14	4.906635087657058136e+00	1.573386716758247179e-13	1.172808525124700065e-15
-5.986622073578595771e-01	3.586588829349968750e+14	4.912921296201776755e+00	1.580162166453378916e-13	1.207864314693473186e-15
-5.919732441471572404e-01	3.742100532385946875e+14	4.916405623053036855e+00	1.578004376970300843e-13	1.289367947502248510e-15
-5.852842809364549037e-01	3.903783672766958750e+14	4.953733398409096544e+00	1.596855788571181238e-13	1.182036261768467251e-15
-5.785953177257525670e-01	4.073307062830093750e+14	4.987824578658343277e+00	1.599986108952694163e-13	1.207416758269181781e-15
-5.719063545150502303e-01	4.222640057007598750e+14	5.009970855181468785e+00	1.611167924569872699e-13	1.250310824244642853e-15
-5.652173913043478937e-01	4.399892027082017500e+14	5.053119980713431048e+00	1.620479136582758922e-13	1.245148694032604851e-15
-5.585284280936455570e-01	4.572003816236983750e+14	5.067025038115121838e+00	1.634811642157737722e-13	1.384033837501376590e-15
-5.518394648829432203e-01	4.729069285879395625e+14	5.064209637016882759e+00	1.634492284093590209e-13	1.366549050400435521e-15
-5.451505016722408836e-01	4.893323685356203750e+14	5.088321951425273326e+00	1.643612428355170265e-13	1.392519781473433645e-15
-5.384615384615385469e-01	5.036196718922824375e+14	5.102803146381544863e+00	1.656308788329920592e-13	1.284610173678634861e-15
-5.317725752508362103e-01	5.185174707425772500e+14	5.128920170082134078e+00	1.652706766787941002e-13	1.258181200694391308e-15
-5.250836120401337626e-01	5.358706778975940625e+14	5.138632838498082833e+00	1.672103015272143893e-13	1.355733100561889527e-15
-5.183946488294314259e-01	5.553826935175860000e+14	5.145775782138545473e+00	1.666033890473071998e-13	1.345340287926596289e-15
-5.117056856187290892e-01	5.738524415630757500e+14	5.158257698083363429e+00	1.666109942632709490e-13	1.415346849032627552e-15
-5.050167224080267525e-01	5.894850268476397500e+14	5.166292129193818639e+00	1.664868169020784729e-13	1.408363471396198643e-15
-4.983277591973244158e-01	6.077217228870091250e+14	5.178728622241866475e+00	1.673763375725354152e-13	1.359389216766724334e-15
-4.916387959866220791e-01	6.255534475665153750e+14	5.199585670312511176e+00	1.677531632086851219e-13	1.488785156920800735e-15
-4.849498327759197425e-01	6.387693713251751250e+14	5.211054293573211815e+00	1.679086096438797367e-13	1.453132658380707312e-15
-4.782608695652174058e-01	6.582745569164646250e+14	5.205529349383603233e+00	1.671045977287592856e-13	1.498645976377345757e-15
-4.715719063545150691e-01	6.774802080929308750e+14	5.214103962412237614e+00	1.678433392131677413e-13	1.523923980628407971e-15
-4.648829431438127324e-01	6.982194733956961250e+14	5.219977123991078827e+00	1.679900864077222124e-13	1.517778239076129007e-15
-4.581939799331103957e-01	7.166661343859806250e+14	5.234515818226054051e+00	1.686636515283859162e-13	1.554094452161738379e-15
-4.515050167224080591e-01	7.319866159253261250e+14	5.243654057198858354e+00	1.690695057003082647e-13	1.623246790732403003e-15
-4.448160535117057224e-01	7.502906513731995000e+14	5.247843882200920795e+00	1.677329748110886987e-13	1.551970981100435989e-15
-4.381270903010033857e-01	7.669846438944591250e+14	5.253005625198454709e+00	1.687836673264080659e-13	1.566511979873297822e-15
-4.314381270903010490e-01	7.857061940628973750e+14	5.251528108083410196e+00	1.682610426286649736e-13	1.635074511349740159e-15
-4.247491638795987123e-01	8.032252696336802500e+14	5.268320557553467509e+00	1.688131729573970356e-13	1.668502586244050138e-15
-4.180602006688963757e-01	8.249534347961526250e+14	5.270301166902624068e+00	1.686948076154260717e-13	1.571763999486510118e-15
-4.113712374581940390e-01	8.445543706377825000e+14	5.271057598912123332e+00	1.692518450696501076e-13	1.641238791353957315e-15
-4.046822742474917023e-01	8.623123154254473750e+14	5.280918122881137045e+00	1.692242918295558801e-13	1.671969092656478248e-15
-3.979933110367892546e-01	8.781249485770058750e+14	5.290813674503037412e+00	1.698219466311133042e-13	1.712162830692359631e-15
-3.913043478260869179e-01	8.912864138938530000e+14	5.309434891685870461e+00	1.697990672201959598e-13	1.644441210207672893e-15
-3.846153846153845812e-01	9.061510234791797500e+14	5.323898116744657294e+00	1.706742120347209040e-13	1.713085178893558757e-15
-3.779264214046822445e-01	9.232902663508855000e+14	5.333885547581027176e+00	1.710578903186560272e-13	1.708493704359211445e-15
-3.712374581939799079e-01	9.379115139628048750e+14	5.330489166050603522e+00	1.709172399414159175e-13	1.716070776153413404e-15
-3.645484949832775712e-01	9.532315020780275000e+14	5.342924177762365723e+00	1.705708147184501258e-13	1.723007129746829776e-15
-3.578595317725752345e-01	9.686416050206698750e+14	5.349166793940298703e+00	1.709954750357135042e-13	1.774214380636770190e-15
-3.511705685618728978e-01	9.839625799841480000e+14	5.362116773908356393e+00	1.716995419724920639e-13	1.763303750386389980e-15
-3.444816053511705611e-01	9.958784869861375000e+14	5.365282432363884801e+00	1.713020476516867567e-13	1.767315241154345054e-15
-3.377926421404682245e-01	1.008088864313220875e+15	5.374654253986096641e+00	1.717568336345189697e-13	1.743598686269032465e-15
-3.311036789297658878e-01	1.026246534583188250e+15	5.375848256624252919e+00	1.724863618099760461e-13	1.748503379930054954e-15
-3.244147157190635511e-01	1.041652300587447875e+15	5.372763821058493150e+00	1.721647412586346933e-13	1.773425332041211275e-15
-3.177257525083612144e-01	1.056661691199534750e+15	5.383829889635883603e+00	1.721544665323366369e-13	1.788204477673580687e-15
-3.110367892976588777e-01	1.072852624838404625e+15	5.386390581737341421e+00	1.718791949298967667e-13	1.803613132480313546e-15
-3.043478260869565410e-01	1.085540299114506250e+15	5.401732475856092286e+00	1.729954882608816777e-13	1.827234009599297295e-15
-2.976588628762542044e-01	1.093352735257686125e+15	5.411581045580989624e+00	1.725160948552460267e-13	1.853037269093999887e-15
-2.909698996655518677e-01	1.102982062915487500e+15	5.422792881666464559e+00	1.725076102670918464e-13	1.835428491028300112e-15
-2.842809364548495310e-01	1.115632808291125250e+15	5.420780662592588506e+00	1.731276442885833536e-13	1.877742811620377793e-15
-2.775919732441471943e-01	1.123802275744779625e+15	5.435112548633015628e+00	1.732240713303855225e-13	1.885853747700026117e-15
-2.709030100334448576e-01	1.135073718897444250e+15	5.436106459255711343e+00	1.732098876291589078e-13	1.888284546811667543e-15
-2.642140468227425210e-01	1.147229352116114500e+15	5.433729503859128229e+00	1.729275201145454241e-13	1.840931384276108757e-15
-2.575250836120401843e-01	1.155183037408094250e+15	5.432927667019734841e+00	1.731760929106132652e-13	1.905107051534553415e-15
-2.508361204013378476e-01	1.165885328815033750e+15	5.440318581989513014e+00	1.728460073047802440e-13	1.893942745369374716e-15
-2.441471571906355109e-01	1.175435734582197250e+15	5.440687333705946926e+00	1.731255059671634229e-13	1.909072204203647751e-15
-2.374581939799331742e-01	1.186188433159172000e+15	5.440836309147549343e+00	1.732077784313388282e-13	1.939714424186677416e-15
-2.307692307692308376e-01	1.195421826909537750e+15	5.445484237544705231e+00	1.736256687597485660e-13	1.919826096387782437e-15
-2.240802675585283898e-01	1.200529234079080750e+15	5.448988692798370614e+00	1.738022648282220835e-13	1.961953906481845971e-15
-2.173913043478260532e-01	1.205962820566304750e+15	5.465248923322987729e+00	1.738000218492567440e-13	2.004676248418374858e-15
-2.107023411371237165e-01	1.207515730172940250e+15	5.472139840478729589e+00	1.743024385369713853e-13	2.022284921171430931e-15
-2.040133779264213798e-01	1.214765481023435750e+15	5.479445630471984963e+00	1.742213110933366453e-13	1.950807350311930516e-15
-1.973244147157190431e-01	1.221159842195126750e+15	5.490249344071649773e+00	1.746825123462738855e-13	1.999510089129642671e-15
-1.906354515050167064e-01	1.229046603593658750e+15	5.486119015506925045e+00	1.742679704492634780e-13	1.964408155844775210e-15
-1.839464882943143698e-01	1.233742728768461000e+15	5.490215961358327235e+00	1.745813818906289317e-13	1.976156686229303203e-15
-1.772575250836120331e-01	1.233671727633534500e+15	5.506166498407090160e+00	1.753521093467436193e-13	2.033060386752308045e-15
-1.705685618729096964e-01	1.239997061366824500e+15	5.500946557352588862e+00	1.752090379375507432e-13	2.024815168107551597e-15
-1.638795986622073597e-01	1.248447598785063500e+15	5.508670770210205347e+00	1.753815676225055972e-13	1.995828738756800732e-15
-1.571906354515050230e-01	1.249423851405311750e+15	5.514376435717454505e+00	1.755363355307591344e-13	2.035116772029897290e-15
-1.505016722408026864e-01	1.252372216382658500e+15	5.519666789425851761e+00	1.757388316467459658e-13	2.003290962984867520e-15
-1.438127090301003497e-01	1.255633775832242750e+15	5.523450925876335127e+00	1.763863990303607364e-13	2.030929779558021439e-15
-1.371237458193980130e-01	1.260892144814981000e+15	5.520848662272827667e+00	1.757129447031786107e-13	2.032071786277056527e-15
-1.304347826086956763e-01	1.264647050482555750e+15	5.511664007648344743e+00	1.756402036443216115e-13	2.050389648393914141e-15
-1.237458193979933396e-01	1.267371738512195500e+15	5.515480419940653078e+00	1.754082009201804750e-13	2.120415975417382937e-15
-1.170568561872910029e-01	1.270671187740802500e+15	5.511510609497544344e+00	1.750925353835606242e-13	2.085948266912773737e-15
-1.103678929765886663e-01	1.270997185270644500e+15	5.509260425131094152e+00	1.755280273491513445e-13	2.126415226155549901e-15
-1.036789297658863296e-01	1.269334190144296500e+15	5.516775280821087257e+00	1.760475930283596278e-13	2.052854904892440909e-15
-9.698996655518399290e-02	1.272451046476198000e+15	5.521304646652265724e+00	1.756497895748269323e-13	2.061308126845604680e-15
-9.030100334448165622e-02	1.271476066370806250e+15	5.523873726970149001e+00	1.753566181395424891e-13	2.054985630065079731e-15
-8.361204013377931954e-02	1.269202316053918000e+15	5.530487742662425710e+00	1.760715102359152471e-13	2.077726960362634719e-15
-7.692307692307698286e-02	1.268571486292312500e+15	5.535422939135996145e+00	1.758652275536027359e-13	2.116407966702204832e-15
-7.023411371237464618e-02	1.270355993602371000e+15	5.531821543956609410e+00	1.751411327437748888e-13	2.013128972507053426e-15
-6.354515050167230950e-02	1.266904569742634750e+15	5.539281302271651164e+00	1.757818149724216670e-13	2.099092270127110284e-15
-5.685618729096986179e-02	1.266229773294340250e+15	5.535075160821952167e+00	1.757305819974566702e-13	2.125011359591413383e-15
-5.016722408026752511e-02	1.265973140808884500e+15	5.540270576961580318e+00	1.761064173744045447e-13	2.131207554928682458e-15
-4.347826086956518843e-02	1.267209064368417500e+15	5.546940527608864357e+00	1.760543363677165870e-13	2.150620467281936504e-15
-3.678929765886285175e-02	1.260657508657711750e+15	5.556134268875431381e+00	1.770731262762909483e-13	2.102182519302626956e-15
-3.010033444816051507e-02	1.258765434887947750e+15	5.564625047468900298e+00	1.762688243666163276e-13	2.108689251098537810e-15
-2.341137123745817838e-02	1.258264583429289250e+15	5.563021985878494391e+00	1.764928165965931481e-13	2.180030695092507272e-15
-1.672240802675584170e-02	1.253996542639262250e+15	5.567843467842132021e+00	1.767512367253707883e-13	2.129758920843322203e-15
-1.003344481605350502e-02	1.251454551385085750e+15	5.567810554029246184e+00	1.769866672367396685e-13	2.110043780081647475e-15
-3.344481605351168341e-03	1.249032488163473750e+15	5.567216716884798799e+00	1.764437063196809772e-13	2.184392357615660372e-15
3.344481605351168341e-03	1.245009263649539500e+15	5.575469794605314000e+00	1.771396049971029288e-13	2.154520271085542127e-15
1.003344481605350502e-02	1.239878561667258500e+15	5.579774915535296032e+00	1.769687066809866078e-13	2.167884242528485039e-15
1.672240802675584170e-02	1.235736058363029250e+15	5.585636288376738534e+00	1.770344960476820623e-13	2.139605925410931861e-15
2.341137123745817838e-02	1.231178922973918750e+15	5.582852773685428538e+00	1.768613481828035078e-13	2.188733884950113285e-15
3.010033444816051507e-02	1.228630231539495000e+15	5.578583187808324517e+00	1.768261611727747433e-13	2.215292229222855794e-15
3.678929765886285175e-02	1.222449808681419500e+15	5.580808577716982022e+00	1.768352236076556322e-13	2.202786560710648772e-15
4.347826086956518843e-02	1.218248328209159000e+15	5.574582500055128342e+00	1.764325088324107874e-13	2.149552138681583476e-15
5.016722408026752511e-02	1.212861668953385000e+15	5.581845561744959383e+00	1.769158016515165460e-13	2.190625432189729464e-15
5.685618729096986179e-02	1.209637194222404500e+15	5.576577706892463127e+00	1.769258694081557132e-13	2.197329167508363014e-15
6.354515050167219847e-02	1.206864124658617500e+15	5.581960563546814136e+00	1.769533551291425142e-13	2.218848687934640659e-15
7.023411371237453515e-02	1.200771167719486250e+15	5.588684202346265728e+00	1.770626382983009956e-13	2.248888061519840028e-15
7.692307692307687184e-02	1.193452389430587000e+15	5.583381954487831145e+00	1.773016183206023472e-13	2.204278335488034617e-15
8.361204013377920852e-02	1.187090022918079500e+15	5.601668439353728601e+00	1.780266912259016126e-13	2.190353713365498650e-15
9.030100334448154520e-02	1.186317164916950250e+15	5.605295891058364788e+00	1.775497169396003208e-13	2.208041602548223451e-15
9.698996655518388188e-02	1.179267692322663000e+15	5.605319401605862062e+00	1.774138863578718291e-13	2.254786049026166224e-15
1.036789297658862186e-01	1.174411645791321750e+15	5.596051002542543173e+00	1.773276765270395632e-13	2.226217599761312139e-15
1.103678929765885552e-01	1.166313958563312750e+15	5.599954736819108270e+00	1.778428501215983590e-13	2.240156129517874647e-15
1.170568561872908919e-01	1.159525273605018500e+15	5.603420307924590560e+00	1.775213960907012690e-13	2.232137107027119448e-15
1.237458193979932286e-01	1.150229994081249750e+15	5.610092585961972134e+00	1.771356330160165904e-13	2.218590244852733061e-15
1.304347826086955653e-01	1.141319767164421000e+15	5.615524491767986959e+00	1.780484942942965536e-13	2.260622839513569750e-15
1.371237458193979020e-01	1.136484080870740250e+15	5.609163293898374647e+00	1.780403000451618584e-13	2.307476789905239625e-15
1.438127090301002386e-01	1.126241894477439500e+15	5.615479643771337237e+00	1.782390601497348859e-13	2.182999396302668775e-15
1.505016722408025753e-01	1.118453532237717625e+15	5.625396037377854874e+00	1.779949957210036178e-13	2.255921428217996665e-15
1.571906354515049120e-01	1.110913076667311000e+15	5.639093194067036130e+00	1.785986907075283487e-13	2.246271800418933838e-15
1.638795986622072487e-01	1.104296285093072875e+15	5.635288438506989905e+00	1.784924212516239518e-13	2.252328207387654359e-15
1.705685618729095854e-01	1.095806455532505000e+15	5.639725130651820351e+00	1.784577268268366156e-13	2.246219323963772200e-15
1.772575250836119221e-01	1.091356626906194000e+15	5.638268722114522902e+00	1.788237913364183988e-13	2.326144246380133052e-15
1.839464882943142587e-01	1.081297500864027750e+15	5.635971470195970667e+00	1.783539490520671240e-13	2.198599766037208827e-15
1.906354515050165954e-01	1.073488986144174000e+15	5.630646202074133910e+00	1.782381859553268365e-13	2.306210328124661083e-15
1.973244147157189321e-01	1.068810234692590625e+15	5.634272368395309982e+00	1.783857512509059316e-13	2.278380668570721336e-15
2.040133779264214908e-01	1.061102586252182375e+15	5.632560680487708638e+00	1.780953059102594034e-13	2.278066899461528401e-15
2.107023411371238275e-01	1.056502211327727250e+15	5.621012090639145420e+00	1.779159301687704938e-13	2.244492832467678984e-15
2.173913043478261642e-01	1.047693266205403375e+15	5.620846285673244402e+00	1.778342078226601409e-13	2.308045160351896441e-15
2.240802675585285009e-01	1.041041805093817875e+15	5.613080658643402998e+00	1.779502850064768959e-13	2.235206106738840141e-15
2.307692307692308376e-01	1.032593423159923125e+15	5.619275912218191671e+00	1.773166256976756187e-13	2.280352565508896930e-15
2.374581939799331742e-01	1.023633022800281625e+15	5.624475762044512273e+00	1.779549566813936449e-13	2.281426197946696009e-15
2.441471571906355109e-01	1.015954356534912375e+15	5.631656428906031131e+00	1.776641691821202633e-13	2.275211262443534043e-15
2.508361204013378476e-01	1.006307265608542000e+15	5.647051456364129862e+00	1.788802450418322878e-13	2.294298216975575676e-15
2.575250836120401843e-01	1.000835062190946500e+15	5.649877568378418147e+00	1.785028430532481324e-13	2.246668736448698197e-15
2.642140468227425210e-01	9.881482968540258750e+14	5.663660943724375230e+00	1.789681069235694126e-13	2.251356044016759711e-15
2.709030100334448576e-01	9.788760005066986250e+14	5.669499720003664756e+00	1.796849880920254167e-13	2.309926028806947249e-15
2.775919732441471943e-01	9.713639817478287500e+14	5.669051129547992396e+00	1.798056958736312338e-13	2.281363218298391401e-15
2.842809364548495310e-01	9.613371620011427500e+14	5.668679346593340718e+00	1.797631182464655064e-13	2.338754499321993348e-15
2.909698996655518677e-01	9.517431271532775000e+14	5.671186941742641707e+00	1.797195627710007472e-13	2.300781140939360260e-15
2.976588628762542044e-01	9.413432268271541250e+14	5.679848623405195696e+00	1.795328756900582725e-13	2.313201869187353220e-15
3.043478260869565410e-01	9.322108811440717500e+14	5.673537966441204894e+00	1.795713494157458423e-13	2.278218790855251430e-15
3.110367892976588777e-01	9.209947794027132500e+14	5.680371003746519598e+00	1.804503879910187838e-13	2.360454717935953198e-15
3.177257525083612144e-01	9.089847322712127500e+14	5.684857076178046142e+00	1.800560674934302745e-13	2.277966248513727384e-15
3.244147157190635511e-01	8.996881282932028750e+14	5.687624188016098259e+00	1.805418873116448910e-13	2.332424730538003611e-15
3.311036789297658878e-01	8.900526977580480000e+14	5.677633368349525256e+00	1.796158731923589487e-13	2.389417457023849619e-15
3.377926421404682245e-01	8.798579320203285000e+14	5.674125067326369454e+00	1.796219308574551649e-13	2.298526464971508459e-15
3.444816053511705611e-01	8.701481502601305000e+14	5.670798702979711337e+00	1.790086944481921760e-13	2.306955953720182299e-15
3.511705685618728978e-01	8.604574562227406250e+14	5.665329419340641159e+00	1.789900539375928281e-13	2.381592032402095006e-15
3.578595317725752345e-01	8.512876622453866250e+14	5.655348872983000597e+00	1.780138797951492050e-13	2.425981378400322393e-15
3.645484949832775712e-01	8.421345148398975000e+14	5.662431731535159329e+00	1.782314802600109272e-13	2.363809199032269019e-15
3.712374581939799079e-01	8.316737155886170000e+14	5.668748475108160711e+00	1.785533986506893435e-13	2.376589064692670441e-15
3.779264214046822445e-01	8.235370738242613750e+14	5.661374999167085420e+00	1.785751357288742116e-13	2.442883076945655418e-15
3.846153846153845812e-01	8.138491066044208750e+14	5.669693118773804663e+00	1.789241416533350958e-13	2.446956159424352547e-15
3.913043478260869179e-01	8.026717516418773750e+14	5.675835689897810177e+00	1.793944090539565598e-13	2.424397369983135920e-15
3.979933110367892546e-01	7.902639007852030000e+14	5.670976478581335911e+00	1.793559707545087378e-13	2.405417878242559833e-15
4.046822742474915913e-01	7.792021628865391250e+14	5.685614459361908679e+00	1.793946304954239779e-13	2.417349920994928472e-15
4.113712374581939279e-01	7.681146890241971250e+14	5.707860028007341491e+00	1.799053563588286585e-13	2.408227872789581446e-15
4.180602006688962646e-01	7.577706754728865000e+14	5.703893390255800888e+00	1.801388296694054077e-13	2.376687853980872532e-15
4.247491638795986013e-01	7.480574397438011250e+14	5.715386279952273441e+00	1.811351491133368779e-13	2.458134125914365535e-15
4.314381270903009380e-01	7.383012241762751250e+14	5.707265852777680060e+00	1.810159070843947945e-13	2.378517177998863368e-15
4.381270903010032747e-01	7.265435505009235000e+14	5.713460210723655841e+00	1.807933129266255184e-13	2.409297141749915991e-15
4.448160535117056114e-01	7.168555573113883750e+14	5.709879888177552765e+00	1.796628161574892380e-13	2.449574981709212277e-15
4.515050167224079480e-01	7.081059789024590000e+14	5.712240419153705062e+00	1.805997584635113565e-13	2.427939026774198607e-15
4.581939799331102847e-01	6.948711751785167500e+14	5.721083285151408404e+00	1.808799477091448557e-13	2.446226976730144790e-15
4.648829431438126214e-01	6.843848736907723750e+14	5.743850951378040470e+00	1.808511505864122260e-13	2.373440141001475231e-15
4.715719063545149581e-01	6.735735874911317500e+14	5.744671655437493918e+00	1.808077757030857411e-13	2.394308071011869124e-15
4.782608695652172948e-01	6.625747741535151250e+14	5.743871999105216730e+00	1.813026227810730582e-13	2.455807410133330939e-15
4.849498327759196314e-01	6.529182562293470000e+14	5.749006849435374988e+00	1.806890156871189191e-13	2.461528714452835643e-15
4.916387959866219681e-01	6.443481543542138750e+14	5.746519015834582689e+00	1.796555341234264875e-13	2.473169202702843807e-15
4.983277591973243048e-01	6.365658430524710000e+14	5.729996056738657195e+00	1.808660688272025410e-13	2.543745232298669324e-15
5.050167224080266415e-01	6.292404424923897500e+14	5.729137758072476494e+00	1.804317209506184751e-13	2.518629783873859352e-15
5.117056856187289782e-01	6.199910514124342500e+14	5.724833876692939860e+00	1.804440826171288611e-13	2.484571262691566815e-15
5.183946488294313149e-01	6.099697632099131250e+14	5.729252777037539879e+00	1.809460541589397886e-13	2.528612931731670134e-15
5.250836120401336515e-01	5.990254862231826250e+14	5.751508164695850134e+00	1.817570131786161089e-13	2.454899366893936931e-15
5.317725752508359882e-01	5.883824316811808750e+14	5.757776373983095830e+00	1.818526959259815947e-13	2.369424623604595096e-15
5.384615384615383249e-01	5.805545695416017500e+14	5.742829009612674618e+00	1.819696568555367087e-13	2.538330471119578893e-15
5.451505016722408836e-01	5.744109717052225000e+14	5.734160730524568095e+00	1.806586745104703858e-13	2.460529040536675824e-15
5.518394648829432203e-01	5.618973722672096250e+14	5.757093511254199214e+00	1.814072987445297251e-13	2.452129771846658211e-15
5.585284280936455570e-01	5.511057191538898750e+14	5.755820217661311133e+00	1.817141290319038046e-13	2.472001878233231610e-15
5.652173913043478937e-01	5.432493942330875625e+14	5.755969249718343228e+00	1.810879621041163257e-13	2.615496195751306289e-15
5.719063545150502303e-01	5.354264403650876875e+14	5.749266027179983141e+00	1.812182712121699326e-13	2.494478626703912447e-15
5.785953177257525670e-01	5.273672142493022500e+14	5.759148222182531640e+00	1.810787909427446963e-13	2.496697035320252544e-15
5.852842809364549037e-01	5.164101601746493125e+14	5.761233293989643123e+00	1.815066448851346760e-13	2.585373223855865186e-15
5.919732441471572404e-01	5.085030385384506875e+14	5.756246556295387506e+00	1.812827348689411025e-13	2.561770840382667806e-15
5.986622073578595771e-01	5.002969278509437500e+14	5.750166510976598921e+00	1.806537034523542129e-13	2.477983566421977628e-15
6.053511705685619138e-01	4.908633077837550625e+14	5.760707224451636854e+00	1.814923313014443332e-13	2.622139253415274467e-15
6.120401337792642504e-01	4.793752254696175000e+14	5.777789450389072989e+00	1.816043960239891918e-13	2.526454662324432114e-15
6.187290969899665871e-01	4.708143688044427500e+14	5.763221456447397806e+00	1.820495871736353753e-13	2.521266322121444502e-15
6.254180602006689238e-01	4.636673540511428750e+14	5.769208209902447315e+00	1.816147460242430329e-13	2.586354059771411745e-15
6.321070234113712605e-01	4.538761832796693750e+14	5.792281520259334293e+00	1.816183127804669592e-13	2.534321988708295258e-15
6.387959866220735972e-01	4.466750736602255000e+14	5.780905674402483818e+00	1.814965721536672723e-13	2.544195070909438201e-15
6.454849498327759338e-01	4.376179621716788125e+14	5.796010102019756083e+00	1.827361975204055400e-13	2.626916590813949758e-15
6.521739130434782705e-01	4.292319854050106250e+14	5.789447003847269180e+00	1.825097607126548108e-13	2.525397328201573114e-15
6.588628762541806072e-01	4.194747310498511875e+14	5.797745909595754199e+00	1.823257619991664678e-13	2.673977693638632894e-15
6.655518394648829439e-01	4.097420440222790000e+14	5.821023225770404430e+00	1.824615939661740637e-13	2.572995311711285286e-15
6.722408026755852806e-01	4.013241245358088750e+14	5.801498300941728914e+00	1.831456543278928444e-13	2.548536714155564626e-15
6.789297658862876172e-01	3.926871507066103125e+14	5.807352606132661244e+00	1.836404952354374239e-13	2.613710313566976152e-15
6.856187290969899539e-01	3.837744566691466875e+14	5.838199427159239896e+00	1.839871690138362973e-13	2.538972238886819748e-15
6.923076923076922906e-01	3.762187828598718125e+14	5.815102363523469542e+00	1.828592402483712034e-13	2.701844388962102154e-15
6.989966555183946273e-01	3.661600203933855000e+14	5.800187526962276685e+00	1.816579792128740239e-13	2.659173958395777842e-15
7.056856187290969640e-01	3.582941386263335625e+14	5.803695923342662155e+00	1.829382556501038499e-13	2.637873440350396413e-15
7.123745819397993007e-01	3.505281622601672500e+14	5.809004981068259355e+00	1.819085575876176470e-13	2.733150977118198886e-15
7.190635451505016373e-01	3.447106658323938125e+14	5.795421071605172614e+00	1.823085035771296849e-13	2.594041628334113068e-15
7.257525083612039740e-01	3.371871684701415000e+14	5.807980752925265833e+00	1.821196684882867701e-13	2.533679643373108735e-15
7.324414715719063107e-01	3.305759863491416250e+14	5.793704103363120694e+00	1.821106601713916572e-13	2.621157768447131829e-15
7.391304347826086474e-01	3.216918589716656250e+14	5.798885435210254791e+00	1.817575641272070994e-13	2.711753105433670139e-15
7.458193979933109841e-01	3.121906138293788125e+14	5.819198301300878562e+00	1.827642981723216962e-13	2.656358917806830837e-15
7.525083612040133207e-01	3.055321149315611250e+14	5.788864401241375468e+00	1.811717455014881237e-13	2.691810371572664210e-15
7.591973244147156574e-01	2.998090183302034375e+14	5.793114834364041066e+00	1.817136662331040546e-13	2.784663062249764656e-15
7.658862876254179941e-01	2.934398477586816250e+14	5.787688711802989161e+00	1.818039391272306642e-13	2.534043854431303222e-15
7.725752508361203308e-01	2.870641587947424375e+14	5.812196795677856187e+00	1.819081559539332324e-13	2.659798623984460901e-15
7.792642140468226675e-01	2.824927920150235000e+14	5.808787368161676845e+00	1.818633192370302191e-13	2.641326225935680696e-15
7.859531772575250042e-01	2.754166225784927500e+14	5.799997433588715445e+00	1.813900965458453543e-13	2.755174505314866866e-15
7.926421404682273408e-01	2.683651762876961875e+14	5.806501297730289224e+00	1.820435491331138136e-13	2.581696168513113179e-15
7.993311036789296775e-01	2.608766860687753438e+14	5.827484655671752556e+00	1.830713675260483065e-13	2.727776369156381287e-15
8.060200668896320142e-01	2.543601634710987812e+14	5.851303428286752428e+00	1.830134421925249936e-13	2.550111844213801500e-15
8.127090301003343509e-01	2.485229820176228438e+14	5.861257429776659755e+00	1.852192015780886851e-13	2.590752972517544266e-15
8.193979933110366876e-01	2.421809757427815000e+14	5.873787181091380205e+00	1.857659111316750572e-13	2.696227585394624191e-15
8.260869565217390242e-01	2.372852734934358750e+14	5.859787561014864643e+00	1.836776460670484696e-13	2.716383441859129742e-15
8.327759197324413609e-01	2.305371012529465938e+14	5.854874561976670222e+00	1.840844680217039617e-13	2.847830816506233088e-15
8.394648829431436976e-01	2.239621987901310000e+14	5.871339165145180061e+00	1.840485495149081030e-13	2.775758468726540504e-15
8.461538461538460343e-01	2.169554203676788750e+14	5.880352945422257172e+00	1.843457965326237539e-13	2.877180150156780896e-15
8.528428093645483710e-01	2.113764555508044062e+14	5.871012506952738796e+00	1.843194412198120746e-13	2.762568995630726662e-15
8.595317725752507076e-01	2.050226330666030625e+14	5.875592432696921996e+00	1.827904595328419383e-13	2.779509481003486461e-15
8.662207357859530443e-01	1.995794377937443125e+14	5.887795881259420661e+00	1.858323928810843242e-13	2.723558039772460549e-15
8.729096989966553810e-01	1.947932237612248125e+14	5.903299397769194989e+00	1.850708722525823895e-13	2.754524939211705041e-15
8.795986622073577177e-01	1.883869944407912812e+14	5.932089284944638052e+00	1.846368303715675334e-13	2.729755160246788913e-15
8.862876254180602764e-01	1.820213557472312188e+14	5.951533798345197468e+00	1.874780100080622010e-13	2.800215859645723285e-15
8.929765886287626131e-01	1.757538565155759688e+14	5.965229283415152572e+00	1.874437818657496520e-13	2.859134316972802668e-15
8.996655518394649498e-01	1.699476049639617812e+14	5.982543941077347327e+00	1.871180437233106227e-13	2.772817686610618872e-15
9.063545150501672865e-01	1.645967059725539062e+14	6.008469281427797348e+00	1.886937596444449473e-13	2.973312934993893876e-15
9.130434782608696231e-01	1.576402568110625938e+14	6.055504318826731236e+00	1.908147176439543761e-13	2.743532104698290530e-15
9.197324414715719598e-01	1.501496111077972500e+14	6.075281600092159451e+00	1.909919741876101948e-13	2.768117370079211677e-15
9.264214046822742965e-01	1.438418848249406562e+14	6.113278435103175035e+00	1.908009964353197788e-13	2.928904307192681819e-15
9.331103678929766332e-01	1.382824492156212656e+14	6.123429460563215798e+00	1.910578054774091847e-13	2.991586622142592743e-15
9.397993311036789699e-01	1.302516079719847500e+14	6.181239285811448880e+00	1.933074689928866772e-13	3.315069246776954730e-15
9.464882943143813065e-01	1.223750266922829531e+14	6.258648736164224680e+00	1.948597768698787677e-13	2.960418695173813599e-15
9.531772575250836432e-01	1.140034631040639375e+14	6.337223142243081142e+00	1.969996764597990533e-13	3.326167625678808304e-15
9.598662207357859799e-01	1.047264662426823750e+14	6.407511320650889353e+00	1.993798250626078683e-13	3.541153220046789486e-15
9.665551839464883166e-01	9.540822951215432812e+13	6.499485954118596531e+00	2.019848825352679541e-13	3.416378549353065007e-15
9.732441471571906533e-01	8.478493790492456250e+13	6.614522297274149309e+00	2.036789116142279993e-13	3.632763970649957846e-15
9.799331103678929900e-01	7.335180745672807812e+13	6.720036104419459200e+00	2.066153575353549161e-13	4.542541123143608782e-15
9.866220735785953266e-01	6.079216375675440625e+13	6.833793620176945360e+00	2.068272309241311580e-13	4.780802935825823147e-15
9.933110367892976633e-01	4.647925428486848438e+13	6.897486548814853791e+00	2.068091246934279566e-13	4.693468150784993572e-15
1.000000000000000000e+00	1.670435442792827539e+13	7.078285446606090048e+00	2.107190574615895986e-13	5.005921954713541277e-15


==> dat/1dbte_with_E_pic_vs_pde/Ewt_10K_pic_idx_0010.csv <==
x	ne_pic	Te_pic	elastic_pic	ionization_pic
-1.000000000000000000e+00	4.163460844783011475e+11	1.604820101307249169e+00	nan	nan
-9.933110367892976633e-01	1.228885773297961670e+12	1.690490823474770199e+00	4.692040093181175395e-14	0.000000000000000000e+00
-9.866220735785953266e-01	1.545066759982291992e+12	1.848792441374661921e+00	3.833177001856451223e-14	0.000000000000000000e+00
-9.799331103678929900e-01	1.881166499585434326e+12	1.916293500852713549e+00	4.843906606975636736e-14	0.000000000000000000e+00
-9.732441471571906533e-01	2.243469657304750000e+12	2.172251266829527072e+00	5.958981298366367881e-14	0.000000000000000000e+00
-9.665551839464883166e-01	2.686123038662829590e+12	2.265351799296694946e+00	6.381847546331445868e-14	0.000000000000000000e+00
-9.598662207357859799e-01	3.163004472624557617e+12	2.414658650051753952e+00	6.209241305463143687e-14	0.000000000000000000e+00
-9.531772575250836432e-01	3.585479404154756348e+12	2.520765420562821824e+00	6.438739296429640773e-14	0.000000000000000000e+00
-9.464882943143813065e-01	4.120091460983107910e+12	2.587067024275471194e+00	7.085172952444026467e-14	0.000000000000000000e+00
-9.397993311036789699e-01	4.512571399525940430e+12	2.714585909594483759e+00	7.193953700267059908e-14	0.000000000000000000e+00
-9.331103678929766332e-01	5.248578409268951172e+12	2.825081626092713183e+00	7.801273955573454006e-14	0.000000000000000000e+00
-9.264214046822742965e-01	5.962978636184695312e+12	2.857659073459080545e+00	8.004712847632770400e-14	0.000000000000000000e+00
-9.197324414715719598e-01	6.964136189997127930e+12	2.839793582323676180e+00	8.192229914884356517e-14	0.000000000000000000e+00
-9.130434782608696231e-01	7.424345082402411133e+12	3.061721653997967252e+00	8.874070728291927246e-14	0.000000000000000000e+00
-9.063545150501672865e-01	8.419425728544713867e+12	3.098057518286479350e+00	9.235481841270513742e-14	0.000000000000000000e+00
-8.996655518394648388e-01	9.188440215419417969e+12	3.147691341778259044e+00	9.495543585116994991e-14	0.000000000000000000e+00
-8.929765886287625021e-01	1.040431517357711719e+13	3.233484126536911862e+00	9.948886841171808313e-14	0.000000000000000000e+00
-8.862876254180601654e-01	1.182667514406609961e+13	3.265332144059098773e+00	1.025450152919767675e-13	0.000000000000000000e+00
-8.795986622073578287e-01	1.354599852997435547e+13	3.256547322756479179e+00	9.939196899485083224e-14	0.000000000000000000e+00
-8.729096989966554920e-01	1.505574651033520508e+13	3.294157640479922655e+00	9.933988377261962072e-14	0.000000000000000000e+00
-8.662207357859531554e-01	1.656448167275101758e+13	3.344073921510994030e+00	1.039815238548393753e-13	0.000000000000000000e+00
-8.595317725752508187e-01	1.803369096562014062e+13	3.389779412264271929e+00	1.073458079222862597e-13	0.000000000000000000e+00
-8.528428093645484820e-01	1.955229461057712500e+13	3.376615468623510807e+00	1.044781353020129251e-13	0.000000000000000000e+00
-8.461538461538461453e-01	2.186419440339827734e+13	3.413325553836007220e+00	1.052224322806062138e-13	0.000000000000000000e+00
-8.394648829431438086e-01	2.415131911110300781e+13	3.439348820217980496e+00	1.066908334957891890e-13	2.193322981366458048e-17
-8.327759197324414719e-01	2.624081447107292969e+13	3.462336151639384685e+00	1.088391495446640407e-13	4.554756485026548840e-17
-8.260869565217391353e-01	2.927121770197171094e+13	3.500676488645086071e+00	1.101411483001639534e-13	4.118735163822880375e-17
-8.193979933110367986e-01	3.185600700675038672e+13	3.486888843947336003e+00	1.101985941763326652e-13	8.701628530301025991e-17
-8.127090301003344619e-01	3.523720882230034375e+13	3.482842912255622814e+00	1.092511406814458665e-13	8.228999392270339827e-17
-8.060200668896321252e-01	3.813597169003730469e+13	3.478430776723911766e+00	1.085658172042657500e-13	9.211311935382489004e-17
-7.993311036789297885e-01	4.140799692505182812e+13	3.516579630004050827e+00	1.091940098719598070e-13	6.618229479330889371e-17
-7.926421404682274519e-01	4.556984764899900000e+13	3.530544887294898793e+00	1.096832012030715693e-13	1.710260568006972508e-16
-7.859531772575251152e-01	4.926780178443351562e+13	3.582129050624030864e+00	1.101246631071271611e-13	4.304673631860235833e-17
-7.792642140468227785e-01	5.233014773513671094e+13	3.610669418006114739e+00	1.123306590650689716e-13	7.191870352205358023e-17
-7.725752508361204418e-01	5.712586667452484375e+13	3.602117894887962191e+00	1.112377237001719251e-13	1.682213661795361342e-16
-7.658862876254181051e-01	6.200892168440305469e+13	3.652331722186566321e+00	1.145372501404632727e-13	1.125815092551608085e-16
-7.591973244147156574e-01	6.634767794274795312e+13	3.700561534036405753e+00	1.162793791875180203e-13	1.060545697405307141e-16
-7.525083612040133207e-01	7.222235962987909375e+13	3.739919027686441577e+00	1.179809610642644620e-13	1.543134093354858235e-16
-7.458193979933109841e-01	7.807052626260317188e+13	3.751832567203989832e+00	1.188759258143334028e-13	9.483267518346655541e-17
-7.391304347826086474e-01	8.259338165972467188e+13	3.793915296302267315e+00	1.214796072171666214e-13	1.410765574854313862e-16
-7.324414715719063107e-01	8.830910286886864062e+13	3.824652231758416843e+00	1.215829176962982098e-13	1.172457229635624389e-16
-7.257525083612039740e-01	9.355142258263126562e+13	3.882100982304348857e+00	1.251237172144290618e-13	1.614785975522318552e-16
-7.190635451505016373e-01	9.897994498013268750e+13	3.929246835541627014e+00	1.272004391955680910e-13	1.873102774928442230e-16
-7.123745819397993007e-01	1.075907933002873125e+14	3.944481247805903479e+00	1.273247143611110417e-13	2.000593635296279412e-16
-7.056856187290969640e-01	1.146841806418844844e+14	3.960027823212277198e+00	1.276655309809962558e-13	1.328123034750438251e-16
-6.989966555183946273e-01	1.225882378545563906e+14	3.983464908759526413e+00	1.284807010873006667e-13	1.228450420565480737e-16
-6.923076923076922906e-01	1.304346163837445312e+14	4.004544101796714273e+00	1.290237813118345036e-13	1.794392983628932985e-16
-6.856187290969899539e-01	1.375041375794062969e+14	4.014890063626558536e+00	1.316904292997498365e-13	1.816246631219144736e-16
-6.789297658862876172e-01	1.464357635215341562e+14	4.043538161084231142e+00	1.324879132986959237e-13	1.539784801141113844e-16
-6.722408026755852806e-01	1.541162216955736250e+14	4.077108720504837081e+00	1.335074106924841936e-13	1.993573222078501591e-16
-6.655518394648829439e-01	1.628674102253408438e+14	4.075032289407654496e+00	1.322493700293258769e-13	1.820040402775598334e-16
-6.588628762541806072e-01	1.723127166534325938e+14	4.083413247589966488e+00	1.337822697214012068e-13	1.734657074346231725e-16
-6.521739130434782705e-01	1.827585313930653438e+14	4.082542027936415963e+00	1.324991280160969997e-13	1.923346288571148038e-16
-6.454849498327759338e-01	1.921234356581365000e+14	4.095650537406593905e+00	1.329530098313198843e-13	1.609875894442548572e-16
-6.387959866220735972e-01	2.042952479942379062e+14	4.100406255150263135e+00	1.325373233319717957e-13	2.110570920718171257e-16
-6.321070234113712605e-01	2.167682048659935938e+14	4.099896765820923328e+00	1.335160162916738157e-13	2.205827128367645791e-16
-6.254180602006689238e-01	2.285993727665852500e+14	4.091260235557663272e+00	1.323172900957358882e-13	2.276807100658867517e-16
-6.187290969899665871e-01	2.404450836940800000e+14	4.115222915601043141e+00	1.334851960826451844e-13	2.554382714541031466e-16
-6.120401337792642504e-01	2.534187621760409688e+14	4.122778171601565234e+00	1.335126661273127249e-13	2.207473029550870574e-16
-6.053511705685619138e-01	2.666646030186160312e+14	4.134657579068423239e+00	1.333495435103193147e-13	2.542964661269108832e-16
-5.986622073578595771e-01	2.797892173440779375e+14	4.146527988228218220e+00	1.342956055201438522e-13	2.797421730732649133e-16
-5.919732441471572404e-01	2.921416488803748750e+14	4.171752030033384351e+00	1.355394348718672321e-13	2.432288599174172760e-16
-5.852842809364549037e-01	3.069927542264337500e+14	4.187375107387869555e+00	1.357031201548076908e-13	2.603326214111504319e-16
-5.785953177257525670e-01	3.232264859159058750e+14	4.211617387699150505e+00	1.371793353555064924e-13	2.936061163884763588e-16
-5.719063545150502303e-01	3.387766953409414375e+14	4.225424919804043888e+00	1.368453378804494160e-13	2.706866053017002343e-16
-5.652173913043478937e-01	3.539730157881084375e+14	4.248466702970445930e+00	1.389202312730039009e-13	2.586685956289498039e-16
-5.585284280936455570e-01	3.705808928143507500e+14	4.268559287182103645e+00	1.393263158620854850e-13	2.947531442335798041e-16
-5.518394648829432203e-01	3.850523732188590625e+14	4.291408105899261471e+00	1.394320460102632599e-13	2.812309783988004637e-16
-5.451505016722408836e-01	4.012850141813164375e+14	4.301454839343407777e+00	1.405576734080544389e-13	3.066707678510017087e-16
-5.384615384615385469e-01	4.165182115895560625e+14	4.329970966225598517e+00	1.419468793484904789e-13	2.963892153290499206e-16
-5.317725752508362103e-01	4.326966278374169375e+14	4.338427780649251275e+00	1.418237725709475571e-13	2.970008805634051325e-16
-5.250836120401337626e-01	4.525987341843906250e+14	4.351261230839305050e+00	1.435630702147179786e-13	2.936368364622200534e-16
-5.183946488294314259e-01	4.662618560203156250e+14	4.370670634464169702e+00	1.442304545208417790e-13	3.057959003978106307e-16
-5.117056856187290892e-01	4.854363955070897500e+14	4.379566005480437951e+00	1.441080725090510815e-13	3.129939069473864391e-16
-5.050167224080267525e-01	5.019872171224273750e+14	4.392849416414027708e+00	1.446358069427156035e-13	2.722853610459052459e-16
-4.983277591973244158e-01	5.187719217739940000e+14	4.394510036286716215e+00	1.450852873256185701e-13	3.345526775680556654e-16
-4.916387959866220791e-01	5.385645658738354375e+14	4.405912374575027712e+00	1.455977949517707406e-13	3.261381846492951625e-16
-4.849498327759197425e-01	5.576817123437228125e+14	4.419933414450781584e+00	1.458311467307062346e-13	3.058651279685318730e-16
-4.782608695652174058e-01	5.795980798561367500e+14	4.427113488482143921e+00	1.454643017813469559e-13	3.258103849992266133e-16
-4.715719063545150691e-01	5.986631830654622500e+14	4.447425246745201122e+00	1.466126328342274997e-13	3.568849003326928653e-16
-4.648829431438127324e-01	6.189378246283697500e+14	4.449831105696073763e+00	1.464571382715003385e-13	3.677870548682584484e-16
-4.581939799331103957e-01	6.416016517842128750e+14	4.448638465499938910e+00	1.465284477801293291e-13	3.324452726104483873e-16
-4.515050167224080591e-01	6.620136989816615000e+14	4.458007666629744570e+00	1.468577661388830171e-13	3.958546549952137967e-16
-4.448160535117057224e-01	6.855088678825357500e+14	4.458316912624318284e+00	1.460084224930107217e-13	3.622381312744620703e-16
-4.381270903010033857e-01	7.034122689089198750e+14	4.481565779860556376e+00	1.476389521500436432e-13	3.821989835782187968e-16
-4.314381270903010490e-01	7.226574978943170000e+14	4.492328866685819655e+00	1.475048987198518750e-13	3.679372546492051620e-16
-4.247491638795987123e-01	7.457163500184085000e+14	4.491098990614389663e+00	1.481008959103191977e-13	3.923916383305100031e-16
-4.180602006688963757e-01	7.641431182254605000e+14	4.492800610846186871e+00	1.480687100877486832e-13	3.803042469031045616e-16
-4.113712374581940390e-01	7.842629025215448750e+14	4.502167620368504153e+00	1.478716576381576280e-13	3.994381536633928598e-16
-4.046822742474917023e-01	8.057525101034268750e+14	4.506743786568685017e+00	1.487483227994510880e-13	3.938251469758660903e-16
-3.979933110367892546e-01	8.305884941453666250e+14	4.519094769852901372e+00	1.482665783381880082e-13	4.092236879653575264e-16
-3.913043478260869179e-01	8.540928822865060000e+14	4.524091192897907732e+00	1.490265158502687156e-13	4.118800419012214817e-16
-3.846153846153845812e-01	8.754680933799883750e+14	4.539495412543971931e+00	1.493665266269171576e-13	4.286942373113926726e-16
-3.779264214046822445e-01	8.949660334275138750e+14	4.557891813394119751e+00	1.501993755649367913e-13	4.167216867092443859e-16
-3.712374581939799079e-01	9.144411720864318750e+14	4.570807076676777214e+00	1.505018912149406749e-13	4.390998569748679683e-16
-3.645484949832775712e-01	9.406351632048153750e+14	4.569209006666442363e+00	1.502868375329616891e-13	4.441265473223846255e-16
-3.578595317725752345e-01	9.649273678890406250e+14	4.577595141890838271e+00	1.509548416586807649e-13	4.270404129413614226e-16
-3.511705685618728978e-01	9.889162465835792500e+14	4.588410542963045735e+00	1.516522143927542636e-13	4.313122232131027425e-16
-3.444816053511705611e-01	1.006926720645533250e+15	4.605138582531763447e+00	1.523765033755763566e-13	4.597942263709194110e-16
-3.377926421404682245e-01	1.028753233027438875e+15	4.612754424725836522e+00	1.523932043122612100e-13	4.459436275440302145e-16
-3.311036789297658878e-01	1.048940330762329125e+15	4.621025653272119449e+00	1.525945576199948814e-13	4.410545478921730361e-16
-3.244147157190635511e-01	1.070216831060700750e+15	4.631315827417059161e+00	1.524039571359109648e-13	4.423743165363881514e-16
-3.177257525083612144e-01	1.090062661087499625e+15	4.641256656408319081e+00	1.533520380223931454e-13	4.537177785056583320e-16
-3.110367892976588777e-01	1.111784048160648125e+15	4.646800165074767897e+00	1.534630174420595418e-13	4.972266196177622929e-16
-3.043478260869565410e-01	1.127775170997751500e+15	4.650990798842948415e+00	1.535517905602747182e-13	4.717737044485336652e-16
-2.976588628762542044e-01	1.143713159847274500e+15	4.657865166394670631e+00	1.541154959248451905e-13	4.830458245448273488e-16
-2.909698996655518677e-01	1.162556481896335250e+15	4.670682558729292388e+00	1.546805088022578967e-13	4.898698475672084231e-16
-2.842809364548495310e-01	1.188282758881646750e+15	4.672526558894191773e+00	1.547049446438225352e-13	4.835671082412378800e-16
-2.775919732441471943e-01	1.206073009964792250e+15	4.671714483623263803e+00	1.541666431411162282e-13	5.051310821337310813e-16
-2.709030100334448576e-01	1.227570434423633500e+15	4.675964292010204915e+00	1.542031433833010870e-13	4.839523743832700937e-16
-2.642140468227425210e-01	1.249001506322229500e+15	4.683197232953903999e+00	1.552477677574133747e-13	4.873614411139844370e-16
-2.575250836120401843e-01	1.268193653259433750e+15	4.683669245238659684e+00	1.546110041524847991e-13	5.046890393403515508e-16
-2.508361204013378476e-01	1.287448932515212750e+15	4.685921934928962251e+00	1.549890426802006417e-13	5.069908451047964501e-16
-2.441471571906355109e-01	1.304106281802615500e+15	4.691716677745239927e+00	1.552356795372127665e-13	4.979529765871282790e-16
-2.374581939799331742e-01	1.322484668475526000e+15	4.702624035801473035e+00	1.549000661481030961e-13	5.158678415579879947e-16
-2.307692307692308376e-01	1.343224894656850000e+15	4.710407619758808728e+00	1.555310834123565357e-13	5.127234707214749704e-16
-2.240802675585283898e-01	1.361763072837855250e+15	4.711172936721387039e+00	1.558869346468623974e-13	5.188238601418305966e-16
-2.173913043478260532e-01	1.378652539222504500e+15	4.713540884160789979e+00	1.553216454749992165e-13	5.311943649171964878e-16
-2.107023411371237165e-01	1.393967748914605000e+15	4.718274660845557911e+00	1.559327707651382463e-13	5.283251567157215211e-16
-2.040133779264213798e-01	1.408969971892005000e+15	4.729595124980852106e+00	1.561134052132132647e-13	5.470837770338730538e-16
-1.973244147157190431e-01	1.425771504903267250e+15	4.733486397571875059e+00	1.562011207769691804e-13	5.529821253353268996e-16
-1.906354515050167064e-01	1.439951008073011250e+15	4.739205066070767636e+00	1.568539868292964106e-13	5.405152126459248996e-16
-1.839464882943143698e-01	1.458239539615411250e+15	4.738954569667958694e+00	1.563274210568917951e-13	5.390869802521452884e-16
-1.772575250836120331e-01	1.469491843105886250e+15	4.748157233270215549e+00	1.566363834719993379e-13	5.496217843754660386e-16
-1.705685618729096964e-01	1.486496355221217750e+15	4.749947330111245591e+00	1.569922882990857071e-13	5.842020999863757051e-16
-1.638795986622073597e-01	1.497963090449432250e+15	4.757331125827773732e+00	1.572717301499862621e-13	5.859167783037460712e-16
-1.571906354515050230e-01	1.510690628201063750e+15	4.755410677827301313e+00	1.570217573528864391e-13	5.866036987206953272e-16
-1.505016722408026864e-01	1.525148812123837000e+15	4.757458451745883110e+00	1.573505931159809496e-13	5.803541792647981928e-16
-1.438127090301003497e-01	1.536758562439828750e+15	4.758794538596958112e+00	1.570269065654022355e-13	5.655662604674123342e-16
-1.371237458193980130e-01	1.546351402681913500e+15	4.757192054438944773e+00	1.567435531461865601e-13	5.633400317004744775e-16
-1.304347826086956763e-01	1.556286341662194500e+15	4.765283631003619291e+00	1.572511641701702511e-13	5.818484823960034367e-16
-1.237458193979933396e-01	1.560434480389347750e+15	4.772870081183432589e+00	1.573967677415901368e-13	6.087427197603095549e-16
-1.170568561872910029e-01	1.573578390195152750e+15	4.774043641410012917e+00	1.574399480192752095e-13	5.820227175974580878e-16
-1.103678929765886663e-01	1.588016915061910500e+15	4.770744966858456948e+00	1.572195127224935678e-13	5.954258920387293076e-16
-1.036789297658863296e-01	1.599440436724471500e+15	4.771786039181417749e+00	1.572628716309322371e-13	5.751683103022906555e-16
-9.698996655518399290e-02	1.608556759108264000e+15	4.779385355217385722e+00	1.579609735671299627e-13	6.010574768589895842e-16
-9.030100334448165622e-02	1.615304775530612000e+15	4.783730680411677483e+00	1.580698612730055192e-13	5.949158521595314483e-16
-8.361204013377931954e-02	1.624038408549335000e+15	4.792247325033595295e+00	1.583083713123950079e-13	5.902634925561442296e-16
-7.692307692307698286e-02	1.629381230966864250e+15	4.802827450694911349e+00	1.589951263165690084e-13	5.920629177978878483e-16
-7.023411371237464618e-02	1.635944940492908500e+15	4.803526682655294699e+00	1.586168519314953401e-13	5.991625386073920861e-16
-6.354515050167230950e-02	1.639265529049908000e+15	4.800937703871484885e+00	1.587405724072151097e-13	6.053874178197792964e-16
-5.685618729096986179e-02	1.646454692611534000e+15	4.806592323023385127e+00	1.583167437035064207e-13	6.052883489258153251e-16
-5.016722408026752511e-02	1.652616651019377000e+15	4.810611165123326316e+00	1.590846195224100935e-13	6.067665188736051681e-16
-4.347826086956518843e-02	1.656114430777372000e+15	4.813857602725839513e+00	1.590921611409302305e-13	6.149202645401081860e-16
-3.678929765886285175e-02	1.661732557888113750e+15	4.820674609904330943e+00	1.588576568662256777e-13	6.210046367040308532e-16
-3.010033444816051507e-02	1.667520994231778000e+15	4.822636298028436741e+00	1.592385021897828849e-13	6.057892536041780410e-16
-2.341137123745817838e-02	1.672664395392908750e+15	4.823684932326547603e+00	1.594104695688029524e-13	6.309493552741924165e-16
-1.672240802675584170e-02	1.676483472166690500e+15	4.822159197616791459e+00	1.591607748647668179e-13	6.153409147963731972e-16
-1.003344481605350502e-02	1.679663408877790750e+15	4.822775767312169393e+00	1.593144924131834851e-13	6.123787548729263713e-16
-3.344481605351168341e-03	1.681799779529828250e+15	4.824182544651717919e+00	1.595448170824572243e-13	6.386749276055331047e-16
3.344481605351168341e-03	1.681044788676035750e+15	4.829030936220724435e+00	1.598200013794628084e-13	6.423691994411199246e-16
1.003344481605350502e-02	1.688075147577820750e+15	4.827784896698817718e+00	1.590827344422924635e-13	6.368143307067385102e-16
1.672240802675584170e-02	1.690431455542077750e+15	4.831009593422753490e+00	1.598032906595850675e-13	6.361600017482735058e-16
2.341137123745817838e-02	1.689588323557383000e+15	4.831005365709255095e+00	1.595435913461328395e-13	6.717615096726199812e-16
3.010033444816051507e-02	1.691760454473792000e+15	4.835123260900822117e+00	1.594844494642926241e-13	6.546063198277563363e-16
3.678929765886285175e-02	1.692486411213150500e+15	4.838053547094016693e+00	1.595415713742893276e-13	6.769683761101513601e-16
4.347826086956518843e-02	1.686909913516910500e+15	4.843035728942803431e+00	1.599088974826099179e-13	6.472741687383556272e-16
5.016722408026752511e-02	1.685310206527280500e+15	4.846952308935415843e+00	1.597845687304954090e-13	6.596303113555182073e-16
5.685618729096986179e-02	1.681708444126936500e+15	4.848147883706676708e+00	1.595914247816904758e-13	6.351653998019995265e-16
6.354515050167219847e-02	1.679677406541177250e+15	4.855631209747531152e+00	1.602315273100522734e-13	6.631671090464060188e-16
7.023411371237453515e-02	1.679983147712122250e+15	4.850167726918450661e+00	1.603125578946213924e-13	6.640468972972803776e-16
7.692307692307687184e-02	1.675900868121084000e+15	4.845456011996731149e+00	1.602870620936182792e-13	6.502653108499255136e-16
8.361204013377920852e-02	1.675090509886299750e+15	4.846707866045964153e+00	1.595594254145929295e-13	6.774468765824825506e-16
9.030100334448154520e-02	1.670563707096166500e+15	4.857040104859641438e+00	1.603456159655040088e-13	6.677759981332683538e-16
9.698996655518388188e-02	1.673337088296242750e+15	4.855423297983817221e+00	1.602387501212857533e-13	6.723591529054039993e-16
1.036789297658862186e-01	1.669225359075735500e+15	4.859714739118752291e+00	1.602368113934306633e-13	6.642107827443521863e-16
1.103678929765885552e-01	1.664840636464496250e+15	4.859526375566574075e+00	1.601489899445903310e-13	6.725351619080667437e-16
1.170568561872908919e-01	1.661799923266306750e+15	4.863571932351337779e+00	1.607181137961827219e-13	6.927249748617213951e-16
1.237458193979932286e-01	1.654942106990848500e+15	4.874675587481717365e+00	1.607747361564998922e-13	7.018325447721185383e-16
1.304347826086955653e-01	1.648408262609343000e+15	4.876281698694812761e+00	1.613406771869275665e-13	6.742595762917997794e-16
1.371237458193979020e-01	1.648244445799152250e+15	4.879659399406235387e+00	1.616681814716435520e-13	6.700006511389627216e-16
1.438127090301002386e-01	1.640295486990914750e+15	4.889542113723664762e+00	1.613379980177895244e-13	6.751251571045725963e-16
1.505016722408025753e-01	1.635896662837529250e+15	4.890022948937481573e+00	1.615599036839863223e-13	6.780677733211726464e-16
1.571906354515049120e-01	1.632331777398257750e+15	4.890995277749700776e+00	1.617778037568731295e-13	6.877133212077896112e-16
1.638795986622072487e-01	1.627576233570690250e+15	4.898532957053110870e+00	1.621286803563406102e-13	6.784004754542063409e-16
1.705685618729095854e-01	1.619502879943044000e+15	4.900312444293994929e+00	1.615419031750569724e-13	6.603478516375722577e-16
1.772575250836119221e-01	1.614053997307885000e+15	4.900852569418545635e+00	1.622578665469746697e-13	6.924355881147294966e-16
1.839464882943142587e-01	1.609681038966629000e+15	4.899679000246282001e+00	1.617793523229627685e-13	6.908815004261048184e-16
1.906354515050165954e-01	1.603387777801597000e+15	4.890521007516706931e+00	1.612017710643656732e-13	6.911087415190488338e-16
1.973244147157189321e-01	1.593901127625600500e+15	4.889594317554757374e+00	1.615691568867142539e-13	6.990124205898146844e-16
2.040133779264214908e-01	1.584566426111039250e+15	4.893689583591996239e+00	1.617035211097995411e-13	7.122646684235436295e-16
2.107023411371238275e-01	1.574731002986278000e+15	4.897792245248788312e+00	1.614318095304158312e-13	7.129285383712632419e-16
2.173913043478261642e-01	1.566808741020287000e+15	4.895711993458534472e+00	1.611368893213667932e-13	6.980216823041934262e-16
2.240802675585285009e-01	1.560794056729522250e+15	4.896699555813226468e+00	1.618049743225458147e-13	6.865456217267324913e-16
2.307692307692308376e-01	1.548058104798047500e+15	4.898478200074083411e+00	1.617881006844142310e-13	7.083554091124511904e-16
2.374581939799331742e-01	1.541326708977876750e+15	4.902484823555382398e+00	1.620133435174134068e-13	7.277676587613175096e-16
2.441471571906355109e-01	1.531879039307909000e+15	4.901082576466690988e+00	1.619870427748445401e-13	7.218957613543107126e-16
2.508361204013378476e-01	1.523151976620987750e+15	4.904944614196949715e+00	1.615362565330121130e-13	7.046197305748868699e-16
2.575250836120401843e-01	1.514664899847655000e+15	4.904094207058947497e+00	1.617761639987977278e-13	7.228335374017789361e-16
2.642140468227425210e-01	1.503942819536247750e+15	4.913831977338023016e+00	1.618572935826738241e-13	7.017586192494037200e-16
2.709030100334448576e-01	1.496656633209420500e+15	4.913954892840064481e+00	1.619708429694190524e-13	7.181558499973707031e-16
2.775919732441471943e-01	1.487311621727579000e+15	4.917555513637108078e+00	1.626852244860915591e-13	6.860855634456360471e-16
2.842809364548495310e-01	1.474618727543608750e+15	4.914765418604621239e+00	1.622403249163161298e-13	7.341691738210971808e-16
2.909698996655518677e-01	1.464783901721738250e+15	4.917189776903839515e+00	1.625291811642268858e-13	7.277818253253373127e-16
2.976588628762542044e-01	1.455689419847983500e+15	4.923194921663681889e+00	1.626845492662917516e-13	7.147401758868304503e-16
3.043478260869565410e-01	1.445891133381204000e+15	4.919598398102333903e+00	1.626996839973223761e-13	7.140003642371468520e-16
3.110367892976588777e-01	1.435808219102183000e+15	4.929329163904133004e+00	1.627908891502221044e-13	7.386301244460501488e-16
3.177257525083612144e-01	1.425858503367777500e+15	4.929803135026169514e+00	1.630268461359133254e-13	7.470306768358206400e-16
3.244147157190635511e-01	1.415413779355163500e+15	4.924008464498491833e+00	1.626180536914457808e-13	7.507474724257631430e-16
3.311036789297658878e-01	1.405763052672067250e+15	4.913988305866246797e+00	1.625184946603858865e-13	7.101360917704041948e-16
3.377926421404682245e-01	1.395764955403512750e+15	4.903426789130411301e+00	1.615218376150038565e-13	7.248903177788468223e-16
3.444816053511705611e-01	1.380011325389680500e+15	4.903954784790621524e+00	1.616857598099320016e-13	7.432333719701807362e-16
3.511705685618728978e-01	1.368431751854509500e+15	4.907365911089259569e+00	1.611704569745454363e-13	7.446540327497713532e-16
3.578595317725752345e-01	1.357418525338440750e+15	4.917192296017648623e+00	1.619933459204847800e-13	7.514200278053503913e-16
3.645484949832775712e-01	1.338922937450507500e+15	4.932222904496081028e+00	1.625678386223741775e-13	7.211941137162526678e-16
3.712374581939799079e-01	1.328390487822039500e+15	4.928266930275694513e+00	1.625266711868433487e-13	7.469692917413140266e-16
3.779264214046822445e-01	1.313983775826639000e+15	4.930081611980033252e+00	1.628682137403714092e-13	7.433563024069749472e-16
3.846153846153845812e-01	1.306540031385128750e+15	4.920392888969849388e+00	1.622435008696484654e-13	7.432461904431317603e-16
3.913043478260869179e-01	1.291697651855210000e+15	4.929370913754781647e+00	1.622466748022028740e-13	7.318880445397009473e-16
3.979933110367892546e-01	1.278238444032219750e+15	4.929142856945006201e+00	1.624386005694574194e-13	7.581818862929789974e-16
4.046822742474915913e-01	1.265023455182430500e+15	4.930112318260299276e+00	1.622974303171745358e-13	7.399613003047117836e-16
4.113712374581939279e-01	1.255541687308319500e+15	4.927410859519747000e+00	1.626700963572155902e-13	7.610458149454283532e-16
4.180602006688962646e-01	1.246800211442948000e+15	4.928448308038411163e+00	1.627729788689564936e-13	7.612068854202947035e-16
4.247491638795986013e-01	1.231689798733264000e+15	4.931465379319328157e+00	1.630005445121534556e-13	7.572785845635918027e-16
4.314381270903009380e-01	1.218365451515103250e+15	4.936909452241860841e+00	1.630315600163967805e-13	7.485341999611502669e-16
4.381270903010032747e-01	1.201341306313461000e+15	4.953262324712029319e+00	1.636720546779545538e-13	7.312198852433473177e-16
4.448160535117056114e-01	1.189936352979890000e+15	4.960373814822657934e+00	1.636892199366989447e-13	7.470889091006298150e-16
4.515050167224079480e-01	1.179511002356684250e+15	4.957465798679507429e+00	1.638182439186534872e-13	7.626671004194388770e-16
4.581939799331102847e-01	1.163902023521149500e+15	4.964165011047954934e+00	1.641539542789630465e-13	7.920828686137249893e-16
4.648829431438126214e-01	1.148384847542932500e+15	4.970308129932494268e+00	1.643302070174413858e-13	7.298344529780056860e-16
4.715719063545149581e-01	1.133012764227773250e+15	4.965534811477038346e+00	1.637337613826815730e-13	7.522726587496068604e-16
4.782608695652172948e-01	1.123054037010625125e+15	4.962824802233764210e+00	1.636048548490131286e-13	7.958141236431097961e-16
4.849498327759196314e-01	1.110654860030710875e+15	4.969805314014172026e+00	1.638706122520590865e-13	7.785159311880467299e-16
4.916387959866219681e-01	1.098758092690907000e+15	4.970963582352724508e+00	1.640457475533396610e-13	7.621528778101520481e-16
4.983277591973243048e-01	1.083805965247258875e+15	4.978216948440095990e+00	1.644383503898462098e-13	7.863906917511677887e-16
5.050167224080266415e-01	1.070829741735586125e+15	4.969111860729116259e+00	1.641638963160282149e-13	7.733836355605631715e-16
5.117056856187289782e-01	1.058839379629787875e+15	4.972160663051105267e+00	1.630726333257216070e-13	7.544592273767745797e-16
5.183946488294313149e-01	1.047994748347035375e+15	4.978070741123545417e+00	1.641823697333080425e-13	7.622324239220393420e-16
5.250836120401336515e-01	1.037430381968454875e+15	4.976130083513563562e+00	1.645545411277669411e-13	8.199183389829512393e-16
5.317725752508359882e-01	1.020415611825221250e+15	4.970551723645424858e+00	1.640578065586722658e-13	7.489305176417564597e-16
5.384615384615383249e-01	1.005455044232028500e+15	4.967323638125733964e+00	1.642181869895652615e-13	8.000797752303712646e-16
5.451505016722408836e-01	9.929292130696048750e+14	4.963860936478966757e+00	1.642234431066262501e-13	7.984763659194104566e-16
5.518394648829432203e-01	9.836807828682093750e+14	4.958755044856991923e+00	1.639221337288000002e-13	7.821936915327902870e-16
5.585284280936455570e-01	9.745091450428031250e+14	4.956913435855950567e+00	1.635141297627021105e-13	7.737141304342408603e-16
5.652173913043478937e-01	9.604854080790660000e+14	4.964045769339719527e+00	1.634404343437747464e-13	7.674869589605998575e-16
5.719063545150502303e-01	9.444334901955731250e+14	4.966931646515559073e+00	1.638542212509626999e-13	8.167952057387122832e-16
5.785953177257525670e-01	9.333150864313680000e+14	4.967353096580309213e+00	1.644626678364079311e-13	8.194021114773231650e-16
5.852842809364549037e-01	9.199663277037656250e+14	4.970538222696653463e+00	1.644988617613682345e-13	7.848666018406725128e-16
5.919732441471572404e-01	9.068529322847711250e+14	4.975741683824415063e+00	1.640641557511628204e-13	7.751892007943824644e-16
5.986622073578595771e-01	8.964982711601923750e+14	4.977189936461179798e+00	1.640754608596470003e-13	7.509782775004801616e-16
6.053511705685619138e-01	8.814704160978811250e+14	4.971927049244361463e+00	1.649055412400405688e-13	7.954046630241489806e-16
6.120401337792642504e-01	8.708007945620896250e+14	4.985990234897101914e+00	1.650203940951988807e-13	8.333009326794253100e-16
6.187290969899665871e-01	8.571749392326016250e+14	4.983971849615437932e+00	1.644585964871722358e-13	8.171464650229571550e-16
6.254180602006689238e-01	8.437440124029966250e+14	4.984478419813348715e+00	1.643428040355158655e-13	8.179252654718477088e-16
6.321070234113712605e-01	8.302996852128900000e+14	4.991631804680776163e+00	1.650452338314824235e-13	7.916887423569654976e-16
6.387959866220735972e-01	8.158887920972448750e+14	4.984078322690534968e+00	1.639027020754250173e-13	8.275148597339704875e-16
6.454849498327759338e-01	8.012029838337530000e+14	4.996800019506223656e+00	1.647498243119851844e-13	8.319342183610344020e-16
6.521739130434782705e-01	7.883337814182755000e+14	5.006661073080674207e+00	1.657925799796056190e-13	7.828811834333051797e-16
6.588628762541806072e-01	7.766526144523116250e+14	4.999523593854227954e+00	1.651069871541599390e-13	7.975102085731232624e-16
6.655518394648829439e-01	7.628480616797561250e+14	5.005038787354753715e+00	1.656989765276088772e-13	8.337032447808016124e-16
6.722408026755852806e-01	7.511370815086408750e+14	5.006388532068481112e+00	1.650529277939462412e-13	8.316663187415567577e-16
6.789297658862876172e-01	7.386331687653336250e+14	5.015146422652109415e+00	1.653961533409346131e-13	8.366450160957557104e-16
6.856187290969899539e-01	7.258019080682568750e+14	5.013427373117174568e+00	1.651060252895246677e-13	7.773798189882243137e-16
6.923076923076922906e-01	7.124124548350183750e+14	5.013763317742641945e+00	1.655280479887875734e-13	8.258351802717852664e-16
6.989966555183946273e-01	7.010871505434293750e+14	5.019827218245880296e+00	1.655365617482900553e-13	8.463700587183707940e-16
7.056856187290969640e-01	6.850378036593326250e+14	5.027162011516791651e+00	1.660130659488727582e-13	8.266651964934666910e-16
7.123745819397993007e-01	6.757067898408831250e+14	5.031113108006096013e+00	1.659456462902490169e-13	8.036267281021600138e-16
7.190635451505016373e-01	6.639380011378290000e+14	5.022571625157260300e+00	1.656574112138387756e-13	8.445294100962511343e-16
7.257525083612039740e-01	6.522524452941026250e+14	5.018924604579311222e+00	1.653623339446860937e-13	8.136691252926786628e-16
7.324414715719063107e-01	6.393957342999465000e+14	5.025752491191600946e+00	1.659373866489156693e-13	8.229725171728953546e-16
7.391304347826086474e-01	6.273755589889987500e+14	5.023908946118019969e+00	1.657698529087155449e-13	8.784600232501676484e-16
7.458193979933109841e-01	6.188719135528718750e+14	5.020611546070545828e+00	1.656961620577243099e-13	8.702516500274680277e-16
7.525083612040133207e-01	6.047954061772315000e+14	5.030160131285075664e+00	1.654728059976590020e-13	8.328862269207590600e-16
7.591973244147156574e-01	5.927712575035765000e+14	5.034608541018936734e+00	1.661134568442727114e-13	8.550171921718765115e-16
7.658862876254179941e-01	5.818760372629520000e+14	5.035253074613556201e+00	1.654448192765683446e-13	8.580354893059669390e-16
7.725752508361203308e-01	5.695999566178933750e+14	5.032492212905819606e+00	1.661303698139309279e-13	8.525083831757051367e-16
7.792642140468226675e-01	5.579941796646064375e+14	5.026312784747741347e+00	1.660102458875001147e-13	8.815190924698982907e-16
7.859531772575250042e-01	5.472910052881755625e+14	5.033860028636422790e+00	1.660783400385190366e-13	8.428691079336930365e-16
7.926421404682273408e-01	5.373163326808159375e+14	5.019395939651474237e+00	1.649363139000888824e-13	8.762616808114382591e-16
7.993311036789296775e-01	5.252410756554739375e+14	5.017002580992167005e+00	1.655227474281595468e-13	9.098070901240797522e-16
8.060200668896320142e-01	5.116873641273008125e+14	5.033028537227416166e+00	1.655603483989845063e-13	8.326108956530456528e-16
8.127090301003343509e-01	5.003243518445309375e+14	5.043783577528402340e+00	1.664277123985722744e-13	8.704390213111519831e-16
8.193979933110366876e-01	4.899533298146857500e+14	5.046897964021035854e+00	1.664641716384238099e-13	9.049918310652109154e-16
8.260869565217390242e-01	4.788038663001691875e+14	5.051267960990968753e+00	1.668025583823867933e-13	8.568776775910054162e-16
8.327759197324413609e-01	4.657110908157491250e+14	5.077603168381668475e+00	1.680977092466705324e-13	8.212296315484103054e-16
8.394648829431436976e-01	4.561778250445866875e+14	5.096170013455370018e+00	1.690100790343693655e-13	8.705466670114654663e-16
8.461538461538460343e-01	4.463524521901986875e+14	5.105193973642367489e+00	1.686982179373236590e-13	8.694569771991133475e-16
8.528428093645483710e-01	4.332216051389215625e+14	5.106802126362614658e+00	1.685038010846356167e-13	9.171140649528524310e-16
8.595317725752507076e-01	4.226394235523830000e+14	5.117276091180992026e+00	1.688282929377012149e-13	9.616802864504347916e-16
8.662207357859530443e-01	4.112596608189846875e+14	5.131098719021121468e+00	1.696586426088471488e-13	9.253140578885170538e-16
8.729096989966553810e-01	3.984664976584546875e+14	5.156782420379667720e+00	1.705688223404645379e-13	8.090739898243288825e-16
8.795986622073577177e-01	3.861616166261904375e+14	5.164760151425056733e+00	1.710362316536381549e-13	9.005372042160380651e-16
8.862876254180602764e-01	3.724980792752109375e+14	5.188248777893773145e+00	1.717431373338138179e-13	8.868319574581907650e-16
8.929765886287626131e-01	3.584752252809660625e+14	5.206488863922057675e+00	1.727075556035219058e-13	9.204444801775177696e-16
8.996655518394649498e-01	3.459977237133030000e+14	5.234541678009727583e+00	1.730306481142146698e-13	8.762834035244857599e-16
9.063545150501672865e-01	3.308524077390596875e+14	5.279514442609062996e+00	1.754936034933998626e-13	9.663331498680603421e-16
9.130434782608696231e-01	3.179452895748690000e+14	5.287107939294974024e+00	1.762057882354311720e-13	1.088060940410994956e-15
9.197324414715719598e-01	3.038869090434753750e+14	5.307264869248537131e+00	1.763386005303573293e-13	9.562031438576657707e-16
9.264214046822742965e-01	2.893954839163568125e+14	5.349757067317351122e+00	1.767922707968228515e-13	1.018904621305215142e-15
9.331103678929766332e-01	2.743760170642064688e+14	5.381636600619314592e+00	1.783264901700899947e-13	1.060902950104957355e-15
9.397993311036789699e-01	2.572669250036312812e+14	5.416197153224876715e+00	1.789718892402799895e-13	1.078735918768388740e-15
9.464882943143813065e-01	2.394762064660540625e+14	5.448152475506576664e+00	1.807929768602830584e-13	1.154960317435964885e-15
9.531772575250836432e-01	2.210562682877056562e+14	5.487378949134217976e+00	1.815575487050470700e-13	1.113004339220597881e-15
9.598662207357859799e-01	2.010765904740186562e+14	5.490705115090905863e+00	1.815307110963453514e-13	1.206352361248939118e-15
9.665551839464883166e-01	1.822074805218988750e+14	5.497962317504272889e+00	1.823729846566791976e-13	1.408486352921276969e-15
9.732441471571906533e-01	1.611403219018533125e+14	5.517821821726570874e+00	1.804996906366884058e-13	1.378246973749353148e-15
9.799331103678929900e-01	1.387336206555944062e+14	5.526064926510596109e+00	1.796380418190753361e-13	1.551705181616932935e-15
9.866220735785953266e-01	1.149551483967153281e+14	5.499539972566208412e+00	1.800335063811215272e-13	1.572918515950667714e-15
9.933110367892976633e-01	8.919360457116700000e+13	5.444387462253062360e+00	1.747739910252260967e-13	1.644274261191617997e-15
1.000000000000000000e+00	3.320375605528873047e+13	5.329100991820536315e+00	1.665921622418167928e-13	1.842045391172485212e-15


==> dat/1dbte_with_E_pic_vs_pde/Ewtx_10K_pde_idx_0000.csv <==
x	ne_pde	Te_pde	elastic_pde	ionization_pde
-1.000000000000000000e+00	1.000000000000000195e+13	4.999999999999999445e-01	6.695361065539806277e-15	7.683598218468788272e-28
-9.998753895176573092e-01	1.000000388145946680e+13	5.000000000000003331e-01	6.695361065539810222e-15	7.683598218468792756e-28
-9.995015891261738172e-01	1.000006207240067773e+13	5.000000000000004441e-01	6.695361065539805488e-15	7.683598218468787375e-28
-9.988786919844435674e-01	1.000031398055106641e+13	4.999999999999985567e-01	6.695361065539788133e-15	7.683598218468767645e-28
-9.980068533314934154e-01	1.000099117988656250e+13	5.000000000000006661e-01	6.695361065539803122e-15	7.683598218468786479e-28
-9.968862904477931997e-01	1.000241625566957422e+13	5.000000000000021094e-01	6.695361065539825999e-15	7.683598218468806209e-28
-9.955172826011059461e-01	1.000500119427975000e+13	4.999999999999993339e-01	6.695361065539788922e-15	7.683598218468767645e-28
-9.939001709768877646e-01	1.000924532457603320e+13	5.000000000000012212e-01	6.695361065539818110e-15	7.683598218468802622e-28
-9.920353585932577545e-01	1.001573281941056055e+13	4.999999999999999445e-01	6.695361065539807855e-15	7.683598218468791860e-28
-9.899233102005571272e-01	1.002512976776476367e+13	4.999999999999971134e-01	6.695361065539753424e-15	7.683598218468727288e-28
-9.875645521655237458e-01	1.003818082977227539e+13	5.000000000000011102e-01	6.695361065539798389e-15	7.683598218468780201e-28
-9.849596723401105036e-01	1.005570548865068359e+13	5.000000000000022204e-01	6.695361065539830732e-15	7.683598218468818764e-28
-9.821093199149804054e-01	1.007859391526341016e+13	5.000000000000005551e-01	6.695361065539799177e-15	7.683598218468779304e-28
-9.790142052577145426e-01	1.010780246265985938e+13	4.999999999999982792e-01	6.695361065539772356e-15	7.683598218468748812e-28
-9.756750997357735988e-01	1.014434880950729102e+13	5.000000000000008882e-01	6.695361065539811010e-15	7.683598218468794550e-28
-9.720928355242569596e-01	1.018930677281700391e+13	5.000000000000021094e-01	6.695361065539820477e-15	7.683598218468808003e-28
-9.682683053985071675e-01	1.024380081176962109e+13	4.999999999999991673e-01	6.695361065539798389e-15	7.683598218468779304e-28
-9.642024625116116798e-01	1.030900024575956641e+13	4.999999999999973355e-01	6.695361065539768412e-15	7.683598218468743431e-28
-9.598963201568569970e-01	1.038611321100286914e+13	4.999999999999978351e-01	6.695361065539766834e-15	7.683598218468743431e-28
-9.553509515151947795e-01	1.047638038117732812e+13	4.999999999999991118e-01	6.695361065539793655e-15	7.683598218468772129e-28
-9.505674893877829046e-01	1.058106847858537500e+13	5.000000000000002220e-01	6.695361065539799966e-15	7.683598218468781994e-28
-9.455471259136670747e-01	1.070146360324244141e+13	5.000000000000017764e-01	6.695361065539828365e-15	7.683598218468814280e-28
-9.402911122726755888e-01	1.083886440810183594e+13	5.000000000000013323e-01	6.695361065539828365e-15	7.683598218468811590e-28
-9.348007583735983284e-01	1.099457514931321875e+13	5.000000000000016653e-01	6.695361065539822054e-15	7.683598218468805312e-28
-9.290774325277305623e-01	1.116989864098421875e+13	5.000000000000005551e-01	6.695361065539816532e-15	7.683598218468800828e-28
-9.231225611078607285e-01	1.136612914437203125e+13	5.000000000000008882e-01	6.695361065539810222e-15	7.683598218468792756e-28
-9.169376281927887895e-01	1.158454522176137109e+13	5.000000000000000000e-01	6.695361065539802333e-15	7.683598218468787375e-28
-9.105241751974622044e-01	1.182640258549510742e+13	5.000000000000006661e-01	6.695361065539813377e-15	7.683598218468795447e-28
-9.038838004888235522e-01	1.209292697271143750e+13	5.000000000000018874e-01	6.695361065539822843e-15	7.683598218468807106e-28
-8.970181589874635097e-01	1.238530707630483789e+13	5.000000000000002220e-01	6.695361065539803122e-15	7.683598218468783788e-28
-8.899289617551803255e-01	1.270468756246510156e+13	4.999999999999996669e-01	6.695361065539807066e-15	7.683598218468790963e-28
-8.826179755685469308e-01	1.305216220486461328e+13	4.999999999999996114e-01	6.695361065539796022e-15	7.683598218468774820e-28
-8.750870224785937124e-01	1.342876716516103711e+13	5.000000000000002220e-01	6.695361065539803911e-15	7.683598218468787375e-28
-8.673379793567146390e-01	1.383547444895080078e+13	5.000000000000004441e-01	6.695361065539810222e-15	7.683598218468792756e-28
-8.593727774269119823e-01	1.427318556566698633e+13	5.000000000000016653e-01	6.695361065539825999e-15	7.683598218468809796e-28
-8.511934017844946521e-01	1.474272542015211133e+13	5.000000000000015543e-01	6.695361065539816532e-15	7.683598218468799931e-28
-8.428018909013507143e-01	1.524483646276290039e+13	5.000000000000004441e-01	6.695361065539802333e-15	7.683598218468782891e-28
-8.342003361179175513e-01	1.578017312388029492e+13	4.999999999999982792e-01	6.695361065539777089e-15	7.683598218468755986e-28
-8.253908811219762276e-01	1.634929655760712891e+13	4.999999999999987232e-01	6.695361065539788133e-15	7.683598218468768542e-28
-8.163757214143991803e-01	1.695266971824560156e+13	5.000000000000011102e-01	6.695361065539813377e-15	7.683598218468795447e-28
-8.071571037619853506e-01	1.759065279186058984e+13	5.000000000000037748e-01	6.695361065539855975e-15	7.683598218468843876e-28
-7.977373256375193122e-01	1.826349900385252344e+13	5.000000000000024425e-01	6.695361065539836254e-15	7.683598218468824145e-28
-7.881187346471923982e-01	1.897135082200234375e+13	4.999999999999976130e-01	6.695361065539766045e-15	7.683598218468743431e-28
-7.783037279455299329e-01	1.971423657290052344e+13	5.000000000000013323e-01	6.695361065539818899e-15	7.683598218468802622e-28
-7.682947516379707853e-01	2.049206748805320312e+13	5.000000000000017764e-01	6.695361065539824421e-15	7.683598218468809796e-28
-7.580943001712454610e-01	2.130463519427930859e+13	4.999999999999997224e-01	6.695361065539785767e-15	7.683598218468765851e-28
-7.477049157117091616e-01	2.215160966125094531e+13	5.000000000000011102e-01	6.695361065539811799e-15	7.683598218468794550e-28
-7.371291875117789161e-01	2.303253761723196875e+13	5.000000000000014433e-01	6.695361065539818110e-15	7.683598218468802622e-28
-7.263697512646394294e-01	2.394684144222722656e+13	5.000000000000021094e-01	6.695361065539826788e-15	7.683598218468811590e-28
-7.154292884473713032e-01	2.489381854585210547e+13	5.000000000000008882e-01	6.695361065539818899e-15	7.683598218468801725e-28
-7.043105256526721591e-01	2.587264123532198828e+13	5.000000000000018874e-01	6.695361065539820477e-15	7.683598218468803518e-28
-6.930162339093317581e-01	2.688235707700962500e+13	5.000000000000017764e-01	6.695361065539829154e-15	7.683598218468815177e-28
-6.815492279916337548e-01	2.792188975305869531e+13	5.000000000000003331e-01	6.695361065539807066e-15	7.683598218468789169e-28
-6.699123657178551738e-01	2.899004041256823828e+13	5.000000000000009992e-01	6.695361065539803911e-15	7.683598218468783788e-28
-6.581085472380376888e-01	3.008548951489300000e+13	5.000000000000000000e-01	6.695361065539802333e-15	7.683598218468784685e-28
-6.461407143112096740e-01	3.120679916063712500e+13	5.000000000000012212e-01	6.695361065539824421e-15	7.683598218468808899e-28
-6.340118495722386616e-01	3.235241590396928906e+13	5.000000000000009992e-01	6.695361065539810222e-15	7.683598218468793653e-28
-6.217249757884952821e-01	3.352067403796018359e+13	4.999999999999996669e-01	6.695361065539796022e-15	7.683598218468778407e-28
-6.092831551065166495e-01	3.470979934274122266e+13	4.999999999999990563e-01	6.695361065539792867e-15	7.683598218468772129e-28
-5.966894882888559293e-01	3.591791328442796875e+13	5.000000000000011102e-01	6.695361065539813377e-15	7.683598218468796344e-28
-5.839471139413062728e-01	3.714303765093346094e+13	5.000000000000031086e-01	6.695361065539841776e-15	7.683598218468829526e-28
-5.710592077306947401e-01	3.838309960903651562e+13	4.999999999999988343e-01	6.695361065539784978e-15	7.683598218468762264e-28
-5.580289815934401654e-01	3.963593716536638281e+13	4.999999999999982236e-01	6.695361065539774723e-15	7.683598218468751502e-28
-5.448596829350704773e-01	4.089930501232253906e+13	5.000000000000005551e-01	6.695361065539811010e-15	7.683598218468793653e-28
-5.315545938209014221e-01	4.217088073839578125e+13	4.999999999999991118e-01	6.695361065539788133e-15	7.683598218468766748e-28
-5.181170301580774185e-01	4.344827138086480469e+13	4.999999999999993894e-01	6.695361065539790500e-15	7.683598218468771232e-28
-5.045503408691774938e-01	4.472902029743996094e+13	5.000000000000005551e-01	6.695361065539810222e-15	7.683598218468791860e-28
-4.908579070575938008e-01	4.601061433212475000e+13	4.999999999999992784e-01	6.695361065539787345e-15	7.683598218468765851e-28
-4.770431411648895503e-01	4.729049124934759375e+13	4.999999999999998335e-01	6.695361065539803122e-15	7.683598218468785582e-28
-4.631094861203478019e-01	4.856604740930286719e+13	4.999999999999981681e-01	6.695361065539779456e-15	7.683598218468758677e-28
-4.490604144829201672e-01	4.983464565643932031e+13	4.999999999999982236e-01	6.695361065539779456e-15	7.683598218468758677e-28
-4.348994275757930850e-01	5.109362339212781250e+13	4.999999999999975575e-01	6.695361065539767623e-15	7.683598218468744328e-28
-4.206300546137843877e-01	5.234030080176566406e+13	4.999999999999977240e-01	6.695361065539767623e-15	7.683598218468743431e-28
-4.062558518237891492e-01	5.357198920589681250e+13	4.999999999999988343e-01	6.695361065539784978e-15	7.683598218468764058e-28
-3.917804015584931410e-01	5.478599950438345312e+13	5.000000000000004441e-01	6.695361065539805488e-15	7.683598218468787375e-28
-3.772073114035760510e-01	5.597965068223538281e+13	5.000000000000019984e-01	6.695361065539822054e-15	7.683598218468807106e-28
-3.625402132786245679e-01	5.715027834539609375e+13	5.000000000000018874e-01	6.695361065539823632e-15	7.683598218468808899e-28
-3.477827625319824811e-01	5.829524325460358594e+13	5.000000000000011102e-01	6.695361065539814955e-15	7.683598218468798137e-28
-3.329386370297612863e-01	5.941193982539037500e+13	5.000000000000014433e-01	6.695361065539818899e-15	7.683598218468802622e-28
-3.180115362392382239e-01	6.049780456234926562e+13	5.000000000000006661e-01	6.695361065539806277e-15	7.683598218468787375e-28
-3.030051803068727345e-01	6.155032439599492969e+13	4.999999999999993339e-01	6.695361065539795233e-15	7.683598218468775717e-28
-2.879233091311665382e-01	6.256704489086079688e+13	5.000000000000021094e-01	6.695361065539831521e-15	7.683598218468818764e-28
-2.727696814306032058e-01	6.354557829391343750e+13	5.000000000000016653e-01	6.695361065539816532e-15	7.683598218468800828e-28
-2.575480738068965936e-01	6.448361139293803906e+13	5.000000000000023315e-01	6.695361065539828365e-15	7.683598218468813384e-28
-2.422622798037831759e-01	6.537891315521584375e+13	5.000000000000001110e-01	6.695361065539804700e-15	7.683598218468789169e-28
-2.269161089615901461e-01	6.622934211762761719e+13	4.999999999999969469e-01	6.695361065539754212e-15	7.683598218468728185e-28
-2.115133858678190648e-01	6.703285350021779688e+13	4.999999999999992784e-01	6.695361065539792078e-15	7.683598218468772129e-28
-1.960579492039781213e-01	6.778750601628211719e+13	4.999999999999993894e-01	6.695361065539788922e-15	7.683598218468768542e-28
-1.805536507889023146e-01	6.849146835317262500e+13	4.999999999999986677e-01	6.695361065539783400e-15	7.683598218468764058e-28
-1.650043546187992261e-01	6.914302529923331250e+13	4.999999999999997224e-01	6.695361065539799966e-15	7.683598218468780201e-28
-1.494139359042609416e-01	6.974058349361537500e+13	5.000000000000011102e-01	6.695361065539809433e-15	7.683598218468790963e-28
-1.337862801044791550e-01	7.028267677713563281e+13	4.999999999999999445e-01	6.695361065539800755e-15	7.683598218468782891e-28
-1.181252819589080488e-01	7.076797112384546875e+13	5.000000000000003331e-01	6.695361065539812588e-15	7.683598218468796344e-28
-1.024348445166134158e-01	7.119526913456015625e+13	5.000000000000031086e-01	6.695361065539839409e-15	7.683598218468825939e-28
-8.671887816355072776e-02	7.156351407525884375e+13	5.000000000000005551e-01	6.695361065539814955e-15	7.683598218468799034e-28
-7.098129964801590253e-02	7.187179344499276562e+13	4.999999999999992784e-01	6.695361065539786556e-15	7.683598218468765851e-28
-5.522603110450816782e-02	7.211934205971342188e+13	4.999999999999998335e-01	6.695361065539801544e-15	7.683598218468781994e-28
-3.945699907625282304e-02	7.230554464028679688e+13	5.000000000000002220e-01	6.695361065539804700e-15	7.683598218468785582e-28
-2.367813353662409984e-02	7.242993789483518750e+13	5.000000000000012212e-01	6.695361065539820477e-15	7.683598218468804415e-28
-7.893366909713211629e-03	7.249221208747509375e+13	5.000000000000006661e-01	6.695361065539807855e-15	7.683598218468789169e-28
7.893366909713310509e-03	7.249221208747510938e+13	5.000000000000002220e-01	6.695361065539805488e-15	7.683598218468786479e-28
2.367813353662397841e-02	7.242993789483484375e+13	4.999999999999988343e-01	6.695361065539789711e-15	7.683598218468770336e-28
3.945699907625269814e-02	7.230554464028648438e+13	4.999999999999994449e-01	6.695361065539796811e-15	7.683598218468778407e-28
5.522603110450804292e-02	7.211934205971340625e+13	5.000000000000012212e-01	6.695361065539805488e-15	7.683598218468788272e-28
7.098129964801599967e-02	7.187179344499271875e+13	4.999999999999998335e-01	6.695361065539790500e-15	7.683598218468771232e-28
8.671887816355082490e-02	7.156351407525837500e+13	4.999999999999980571e-01	6.695361065539773934e-15	7.683598218468752399e-28
1.024348445166132909e-01	7.119526913455970312e+13	5.000000000000007772e-01	6.695361065539805488e-15	7.683598218468788272e-28
1.181252819589079239e-01	7.076797112384554688e+13	5.000000000000015543e-01	6.695361065539830732e-15	7.683598218468816971e-28
1.337862801044790162e-01	7.028267677713578906e+13	5.000000000000005551e-01	6.695361065539811010e-15	7.683598218468795447e-28
1.494139359042608306e-01	6.974058349361531250e+13	5.000000000000008882e-01	6.695361065539804700e-15	7.683598218468784685e-28
1.650043546187993093e-01	6.914302529923288281e+13	4.999999999999986122e-01	6.695361065539784978e-15	7.683598218468763161e-28
1.805536507889022035e-01	6.849146835317232031e+13	4.999999999999981681e-01	6.695361065539781034e-15	7.683598218468760470e-28
1.960579492039780103e-01	6.778750601628199219e+13	4.999999999999987788e-01	6.695361065539783400e-15	7.683598218468761367e-28
2.115133858678189538e-01	6.703285350021785938e+13	5.000000000000001110e-01	6.695361065539799177e-15	7.683598218468780201e-28
2.269161089615900351e-01	6.622934211762787500e+13	4.999999999999998335e-01	6.695361065539788922e-15	7.683598218468768542e-28
2.422622798037832592e-01	6.537891315521581250e+13	4.999999999999991118e-01	6.695361065539792078e-15	7.683598218468776613e-28
2.575480738068967046e-01	6.448361139293766406e+13	4.999999999999995559e-01	6.695361065539795233e-15	7.683598218468775717e-28
2.727696814306030948e-01	6.354557829391319531e+13	4.999999999999992784e-01	6.695361065539787345e-15	7.683598218468766748e-28
2.879233091311663717e-01	6.256704489086064062e+13	4.999999999999994449e-01	6.695361065539790500e-15	7.683598218468772129e-28
3.030051803068726235e-01	6.155032439599492969e+13	4.999999999999994449e-01	6.695361065539792078e-15	7.683598218468772129e-28
3.180115362392381129e-01	6.049780456234907812e+13	4.999999999999999445e-01	6.695361065539792867e-15	7.683598218468773923e-28
3.329386370297611752e-01	5.941193982539022656e+13	5.000000000000008882e-01	6.695361065539811799e-15	7.683598218468793653e-28
3.477827625319823701e-01	5.829524325460355469e+13	5.000000000000006661e-01	6.695361065539810222e-15	7.683598218468790066e-28
3.625402132786244014e-01	5.715027834539580469e+13	4.999999999999998335e-01	6.695361065539792867e-15	7.683598218468773026e-28
3.772073114035759400e-01	5.597965068223507812e+13	4.999999999999986677e-01	6.695361065539780245e-15	7.683598218468758677e-28
3.917804015584930299e-01	5.478599950438351562e+13	5.000000000000012212e-01	6.695361065539818110e-15	7.683598218468800828e-28
4.062558518237890381e-01	5.357198920589709375e+13	5.000000000000008882e-01	6.695361065539818110e-15	7.683598218468801725e-28
4.206300546137840546e-01	5.234030080176601562e+13	5.000000000000014433e-01	6.695361065539812588e-15	7.683598218468793653e-28
4.348994275757929739e-01	5.109362339212796875e+13	5.000000000000009992e-01	6.695361065539811799e-15	7.683598218468794550e-28
4.490604144829198341e-01	4.983464565643939062e+13	4.999999999999991118e-01	6.695361065539797600e-15	7.683598218468779304e-28
4.631094861203476909e-01	4.856604740930307031e+13	4.999999999999999445e-01	6.695361065539800755e-15	7.683598218468782891e-28
4.770431411648896614e-01	4.729049124934779688e+13	5.000000000000017764e-01	6.695361065539831521e-15	7.683598218468817868e-28
4.908579070575935233e-01	4.601061433212486719e+13	5.000000000000006661e-01	6.695361065539803122e-15	7.683598218468784685e-28
5.045503408691773828e-01	4.472902029743975781e+13	4.999999999999978351e-01	6.695361065539775512e-15	7.683598218468751502e-28
5.181170301580771964e-01	4.344827138086483594e+13	4.999999999999996114e-01	6.695361065539792867e-15	7.683598218468773923e-28
5.315545938209013110e-01	4.217088073839610156e+13	5.000000000000021094e-01	6.695361065539828365e-15	7.683598218468814280e-28
5.448596829350704773e-01	4.089930501232254688e+13	4.999999999999987788e-01	6.695361065539785767e-15	7.683598218468764955e-28
5.580289815934400544e-01	3.963593716536643750e+13	4.999999999999975575e-01	6.695361065539762890e-15	7.683598218468737153e-28
5.710592077306947401e-01	3.838309960903660938e+13	5.000000000000001110e-01	6.695361065539803911e-15	7.683598218468784685e-28
5.839471139413060508e-01	3.714303765093319531e+13	5.000000000000011102e-01	6.695361065539811010e-15	7.683598218468794550e-28
5.966894882888559293e-01	3.591791328442754688e+13	4.999999999999986677e-01	6.695361065539782611e-15	7.683598218468761367e-28
6.092831551065164275e-01	3.470979934274081641e+13	4.999999999999973910e-01	6.695361065539762101e-15	7.683598218468736256e-28
6.217249757884950601e-01	3.352067403795993750e+13	4.999999999999988343e-01	6.695361065539782611e-15	7.683598218468760470e-28
6.340118495722386616e-01	3.235241590396930859e+13	5.000000000000011102e-01	6.695361065539814166e-15	7.683598218468798137e-28
6.461407143112095630e-01	3.120679916063730859e+13	5.000000000000015543e-01	6.695361065539832310e-15	7.683598218468818764e-28
6.581085472380375778e-01	3.008548951489335938e+13	5.000000000000021094e-01	6.695361065539833098e-15	7.683598218468818764e-28
6.699123657178549518e-01	2.899004041256841406e+13	5.000000000000001110e-01	6.695361065539796022e-15	7.683598218468775717e-28
6.815492279916336438e-01	2.792188975305850000e+13	4.999999999999982236e-01	6.695361065539778667e-15	7.683598218468756883e-28
6.930162339093317581e-01	2.688235707700905859e+13	4.999999999999953926e-01	6.695361065539743168e-15	7.683598218468715629e-28
7.043105256526719371e-01	2.587264123532185156e+13	5.000000000000002220e-01	6.695361065539799966e-15	7.683598218468781098e-28
7.154292884473711922e-01	2.489381854585228516e+13	5.000000000000018874e-01	6.695361065539831521e-15	7.683598218468818764e-28
7.263697512646390964e-01	2.394684144222741406e+13	5.000000000000017764e-01	6.695361065539826788e-15	7.683598218468809796e-28
7.371291875117788051e-01	2.303253761723208594e+13	5.000000000000016653e-01	6.695361065539829943e-15	7.683598218468816971e-28
7.477049157117090505e-01	2.215160966125076562e+13	5.000000000000002220e-01	6.695361065539798389e-15	7.683598218468781098e-28
7.580943001712453500e-01	2.130463519427901562e+13	4.999999999999970024e-01	6.695361065539751057e-15	7.683598218468724597e-28
7.682947516379706743e-01	2.049206748805303125e+13	5.000000000000002220e-01	6.695361065539807855e-15	7.683598218468790066e-28
7.783037279455297108e-01	1.971423657290067969e+13	5.000000000000009992e-01	6.695361065539811799e-15	7.683598218468793653e-28
7.881187346471922872e-01	1.897135082200254297e+13	5.000000000000000000e-01	6.695361065539802333e-15	7.683598218468782891e-28
7.977373256375193122e-01	1.826349900385240234e+13	5.000000000000004441e-01	6.695361065539809433e-15	7.683598218468791860e-28
8.071571037619852396e-01	1.759065279186030664e+13	4.999999999999988898e-01	6.695361065539788133e-15	7.683598218468768542e-28
8.163757214143990693e-01	1.695266971824545312e+13	5.000000000000002220e-01	6.695361065539804700e-15	7.683598218468786479e-28
8.253908811219760056e-01	1.634929655760721289e+13	5.000000000000011102e-01	6.695361065539816532e-15	7.683598218468799931e-28
8.342003361179174403e-01	1.578017312388042188e+13	5.000000000000000000e-01	6.695361065539801544e-15	7.683598218468782891e-28
8.428018909013503812e-01	1.524483646276268555e+13	4.999999999999973355e-01	6.695361065539762890e-15	7.683598218468738050e-28
8.511934017844945410e-01	1.474272542015190039e+13	4.999999999999983902e-01	6.695361065539777878e-15	7.683598218468755089e-28
8.593727774269117603e-01	1.427318556566687500e+13	5.000000000000003331e-01	6.695361065539810222e-15	7.683598218468792756e-28
8.673379793567147500e-01	1.383547444895061523e+13	4.999999999999990008e-01	6.695361065539788133e-15	7.683598218468767645e-28
8.750870224785936013e-01	1.342876716516106836e+13	5.000000000000009992e-01	6.695361065539815744e-15	7.683598218468799931e-28
8.826179755685469308e-01	1.305216220486485352e+13	5.000000000000033307e-01	6.695361065539848087e-15	7.683598218468836701e-28
8.899289617551802145e-01	1.270468756246512109e+13	4.999999999999995559e-01	6.695361065539801544e-15	7.683598218468784685e-28
8.970181589874635097e-01	1.238530707630476953e+13	4.999999999999971689e-01	6.695361065539762101e-15	7.683598218468737153e-28
9.038838004888234412e-01	1.209292697271136523e+13	4.999999999999979461e-01	6.695361065539777878e-15	7.683598218468755986e-28
9.105241751974622044e-01	1.182640258549506836e+13	4.999999999999998335e-01	6.695361065539797600e-15	7.683598218468778407e-28
9.169376281927885675e-01	1.158454522176130664e+13	4.999999999999990563e-01	6.695361065539796022e-15	7.683598218468776613e-28
9.231225611078606175e-01	1.136612914437179688e+13	4.999999999999986677e-01	6.695361065539774723e-15	7.683598218468751502e-28
9.290774325277303403e-01	1.116989864098393750e+13	4.999999999999993894e-01	6.695361065539796811e-15	7.683598218468776613e-28
9.348007583735982173e-01	1.099457514931310156e+13	5.000000000000003331e-01	6.695361065539800755e-15	7.683598218468781994e-28
9.402911122726754778e-01	1.083886440810168164e+13	4.999999999999995559e-01	6.695361065539799177e-15	7.683598218468781098e-28
9.455471259136670747e-01	1.070146360324213086e+13	4.999999999999991118e-01	6.695361065539788922e-15	7.683598218468766748e-28
9.505674893877827936e-01	1.058106847858523047e+13	4.999999999999984457e-01	6.695361065539777089e-15	7.683598218468754193e-28
9.553509515151947795e-01	1.047638038117754688e+13	4.999999999999998890e-01	6.695361065539802333e-15	7.683598218468782891e-28
9.598963201568568859e-01	1.038611321100320117e+13	5.000000000000014433e-01	6.695361065539810222e-15	7.683598218468792756e-28
9.642024625116116798e-01	1.030900024575976953e+13	5.000000000000000000e-01	6.695361065539801544e-15	7.683598218468783788e-28
9.682683053985071675e-01	1.024380081176970117e+13	4.999999999999990008e-01	6.695361065539799966e-15	7.683598218468781098e-28
9.720928355242569596e-01	1.018930677281714453e+13	5.000000000000000000e-01	6.695361065539792867e-15	7.683598218468773923e-28
9.756750997357734878e-01	1.014434880950751562e+13	4.999999999999997224e-01	6.695361065539794444e-15	7.683598218468775717e-28
9.790142052577144316e-01	1.010780246265998438e+13	4.999999999999996669e-01	6.695361065539790500e-15	7.683598218468769439e-28
9.821093199149804054e-01	1.007859391526332812e+13	5.000000000000003331e-01	6.695361065539796811e-15	7.683598218468777510e-28
9.849596723401105036e-01	1.005570548865054492e+13	5.000000000000002220e-01	6.695361065539799966e-15	7.683598218468781098e-28
9.875645521655237458e-01	1.003818082977239648e+13	5.000000000000003331e-01	6.695361065539803122e-15	7.683598218468783788e-28
9.899233102005571272e-01	1.002512976776507617e+13	5.000000000000003331e-01	6.695361065539792867e-15	7.683598218468773026e-28
9.920353585932577545e-01	1.001573281941070312e+13	4.999999999999998890e-01	6.695361065539803911e-15	7.683598218468787375e-28
9.939001709768877646e-01	1.000924532457603711e+13	5.000000000000001110e-01	6.695361065539805488e-15	7.683598218468788272e-28
9.955172826011058351e-01	1.000500119427971875e+13	4.999999999999992784e-01	6.695361065539792867e-15	7.683598218468773026e-28
9.968862904477931997e-01	1.000241625566950000e+13	5.000000000000001110e-01	6.695361065539799177e-15	7.683598218468780201e-28
9.980068533314933044e-01	1.000099117988672852e+13	5.000000000000016653e-01	6.695361065539819688e-15	7.683598218468802622e-28
9.988786919844435674e-01	1.000031398055126562e+13	4.999999999999995559e-01	6.695361065539796022e-15	7.683598218468775717e-28
9.995015891261737062e-01	1.000006207240054883e+13	4.999999999999983902e-01	6.695361065539780245e-15	7.683598218468758677e-28
9.998753895176573092e-01	1.000000388145934375e+13	4.999999999999996114e-01	6.695361065539803122e-15	7.683598218468785582e-28
1.000000000000000000e+00	1.000000000000000391e+13	4.999999999999998890e-01	6.695361065539803911e-15	7.683598218468787375e-28


==> dat/1dbte_with_E_pic_vs_pde/Ewtx_10K_pde_idx_0001.csv <==
x	ne_pde	Te_pde	elastic_pde	ionization_pde
-1.000000000000000000e+00	1.147989716714984619e+12	5.016181995739238397e-01	6.800004230306340015e-15	1.763153970637835733e-20
-9.998753895176573092e-01	1.289479301840678223e+12	4.874421079656159894e-01	6.559119682727018029e-15	1.515171280185133034e-20
-9.995015891261738172e-01	1.477034881342367188e+12	4.792233721517672462e-01	6.387968940670142602e-15	1.258558222000127732e-20
-9.988786919844435674e-01	1.686355900227333740e+12	4.757382450059927659e-01	6.270222300792147234e-15	1.033830968955070091e-20
-9.980068533314934154e-01	1.898866841240438477e+12	4.751849128212252693e-01	6.196033516533166930e-15	8.320470396780841736e-21
-9.968862904477931997e-01	2.114977937704573242e+12	4.760944836632957644e-01	6.149614375110151166e-15	6.568363535631612395e-21
-9.955172826011059461e-01	2.320456429198091309e+12	4.780921621158140122e-01	6.138333956062812351e-15	5.095158217220877477e-21
-9.939001709768877646e-01	2.524106292356470703e+12	4.806829384911383007e-01	6.154604186353845744e-15	3.891441975247321228e-21
-9.920353585932577545e-01	2.720483944573202148e+12	4.840964572934329246e-01	6.204432280153831927e-15	2.930579372481728564e-21
-9.899233102005571272e-01	2.922570018341238770e+12	4.889316462452366063e-01	6.293446567142805326e-15	2.184827447331884367e-21
-9.875645521655237458e-01	3.127273266802249512e+12	4.963719140969568566e-01	6.440664905240577256e-15	1.622363114505335625e-21
-9.849596723401105036e-01	3.345747490074657227e+12	5.070579248698646735e-01	6.654251211101668889e-15	1.208695404728080935e-21
-9.821093199149804054e-01	3.574021613340831055e+12	5.210798874225464061e-01	6.938240209478209208e-15	9.083846247162415800e-22
-9.790142052577145426e-01	3.821256343405116211e+12	5.378426103813362946e-01	7.283973109103503108e-15	6.917096344534618408e-22
-9.756750997357735988e-01	4.082896587267290039e+12	5.565296532045160838e-01	7.679629173141011277e-15	5.329054296598876136e-22
-9.720928355242569596e-01	4.366365254688046387e+12	5.763457230907217399e-01	8.109360664870204352e-15	4.165711312520544261e-22
-9.682683053985071675e-01	4.667338257655843750e+12	5.967170556956677974e-01	8.558378525063521755e-15	3.346418896080511336e-22
-9.642024625116116798e-01	4.992123777317729492e+12	6.171606913107737791e-01	9.013515507823468667e-15	2.790010294687942913e-22
-9.598963201568569970e-01	5.335788463674988281e+12	6.376396519810558772e-01	9.473706943775601522e-15	2.370999840504555120e-22
-9.553509515151947795e-01	5.704285045367170898e+12	6.577965741409861344e-01	9.931027709242871411e-15	2.042465332619438278e-22
-9.505674893877829046e-01	6.093707630992137695e+12	6.774139895870816552e-01	1.038095084391245963e-14	1.776429392423550519e-22
-9.455471259136670747e-01	6.509246881340338867e+12	6.961097248066353549e-01	1.081479458646097427e-14	1.558288234538207330e-22
-9.402911122726755888e-01	6.946914092245452148e+12	7.136669617492970019e-01	1.122761193357730028e-14	1.375219953419911772e-22
-9.348007583735983284e-01	7.411089535263033203e+12	7.297193904323001634e-01	1.161058143333404327e-14	1.218756903339181467e-22
-9.290774325277305623e-01	7.898076721745671875e+12	7.440723448835472320e-01	1.195876490271303642e-14	1.081293418131166341e-22
-9.231225611078607285e-01	8.411887075947775391e+12	7.564290508470573604e-01	1.226457388705522929e-14	9.583615739692361391e-23
-9.169376281927887895e-01	8.949119040865494141e+12	7.666497178746605190e-01	1.252407475097859135e-14	8.466826037357599185e-23
-9.105241751974622044e-01	9.513505387907097656e+12	7.744978104201191149e-01	1.273085178965640478e-14	7.455806587747769854e-23
-9.038838004888235522e-01	1.010217853960282812e+13	7.798794267234381294e-01	1.288184449244918146e-14	6.573998908950381361e-23
-8.970181589874635097e-01	1.071891729393766406e+13	7.826416547929533341e-01	1.297245881751097462e-14	5.847809338670826842e-23
-8.899289617551803255e-01	1.136139807332752930e+13	7.827879079519403094e-01	1.300190443693004139e-14	5.282579608064771868e-23
-8.826179755685469308e-01	1.203332393662730859e+13	7.803000245273478130e-01	1.296887107582981645e-14	4.853210728468069864e-23
-8.750870224785937124e-01	1.273264136206181445e+13	7.753069824500345986e-01	1.287575325449849867e-14	4.517840690032763369e-23
-8.673379793567146390e-01	1.346271707342289453e+13	7.679218698602084947e-01	1.272462789586732637e-14	4.258354941491407002e-23
-8.593727774269119823e-01	1.422138453027332227e+13	7.583793444875166490e-01	1.252070863122227226e-14	4.080646908757587238e-23
-8.511934017844946521e-01	1.501122526401452344e+13	7.469014176864620103e-01	1.226899302048825210e-14	3.984486782978983003e-23
-8.428018909013507143e-01	1.582930489170772461e+13	7.338109160898159677e-01	1.197713057376716475e-14	3.944313827935075201e-23
-8.342003361179175513e-01	1.667664963544349609e+13	7.194150664617791069e-01	1.165247912064562086e-14	3.934524117983444385e-23
-8.253908811219762276e-01	1.754868386413092969e+13	7.040879935426740399e-01	1.130419016475898441e-14	3.895453350789390528e-23
-8.163757214143991803e-01	1.844417887996183203e+13	6.881658363237683762e-01	1.094051996379537049e-14	3.744313247718763984e-23
-8.071571037619853506e-01	1.935657307667329688e+13	6.720065184249386370e-01	1.057033378949090471e-14	3.394887535348277464e-23
-7.977373256375193122e-01	2.028267667341758984e+13	6.559039726112679825e-01	1.020089063689570520e-14	2.874819748982902974e-23
-7.881187346471923982e-01	2.121490918580857812e+13	6.401402458814139385e-01	9.839164611660955589e-15	2.292972104914297830e-23
-7.783037279455299329e-01	2.214974977870011328e+13	6.249243572522527046e-01	9.490270137995066879e-15	1.898571157450556211e-23
-7.682947516379707853e-01	2.308061547054465234e+13	6.104426937061491198e-01	9.158753427405980155e-15	1.723040302871874092e-23
-7.580943001712454610e-01	2.400579314988505078e+13	5.968171903148884461e-01	8.847523411451148311e-15	1.593589750664129929e-23
-7.477049157117091616e-01	2.492157923079006250e+13	5.841513319967716056e-01	8.559030104474407760e-15	1.495518319323823724e-23
-7.371291875117789161e-01	2.582945377967573047e+13	5.724989555917957551e-01	8.294473382804227998e-15	1.413712781669937087e-23
-7.263697512646394294e-01	2.672924060759138281e+13	5.619028224598302534e-01	8.054784167422409164e-15	1.345936601006932033e-23
-7.154292884473713032e-01	2.762547780902108203e+13	5.523680909602401989e-01	7.839962889441265568e-15	1.286045122506848712e-23
-7.043105256526721591e-01	2.852061325149373438e+13	5.438932601850922088e-01	7.649859077434363413e-15	1.233432456914948859e-23
-6.930162339093317581e-01	2.942079209406707031e+13	5.364462696062787250e-01	7.483589058509874052e-15	1.184947700995891115e-23
-6.815492279916337548e-01	3.032931991596817188e+13	5.299901164829552425e-01	7.340169717182153709e-15	1.140609515716266282e-23
-6.699123657178551738e-01	3.125216225872217578e+13	5.244619558499010736e-01	7.218021318747061150e-15	1.098644209878517594e-23
-6.581085472380376888e-01	3.219185739769465234e+13	5.197962335076908857e-01	7.115524205464428581e-15	1.059330167896553161e-23
-6.461407143112096740e-01	3.315289598707468750e+13	5.159073172181456446e-01	7.030615588621760454e-15	1.021606332379364419e-23
-6.340118495722386616e-01	3.413613785427194531e+13	5.127116669511984082e-01	6.961305822312297520e-15	9.858241340669174927e-24
-6.217249757884952821e-01	3.514411046684411719e+13	5.101134566906613266e-01	6.905352780463625756e-15	9.513036724941603573e-24
-6.092831551065166495e-01	3.617587821734996875e+13	5.080257862689204762e-01	6.860739233500133705e-15	9.183880628577294791e-24
-5.966894882888559293e-01	3.723221320544070312e+13	5.063578282364613603e-01	6.825388463700435811e-15	8.866209573254971663e-24
-5.839471139413062728e-01	3.831081522080718750e+13	5.050339577055801277e-01	6.797579984502454689e-15	8.562716904506950416e-24
-5.710592077306947401e-01	3.941126578450672656e+13	5.039805733244258068e-01	6.775664185232486947e-15	8.269986678145295592e-24
-5.580289815934401654e-01	4.053048549513638281e+13	5.031420422357169020e-01	6.758396157650019090e-15	7.989955174338184655e-24
-5.448596829350704773e-01	4.166739962436004688e+13	5.024663942641771630e-01	6.744632372493012341e-15	7.719762336311676332e-24
-5.315545938209014221e-01	4.281857730298167188e+13	5.019183739588625182e-01	6.733593776871064410e-15	7.460391204070303742e-24
-5.181170301580774185e-01	4.398260133063078125e+13	5.014648029872081914e-01	6.724562607190422267e-15	7.209721890147103011e-24
-5.045503408691774938e-01	4.515589703938818750e+13	5.010860050590870696e-01	6.717106360324771538e-15	6.967740884674487998e-24
-4.908579070575938008e-01	4.633683405570984375e+13	5.007619631405104688e-01	6.710798427919021607e-15	6.732981793553510476e-24
-4.770431411648895503e-01	4.752176904289698438e+13	5.004829990737980072e-01	6.705424079274561993e-15	6.504921433296111207e-24
-4.631094861203478019e-01	4.870890191653546875e+13	5.002372181145173791e-01	6.700733297166335621e-15	6.282434316840378362e-24
-4.490604144829201672e-01	4.989454845473473438e+13	5.000206629788357393e-01	6.696634302208396510e-15	6.064946540788404979e-24
-4.348994275757930850e-01	5.107675995977363281e+13	4.998260728359338323e-01	6.692976865964711329e-15	5.851648040274776522e-24
-4.206300546137843877e-01	5.225183340638136719e+13	4.996524498638990064e-01	6.689732682067604681e-15	5.641938002804365962e-24
-4.062558518237891492e-01	5.341769565825276562e+13	4.994950267365129704e-01	6.686805191010239299e-15	5.435425724395106137e-24
-3.917804015584931410e-01	5.457065490870039844e+13	4.993541448748567424e-01	6.684195351265400021e-15	5.231428503230584751e-24
-3.772073114035760510e-01	5.570854749310332031e+13	4.992263184370758777e-01	6.681834439472001137e-15	5.030002560475541717e-24
-3.625402132786245679e-01	5.682773253644230469e+13	4.991123534048390598e-01	6.679734392028941743e-15	4.830436087629735893e-24
-3.477827625319824811e-01	5.792599882008796875e+13	4.990094132296543084e-01	6.677840803890641783e-15	4.633146133199896021e-24
-3.329386370297612863e-01	5.899980328236103125e+13	4.989183458801893511e-01	6.676167700297136483e-15	4.437459404168698400e-24
-3.180115362392382239e-01	6.004693599117467969e+13	4.988366708105312908e-01	6.674668547789929175e-15	4.244038028397325588e-24
-3.030051803068727345e-01	6.106400197317789844e+13	4.987651122762202793e-01	6.673355817994920679e-15	4.052292632973128702e-24
-2.879233091311665382e-01	6.204884343818728125e+13	4.987014365291744800e-01	6.672188227177361391e-15	3.863069357761701767e-24
-2.727696814306032058e-01	6.299826333211957812e+13	4.986462118556124756e-01	6.671175765070425990e-15	3.675893349776603401e-24
-2.575480738068965936e-01	6.391020517730066406e+13	4.985974310880653126e-01	6.670281659494828156e-15	3.491786723774236217e-24
-2.422622798037831759e-01	6.478171587911857812e+13	4.985555328412175635e-01	6.669513707369502194e-15	3.310441408057644328e-24
-2.269161089615901461e-01	6.561088466164153125e+13	4.985187497431646797e-01	6.668839675477136770e-15	3.133128628978319096e-24
-2.115133858678190648e-01	6.639504210977391406e+13	4.984874327528639459e-01	6.668265830127951409e-15	2.959685794448914779e-24
-1.960579492039781213e-01	6.713246055961360938e+13	4.984600711153998054e-01	6.667764667629090430e-15	2.791605721223488382e-24
-1.805536507889023146e-01	6.782078615627318750e+13	4.984369639341516001e-01	6.667341525436045732e-15	2.628973574135421452e-24
-1.650043546187992261e-01	6.845850363919742188e+13	4.984168640775764603e-01	6.666973701865056966e-15	2.473635451932948805e-24
-1.494139359042609416e-01	6.904359830186796094e+13	4.984000397221995393e-01	6.666665968524168896e-15	2.326072568818620629e-24
-1.337862801044791550e-01	6.957478838105593750e+13	4.983855011577792982e-01	6.666400293805750142e-15	2.188708057435950309e-24
-1.181252819589080488e-01	7.005041413755435156e+13	4.983734910158854614e-01	6.666180981741506299e-15	2.062586345151038184e-24
-1.024348445166134158e-01	7.046944103712000000e+13	4.983632598511845146e-01	6.665994358935471728e-15	1.950728015967899254e-24
-8.671887816355072776e-02	7.083057363756409375e+13	4.983550182098976933e-01	6.665844152086637579e-15	1.854447904653848478e-24
-7.098129964801590253e-02	7.113303248057515625e+13	4.983482337291900710e-01	6.665720633121183053e-15	1.776021539824727729e-24
-5.522603110450816782e-02	7.137589098674278125e+13	4.983430718199488574e-01	6.665626725996620837e-15	1.714675671694550788e-24
-3.945699907625282304e-02	7.155862851317981250e+13	4.983391936310625492e-01	6.665556229944241016e-15	1.670199629410266501e-24
-2.367813353662409984e-02	7.168068896523010938e+13	4.983367054170317889e-01	6.665511021922811703e-15	1.640930906893868178e-24
-7.893366909713211629e-03	7.174181186715285938e+13	4.983354429653893414e-01	6.665488093951862320e-15	1.626702096366282086e-24
7.893366909713310509e-03	7.174181186715268750e+13	4.983354429653885087e-01	6.665488093951851276e-15	1.626702096090381991e-24
2.367813353662397841e-02	7.168068896522957812e+13	4.983367054170286803e-01	6.665511021922764371e-15	1.640930907168372557e-24
3.945699907625269814e-02	7.155862851317957812e+13	4.983391936310617720e-01	6.665556229944231550e-15	1.670199629134879399e-24
5.522603110450804292e-02	7.137589098674303125e+13	4.983430718199495235e-01	6.665626725996630303e-15	1.714675671975341491e-24
7.098129964801599967e-02	7.113303248057518750e+13	4.983482337291904596e-01	6.665720633121190152e-15	1.776021539546544787e-24
8.671887816355082490e-02	7.083057363756395312e+13	4.983550182098954173e-01	6.665844152086606024e-15	1.854447904935261458e-24
1.024348445166132909e-01	7.046944103711998438e+13	4.983632598511829603e-01	6.665994358935451217e-15	1.950728015690341528e-24
1.181252819589079239e-01	7.005041413755462500e+13	4.983734910158876263e-01	6.666180981741537064e-15	2.062586345434309914e-24
1.337862801044790162e-01	6.957478838105592188e+13	4.983855011577796312e-01	6.666400293805764341e-15	2.188708057154688306e-24
1.494139359042608306e-01	6.904359830186785156e+13	4.984000397221996503e-01	6.666665968524182307e-15	2.326072569101979420e-24
1.650043546187993093e-01	6.845850363919721094e+13	4.984168640775766268e-01	6.666973701865075899e-15	2.473635451639529619e-24
1.805536507889022035e-01	6.782078615627324219e+13	4.984369639341522107e-01	6.667341525436056776e-15	2.628973574416173584e-24
1.960579492039780103e-01	6.713246055961357031e+13	4.984600711153999164e-01	6.667764667629102263e-15	2.791605720915770777e-24
2.115133858678189538e-01	6.639504210977371875e+13	4.984874327528648896e-01	6.668265830127956142e-15	2.959685794733943506e-24
2.269161089615900351e-01	6.561088466164147656e+13	4.985187497431680104e-01	6.668839675477197512e-15	3.133128628657383791e-24
2.422622798037832592e-01	6.478171587911859375e+13	4.985555328412175080e-01	6.669513707369497461e-15	3.310441408349989773e-24
2.575480738068967046e-01	6.391020517730034375e+13	4.985974310880630922e-01	6.670281659494796602e-15	3.491786723452450516e-24
2.727696814306030948e-01	6.299826333211950781e+13	4.986462118556100331e-01	6.671175765070392857e-15	3.675893350081203374e-24
2.879233091311663717e-01	6.204884343818753906e+13	4.987014365291712048e-01	6.672188227177315637e-15	3.863069357425880663e-24
3.030051803068726235e-01	6.106400197317842969e+13	4.987651122762204459e-01	6.673355817994927779e-15	4.052292633286292152e-24
3.180115362392381129e-01	6.004693599117446094e+13	4.988366708105316238e-01	6.674668547789941008e-15	4.244038028057892778e-24
3.329386370297611752e-01	5.899980328236068750e+13	4.989183458801892956e-01	6.676167700297135695e-15	4.437459404499229779e-24
3.477827625319823701e-01	5.792599882008796094e+13	4.990094132296546969e-01	6.677840803890644938e-15	4.633146132851887980e-24
3.625402132786244014e-01	5.682773253644218750e+13	4.991123534048376720e-01	6.679734392028929121e-15	4.830436087977297981e-24
3.772073114035759400e-01	5.570854749310337500e+13	4.992263184370736018e-01	6.681834439471970372e-15	5.030002560115248291e-24
3.917804015584930299e-01	5.457065490870064062e+13	4.993541448748581857e-01	6.684195351265422898e-15	5.231428503590280145e-24
4.062558518237890381e-01	5.341769565825325781e+13	4.994950267365155239e-01	6.686805191010277164e-15	5.435425724011548208e-24
4.206300546137840546e-01	5.225183340638185156e+13	4.996524498639028367e-01	6.689732682067657534e-15	5.641938003173399189e-24
4.348994275757929739e-01	5.107675995977401562e+13	4.998260728359381067e-01	6.692976865964774438e-15	5.851648039869928186e-24
4.490604144829198341e-01	4.989454845473500000e+13	5.000206629788360724e-01	6.696634302208414654e-15	6.064946541174142716e-24
4.631094861203476909e-01	4.870890191653572656e+13	5.002372181145188224e-01	6.700733297166350610e-15	6.282434316421298463e-24
4.770431411648896614e-01	4.752176904289733594e+13	5.004829990738000056e-01	6.705424079274598281e-15	6.504921433710744799e-24
4.908579070575935233e-01	4.633683405571042188e+13	5.007619631405130223e-01	6.710798427919064994e-15	6.732981793122890162e-24
5.045503408691773828e-01	4.515589703938856250e+13	5.010860050590846271e-01	6.717106360324736040e-15	6.967740885100551803e-24
5.181170301580771964e-01	4.398260133063107812e+13	5.014648029872087465e-01	6.724562607190420689e-15	7.209721889688979067e-24
5.315545938209013110e-01	4.281857730298181250e+13	5.019183739588656268e-01	6.733593776871099120e-15	7.460391204524247334e-24
5.448596829350704773e-01	4.166739962436005469e+13	5.024663942641742764e-01	6.744632372492968954e-15	7.719762335835928789e-24
5.580289815934400544e-01	4.053048549513680469e+13	5.031420422357159028e-01	6.758396157649995424e-15	7.989955174817139828e-24
5.710592077306947401e-01	3.941126578450717188e+13	5.039805733244254737e-01	6.775664185232494836e-15	8.269986677646687622e-24
5.839471139413060508e-01	3.831081522080691406e+13	5.050339577055769080e-01	6.797579984502416035e-15	8.562716905009677023e-24
5.966894882888559293e-01	3.723221320544053906e+13	5.063578282364581407e-01	6.825388463700394001e-15	8.866209572739792162e-24
6.092831551065164275e-01	3.617587821735009375e+13	5.080257862689181447e-01	6.860739233500103728e-15	9.183880629107170910e-24
6.217249757884950601e-01	3.514411046684401172e+13	5.101134566906591061e-01	6.905352780463594990e-15	9.513036724401081883e-24
6.340118495722386616e-01	3.413613785427198438e+13	5.127116669511975200e-01	6.961305822312277798e-15	9.858241341224209564e-24
6.461407143112095630e-01	3.315289598707486719e+13	5.159073172181452005e-01	7.030615588621749410e-15	1.021606332322825198e-23
6.581085472380375778e-01	3.219185739769516406e+13	5.197962335076904417e-01	7.115524205464417537e-15	1.059330167954348839e-23
6.699123657178549518e-01	3.125216225872253125e+13	5.244619558498986311e-01	7.218021318746986997e-15	1.098644209820258037e-23
6.815492279916336438e-01	3.032931991596815234e+13	5.299901164829491362e-01	7.340169717182060623e-15	1.140609515777311467e-23
6.930162339093317581e-01	2.942079209406671484e+13	5.364462696062678448e-01	7.483589058509706814e-15	1.184947700934294330e-23
7.043105256526719371e-01	2.852061325149355078e+13	5.438932601850862136e-01	7.649859077434264017e-15	1.233432456974891870e-23
7.154292884473711922e-01	2.762547780902106250e+13	5.523680909602369793e-01	7.839962889441192993e-15	1.286045122432856779e-23
7.263697512646390964e-01	2.672924060759112891e+13	5.619028224598248134e-01	8.054784167422295568e-15	1.345936601063923820e-23
7.371291875117788051e-01	2.582945377967551953e+13	5.724989555917912032e-01	8.294473382804138068e-15	1.413712781580282427e-23
7.477049157117090505e-01	2.492157923078989844e+13	5.841513319967648332e-01	8.559030104474268921e-15	1.495518319373488654e-23
7.580943001712453500e-01	2.400579314988506641e+13	5.968171903148785651e-01	8.847523411450960562e-15	1.593589750547614635e-23
7.682947516379706743e-01	2.308061547054456641e+13	6.104426937061400160e-01	9.158753427405797139e-15	1.723040302908160427e-23
7.783037279455297108e-01	2.214974977870026172e+13	6.249243572522434897e-01	9.490270137994890174e-15	1.898571157261449733e-23
7.881187346471922872e-01	2.121490918580882422e+13	6.401402458814080543e-01	9.839164611660818328e-15	2.292972104961716685e-23
7.977373256375193122e-01	2.028267667341754297e+13	6.559039726112576574e-01	1.020089063689549852e-14	2.874819748797341787e-23
8.071571037619852396e-01	1.935657307667310547e+13	6.720065184249234269e-01	1.057033378949064754e-14	3.394887535093898136e-23
8.163757214143990693e-01	1.844417887996179688e+13	6.881658363237600495e-01	1.094051996379517485e-14	3.744313247011462567e-23
8.253908811219760056e-01	1.754868386413111328e+13	7.040879935426673786e-01	1.130419016475880455e-14	3.895453349997617500e-23
8.342003361179174403e-01	1.667664963544388867e+13	7.194150664617703361e-01	1.165247912064541417e-14	3.934524116221367186e-23
8.428018909013503812e-01	1.582930489170784375e+13	7.338109160897995364e-01	1.197713057376682554e-14	3.944313825457564516e-23
8.511934017844945410e-01	1.501122526401437500e+13	7.469014176864497978e-01	1.226899302048800597e-14	3.984486778826460458e-23
8.593727774269117603e-01	1.422138453027317969e+13	7.583793444875086553e-01	1.252070863122208451e-14	4.080646903138740698e-23
8.673379793567147500e-01	1.346271707342271484e+13	7.679218698601983917e-01	1.272462789586713389e-14	4.258354932601008045e-23
8.750870224785936013e-01	1.273264136206180664e+13	7.753069824500269380e-01	1.287575325449836930e-14	4.517840678268201378e-23
8.826179755685469308e-01	1.203332393662744922e+13	7.803000245273481461e-01	1.296887107582981487e-14	4.853210712763290189e-23
8.899289617551802145e-01	1.136139807332760742e+13	7.827879079519335370e-01	1.300190443692990887e-14	5.282579589834457274e-23
8.970181589874635097e-01	1.071891729393758203e+13	7.826416547929438972e-01	1.297245881751081212e-14	5.847809315015381887e-23
9.038838004888234412e-01	1.010217853960254492e+13	7.798794267234366862e-01	1.288184449244918934e-14	6.573998878364152359e-23
9.105241751974622044e-01	9.513505387906869141e+12	7.744978104201207803e-01	1.273085178965645685e-14	7.455806543958690406e-23
9.169376281927885675e-01	8.949119040865591797e+12	7.666497178746455310e-01	1.252407475097828685e-14	8.466825974369807623e-23
9.231225611078606175e-01	8.411887075947686523e+12	7.564290508470390417e-01	1.226457388705484117e-14	9.583615647508462813e-23
9.290774325277303403e-01	7.898076721745265625e+12	7.440723448835521170e-01	1.195876490271317684e-14	1.081293405380094579e-22
9.348007583735982173e-01	7.411089535262797852e+12	7.297193904323047153e-01	1.161058143333416791e-14	1.218756885384287667e-22
9.402911122726754778e-01	6.946914092245353516e+12	7.136669617492923390e-01	1.122761193357724348e-14	1.375219928987294133e-22
9.455471259136670747e-01	6.509246881340113281e+12	6.961097248066286935e-01	1.081479458646084647e-14	1.558288200550735265e-22
9.505674893877827936e-01	6.093707630992049805e+12	6.774139895870743278e-01	1.038095084391231606e-14	1.776429346108940031e-22
9.553509515151947795e-01	5.704285045367412109e+12	6.577965741409890210e-01	9.931027709242931364e-15	2.042465267329415169e-22
9.598963201568568859e-01	5.335788463675294922e+12	6.376396519810655361e-01	9.473706943775732473e-15	2.370999748818035944e-22
9.642024625116116798e-01	4.992123777317888672e+12	6.171606913107758885e-01	9.013515507823445002e-15	2.790010157953010154e-22
9.682683053985071675e-01	4.667338257655896484e+12	5.967170556956682415e-01	8.558378525063446025e-15	3.346418674391888553e-22
9.720928355242569596e-01	4.366365254688371582e+12	5.763457230906916529e-01	8.109360664869489644e-15	4.165710927190995079e-22
9.756750997357734878e-01	4.082896587267768555e+12	5.565296532044669009e-01	7.679629173139807475e-15	5.329053749965998026e-22
9.790142052577144316e-01	3.821256343405105469e+12	5.378426103813148673e-01	7.283973109102649560e-15	6.917095632228787127e-22
9.821093199149804054e-01	3.574021613340645020e+12	5.210798874225032185e-01	6.938240209476791625e-15	9.083845359711236439e-22
9.849596723401105036e-01	3.345747490074586426e+12	5.070579248697817398e-01	6.654251211099466390e-15	1.208695297255774112e-21
9.875645521655237458e-01	3.127273266802515137e+12	4.963719140968628762e-01	6.440664905238156242e-15	1.622362988875907469e-21
9.899233102005571272e-01	2.922570018341865234e+12	4.889316462451636092e-01	6.293446567141019344e-15	2.184827304787549535e-21
9.920353585932577545e-01	2.720483944573562988e+12	4.840964572933851295e-01	6.204432280152512951e-15	2.930579212708116232e-21
9.939001709768877646e-01	2.524106292356543457e+12	4.806829384910679681e-01	6.154604186351864915e-15	3.891441796418708865e-21
9.955172826011058351e-01	2.320456429198020996e+12	4.780921621156831725e-01	6.138333956059211990e-15	5.095158016994683894e-21
9.968862904477931997e-01	2.114977937704381592e+12	4.760944836631161858e-01	6.149614375105385657e-15	6.568363309832217594e-21
9.980068533314933044e-01	1.898866841240565674e+12	4.751849128211157458e-01	6.196033516530121927e-15	8.320470140977666451e-21
9.988786919844435674e-01	1.686355900227496582e+12	4.757382450058999512e-01	6.270222300789500606e-15	1.033830939772090254e-20
9.995015891261737062e-01	1.477034881342257324e+12	4.792233721516038769e-01	6.387968940666012915e-15	1.258558188527282937e-20
9.998753895176573092e-01	1.289479301840410400e+12	4.874421079653983857e-01	6.559119682721423427e-15	1.515171241162437331e-20
1.000000000000000000e+00	1.147989716714959473e+12	5.016181995736987975e-01	6.800004230300639707e-15	1.763153925585903792e-20


==> dat/1dbte_with_E_pic_vs_pde/Ewtx_10K_pde_idx_0002.csv <==
x	ne_pde	Te_pde	elastic_pde	ionization_pde
-1.000000000000000000e+00	9.343742847790710449e+09	8.908229721836524728e-01	1.555095328561885684e-14	1.157625798399166132e-18
-9.998753895176573092e-01	1.084845466840701675e+10	8.578975630362742910e-01	1.481483669802706415e-14	1.034326676483357862e-18
-9.995015891261738172e-01	1.295251095282210159e+10	8.347058006136618413e-01	1.427917842776089851e-14	9.064929238852505415e-19
-9.988786919844435674e-01	1.540880964469348335e+10	8.227400813850396233e-01	1.398254988733788712e-14	7.912956537602805764e-19
-9.980068533314934154e-01	1.837331046040596771e+10	8.183159627873025643e-01	1.385611890976387995e-14	6.822505168142268175e-19
-9.968862904477931997e-01	2.196305384623411179e+10	8.197262322643359411e-01	1.386668128445823134e-14	5.795434746758972073e-19
-9.955172826011059461e-01	2.635628846135037994e+10	8.259107278568386112e-01	1.399736410829727526e-14	4.844625590416230856e-19
-9.939001709768877646e-01	3.183784706602140045e+10	8.370697719313887619e-01	1.425338382999685145e-14	3.979258124294504237e-19
-9.920353585932577545e-01	3.873030261851294708e+10	8.534577388452373459e-01	1.464409306068240839e-14	3.210865226123080532e-19
-9.899233102005571272e-01	4.749009133840383911e+10	8.748655770031500412e-01	1.516502356493404393e-14	2.542125315847444974e-19
-9.875645521655237458e-01	5.867097731519707489e+10	9.007026574767043048e-01	1.580323398422491921e-14	1.972609992221727459e-19
-9.849596723401105036e-01	7.299606715007852173e+10	9.300670080466955092e-01	1.653583642005401800e-14	1.496864366914976779e-19
-9.821093199149804054e-01	9.128272852670712280e+10	9.622004387677141057e-01	1.734324393752632612e-14	1.109740721422393826e-19
-9.790142052577145426e-01	1.145845121147340393e+11	9.962847402540765396e-01	1.820632543851483464e-14	8.052866197073747833e-20
-9.756750997357735988e-01	1.441336321113773499e+11	1.031807713972921370e+00	1.911261557039558628e-14	5.755741028611123938e-20
-9.720928355242569596e-01	1.814384886588438721e+11	1.068456311791136537e+00	2.005417289174471903e-14	4.124450655225616741e-20
-9.682683053985071675e-01	2.283944783174367371e+11	1.105773076253342646e+00	2.102324921864693979e-14	3.087282186590011451e-20
-9.642024625116116798e-01	2.874713961911209717e+11	1.142562521644108875e+00	2.199610926114374824e-14	2.488636493688676271e-20
-9.598963201568569970e-01	3.614746157138704834e+11	1.178017385894927882e+00	2.294930233144802082e-14	2.116747073283928257e-20
-9.553509515151947795e-01	4.532129565697640991e+11	1.212607198870981229e+00	2.388699173648030630e-14	1.858879104048104468e-20
-9.505674893877829046e-01	5.657356372642519531e+11	1.246750563878739948e+00	2.481776086544735694e-14	1.675324352258893647e-20
-9.455471259136670747e-01	7.024200232253520508e+11	1.280436508025737830e+00	2.574109461529653154e-14	1.546386113578317912e-20
-9.402911122726755888e-01	8.666573212965590820e+11	1.313718493900090989e+00	2.665831514481111174e-14	1.457627912863824926e-20
-9.348007583735983284e-01	1.061831861005824829e+12	1.346546574425130371e+00	2.756834905772820696e-14	1.398332919719104393e-20
-9.290774325277305623e-01	1.291176936324504150e+12	1.378845048490633829e+00	2.846921440547562257e-14	1.359920803851481457e-20
-9.231225611078607285e-01	1.557817610352234131e+12	1.410405090844513820e+00	2.935545368977406738e-14	1.335798813109120011e-20
-9.169376281927887895e-01	1.864600095281451904e+12	1.440950373404895846e+00	3.021948275196229745e-14	1.320506642375550009e-20
-9.105241751974622044e-01	2.214074921291823242e+12	1.470081175894214276e+00	3.105033268971029174e-14	1.309659896437695746e-20
-9.038838004888235522e-01	2.608368575850020996e+12	1.497330931050366853e+00	3.183486081523433411e-14	1.299444268063619265e-20
-8.970181589874635097e-01	3.049382743890702637e+12	1.522118540319444380e+00	3.255667645003034844e-14	1.286646435656068461e-20
-8.899289617551803255e-01	3.538862842150108887e+12	1.543803168575695439e+00	3.319737313134762481e-14	1.268400516398343763e-20
-8.826179755685469308e-01	4.078760120001598145e+12	1.561664178009986914e+00	3.373617328385996375e-14	1.242278592949615099e-20
-8.750870224785937124e-01	4.671337613428492188e+12	1.574980421903919847e+00	3.415191912674656561e-14	1.206176608760554606e-20
-8.673379793567146390e-01	5.319596581672147461e+12	1.583034274470887626e+00	3.442344128181745869e-14	1.158384828084649663e-20
-8.593727774269119823e-01	6.027351452287755859e+12	1.585196311067448960e+00	3.453184508914721585e-14	1.097720793113532435e-20
-8.511934017844946521e-01	6.799698273998463867e+12	1.580924403370038478e+00	3.446082689302811524e-14	1.023699105796100031e-20
-8.428018909013507143e-01	7.643003891640700195e+12	1.569841546940865529e+00	3.419883979851617414e-14	9.370566088226932009e-21
-8.342003361179175513e-01	8.565350877875576172e+12	1.551728813456663358e+00	3.373921841153706422e-14	8.399972120664592646e-21
-8.253908811219762276e-01	9.576252405612443359e+12	1.526598195795477952e+00	3.308215499640580422e-14	7.366880402555939727e-21
-8.163757214143991803e-01	1.068682924547165820e+13	1.494671065215559702e+00	3.223431520435839145e-14	6.329378108947837543e-21
-8.071571037619853506e-01	1.190892996943456055e+13	1.456428592119630938e+00	3.121006679648359977e-14	5.349952120502330122e-21
-7.977373256375193122e-01	1.325481260158607422e+13	1.412556229657570661e+00	3.002999649545981824e-14	4.470709777218140770e-21
-7.881187346471923982e-01	1.473556085126091016e+13	1.363953992619947320e+00	2.872087555119069226e-14	3.688582482618218601e-21
-7.783037279455299329e-01	1.636044095953309180e+13	1.311639865773998492e+00	2.731291104364542932e-14	2.992071598282105479e-21
-7.682947516379707853e-01	1.813496289317154297e+13	1.256727504249895100e+00	2.583874667725645403e-14	2.382882036895034374e-21
-7.580943001712454610e-01	2.006031288761330078e+13	1.200324569092878324e+00	2.433057202507886014e-14	1.860238011032885790e-21
-7.477049157117091616e-01	2.213123401520285938e+13	1.143525954925416643e+00	2.281960782411021346e-14	1.418745316456818818e-21
-7.371291875117789161e-01	2.433562813726280469e+13	1.087340660778361334e+00	2.133407869310312793e-14	1.051660489306425185e-21
-7.263697512646394294e-01	2.665268237519933203e+13	1.032692306068572874e+00	1.989901685751616360e-14	7.631220678759367959e-22
-7.154292884473713032e-01	2.905365985727075781e+13	9.803510334276438476e-01	1.853452754898251290e-14	5.496470939764228683e-22
-7.043105256526721591e-01	3.150139429782578125e+13	9.309393721565923929e-01	1.725595376898032313e-14	3.935088306267726555e-22
-6.930162339093317581e-01	3.395278070064316406e+13	8.848948777049202574e-01	1.607319488558949631e-14	2.793821620503601088e-22
-6.815492279916337548e-01	3.635964213024278125e+13	8.424978914176936007e-01	1.499166051086673118e-14	1.973031585076312663e-22
-6.699123657178551738e-01	3.867312567530157812e+13	8.038528301160317024e-01	1.401218705493498834e-14	1.391182225339223306e-22
-6.581085472380376888e-01	4.084649859499041406e+13	7.689214197314937493e-01	1.313211279692041936e-14	9.838539315542553622e-23
-6.461407143112096740e-01	4.284113273465367969e+13	7.375264602016570192e-01	1.234561205616653386e-14	7.014337064214169717e-23
-6.340118495722386616e-01	4.462889955892557031e+13	7.094089366231128846e-01	1.164514329641060077e-14	5.068623891576445373e-23
-6.217249757884952821e-01	4.619569107220804688e+13	6.842558401517261357e-01	1.102215626371316503e-14	3.732629830226660701e-23
-6.092831551065166495e-01	4.753978391281375781e+13	6.617568697755501494e-01	1.046836456116981874e-14	2.814946262397283068e-23
-5.966894882888559293e-01	4.867159957478781250e+13	6.416172968802129617e-01	9.976008148885897763e-15	2.183022235013596494e-23
-5.839471139413062728e-01	4.960939880507075781e+13	6.235860140257161177e-01	9.538428964264080391e-15	1.744735042020102186e-23
-5.710592077306947401e-01	5.037801891758029688e+13	6.074446370104746862e-01	9.149803765570288661e-15	1.438274921123212433e-23
-5.580289815934401654e-01	5.100470776534573438e+13	5.930157519854568626e-01	8.805296672309797676e-15	1.220606611256952624e-23
-5.448596829350704773e-01	5.151871395660598438e+13	5.801433767135135700e-01	8.500625939030511428e-15	1.063877355131932030e-23
-5.315545938209014221e-01	5.194807450583864844e+13	5.686969037304889785e-01	8.232137402781470073e-15	9.480806614169809858e-24
-5.181170301580774185e-01	5.232005608955414844e+13	5.585539729309025869e-01	7.996434291457378388e-15	8.610588941943296146e-24
-5.045503408691774938e-01	5.265862898191289062e+13	5.496067398413392313e-01	7.790502986193154617e-15	7.934075253044181923e-24
-4.908579070575938008e-01	5.298550737834166406e+13	5.417488798121588012e-01	7.611433315959505821e-15	7.400652515040522094e-24
-4.770431411648895503e-01	5.331819559569827344e+13	5.348836257930261739e-01	7.456581908017361230e-15	6.963492537929418834e-24
-4.631094861203478019e-01	5.367140227493924219e+13	5.289140420858994274e-01	7.323363040874492732e-15	6.603427075582863190e-24
-4.490604144829201672e-01	5.405547844920727344e+13	5.237518497540266660e-01	7.209430190740552690e-15	6.294141412675693364e-24
-4.348994275757930850e-01	5.447812295988090625e+13	5.193091286053999056e-01	7.112499771149476389e-15	6.029886153367005980e-24
-4.206300546137843877e-01	5.494316193598897656e+13	5.155067005636347899e-01	7.030524503904732582e-15	5.793614822970123486e-24
-4.062558518237891492e-01	5.545238753739514062e+13	5.122668092047899524e-01	6.961537432131159389e-15	5.584274794549531700e-24
-3.917804015584931410e-01	5.600453956140094531e+13	5.095207953905427356e-01	6.903810417509001676e-15	5.390642645868013756e-24
-3.772073114035760510e-01	5.659712912888096094e+13	5.072024019241608839e-01	6.855710734784150492e-15	5.212818305422673943e-24
-3.625402132786245679e-01	5.722551228571904688e+13	5.052545145358579015e-01	6.815839769811758831e-15	5.043689921416620524e-24
-3.477827625319824811e-01	5.788459050501430469e+13	5.036229120238011614e-01	6.782897890629366857e-15	4.883709135823153153e-24
-3.329386370297612863e-01	5.856790999120836719e+13	5.022620438517563235e-01	6.755802304698113410e-15	4.727820489606762381e-24
-3.180115362392382239e-01	5.926918027715604688e+13	5.011292194245829945e-01	6.733560003141213857e-15	4.577627870679093381e-24
-3.030051803068727345e-01	5.998137156350450000e+13	5.001895360097218246e-01	6.715367459191401561e-15	4.428882434165081937e-24
-2.879233091311665382e-01	6.069802998988256250e+13	4.994105716788301286e-01	6.700493838924258231e-15	4.284346268432234836e-24
-2.727696814306032058e-01	6.141237472123803906e+13	4.987665963834758132e-01	6.688366132047587246e-15	4.140514396972148076e-24
-2.575480738068965936e-01	6.211841723590847656e+13	4.982338117783229881e-01	6.678464498161013015e-15	4.000895643755784757e-24
-2.422622798037831759e-01	6.281008069134426562e+13	4.977939485883774440e-01	6.670395531039387052e-15	3.862274082111718188e-24
-2.269161089615901461e-01	6.348214717215357031e+13	4.974300716840767134e-01	6.663800565340958136e-15	3.728373089133030673e-24
-2.115133858678190648e-01	6.412942924931133594e+13	4.971296492642556242e-01	6.658418891774987557e-15	3.596604154915926193e-24
-1.960579492039781213e-01	6.474757161782221094e+13	4.968809323789888932e-01	6.654009166682841053e-15	3.471122392707258675e-24
-1.805536507889023146e-01	6.533230057597958594e+13	4.966755682862591392e-01	6.650403831496424420e-15	3.350167967807032085e-24
-1.650043546187992261e-01	6.588010023264043750e+13	4.965055521950116346e-01	6.647443335775631697e-15	3.238165459570456047e-24
-1.494139359042609416e-01	6.638755674038533594e+13	4.963654359737313948e-01	6.645022536454442165e-15	3.134052714104177776e-24
-1.337862801044791550e-01	6.685192117573325781e+13	4.962498328133575498e-01	6.643037095384410830e-15	3.042085248035551116e-24
-1.181252819589080488e-01	6.727055740516860156e+13	4.961552485759266884e-01	6.641422204213482947e-15	2.960675978027783297e-24
-1.024348445166134158e-01	6.764139780543860938e+13	4.960781063573687644e-01	6.640110294836477497e-15	2.892768958453739490e-24
-8.671887816355072776e-02	6.796249878925180469e+13	4.960162103175483339e-01	6.639062143483233330e-15	2.835707872194469811e-24
-7.098129964801590253e-02	6.823239246754889844e+13	4.959672529161880949e-01	6.638234998862818035e-15	2.790430328399984606e-24
-5.522603110450816782e-02	6.844975173594778906e+13	4.959299128181818284e-01	6.637605994980737718e-15	2.754240578377810470e-24
-3.945699907625282304e-02	6.861363983578569531e+13	4.959028120809645390e-01	6.637149931538092786e-15	2.727981316163573117e-24
-2.367813353662409984e-02	6.872328623945312500e+13	4.958852478486275306e-01	6.636854917083179367e-15	2.710305241153120849e-24
-7.893366909713211629e-03	6.877823564860058594e+13	4.958765758033021886e-01	6.636709250584008574e-15	2.701867456923462310e-24
7.893366909713310509e-03	6.877823564860042188e+13	4.958765758033006343e-01	6.636709250583963609e-15	2.701867455799382613e-24
2.367813353662397841e-02	6.872328623945263281e+13	4.958852478486233117e-01	6.636854917083095748e-15	2.710305242354361097e-24
3.945699907625269814e-02	6.861363983578548438e+13	4.959028120809653162e-01	6.637149931538123552e-15	2.727981315290592238e-24
5.522603110450804292e-02	6.844975173594797656e+13	4.959299128181847705e-01	6.637605994980810293e-15	2.754240580006614381e-24
7.098129964801599967e-02	6.823239246754914844e+13	4.959672529161901489e-01	6.638234998862863789e-15	2.790430327510080648e-24
8.671887816355082490e-02	6.796249878925187500e+13	4.960162103175464465e-01	6.639062143483227019e-15	2.835707873917672897e-24
1.024348445166132909e-01	6.764139780543889062e+13	4.960781063573688754e-01	6.640110294836498797e-15	2.892768957950297300e-24
1.181252819589079239e-01	6.727055740516918750e+13	4.961552485759301301e-01	6.641422204213538956e-15	2.960675979688146292e-24
1.337862801044790162e-01	6.685192117573350000e+13	4.962498328133578274e-01	6.643037095384426607e-15	3.042085247306676660e-24
1.494139359042608306e-01	6.638755674038539844e+13	4.963654359737330601e-01	6.645022536454482397e-15	3.134052715305056193e-24
1.650043546187993093e-01	6.588010023264046094e+13	4.965055521950159645e-01	6.647443335775740560e-15	3.238165458182350033e-24
1.805536507889022035e-01	6.533230057598008594e+13	4.966755682862619148e-01	6.650403831496508828e-15	3.350167968428949412e-24
1.960579492039780103e-01	6.474757161782248438e+13	4.968809323789905030e-01	6.654009166682881285e-15	3.471122390522606832e-24
2.115133858678189538e-01	6.412942924931142969e+13	4.971296492642562348e-01	6.658418891774995445e-15	3.596604155194130441e-24
2.269161089615900351e-01	6.348214717215371094e+13	4.974300716840822645e-01	6.663800565341061476e-15	3.728373086488536460e-24
2.422622798037832592e-01	6.281008069134446875e+13	4.977939485883765558e-01	6.670395531039379952e-15	3.862274082238719332e-24
2.575480738068967046e-01	6.211841723590853906e+13	4.982338117783202125e-01	6.678464498160964105e-15	4.000895641535680739e-24
2.727696814306030948e-01	6.141237472123838281e+13	4.987665963834716498e-01	6.688366132047520193e-15	4.140514397406376424e-24
2.879233091311663717e-01	6.069802998988321875e+13	4.994105716788244109e-01	6.700493838924149368e-15	4.284346265831485911e-24
3.030051803068726235e-01	5.998137156350542969e+13	5.001895360097214915e-01	6.715367459191407083e-15	4.428882434504834335e-24
3.180115362392381129e-01	5.926918027715607812e+13	5.011292194245847709e-01	6.733560003141276177e-15	4.577627868631410140e-24
3.329386370297611752e-01	5.856790999120840625e+13	5.022620438517556574e-01	6.755802304698111833e-15	4.727820490417693322e-24
3.477827625319823701e-01	5.788459050501481250e+13	5.036229120237999402e-01	6.782897890629341614e-15	4.883709133990813130e-24
3.625402132786244014e-01	5.722551228571942188e+13	5.052545145358574574e-01	6.815839769811761986e-15	5.043689922488068931e-24
3.772073114035759400e-01	5.659712912888167969e+13	5.072024019241586634e-01	6.855710734784138659e-15	5.212818303534580223e-24
3.917804015584930299e-01	5.600453956140173438e+13	5.095207953905424025e-01	6.903810417509014298e-15	5.390642646782770236e-24
4.062558518237890381e-01	5.545238753739623438e+13	5.122668092047911736e-01	6.961537432131168855e-15	5.584274792047131245e-24
4.206300546137840546e-01	5.494316193598996875e+13	5.155067005636365662e-01	7.030524503904769658e-15	5.793614823370433679e-24
4.348994275757929739e-01	5.447812295988175000e+13	5.193091286054050126e-01	7.112499771149547386e-15	6.029886150613860089e-24
4.490604144829198341e-01	5.405547844920810156e+13	5.237518497540251117e-01	7.209430190740497470e-15	6.294141413108411936e-24
4.631094861203476909e-01	5.367140227494003125e+13	5.289140420858956526e-01	7.323363040874401224e-15	6.603427072983945832e-24
4.770431411648896614e-01	5.331819559569914062e+13	5.348836257930241755e-01	7.456581908017315476e-15	6.963492539081753007e-24
4.908579070575935233e-01	5.298550737834274219e+13	5.417488798121579130e-01	7.611433315959486888e-15	7.400652512858804579e-24
5.045503408691773828e-01	5.265862898191362500e+13	5.496067398413290173e-01	7.790502986192981068e-15	7.934075253438095958e-24
5.181170301580771964e-01	5.232005608955497656e+13	5.585539729308942603e-01	7.996434291457200105e-15	8.610588939283652015e-24
5.315545938209013110e-01	5.194807450583926562e+13	5.686969037304833163e-01	8.232137402781351744e-15	9.480806615261835294e-24
5.448596829350704773e-01	5.151871395660635156e+13	5.801433767135006914e-01	8.500625939030243215e-15	1.063877354894458661e-23
5.580289815934400544e-01	5.100470776534661719e+13	5.930157519854427628e-01	8.805296672309527886e-15	1.220606611372234678e-23
5.710592077306947401e-01	5.037801891758122656e+13	6.074446370104632509e-01	9.149803765570047269e-15	1.438274920869471104e-23
5.839471139413060508e-01	4.960939880507108594e+13	6.235860140256992423e-01	9.538428964263796401e-15	1.744735042133464216e-23
5.966894882888559293e-01	4.867159957478835156e+13	6.416172968801953091e-01	9.976008148885547509e-15	2.183022234787526008e-23
6.092831551065164275e-01	4.753978391281476562e+13	6.617568697755300544e-01	1.046836456116941326e-14	2.814946262538750874e-23
6.217249757884950601e-01	4.619569107220892969e+13	6.842558401517052635e-01	1.102215626371273273e-14	3.732629829987598651e-23
6.340118495722386616e-01	4.462889955892639062e+13	7.094089366230925675e-01	1.164514329641015585e-14	5.068623891742022569e-23
6.461407143112095630e-01	4.284113273465473438e+13	7.375264602016337045e-01	1.234561205616601006e-14	7.014337063959567044e-23
6.581085472380375778e-01	4.084649859499182812e+13	7.689214197314666599e-01	1.313211279691984665e-14	9.838539315746873348e-23
6.699123657178549518e-01	3.867312567530288281e+13	8.038528301159978406e-01	1.401218705493426259e-14	1.391182225324323915e-22
6.815492279916336438e-01	3.635964213024342969e+13	8.424978914176595168e-01	1.499166051086600858e-14	1.973031585112174880e-22
6.930162339093317581e-01	3.395278070064342969e+13	8.848948777048755154e-01	1.607319488558858123e-14	2.793821620496134818e-22
7.043105256526719371e-01	3.150139429782608594e+13	9.309393721565589752e-01	1.725595376897960053e-14	3.935088306283966715e-22
7.154292884473711922e-01	2.905365985727109375e+13	9.803510334276196447e-01	1.853452754898194492e-14	5.496470939691548337e-22
7.263697512646390964e-01	2.665268237519944922e+13	1.032692306068541788e+00	1.989901685751554197e-14	7.631220678584446876e-22
7.371291875117788051e-01	2.433562813726294531e+13	1.087340660778339796e+00	2.133407869310260413e-14	1.051660489265790884e-21
7.477049157117090505e-01	2.213123401520300781e+13	1.143525954925388222e+00	2.281960782410952873e-14	1.418745316423952936e-21
7.580943001712453500e-01	2.006031288761350781e+13	1.200324569092837024e+00	2.433057202507789458e-14	1.860238010993325609e-21
7.682947516379706743e-01	1.813496289317152344e+13	1.256727504249866678e+00	2.583874667725574090e-14	2.382882036856215601e-21
7.783037279455297108e-01	1.636044095953331445e+13	1.311639865773972291e+00	2.731291104364475090e-14	2.992071598220286137e-21
7.881187346471922872e-01	1.473556085126119141e+13	1.363953992619923339e+00	2.872087555119014953e-14	3.688582482542079669e-21
7.977373256375193122e-01	1.325481260158594727e+13	1.412556229657541573e+00	3.002999649545921240e-14	4.470709777101284218e-21
8.071571037619852396e-01	1.190892996943428906e+13	1.456428592119601628e+00	3.121006679648289926e-14	5.349952120449244421e-21
8.163757214143990693e-01	1.068682924547157227e+13	1.494671065215536165e+00	3.223431520435788658e-14	6.329378108910450428e-21
8.253908811219760056e-01	9.576252405612648438e+12	1.526598195795465962e+00	3.308215499640549499e-14	7.366880402475885740e-21
8.342003361179174403e-01	8.565350877875962891e+12	1.551728813456628941e+00	3.373921841153630060e-14	8.399972120415664696e-21
8.428018909013503812e-01	7.643003891640811523e+12	1.569841546940812904e+00	3.419883979851498770e-14	9.370566087790265010e-21
8.511934017844945410e-01	6.799698273998253906e+12	1.580924403370028930e+00	3.446082689302807107e-14	1.023699105722731730e-20
8.593727774269117603e-01	6.027351452287599609e+12	1.585196311067456953e+00	3.453184508914769548e-14	1.097720793006979006e-20
8.673379793567147500e-01	5.319596581671945312e+12	1.583034274470883629e+00	3.442344128181757229e-14	1.158384827928185910e-20
8.750870224785936013e-01	4.671337613428446289e+12	1.574980421903922290e+00	3.415191912674686853e-14	1.206176608545716519e-20
8.826179755685469308e-01	4.078760120001687500e+12	1.561664178010028214e+00	3.373617328386128904e-14	1.242278592656496686e-20
8.899289617551802145e-01	3.538862842150180664e+12	1.543803168575692109e+00	3.319737313134791511e-14	1.268400516022071369e-20
8.970181589874635097e-01	3.049382743890657227e+12	1.522118540319445268e+00	3.255667645003082807e-14	1.286646435190358890e-20
9.038838004888234412e-01	2.608368575849768066e+12	1.497330931050458114e+00	3.183486081523731284e-14	1.299444267520752426e-20
9.105241751974622044e-01	2.214074921291685547e+12	1.470081175894302206e+00	3.105033268971317582e-14	1.309659895834853192e-20
9.169376281927885675e-01	1.864600095281614746e+12	1.440950373404812357e+00	3.021948275196096585e-14	1.320506641756616762e-20
9.231225611078606175e-01	1.557817610352150146e+12	1.410405090844416343e+00	2.935545368977259694e-14	1.335798812530506408e-20
9.290774325277303403e-01	1.291176936323985840e+12	1.378845048490815905e+00	2.846921440548128344e-14	1.359920803448008463e-20
9.348007583735982173e-01	1.061831861005564209e+12	1.346546574425345311e+00	2.756834905773481762e-14	1.398332919634069470e-20
9.402911122726754778e-01	8.666573212964592285e+11	1.313718493900228879e+00	2.665831514481581336e-14	1.457627913393084618e-20
9.455471259136670747e-01	7.024200232251180420e+11	1.280436508025870834e+00	2.574109461530122999e-14	1.546386115066395809e-20
9.505674893877827936e-01	5.657356372641972656e+11	1.246750563878903595e+00	2.481776086545296416e-14	1.675324355400344183e-20
9.553509515151947795e-01	4.532129565700930786e+11	1.212607198871346714e+00	2.388699173649088335e-14	1.858879109827843101e-20
9.598963201568568859e-01	3.614746157142180176e+11	1.178017385895336222e+00	2.294930233145947508e-14	2.116747084237492918e-20
9.642024625116116798e-01	2.874713961913056641e+11	1.142562521644564510e+00	2.199610926115597243e-14	2.488636518580461356e-20
9.682683053985071675e-01	2.283944783175383606e+11	1.105773076254120024e+00	2.102324921866665185e-14	3.087282237799523300e-20
9.720928355242569596e-01	1.814384886592109985e+11	1.068456311791417646e+00	2.005417289175237098e-14	4.124450729514094800e-20
9.756750997357734878e-01	1.441336321118244629e+11	1.031807713972899609e+00	1.911261557039536856e-14	5.755741122510455878e-20
9.790142052577144316e-01	1.145845121147021637e+11	9.962847402558266952e-01	1.820632543855654329e-14	8.052866306542150591e-20
9.821093199149804054e-01	9.128272852656930542e+10	9.622004387692482119e-01	1.734324393756330476e-14	1.109740733307256235e-19
9.849596723401105036e-01	7.299606715008122253e+10	9.300670080469560785e-01	1.653583642006034151e-14	1.496864379641941222e-19
9.875645521655237458e-01	5.867097731551550293e+10	9.007026574761266557e-01	1.580323398421072602e-14	1.972610005851005730e-19
9.899233102005571272e-01	4.749009133902781677e+10	8.748655770021150913e-01	1.516502356491080724e-14	2.542125330359904402e-19
9.920353585932577545e-01	3.873030261882793427e+10	8.534577388467705639e-01	1.464409306071970889e-14	3.210865241404618194e-19
9.939001709768877646e-01	3.183784706603334427e+10	8.370697719338864307e-01	1.425338383005480748e-14	3.979258139894809305e-19
9.955172826011058351e-01	2.635628846115980148e+10	8.259107278586628187e-01	1.399736410833335776e-14	4.844625606233107710e-19
9.968862904477931997e-01	2.196305384596311569e+10	8.197262322659670808e-01	1.386668128448680861e-14	5.795434762568777875e-19
9.980068533314933044e-01	1.837331046045303345e+10	8.183159627899631028e-01	1.385611890982071738e-14	6.822505183935480164e-19
9.988786919844435674e-01	1.540880964482644272e+10	8.227400813879405250e-01	1.398254988740027655e-14	7.912956553839679790e-19
9.995015891261737062e-01	1.295251095268253899e+10	8.347058006148277975e-01	1.427917842778358615e-14	9.064929256205359548e-19
9.998753895176573092e-01	1.084845466819845963e+10	8.578975630401688424e-01	1.481483669811028267e-14	1.034326678405786851e-18
1.000000000000000000e+00	9.343742847766494751e+09	8.908229721866275375e-01	1.555095328568150501e-14	1.157625800538622389e-18


==> dat/1dbte_with_E_pic_vs_pde/Ewtx_10K_pde_idx_0003.csv <==
x	ne_pde	Te_pde	elastic_pde	ionization_pde
-1.000000000000000000e+00	6.635176810729919434e+09	1.454600352500743377e+00	3.157465160094386905e-14	1.851367286026166115e-18
-9.998753895176573092e-01	7.437324254726527214e+09	1.409410764580782738e+00	3.037760662147487724e-14	1.703284677960193449e-18
-9.995015891261738172e-01	8.558861255050490379e+09	1.376625494035732311e+00	2.949947922340709933e-14	1.542434974021689721e-18
-9.988786919844435674e-01	9.823206320276123047e+09	1.360546536108179883e+00	2.905655294419380886e-14	1.407970111141119906e-18
-9.980068533314934154e-01	1.132230115476587296e+10	1.355286465842318933e+00	2.890072694731428706e-14	1.274495820026640785e-18
-9.968862904477931997e-01	1.309948946464180756e+10	1.358904166727227025e+00	2.898583633512836733e-14	1.153537920003256303e-18
-9.955172826011059461e-01	1.523788706683461952e+10	1.369527895768573256e+00	2.926923071794601840e-14	1.037057224822668092e-18
-9.939001709768877646e-01	1.785052021979806900e+10	1.386387876250040341e+00	2.973018894322496181e-14	9.339454615262980335e-19
-9.920353585932577545e-01	2.107156706510735703e+10	1.408973534970410668e+00	3.035810662552686639e-14	8.423994942969209324e-19
-9.899233102005571272e-01	2.507043312705894852e+10	1.436556445947084537e+00	3.113523336434442134e-14	7.706855306980983454e-19
-9.875645521655237458e-01	3.004340943469689178e+10	1.468205294109356407e+00	3.204042205825958797e-14	7.186114391715604116e-19
-9.849596723401105036e-01	3.624188148864810181e+10	1.502732034118554161e+00	3.304418492714840623e-14	6.895447584774887908e-19
-9.821093199149804054e-01	4.396846999304952240e+10	1.538989812892492592e+00	3.411795396081150420e-14	6.801826797840955631e-19
-9.790142052577145426e-01	5.360968858701245880e+10	1.575896513315555136e+00	3.523262703067494988e-14	6.874665881809416712e-19
-9.756750997357735988e-01	6.563805093324633026e+10	1.612580885422253196e+00	3.636398367198771473e-14	7.044693884659507092e-19
-9.720928355242569596e-01	8.064859052021014404e+10	1.648322552902606430e+00	3.749002198646290920e-14	7.291476555898985136e-19
-9.682683053985071675e-01	9.936670837281010437e+10	1.682608526752569889e+00	3.859371817884978937e-14	7.596600280091033518e-19
-9.642024625116116798e-01	1.227070278206357574e+11	1.714865172144587557e+00	3.965561958181398382e-14	7.952471940824985337e-19
-9.598963201568569970e-01	1.517786888178946533e+11	1.744783607230053546e+00	4.066141419626885656e-14	8.344430605021871607e-19
-9.553509515151947795e-01	1.879163261964348450e+11	1.772273391407910736e+00	4.160212756655531684e-14	8.758288944134232915e-19
-9.505674893877829046e-01	2.327043661458962402e+11	1.797359268976615576e+00	4.247263171283353369e-14	9.175101542517252237e-19
-9.455471259136670747e-01	2.880135909155009155e+11	1.820128802144133529e+00	4.327044451793601513e-14	9.579952468808357324e-19
-9.402911122726755888e-01	3.559955164141822510e+11	1.840781212992988802e+00	4.399730227695534561e-14	9.957713637198198815e-19
-9.348007583735983284e-01	4.390937808061326904e+11	1.859552479049009666e+00	4.465725414997382213e-14	1.029672187673881620e-18
-9.290774325277305623e-01	5.400058180244478760e+11	1.876726595327788738e+00	4.525687362752274074e-14	1.058611359008416579e-18
-9.231225611078607285e-01	6.616521568827164307e+11	1.892566722598601148e+00	4.580325529043808638e-14	1.081793303333174533e-18
-9.169376281927887895e-01	8.070944624900100098e+11	1.907309999565061087e+00	4.630358130810414270e-14	1.098538179611465202e-18
-9.105241751974622044e-01	9.794656291086767578e+11	1.921108807128333540e+00	4.676326207173312953e-14	1.108394214580541834e-18
-9.038838004888235522e-01	1.181865320936252686e+12	1.934020379336175210e+00	4.718530323428458164e-14	1.111003777983436610e-18
-8.970181589874635097e-01	1.417293322327371582e+12	1.945963077079170933e+00	4.756884760128879549e-14	1.106161710713509469e-18
-8.899289617551803255e-01	1.688586382094824707e+12	1.956710751022403993e+00	4.790872611494190916e-14	1.093719825511659607e-18
-8.826179755685469308e-01	1.998432204512400391e+12	1.965869964277121795e+00	4.819465989754801017e-14	1.073618340073254773e-18
-8.750870224785937124e-01	2.349426873858714844e+12	1.972889938739617932e+00	4.841137099738330244e-14	1.045833274146994557e-18
-8.673379793567146390e-01	2.744231983346891602e+12	1.977069148278551847e+00	4.853874399355611673e-14	1.010457632784282408e-18
-8.593727774269119823e-01	3.185783801387454102e+12	1.977591372691482441e+00	4.855284328561032641e-14	9.676915217425357074e-19
-8.511934017844946521e-01	3.677584082804642578e+12	1.973565342003037681e+00	4.842718693806295529e-14	9.179149926143191833e-19
-8.428018909013507143e-01	4.224018906130857422e+12	1.964084345937742171e+00	4.813462660861902403e-14	8.616930863670196436e-19
-8.342003361179175513e-01	4.830719660409865234e+12	1.948286941478713841e+00	4.764938404925676018e-14	7.998622337826078276e-19
-8.253908811219762276e-01	5.504909871507612305e+12	1.925429073876084640e+00	4.694939891220749849e-14	7.335370922147049160e-19
-8.163757214143991803e-01	6.255721546561923828e+12	1.894958348343950716e+00	4.601876970777522744e-14	6.641047320023488420e-19
-8.071571037619853506e-01	7.094409135076479492e+12	1.856592035876684754e+00	4.485019981469668830e-14	5.931319295997757177e-19
-7.977373256375193122e-01	8.034430792235184570e+12	1.810381504891138471e+00	4.344700211584242907e-14	5.222626506152833500e-19
-7.881187346471923982e-01	9.091310001789638672e+12	1.756755032624604418e+00	4.182430830248617020e-14	4.531278129359124032e-19
-7.783037279455299329e-01	1.028223392153655273e+13	1.696521843170548216e+00	4.000905038064579497e-14	3.872671509368512165e-19
-7.682947516379707853e-01	1.162529012505416797e+13	1.630837075099943911e+00	3.803862510694403912e-14	3.260119182588056330e-19
-7.580943001712454610e-01	1.313848955557874219e+13	1.561110504564902079e+00	3.595790377541984293e-14	2.703810239136298740e-19
-7.477049157117091616e-01	1.483862568891835352e+13	1.488882055832342122e+00	3.381524067164889115e-14	2.210178706875641309e-19
-7.371291875117789161e-01	1.674027982420998438e+13	1.415671664253127959e+00	3.165788788912747660e-14	1.781866409941150097e-19
-7.263697512646394294e-01	1.885462760565243359e+13	1.342865280953552176e+00	2.952848951852285047e-14	1.417888336897876890e-19
-7.154292884473713032e-01	2.118827581452311328e+13	1.271629078791163714e+00	2.746254334484220192e-14	1.114942292379685200e-19
-7.043105256526721591e-01	2.374160796011721875e+13	1.202889092761256773e+00	2.548769523577609364e-14	8.673579749010071654e-20
-6.930162339093317581e-01	2.650737087429433594e+13	1.137331761716639189e+00	2.362370085222366549e-14	6.681569442054625165e-20
-6.815492279916337548e-01	2.946848279280100781e+13	1.075461674833518622e+00	2.188386505335082283e-14	5.101623136238906421e-20
-6.699123657178551738e-01	3.259583139254859766e+13	1.017655279632500909e+00	2.027646045709616480e-14	3.864612359586912564e-20
-6.581085472380376888e-01	3.584508862236272656e+13	9.642257030701620879e-01	1.880650475113248294e-14	2.907283246254768831e-20
-6.461407143112096740e-01	3.915548557133136719e+13	9.154236850243875345e-01	1.747617938401578324e-14	2.174317959236728926e-20
-6.340118495722386616e-01	4.245099499689141406e+13	8.714143622735758266e-01	1.628484662593714325e-14	1.618422036991166481e-20
-6.217249757884952821e-01	4.564726762920909375e+13	8.322093871545858113e-01	1.522814694805130778e-14	1.200326212946232827e-20
-6.092831551065166495e-01	4.866125517115000000e+13	7.976355512160905326e-01	1.429788907092826788e-14	8.878732577445170246e-21
-5.966894882888559293e-01	5.142270944372439062e+13	7.673289751286176408e-01	1.348232749553917338e-14	6.555114271307779490e-21
-5.839471139413062728e-01	5.388134875729164844e+13	7.407950262484426229e-01	1.276762612215801762e-14	4.831845291090692786e-21
-5.710592077306947401e-01	5.601038549205500781e+13	7.174752334848949475e-01	1.213925578669251836e-14	3.556473407063377845e-21
-5.580289815934401654e-01	5.780394191997635156e+13	6.968271763191785650e-01	1.158355225119910234e-14	2.613214830924235988e-21
-5.448596829350704773e-01	5.927334425682107031e+13	6.783659851900154525e-01	1.108844412709058713e-14	1.916672883040477214e-21
-5.315545938209014221e-01	6.044118027480504688e+13	6.616950798872943684e-01	1.064398253267519949e-14	1.402598683604011650e-21
-5.181170301580774185e-01	6.133756372840044531e+13	6.465019597268258922e-01	1.024219126852568272e-14	1.024257348759233663e-21
-5.045503408691774938e-01	6.199578216664444531e+13	6.325559616543298125e-01	9.876978079523399590e-15	7.461298748888009186e-22
-4.908579070575938008e-01	6.245075987722232031e+13	6.196865513124595326e-01	9.543667518137605484e-15	5.426648008749189669e-22
-4.770431411648895503e-01	6.273653313437225781e+13	6.077747982947515615e-01	9.238797916692172655e-15	3.940126612512262395e-22
-4.631094861203478019e-01	6.288600681172887500e+13	5.967337836257917694e-01	8.959706000178378539e-15	2.862188193663737259e-22
-4.490604144829201672e-01	6.292934370839956250e+13	5.865041619922434224e-01	8.704402050243538345e-15	2.080732699779334274e-22
-4.348994275757930850e-01	6.289442446035783594e+13	5.770398471523345840e-01	8.471260103515733260e-15	1.520605929459274277e-22
-4.206300546137843877e-01	6.280575039714127344e+13	5.683076824254952308e-01	8.258976362204175794e-15	1.117899292992329855e-22
-4.062558518237891492e-01	6.268522158654285156e+13	5.602771781894665404e-01	8.066352201123204821e-15	8.335191816752161808e-23
-3.917804015584931410e-01	6.255125805386310938e+13	5.529227224123074436e-01	7.892315975173630217e-15	6.305131379351868018e-23
-3.772073114035760510e-01	6.241966665526263281e+13	5.462161126520337362e-01	7.735775529853117713e-15	4.899785100697107643e-23
-3.625402132786245679e-01	6.230288242008738281e+13	5.401303500139023051e-01	7.595680910964081342e-15	3.899172118293362932e-23
-3.477827625319824811e-01	6.221089726142364062e+13	5.346340694889302192e-01	7.470922641272699115e-15	3.226174609013290194e-23
-3.329386370297612863e-01	6.215063640274500781e+13	5.296961300686046092e-01	7.360414754284192305e-15	2.742888722245168810e-23
-3.180115362392382239e-01	6.212692405819202344e+13	5.252813578910172643e-01	7.263021928277988313e-15	2.432645566738125741e-23
-3.030051803068727345e-01	6.214198455276413281e+13	5.213552813305694089e-01	7.177647454543993287e-15	2.201874451737984347e-23
-2.879233091311665382e-01	6.219641130380634375e+13	5.178806280232526316e-01	7.103175528416692660e-15	2.065892434142649331e-23
-2.727696814306032058e-01	6.228876634537108594e+13	5.148217564543713376e-01	7.038553382416152506e-15	1.954412328075185987e-23
-2.575480738068965936e-01	6.241651106779680469e+13	5.121416011775706822e-01	6.982740375882569174e-15	1.899378556314326705e-23
-2.422622798037831759e-01	6.257567254375418750e+13	5.098055965148358126e-01	6.934778962904176867e-15	1.842391319522738563e-23
-2.269161089615901461e-01	6.276169701302310156e+13	5.077789418885820805e-01	6.893747054896288643e-15	1.823650564526470206e-23
-2.115133858678190648e-01	6.296915396005872656e+13	5.060299545257862519e-01	6.858816476500137672e-15	1.790790026032091199e-23
-1.960579492039781213e-01	6.319248270994214844e+13	5.045276072226217989e-01	6.829207940746393335e-15	1.788011372117024290e-23
-1.805536507889023146e-01	6.342571533500514062e+13	5.032443071020368253e-01	6.804237620170277930e-15	1.765978457056444157e-23
-1.650043546187992261e-01	6.366310157540559375e+13	5.021536904817046620e-01	6.783275273528042462e-15	1.770636228965012521e-23
-1.494139359042609416e-01	6.389884457707702344e+13	5.012328574281238458e-01	6.765780368739687415e-15	1.754109072780074022e-23
-1.337862801044791550e-01	6.412760273932426562e+13	5.004604349704167010e-01	6.751264424918186416e-15	1.762913113133400237e-23
-1.181252819589080488e-01	6.434424256546335938e+13	4.998183206941014811e-01	6.739318404212060795e-15	1.749843384087602184e-23
-1.024348445166134158e-01	6.454422449513789844e+13	4.992900447382299656e-01	6.729580491223347247e-15	1.761518087495859363e-23
-8.671887816355072776e-02	6.472338302298869531e+13	4.988620846371840667e-01	6.721756376942909635e-15	1.751059332451234952e-23
-7.098129964801590253e-02	6.487820792055036719e+13	4.985225599240219463e-01	6.715593498777983551e-15	1.765048568128406876e-23
-5.522603110450816782e-02	6.500566406970338281e+13	4.982621732488246580e-01	6.710895453784976197e-15	1.756900224859739592e-23
-3.945699907625282304e-02	6.510338066614203906e+13	4.980732637192564205e-01	6.707503344734685982e-15	1.773179215098341470e-23
-2.367813353662409984e-02	6.516952292738765625e+13	4.979504139597408230e-01	6.705305084861411523e-15	1.767341408572258249e-23
-7.893366909713211629e-03	6.520290045957111719e+13	4.978898778972360439e-01	6.704224148445119606e-15	1.785967040134983540e-23
7.893366909713310509e-03	6.520290046004877344e+13	4.978898778426246730e-01	6.704224149456667267e-15	1.782494522038401878e-23
2.367813353662397841e-02	6.516952292896447656e+13	4.979504142510203790e-01	6.705305088433834396e-15	1.803571010205120606e-23
3.945699907625269814e-02	6.510338066867525000e+13	4.980732639014001650e-01	6.707503350335566066e-15	1.802492634388975663e-23
5.522603110450804292e-02	6.500566407333682812e+13	4.982621737779782123e-01	6.710895461957826033e-15	1.826062716430028313e-23
7.098129964801599967e-02	6.487820792514032812e+13	4.985225603442097753e-01	6.715593508993259746e-15	1.827374043625874977e-23
8.671887816355082490e-02	6.472338302867902344e+13	4.988620854064444443e-01	6.721756389749526062e-15	1.853506944802615667e-23
1.024348445166132909e-01	6.454422450178588281e+13	4.992900453986602871e-01	6.729580506092653503e-15	1.857236891666001319e-23
1.181252819589079239e-01	6.434424257321325781e+13	4.998183217063749684e-01	6.739318421696849582e-15	1.886049028118467667e-23
1.337862801044790162e-01	6.412760274803266406e+13	5.004604358737403391e-01	6.751264444486731562e-15	1.892495974415887790e-23
1.494139359042608306e-01	6.389884458688807031e+13	5.012328586863464830e-01	6.765780390946693033e-15	1.924581000068714495e-23
1.650043546187993093e-01	6.366310158617657031e+13	5.021536916304347731e-01	6.783275297835823324e-15	1.934555968782235394e-23
1.805536507889022035e-01	6.342571534688106250e+13	5.032443086085680584e-01	6.804237647132481075e-15	1.971169413531113949e-23
1.960579492039780103e-01	6.319248272277977344e+13	5.045276086185008779e-01	6.829207969816143307e-15	1.986654660651762981e-23
2.115133858678189538e-01	6.296915397400298438e+13	5.060299562817420771e-01	6.858816508228042028e-15	2.031001552299464296e-23
2.269161089615900351e-01	6.276169702793257031e+13	5.077789435320734235e-01	6.893747088724913022e-15	2.057232186943325623e-23
2.422622798037832592e-01	6.257567255977433594e+13	5.098055985196140449e-01	6.934778999378479795e-15	2.117694946030786592e-23
2.575480738068967046e-01	6.241651108478648438e+13	5.121416030674058595e-01	6.982740414434380684e-15	2.167872636276237439e-23
2.727696814306030948e-01	6.228876636347670312e+13	5.148217587053581790e-01	7.038553423584155732e-15	2.264595416224672885e-23
2.879233091311663717e-01	6.219641132288828125e+13	5.178806301563356751e-01	7.103175571624197938e-15	2.369000047965167951e-23
3.030051803068726235e-01	6.214198457296889844e+13	5.213552838232784481e-01	7.177647500324059174e-15	2.546448393239955694e-23
3.180115362392381129e-01	6.212692407937985938e+13	5.252813602627635081e-01	7.263021976050549608e-15	2.769837646237919875e-23
3.329386370297611752e-01	6.215063642506419531e+13	5.296961327973881417e-01	7.360414804578842888e-15	3.121185927347614093e-23
3.477827625319823701e-01	6.221089728473692188e+13	5.346340720941402669e-01	7.470922693514116417e-15	3.596821498664623531e-23
3.625402132786244014e-01	6.230288244454170312e+13	5.401303529733173514e-01	7.595680965685140905e-15	4.310534934740688798e-23
3.772073114035759400e-01	6.241966668072171094e+13	5.462161154864991763e-01	7.735775586493627320e-15	5.303381351287406198e-23
3.917804015584930299e-01	6.255125808047420312e+13	5.529227255991547851e-01	7.892316034279071406e-15	6.749199761371503871e-23
4.062558518237890381e-01	6.268522161417007031e+13	5.602771812521949446e-01	8.066352262162033648e-15	8.771678656208407039e-23
4.206300546137840546e-01	6.280575042593129688e+13	5.683076858415527788e-01	8.258976425748666670e-15	1.165609167910901865e-22
4.348994275757929739e-01	6.289442449017495312e+13	5.770398504485223512e-01	8.471260169080238168e-15	1.567625111947251178e-22
4.490604144829198341e-01	6.292934373939045312e+13	5.865041656478422460e-01	8.704402118447073282e-15	2.131896991007882615e-22
4.631094861203476909e-01	6.288600684375787500e+13	5.967337871707788510e-01	8.959706070603001841e-15	2.912803183071112866e-22
4.770431411648896614e-01	6.273653316758550781e+13	6.077748022136146844e-01	9.238797990034350683e-15	3.995083187101030996e-22
4.908579070575935233e-01	6.245075991148428125e+13	6.196865551372900960e-01	9.543667594078333933e-15	5.481305655576311562e-22
5.045503408691773828e-01	6.199578220209994531e+13	6.325559658803974195e-01	9.876978158881454548e-15	7.520667602162624948e-22
5.181170301580771964e-01	6.133756376491367188e+13	6.465019638863369611e-01	1.024219135112777985e-14	1.030205900441655637e-21
5.315545938209013110e-01	6.044118031252034375e+13	6.616950844951510202e-01	1.064398261953124956e-14	1.409082096892325907e-21
5.448596829350704773e-01	5.927334429560149219e+13	6.783659897751854739e-01	1.108844421824005527e-14	1.923235153875508543e-21
5.580289815934400544e-01	5.780394195996549219e+13	6.968271814295524669e-01	1.158355234794218279e-14	2.620417068515968586e-21
5.710592077306947401e-01	5.601038553311405469e+13	7.174752386410445659e-01	1.213925588937892578e-14	3.563861351925466824e-21
5.839471139413060508e-01	5.388134879955878125e+13	7.407950320505639619e-01	1.276762623251214042e-14	4.840040950394915533e-21
5.966894882888559293e-01	5.142270948705814844e+13	7.673289810796686261e-01	1.348232761433361720e-14	6.563661342522035904e-21
6.092831551065164275e-01	4.866125521568199219e+13	7.976355579948886110e-01	1.429788920045459001e-14	8.888345256313767846e-21
6.217249757884950601e-01	4.564726767478789844e+13	8.322093942293165014e-01	1.522814708958549706e-14	1.201347202494772698e-20
6.340118495722386616e-01	4.245099504363549219e+13	8.714143704347951935e-01	1.628484678243216164e-14	1.619587262720811602e-20
6.461407143112095630e-01	3.915548561907485156e+13	9.154236936768086474e-01	1.747617955725462048e-14	2.175577301584101562e-20
6.581085472380375778e-01	3.584508867120343750e+13	9.642257131569694772e-01	1.880650494477961248e-14	2.908738883583539241e-20
6.699123657178549518e-01	3.259583144229647656e+13	1.017655290456151551e+00	2.027646067343701136e-14	3.866207906073790484e-20
6.815492279916336438e-01	2.946848284352351953e+13	1.075461687543767475e+00	2.188386529686580397e-14	5.103484360487562345e-20
6.930162339093317581e-01	2.650737092577210547e+13	1.137331775466979833e+00	2.362370112575310960e-14	6.683630366219069917e-20
7.043105256526719371e-01	2.374160801238109766e+13	1.202889108975413679e+00	2.548769554473171590e-14	8.675996868582313860e-20
7.154292884473711922e-01	2.118827586732030078e+13	1.271629096409505610e+00	2.746254369259378893e-14	1.115211539879306109e-19
7.263697512646390964e-01	1.885462765887273047e+13	1.342865301643350273e+00	2.952848991014081200e-14	1.418201225938891474e-19
7.371291875117788051e-01	1.674027987760937305e+13	1.415671686647791860e+00	3.165788832849320080e-14	1.782212175465721887e-19
7.477049157117090505e-01	1.483862574270729297e+13	1.488882082357762648e+00	3.381524116903408538e-14	2.210586692552242294e-19
7.580943001712453500e-01	1.313848960958913672e+13	1.561110533541636425e+00	3.595790433690493975e-14	2.704268611108410249e-19
7.682947516379706743e-01	1.162529017932725000e+13	1.630837109453932676e+00	3.803862574303050005e-14	3.260660119811203191e-19
7.783037279455297108e-01	1.028223397573323242e+13	1.696521880538012672e+00	4.000905109604043118e-14	3.873273896062273951e-19
7.881187346471922872e-01	9.091310055903593750e+12	1.756755076656014936e+00	4.182430910917101523e-14	4.531979451968324300e-19
7.977373256375193122e-01	8.034430846044121094e+12	1.810381552643610892e+00	4.344700302195889349e-14	5.223401694106188653e-19
8.071571037619852396e-01	7.094409188711651367e+12	1.856592092234240488e+00	4.485020083882025024e-14	5.932220155433646580e-19
8.163757214143990693e-01	6.255721599987848633e+12	1.894958409921125408e+00	4.601877086682701643e-14	6.642052108738583610e-19
8.253908811219760056e-01	5.504909924951736328e+12	1.925429147360139703e+00	4.694940023574244077e-14	7.336554982488353461e-19
8.342003361179174403e-01	4.830719713804214844e+12	1.948287022629394238e+00	4.764938556184411166e-14	7.999959856401713933e-19
8.428018909013503812e-01	4.224018959622499512e+12	1.964084443630484511e+00	4.813462835018248607e-14	8.618521734631940888e-19
8.511934017844945410e-01	3.677584136224351074e+12	1.973565450802029053e+00	4.842718894171067300e-14	9.180962296809536098e-19
8.593727774269117603e-01	3.185783854788352539e+12	1.977591504561534652e+00	4.855284560502458099e-14	9.679084281169768646e-19
8.673379793567147500e-01	2.744232036498127441e+12	1.977069296309622581e+00	4.853874667550849019e-14	1.010706818907001343e-18
8.750870224785936013e-01	2.349426926766345215e+12	1.972890119593360136e+00	4.841137411711948155e-14	1.046134066300509777e-18
8.826179755685469308e-01	1.998432256885706543e+12	1.965870168826122422e+00	4.819466351895878627e-14	1.073966926635717563e-18
8.899289617551802145e-01	1.688586433888143066e+12	1.956711002699564661e+00	4.790873033941244310e-14	1.094143631200975096e-18
8.970181589874635097e-01	1.417293373223472656e+12	1.945963363337392948e+00	4.756885251386442073e-14	1.106656315802031639e-18
9.038838004888234412e-01	1.181865370872920898e+12	1.934020733824383553e+00	4.718530897019586089e-14	1.111608889843356074e-18
9.105241751974622044e-01	9.794656777682120361e+11	1.921109211760650304e+00	4.676326874060067274e-14	1.109104163937066337e-18
9.169376281927885675e-01	8.070945098223198242e+11	1.907310503649329192e+00	4.630358908915094394e-14	1.099411514807447927e-18
9.231225611078606175e-01	6.616522025869411621e+11	1.892567298800456266e+00	4.580326431969239820e-14	1.082821528431187809e-18
9.290774325277303403e-01	5.400058620776011963e+11	1.876727316955186353e+00	4.525688413783418272e-14	1.059881260899989786e-18
9.348007583735982173e-01	4.390938229439748535e+11	1.859553302900326832e+00	4.465726630090688620e-14	1.031168667542121589e-18
9.402911122726754778e-01	3.559955566590379639e+11	1.840782249466569098e+00	4.399731636640601662e-14	9.976236599489004609e-19
9.455471259136670747e-01	2.880136290494467773e+11	1.820129980566358663e+00	4.327046072080740280e-14	9.601739434061205302e-19
9.505674893877827936e-01	2.327044022422202759e+11	1.797360757416184729e+00	4.247265040519753662e-14	9.202079544175078755e-19
9.553509515151947795e-01	1.879163600750845337e+11	1.772275070288602983e+00	4.160214890876022025e-14	8.789835199642728764e-19
9.598963201568568859e-01	1.517787205771529541e+11	1.744785732209743978e+00	4.066143862245056501e-14	8.383334535368960037e-19
9.642024625116116798e-01	1.227070572912666321e+11	1.714867533325321158e+00	3.965564713312229678e-14	7.997312866707427984e-19
9.682683053985071675e-01	9.936673569173825073e+10	1.682611516907115412e+00	3.859374931681090333e-14	7.651412401705349153e-19
9.720928355242569596e-01	8.064861562997184753e+10	1.648325818695248524e+00	3.749005672166954742e-14	7.353795095564089608e-19
9.756750997357734878e-01	6.563807412717539978e+10	1.612585070865433901e+00	3.636402289998057573e-14	7.121392952369002877e-19
9.790142052577144316e-01	5.360970980681637573e+10	1.575901004245150228e+00	3.523267056518717436e-14	6.961016988564822692e-19
9.821093199149804054e-01	4.396848946877515411e+10	1.538995609056438285e+00	3.411800263779212086e-14	6.907634623341702655e-19
9.849596723401105036e-01	3.624189903918674469e+10	1.502738017237028156e+00	3.304423730972280650e-14	7.010318867173045364e-19
9.875645521655237458e-01	3.004342528003208923e+10	1.468213015660406739e+00	3.204047854569926820e-14	7.324060235785829222e-19
9.899233102005571272e-01	2.507044724511286545e+10	1.436564050203835041e+00	3.113529234412041525e-14	7.850581048250984334e-19
9.920353585932577545e-01	2.107157984921743011e+10	1.408983569826990134e+00	3.035817001508539737e-14	8.598209963552047308e-19
9.939001709768877646e-01	1.785053166418948746e+10	1.386397364932206777e+00	2.973025485052414422e-14	9.517015025308521646e-19
9.955172826011058351e-01	1.523789752014190674e+10	1.369540767956627825e+00	2.926930183420488639e-14	1.058930205084677743e-18
9.968862904477931997e-01	1.309949882583382225e+10	1.358915741181538017e+00	2.898590928489102224e-14	1.175075389664926053e-18
9.980068533314933044e-01	1.132230975605233002e+10	1.355302631935946245e+00	2.890080589695312128e-14	1.301412990720994592e-18
9.988786919844435674e-01	9.823214015463287354e+09	1.360560456098047766e+00	2.905663325137979029e-14	1.433735733204054512e-18
9.995015891261737062e-01	8.558868377266998291e+09	1.376645560642671517e+00	2.949956690343098288e-14	1.575247867124884045e-18
9.998753895176573092e-01	7.437330636148482323e+09	1.409427928081362857e+00	3.037769632520256650e-14	1.734787342613750032e-18
1.000000000000000000e+00	6.635182925133104324e+09	1.454625676164817305e+00	3.157475200794756003e-14	1.892475371066153684e-18


==> dat/1dbte_with_E_pic_vs_pde/Ewtx_10K_pde_idx_0004.csv <==
x	ne_pde	Te_pde	elastic_pde	ionization_pde
-1.000000000000000000e+00	1.354352137973803711e+10	1.626052986830840430e+00	3.725951142410008247e-14	1.925650847639862875e-18
-9.998753895176573092e-01	1.493828961177108192e+10	1.581991506249305512e+00	3.603602489256339216e-14	1.795304513993180385e-18
-9.995015891261738172e-01	1.687915041775800323e+10	1.549149071788770593e+00	3.512182787373503570e-14	1.675706093735240375e-18
-9.988786919844435674e-01	1.902532001501142502e+10	1.532159725031595698e+00	3.464639462695956921e-14	1.586469787480871558e-18
-9.980068533314934154e-01	2.148590754244005203e+10	1.525538329371277646e+00	3.446470721630330353e-14	1.514711100601905465e-18
-9.968862904477931997e-01	2.431330637587546921e+10	1.527436121856106555e+00	3.452546625457922357e-14	1.457445216995783147e-18
-9.955172826011059461e-01	2.758903554747175598e+10	1.535852077668781401e+00	3.478127603173335159e-14	1.413216818759035329e-18
-9.939001709768877646e-01	3.144737813931015015e+10	1.549599943777824507e+00	3.519584031651918157e-14	1.379532180976472412e-18
-9.920353585932577545e-01	3.604213289729946899e+10	1.568103438791331294e+00	3.575325337620050224e-14	1.355574497465901305e-18
-9.899233102005571272e-01	4.156283989464573669e+10	1.590867902628879671e+00	3.643792920388956486e-14	1.340812131903814315e-18
-9.875645521655237458e-01	4.820669087823421478e+10	1.617285204314000691e+00	3.723568619420229646e-14	1.336122710859281085e-18
-9.849596723401105036e-01	5.621702401144375610e+10	1.646554537702444421e+00	3.812544227053871558e-14	1.342012934085592955e-18
-9.821093199149804054e-01	6.586265917685641479e+10	1.677775129470597593e+00	3.908521000387408795e-14	1.359288401255052241e-18
-9.790142052577145426e-01	7.748031578368426514e+10	1.710034884589193283e+00	4.009039371293431284e-14	1.388046392999262801e-18
-9.756750997357735988e-01	9.145898518282492065e+10	1.742482166354252016e+00	4.111824281651440551e-14	1.428323229465607583e-18
-9.720928355242569596e-01	1.082815549601535339e+11	1.774369804620637980e+00	4.214666369346257097e-14	1.479379378712050141e-18
-9.682683053985071675e-01	1.285140978081903839e+11	1.805067746390401906e+00	4.315642807556581463e-14	1.540162661478731549e-18
-9.642024625116116798e-01	1.528463679802906189e+11	1.834073395561380160e+00	4.413012735204809862e-14	1.608954494156833836e-18
-9.598963201568569970e-01	1.820855120709824829e+11	1.861006869181857759e+00	4.505345344371775415e-14	1.683712403183608592e-18
-9.553509515151947795e-01	2.171942358741574097e+11	1.885612844919937858e+00	4.591461118564868251e-14	1.761973612306169847e-18
-9.505674893877829046e-01	2.592859164350642395e+11	1.907752140916306738e+00	4.670519004257451890e-14	1.841195615244100074e-18
-9.455471259136670747e-01	3.096565870578576660e+11	1.927396897539615850e+00	4.741979478232892929e-14	1.918746528222929534e-18
-9.402911122726755888e-01	3.697755123369237671e+11	1.944614556171674113e+00	4.805641163235665248e-14	1.992166101310113600e-18
-9.348007583735983284e-01	4.413045129678062744e+11	1.959552288686497334e+00	4.861584866652718498e-14	2.059166936844215896e-18
-9.290774325277305623e-01	5.260764727392254028e+11	1.972410424706818599e+00	4.910145730789085556e-14	2.117797496039693381e-18
-9.231225611078607285e-01	6.260959645540545654e+11	1.983416521484159922e+00	4.951820900984702945e-14	2.166419475272993917e-18
-9.169376281927887895e-01	7.435021745255402832e+11	1.992790943303337725e+00	4.987187012738571727e-14	2.203777593447191315e-18
-9.105241751974622044e-01	8.805534558504472656e+11	2.000715774784313172e+00	5.016782540794361730e-14	2.228932108336671980e-18
-9.038838004888235522e-01	1.039585423238684448e+12	2.007299260884426673e+00	5.040999820644196144e-14	2.241248126831009203e-18
-8.970181589874635097e-01	1.223001330969972412e+12	2.012547452392837943e+00	5.059970791566642334e-14	2.240301949333957481e-18
-8.899289617551803255e-01	1.433258527276861084e+12	2.016336109778286367e+00	5.073471692741395296e-14	2.225838940660772566e-18
-8.826179755685469308e-01	1.672907819041016113e+12	2.018394544211013830e+00	5.080848444718456174e-14	2.197702568816679924e-18
-8.750870224785937124e-01	1.944656134932076416e+12	2.018295232413836793e+00	5.080975150791381223e-14	2.155822167192002400e-18
-8.673379793567146390e-01	2.251499989171844727e+12	2.015460742835104124e+00	5.072257684556951627e-14	2.100208078970924026e-18
-8.593727774269119823e-01	2.596898117996995605e+12	2.009181280176334017e+00	5.052683335348184670e-14	2.030995896131773381e-18
-8.511934017844946521e-01	2.985014825699643555e+12	1.998652450154264182e+00	5.019929385102144488e-14	1.948501044371146741e-18
-8.428018909013507143e-01	3.420998056724650391e+12	1.983023865371188466e+00	4.971516736584930982e-14	1.853309481706018605e-18
-8.342003361179175513e-01	3.911306419233634766e+12	1.961466503465321587e+00	4.905019271351483751e-14	1.746367559545545225e-18
-8.253908811219762276e-01	4.464039807604427734e+12	1.933248665080041784e+00	4.818306469464375750e-14	1.629059915616134009e-18
-8.163757214143991803e-01	5.089255075765599609e+12	1.897827481082450030e+00	4.709827934493916533e-14	1.503246409141169580e-18
-8.071571037619853506e-01	5.799199290378500000e+12	1.854938288469719199e+00	4.578892005743343961e-14	1.371263229840692121e-18
-7.977373256375193122e-01	6.608408065968492188e+12	1.804676932906969400e+00	4.425914474256101948e-14	1.235857605310452804e-18
-7.881187346471923982e-01	7.533600095951548828e+12	1.747545569635765128e+00	4.252554302002422810e-14	1.100050492833281799e-18
-7.783037279455299329e-01	8.593300841242012695e+12	1.684456943114976735e+00	4.061714801203816621e-14	9.669283524628687558e-19
-7.682947516379707853e-01	9.807152244843027344e+12	1.616678494463996696e+00	3.857361220913235206e-14	8.394056577886867929e-19
-7.580943001712454610e-01	1.119486425369967188e+13	1.545731595894237698e+00	3.644199010607584961e-14	7.199851716916346307e-19
-7.477049157117091616e-01	1.277486055186725781e+13	1.473250521243718802e+00	3.427236230947227829e-14	6.105659799717183167e-19
-7.371291875117789161e-01	1.456267667322057422e+13	1.400835928940596276e+00	3.211334178501564960e-14	5.123537383217709632e-19
-7.263697512646394294e-01	1.656931109695170898e+13	1.329919416340094029e+00	3.000802133264911897e-14	4.258639598090612847e-19
-7.154292884473713032e-01	1.879972019711858984e+13	1.261667080965114041e+00	2.799116645353528238e-14	3.510070865899260497e-19
-7.043105256526721591e-01	2.125175750208857422e+13	1.196924863333274747e+00	2.608774726837321345e-14	2.872007898368192805e-19
-6.930162339093317581e-01	2.391583075782889453e+13	1.136207586831906147e+00	2.431281752922065450e-14	2.335232652773395330e-19
-6.815492279916337548e-01	2.677531897565834766e+13	1.079726996136975981e+00	2.267252387290758151e-14	1.888625318418939386e-19
-6.699123657178551738e-01	2.980747289672482812e+13	1.027454704287811049e+00	2.116598710225624272e-14	1.520412770829537910e-19
-6.581085472380376888e-01	3.298351868823554297e+13	9.792252311720884839e-01	1.978802527788504090e-14	1.219130289811031677e-19
-6.461407143112096740e-01	3.626717450608812500e+13	9.348512066709043777e-01	1.853196452967309827e-14	9.742275272507726487e-20
-6.340118495722386616e-01	3.961127606796327344e+13	8.942207703239258842e-01	1.739193344988025363e-14	7.763513046524036970e-20
-6.217249757884952821e-01	4.295548623653418750e+13	8.573170444055893125e-01	1.636345279533705815e-14	6.173687619993020831e-20
-6.092831551065166495e-01	4.622770176646471094e+13	8.241646447946004983e-01	1.544261952315574038e-14	4.902711176862412213e-20
-5.966894882888559293e-01	4.935166148460122656e+13	7.947264231633816012e-01	1.462435221177103284e-14	3.890537572807262538e-20
-5.839471139413062728e-01	5.225741674281735938e+13	7.688324931355993153e-01	1.390131440791586840e-14	3.086352737847158528e-20
-5.710592077306947401e-01	5.489134337491253906e+13	7.461624749325425077e-01	1.326375539394263612e-14	2.447924564901674038e-20
-5.580289815934401654e-01	5.722064873264350000e+13	7.262937483650933057e-01	1.270051226686879625e-14	1.940902758527663283e-20
-5.448596829350704773e-01	5.923336886663054688e+13	7.087640603315560339e-01	1.220015403144957147e-14	1.537848967264220413e-20
-5.315545938209014221e-01	6.093400770755620312e+13	6.931352478549329676e-01	1.175212234509449698e-14	1.217124317827662818e-20
-5.181170301580774185e-01	6.233906304462200000e+13	6.790247208860180628e-01	1.134724111700495858e-14	9.617500288545827208e-21
-5.045503408691774938e-01	6.347206937248697656e+13	6.661234350232149160e-01	1.097800866519536823e-14	7.584041281134613492e-21
-4.908579070575938008e-01	6.436061135692310156e+13	6.541908414996926435e-01	1.063846103487130950e-14	5.965898934153962226e-21
-4.770431411648895503e-01	6.503341929895628906e+13	6.430501771685139811e-01	1.032405990852849672e-14	4.679922305486656334e-21
-4.631094861203478019e-01	6.551939801286963281e+13	6.325726456857021507e-01	1.003136196237423487e-14	3.659860566076552841e-21
-4.490604144829201672e-01	6.584611676791806250e+13	6.226702461422936041e-01	9.757860008546666921e-15	2.852676485444556068e-21
-4.348994275757930850e-01	6.603973172299375781e+13	6.132820034208261717e-01	9.501696796100945660e-15	2.215763251263302089e-21
-4.206300546137843877e-01	6.612407324843863281e+13	6.043696054161079578e-01	9.261560683737314957e-15	1.714807813173126201e-21
-4.062558518237891492e-01	6.612092162708629688e+13	5.959077511165080665e-01	9.036478570557756139e-15	1.322167290982229619e-21
-3.917804015584931410e-01	6.604932096416385156e+13	5.878834425481556103e-01	8.825778678576088565e-15	1.015566488095353607e-21
-3.772073114035760510e-01	6.592606838184280469e+13	5.802891968572144732e-01	8.628942407741424679e-15	7.770977004842946865e-22
-3.625402132786245679e-01	6.576527348631803125e+13	5.731236854795842550e-01	8.445597866800006448e-15	5.923771796941340367e-22
-3.477827625319824811e-01	6.557903439553512500e+13	5.663861488076205042e-01	8.275403273706344369e-15	4.498989424193494389e-22
-3.329386370297612863e-01	6.537717641241421875e+13	5.600775283490451173e-01	8.118057113331418518e-15	3.404740148531986636e-22
-3.180115362392382239e-01	6.516797683141551562e+13	5.541959939384861755e-01	7.973210679845260909e-15	2.568068997524764840e-22
-3.030051803068727345e-01	6.495792797304200781e+13	5.487388403392603475e-01	7.840498139035816180e-15	1.931121614392560758e-22
-2.879233091311665382e-01	6.475237885325022656e+13	5.436992870077789197e-01	7.719478483286173687e-15	1.448406014242180715e-22
-2.727696814306032058e-01	6.455526646617382812e+13	5.390689771917592799e-01	7.609680199021103483e-15	1.084156604971838717e-22
-2.575480738068965936e-01	6.436967755636142188e+13	5.348356204515027912e-01	7.510562042368516151e-15	8.105389050063750475e-23
-2.422622798037831759e-01	6.419758604699724219e+13	5.309856367642031838e-01	7.421561830396872281e-15	6.058691715295960300e-23
-2.269161089615901461e-01	6.404036610551950000e+13	5.275022955125932000e-01	7.342067212568121211e-15	4.534557586571830477e-23
-2.115133858678190648e-01	6.389855841630011719e+13	5.243682598780211590e-01	7.271462826059772615e-15	3.404140862527272261e-23
-1.960579492039781213e-01	6.377233320388818750e+13	5.215640935457702687e-01	7.209107493093519391e-15	2.569444828260838612e-23
-1.805536507889023146e-01	6.366128349813265625e+13	5.190705839801226240e-01	7.154377121163723499e-15	1.955481902981963811e-23
-1.650043546187992261e-01	6.356482515521620312e+13	5.168675343953355039e-01	7.106646501153950720e-15	1.505937567588609838e-23
-1.494139359042609416e-01	6.348201196129090625e+13	5.149357847962150458e-01	7.065326343272244574e-15	1.178080010784304659e-23
-1.337862801044791550e-01	6.341186776314611719e+13	5.132562085229324111e-01	7.029848033858036269e-15	9.401507708997494558e-24
-1.181252819589080488e-01	6.335322582590137500e+13	5.118113657404776973e-01	6.999693598191335309e-15	7.682533014289660106e-24
-1.024348445166134158e-01	6.330499515499407031e+13	5.105846601994561418e-01	6.974382496608790985e-15	6.448151997157291153e-24
-8.671887816355072776e-02	6.326602827212560938e+13	5.095616106260231204e-01	6.953494276316469351e-15	5.567547022439739207e-24
-7.098129964801590253e-02	6.323532758167047656e+13	5.087291502358296524e-01	6.936657123660243522e-15	4.946817637273711580e-24
-5.522603110450816782e-02	6.321194485469289062e+13	5.080765375001803363e-01	6.923563752657312029e-15	4.517630067106363682e-24
-3.945699907625282304e-02	6.319512860358452344e+13	5.075948256426510152e-01	6.913962414944571869e-15	4.232797046727466599e-24
-2.367813353662409984e-02	6.318425766721146094e+13	5.072774419333184737e-01	6.907666779362719779e-15	4.059523026741981838e-24
-7.893366909713211629e-03	6.317893011563146875e+13	5.071198546514551486e-01	6.904550139229800115e-15	3.978045574192784710e-24
7.893366909713310509e-03	6.317893011694188281e+13	5.071198547272889323e-01	6.904550141736938912e-15	3.978671887014829989e-24
2.367813353662397841e-02	6.318425767114528906e+13	5.072774421607719741e-01	6.907666786883031762e-15	4.061369128472838511e-24
3.945699907625269814e-02	6.319512861014090625e+13	5.075948260217145735e-01	6.913962427477997086e-15	4.235897982639467337e-24
5.522603110450804292e-02	6.321194486387449219e+13	5.080765380307314949e-01	6.923563770200966405e-15	4.521954907150700827e-24
7.098129964801599967e-02	6.323532759347632812e+13	5.087291509177673809e-01	6.936657146211840937e-15	4.952402862981508325e-24
8.671887816355082490e-02	6.326602828655928125e+13	5.095616114591252632e-01	6.953494303870931909e-15	5.574363233964395288e-24
1.024348445166132909e-01	6.330499517205609375e+13	5.105846611835236359e-01	6.974382529161234057e-15	6.456236457669508701e-24
1.181252819589079239e-01	6.335322584559605469e+13	5.118113668751623768e-01	6.999693635733354373e-15	7.691857703618586528e-24
1.337862801044790162e-01	6.341186778547382812e+13	5.132562098078706780e-01	7.029848076380575989e-15	9.412109143449749516e-24
1.494139359042608306e-01	6.348201198625673438e+13	5.149357862308930889e-01	7.065326390762623223e-15	1.179264944705517899e-23
1.650043546187993093e-01	6.356482518282239844e+13	5.168675359792119783e-01	7.106646553598416086e-15	1.507250681845228715e-23
1.805536507889022035e-01	6.366128352838581250e+13	5.190705857124744416e-01	7.154377178544113637e-15	1.956920558303896029e-23
1.960579492039780103e-01	6.377233323679045312e+13	5.215640954258385920e-01	7.209107555390726512e-15	2.571012071929821638e-23
2.115133858678189538e-01	6.389855845185857812e+13	5.243682619048892768e-01	7.271462893250959196e-15	3.405833873453868561e-23
2.269161089615900351e-01	6.404036614373829688e+13	5.275022976853206425e-01	7.342067284630149962e-15	4.536379281367872689e-23
2.422622798037832592e-01	6.419758608788481250e+13	5.309856390816941607e-01	7.421561907303608240e-15	6.060639271031998708e-23
2.575480738068967046e-01	6.436967759992267188e+13	5.348356229127069206e-01	7.510562124095634003e-15	8.107465084372830423e-23
2.727696814306030948e-01	6.455526651241835938e+13	5.390689797955522389e-01	7.609680285544224270e-15	1.084376768081354311e-22
2.879233091311663717e-01	6.475237890218409375e+13	5.436992897531454094e-01	7.719478574585569577e-15	1.448638891024241455e-22
3.030051803068726235e-01	6.495792802467558594e+13	5.487388432252634507e-01	7.840498235096661320e-15	1.931366973056312731e-22
3.180115362392381129e-01	6.516797688575475781e+13	5.541959969644292272e-01	7.973210780662437170e-15	2.568327053781852773e-22
3.329386370297611752e-01	6.537717646947119531e+13	5.600775315144811417e-01	8.118057218910826579e-15	3.405010786826366541e-22
3.477827625319823701e-01	6.557903445531842188e+13	5.663861521125881371e-01	8.275403384071801519e-15	4.499272986244830005e-22
3.625402132786244014e-01	6.576527354883827344e+13	5.731236889246248412e-01	8.445597981995654187e-15	5.924068306433797502e-22
3.772073114035759400e-01	6.592606844710897656e+13	5.802892004436522866e-01	8.628942527839735658e-15	7.771286943514452180e-22
3.917804015584930299e-01	6.604932103218758594e+13	5.878834462781937775e-01	8.825778803682730703e-15	1.015598849016861169e-21
4.062558518237890381e-01	6.612092169787594531e+13	5.959077549935426488e-01	9.036478700821762617e-15	1.322201086316721294e-21
4.206300546137840546e-01	6.612407332200493750e+13	6.043696094449211298e-01	9.261560819358748789e-15	1.714843100295676086e-21
4.348994275757929739e-01	6.603973179934408594e+13	6.132820076079976701e-01	9.501696937344348194e-15	2.215800142878379790e-21
4.490604144829198341e-01	6.584611684706233594e+13	6.226702504964478635e-01	9.757860155751363520e-15	2.852715101990399800e-21
4.631094861203476909e-01	6.551939809481328906e+13	6.325726502180776256e-01	1.003136211597306721e-14	3.659901105109999229e-21
4.770431411648896614e-01	6.503341938370609375e+13	6.430501818933530567e-01	1.032406006906340750e-14	4.679964994677864267e-21
4.908579070575935233e-01	6.436061144448110156e+13	6.541908464349568408e-01	1.063846120301817738e-14	5.965944103508020666e-21
5.045503408691773828e-01	6.347206946285440625e+13	6.661234401912343728e-01	1.097800884178956695e-14	7.584089328519986449e-21
5.181170301580771964e-01	6.233906313779485156e+13	6.790247263145674506e-01	1.134724130307903922e-14	9.617551758112125051e-21
5.315545938209013110e-01	6.093400780352839844e+13	6.931352535782282498e-01	1.175212254191820215e-14	1.217129873928227522e-20
5.448596829350704773e-01	5.923336896538825781e+13	7.087640663917229578e-01	1.220015424058410425e-14	1.537855022978342540e-20
5.580289815934400544e-01	5.722064883417066406e+13	7.262937548136533250e-01	1.270051249022583323e-14	1.940909426691377338e-20
5.710592077306947401e-01	5.489134347918221094e+13	7.461624818321960229e-01	1.326375563385283846e-14	2.447931995834550055e-20
5.839471139413060508e-01	5.225741684979710938e+13	7.688325005617132613e-01	1.390131466719182815e-14	3.086361121397877094e-20
5.966894882888559293e-01	4.935166159424920312e+13	7.947264312055168922e-01	1.462435249376776281e-14	3.890547157808963075e-20
6.092831551065164275e-01	4.622770187873082812e+13	8.241646535573253773e-01	1.544261983180950975e-14	4.902722277397310056e-20
6.217249757884950601e-01	4.295548635135643750e+13	8.573170540092763803e-01	1.636345313519806395e-14	6.173700640481529711e-20
6.340118495722386616e-01	3.961127618527150781e+13	8.942207809053775991e-01	1.739193382614183226e-14	7.763528493138787418e-20
6.461407143112095630e-01	3.626717462580110938e+13	9.348512183849543300e-01	1.853196494823440839e-14	9.742293789390148803e-20
6.581085472380375778e-01	3.298351881026280469e+13	9.792252441938087415e-01	1.978802574544466648e-14	1.219132528705122620e-19
6.699123657178549518e-01	2.980747302096383203e+13	1.027454718815670853e+00	2.116598762644334276e-14	1.520415498395250562e-19
6.815492279916336438e-01	2.677531910199690234e+13	1.079727012395199415e+00	2.267252446239710478e-14	1.888628660155508767e-19
6.930162339093317581e-01	2.391583088614319922e+13	1.136207605071947180e+00	2.431281819381313751e-14	2.335236765519450074e-19
7.043105256526719371e-01	2.125175763224203516e+13	1.196924883832797715e+00	2.608774801899118328e-14	2.872012971976253021e-19
7.154292884473711922e-01	1.879972032895928125e+13	1.261667104025419928e+00	2.799116730214928991e-14	3.510077131412199443e-19
7.263697512646390964e-01	1.656931123031066602e+13	1.329919442280519171e+00	3.000802229210642036e-14	4.258647310627137829e-19
7.371291875117788051e-01	1.456267680791447070e+13	1.400835958094235112e+00	3.211334286885054208e-14	5.123546867006177746e-19
7.477049157117090505e-01	1.277486068769595703e+13	1.473250553949693176e+00	3.427236353163311640e-14	6.105671420873899355e-19
7.580943001712453500e-01	1.119486439044606250e+13	1.545731632491621710e+00	3.644199148067839048e-14	7.199865865596138997e-19
7.682947516379706743e-01	9.807152382271666016e+12	1.616678535288117224e+00	3.857361375026183336e-14	8.394073685969986094e-19
7.783037279455297108e-01	8.593300979100404297e+12	1.684456988496205732e+00	4.061714973364904511e-14	9.669304052593731544e-19
7.881187346471922872e-01	7.533600233961581055e+12	1.747545619901899716e+00	4.252554493596339901e-14	1.100052935718209141e-18
7.977373256375193122e-01	6.608408203821584961e+12	1.804676988389687819e+00	4.425914686674604611e-14	1.235860486248054515e-18
8.071571037619852396e-01	5.799199427728917969e+12	1.854938349513897577e+00	4.578892240413740320e-14	1.371266596216883472e-18
8.163757214143990693e-01	5.089255212230415039e+12	1.897827548057228642e+00	4.709828192915514362e-14	1.503250307225019260e-18
8.253908811219760056e-01	4.464039942761186523e+12	1.933248738389599541e+00	4.818306753245262956e-14	1.629064391417896730e-18
8.342003361179174403e-01	3.911306552626829590e+12	1.961466583559556165e+00	4.905019582244484652e-14	1.746372660311464736e-18
8.428018909013503812e-01	3.420998187868432129e+12	1.983023952754246588e+00	4.971517076515967439e-14	1.853315257267144836e-18
8.511934017844945410e-01	2.985014954092819336e+12	1.998652545390953383e+00	5.019929756187492386e-14	1.948507550158046901e-18
8.593727774269117603e-01	2.596898243135314453e+12	2.009181383891945227e+00	5.052683739889536923e-14	2.031003195418057004e-18
8.673379793567147500e-01	2.251500110569865234e+12	2.015460855708855803e+00	5.072258125012088949e-14	2.100216245565475780e-18
8.750870224785936013e-01	1.944656252140255371e+12	2.018295355161803251e+00	5.080975629711694984e-14	2.155831287001843042e-18
8.826179755685469308e-01	1.672907931664700439e+12	2.018394677560273909e+00	5.080848964656126603e-14	2.197712741457757095e-18
8.899289617551802145e-01	1.433258634980277832e+12	2.016336254435612485e+00	5.073472256140779221e-14	2.225850279740238568e-18
8.970181589874635097e-01	1.223001433478955566e+12	2.012547609019286643e+00	5.059971400668218952e-14	2.240314583906993144e-18
9.038838004888234412e-01	1.039585520329621826e+12	2.007299430079462876e+00	5.041000477417364910e-14	2.241262200665682943e-18
9.105241751974622044e-01	8.805535473493848877e+11	2.000715957083601282e+00	5.016783246902557031e-14	2.228947781397113089e-18
9.169376281927885675e-01	7.435022603045323486e+11	1.992791139182372495e+00	4.987187769525328446e-14	2.203795040712863942e-18
9.231225611078606175e-01	6.260960445421962891e+11	1.983416731360181373e+00	4.951821709449979904e-14	2.166438889768693311e-18
9.290774325277303403e-01	5.260765469286390991e+11	1.972410648924813437e+00	4.910146591535434908e-14	2.117819087372631467e-18
9.348007583735982173e-01	4.413045814249548950e+11	1.959552527491887242e+00	4.861585779796249840e-14	2.059190934182167247e-18
9.402911122726754778e-01	3.697755751949842529e+11	1.944614809681934453e+00	4.805642128341903024e-14	1.992192750757488426e-18
9.455471259136670747e-01	3.096566445146799316e+11	1.927397165720858396e+00	4.741980494264771562e-14	1.918776099100254011e-18
9.505674893877827936e-01	2.592859687367132874e+11	1.907752423573431777e+00	4.670520069591715888e-14	1.841228395314223805e-18
9.553509515151947795e-01	2.171942833055732117e+11	1.885613141707105367e+00	4.591462231046070047e-14	1.762009915069415782e-18
9.598963201568568859e-01	1.820855549371118469e+11	1.861007179634864617e+00	4.505346501451382474e-14	1.683752567939235805e-18
9.642024625116116798e-01	1.528464066019689331e+11	1.834073719135288494e+00	4.413013934057553454e-14	1.608998891673500872e-18
9.682683053985071675e-01	1.285141325080383911e+11	1.805068082509573957e+00	4.315644045265803639e-14	1.540211681172360126e-18
9.720928355242569596e-01	1.082815860629965515e+11	1.774370152706524539e+00	4.214667642968755055e-14	1.479433431098615380e-18
9.756750997357734878e-01	9.145901300407264709e+10	1.742482525878799482e+00	4.111825588403281241e-14	1.428382741987096618e-18
9.790142052577144316e-01	7.748034063307901001e+10	1.710035255072579474e+00	4.009040708510566428e-14	1.388111815769718352e-18
9.821093199149804054e-01	6.586268135030729675e+10	1.677775510486213317e+00	3.908522365596029284e-14	1.359360186413721728e-18
9.849596723401105036e-01	5.621704379477884674e+10	1.646554928817439700e+00	3.812545617783685343e-14	1.342091501332381714e-18
9.875645521655237458e-01	4.820670853696525574e+10	1.617285605090277301e+00	3.723570033314289474e-14	1.336208411392801537e-18
9.899233102005571272e-01	4.156285567830246735e+10	1.590868312517055960e+00	3.643794354859137206e-14	1.340905302532523805e-18
9.920353585932577545e-01	3.604214702727320099e+10	1.568103857182029381e+00	3.575326790212246582e-14	1.355675377992502553e-18
9.939001709768877646e-01	3.144739081415329361e+10	1.549600369914347908e+00	3.519585499829372469e-14	1.379640924237444460e-18
9.955172826011058351e-01	2.758904693165857315e+10	1.535852510897976586e+00	3.478129085406063059e-14	1.413333282460581978e-18
9.968862904477931997e-01	2.431331660691511917e+10	1.527436561917062452e+00	3.452548121912126108e-14	1.457569501981083486e-18
9.980068533314933044e-01	2.148591673332606125e+10	1.525538776861218526e+00	3.446472235693527621e-14	1.514843638055932735e-18
9.988786919844435674e-01	1.902532826990263748e+10	1.532160180969880381e+00	3.464640999483681590e-14	1.586611352215750453e-18
9.995015891261737062e-01	1.687915783556029510e+10	1.549149537820917244e+00	3.512184354753268658e-14	1.675857726483420757e-18
9.998753895176573092e-01	1.493829626396003532e+10	1.581991985745205609e+00	3.603604102091091341e-14	1.795468648811929651e-18
1.000000000000000000e+00	1.354352749222169495e+10	1.626053481381450672e+00	3.725952810459941580e-14	1.925827905525737571e-18


==> dat/1dbte_with_E_pic_vs_pde/Ewtx_10K_pde_idx_0005.csv <==
x	ne_pde	Te_pde	elastic_pde	ionization_pde
-1.000000000000000000e+00	1.014848549832618408e+11	1.479526704523153269e+00	3.278825127591591960e-14	3.464733255025333613e-19
-9.998753895176573092e-01	1.073605962564611969e+11	1.452719637740577552e+00	3.208595741982575415e-14	3.291505052110663076e-19
-9.995015891261738172e-01	1.154308243755513611e+11	1.431578132306144502e+00	3.154579516476733419e-14	3.135883400962036331e-19
-9.988786919844435674e-01	1.244625943322160034e+11	1.418483436789603536e+00	3.122128631248320358e-14	3.018441914332237872e-19
-9.980068533314934154e-01	1.343513113117809296e+11	1.413341629826291745e+00	3.111264697211014707e-14	2.928321122548414480e-19
-9.968862904477931997e-01	1.450697119502227478e+11	1.414253762582126317e+00	3.117266704398706778e-14	2.860005490326906314e-19
-9.955172826011059461e-01	1.565123649046515198e+11	1.420697917654575759e+00	3.139193504785542440e-14	2.811898707573758369e-19
-9.939001709768877646e-01	1.690375520100171509e+11	1.430381273894277605e+00	3.170869473421021185e-14	2.778197835098283693e-19
-9.920353585932577545e-01	1.829022610034267883e+11	1.442647154557699096e+00	3.210355711367287514e-14	2.756697245612270644e-19
-9.899233102005571272e-01	1.987586353925263062e+11	1.456123805335259869e+00	3.253422303544924268e-14	2.743336858049280790e-19
-9.875645521655237458e-01	2.169408442477996826e+11	1.470864360968930695e+00	3.300035522468811254e-14	2.739357429225597729e-19
-9.849596723401105036e-01	2.380306716526154480e+11	1.486262583449361241e+00	3.348299868163339271e-14	2.744623378893053862e-19
-9.821093199149804054e-01	2.622911847321635132e+11	1.502522869941332662e+00	3.398864953228530863e-14	2.761878078849486267e-19
-9.790142052577145426e-01	2.902605607204582520e+11	1.519198413553220828e+00	3.450488883796492967e-14	2.791895168114265941e-19
-9.756750997357735988e-01	3.222531629857276611e+11	1.536344466522660435e+00	3.503496340966543878e-14	2.836707000827494525e-19
-9.720928355242569596e-01	3.588895689999788208e+11	1.553533052332409792e+00	3.556730105207427360e-14	2.896407165275360095e-19
-9.682683053985071675e-01	4.006310540208344116e+11	1.570715367408926699e+00	3.610181652350526874e-14	2.971649883034022886e-19
-9.642024625116116798e-01	4.482498510775088501e+11	1.587518969003625768e+00	3.662804745656437085e-14	3.061455338332839906e-19
-9.598963201568569970e-01	5.024031397571252441e+11	1.603867168471988514e+00	3.714439029350100575e-14	3.165024240182972430e-19
-9.553509515151947795e-01	5.640535696347786865e+11	1.619467494302811117e+00	3.764213552182292971e-14	3.280399821224416892e-19
-9.505674893877829046e-01	6.340826965924559326e+11	1.634251199698665280e+00	3.811932536694308131e-14	3.405835862067224255e-19
-9.455471259136670747e-01	7.136717752276540527e+11	1.647995557186986870e+00	3.856892788174433923e-14	3.538562095180578893e-19
-9.402911122726755888e-01	8.039539594841044922e+11	1.660633872149817503e+00	3.898873001509489877e-14	3.676128472887885762e-19
-9.348007583735983284e-01	9.063624880734980469e+11	1.671976829071175397e+00	3.937256515649358192e-14	3.815410924500030835e-19
-9.290774325277305623e-01	1.022321907486243408e+12	1.681930782689015524e+00	3.971734404620756409e-14	3.953566580637248854e-19
-9.231225611078607285e-01	1.153573846431989746e+12	1.690293323885519117e+00	4.001657052953177008e-14	4.087304296554895039e-19
-9.169376281927887895e-01	1.301910405467872803e+12	1.696908441605199380e+00	4.026537146569753083e-14	4.213510374194080938e-19
-9.105241751974622044e-01	1.469489079236717773e+12	1.701520282865170985e+00	4.045580718044371165e-14	4.328694562611304292e-19
-9.038838004888235522e-01	1.658613835712316895e+12	1.703886843335805201e+00	4.058056399417760869e-14	4.429394721248546210e-19
-8.970181589874635097e-01	1.872051377522721436e+12	1.703681252514726463e+00	4.062973045412693130e-14	4.511801526452354448e-19
-8.899289617551803255e-01	2.112865137485973145e+12	1.700580384731520178e+00	4.059366248302012929e-14	4.572162083182823942e-19
-8.826179755685469308e-01	2.384741196776875488e+12	1.694206321428276318e+00	4.046100283018466566e-14	4.606664148117350138e-19
-8.750870224785937124e-01	2.691873627925100586e+12	1.684201639204120360e+00	4.022109400924706839e-14	4.611917112735609946e-19
-8.673379793567146390e-01	3.039296606387349609e+12	1.670204510971754264e+00	3.986304831873880732e-14	4.584971150917422324e-19
-8.593727774269119823e-01	3.432803423608252930e+12	1.651917013106861010e+00	3.937791977518190023e-14	4.523754847739014987e-19
-8.511934017844946521e-01	3.879259063906978516e+12	1.629105296262864044e+00	3.875856838192663746e-14	4.427132650263830917e-19
-8.428018909013507143e-01	4.386507646109709961e+12	1.601660166062586654e+00	3.800158033123395521e-14	4.295237256645830138e-19
-8.342003361179175513e-01	4.963606760519547852e+12	1.569608080951623741e+00	3.710749399026165322e-14	4.129497019572348265e-19
-8.253908811219762276e-01	5.620644120292968750e+12	1.533153190706589841e+00	3.608214972502977127e-14	3.932795447460785829e-19
-8.163757214143991803e-01	6.368804393553997070e+12	1.492677034277153814e+00	3.493660806997024484e-14	3.709332204825270442e-19
-8.071571037619853506e-01	7.219996658942213867e+12	1.448744678933142627e+00	3.368741194606920719e-14	3.464533252051087156e-19
-7.977373256375193122e-01	8.186662167185583984e+12	1.402073682273050848e+00	3.235560678298752293e-14	3.204708235120282099e-19
-7.881187346471923982e-01	9.281138081258769531e+12	1.353498007360204758e+00	3.096572697063881693e-14	2.936650155841197642e-19
-7.783037279455299329e-01	1.051517144375893555e+13	1.303908384264329978e+00	2.954397808771922134e-14	2.667129529128002708e-19
-7.682947516379707853e-01	1.189904403169465625e+13	1.254192967887029608e+00	2.811652306989943346e-14	2.402406834773453250e-19
-7.580943001712454610e-01	1.344089842208954102e+13	1.205176108673041480e+00	2.670763763455288062e-14	2.147818090322210020e-19
-7.477049157117091616e-01	1.514582453660154688e+13	1.157569947979911085e+00	2.533832759597048324e-14	1.907485267102971644e-19
-7.371291875117789161e-01	1.701529481777485742e+13	1.111940508598437294e+00	2.402532405884270214e-14	1.684217009322664571e-19
-7.263697512646394294e-01	1.904659421328794531e+13	1.068690647190633447e+00	2.278064852981209666e-14	1.479584179365329732e-19
-7.154292884473713032e-01	2.123278883172539062e+13	1.028059327917091981e+00	2.161162130289720259e-14	1.294224955277430949e-19
-7.043105256526721591e-01	2.356288271631521875e+13	9.901320272366900266e-01	2.052124436362004852e-14	1.127964094585618382e-19
-6.930162339093317581e-01	2.602250537500623438e+13	9.548637974629752279e-01	1.950888573192463813e-14	9.799997683928335156e-20
-6.815492279916337548e-01	2.859452255543442188e+13	9.221118393930068935e-01	1.857119737934203221e-14	8.491200996097147622e-20
-6.699123657178551738e-01	3.125949937158508984e+13	8.916817976364017628e-01	1.770326777721231843e-14	7.339005350050479948e-20
-6.581085472380376888e-01	3.399514914861759375e+13	8.633817460352133377e-01	1.689988402552162685e-14	6.328642757856598894e-20
-6.461407143112096740e-01	3.677506206988332812e+13	8.370728880389670667e-01	1.615663859609135833e-14	5.445896335928372863e-20
-6.340118495722386616e-01	3.956692530776083594e+13	8.126970890604171549e-01	1.547054188616874988e-14	4.677583630220442928e-20
-6.217249757884952821e-01	4.233213815388778906e+13	7.902652519265412900e-01	1.483984180814988277e-14	4.011514351154677502e-20
-6.092831551065166495e-01	4.502743770031571875e+13	7.698129829265332180e-01	1.426325661427546792e-14	3.436243596034288654e-20
-5.966894882888559293e-01	4.760928020078617969e+13	7.513428546631022442e-01	1.373896047200890630e-14	2.940873684635518653e-20
-5.839471139413062728e-01	5.003873735520640625e+13	7.347868036894835697e-01	1.326397252884961478e-14	2.515098406224331244e-20
-5.710592077306947401e-01	5.228590132907818750e+13	7.199964550966411192e-01	1.283401783544485822e-14	2.149385112815754312e-20
-5.580289815934401654e-01	5.433150838577072656e+13	7.067646145773739397e-01	1.244394727198928582e-14	1.835196876646362569e-20
-5.448596829350704773e-01	5.616691637873590625e+13	6.948545985113129264e-01	1.208824963191643977e-14	1.565097242195954150e-20
-5.315545938209014221e-01	5.779199773501315625e+13	6.840323096815663639e-01	1.176162211814467174e-14	1.332750565109198537e-20
-5.181170301580774185e-01	5.921323374662368750e+13	6.740843180212222618e-01	1.145926766373165934e-14	1.132813638474390087e-20
-5.045503408691774938e-01	6.044125042006975781e+13	6.648306382892639199e-01	1.117712105665606781e-14	9.607979241787630712e-21
-4.908579070575938008e-01	6.148952023312864844e+13	6.561249093307831570e-01	1.091183535861946056e-14	8.129145555591677574e-21
-4.770431411648895503e-01	6.237274691591924219e+13	6.478548788679708847e-01	1.066079153133292402e-14	6.859458128285692956e-21
-4.631094861203478019e-01	6.310638927388404688e+13	6.399358455743119345e-01	1.042196688763236079e-14	5.771322837413015137e-21
-4.490604144829201672e-01	6.370569558553357812e+13	6.323081044578653387e-01	1.019388564429586321e-14	4.840901644052353457e-21
-4.348994275757930850e-01	6.418565237267671094e+13	6.249303329598543399e-01	9.975483276082640928e-15	4.047440908714963821e-21
-4.206300546137843877e-01	6.456025708233692188e+13	6.177783044930393874e-01	9.766074167229298624e-15	3.372790574769632460e-21
-4.062558518237891492e-01	6.484274243378281250e+13	6.108390052554184546e-01	9.565228602606288831e-15	2.801010901222273447e-21
-3.917804015584931410e-01	6.504513545626065625e+13	6.041095417232035247e-01	9.372742657812381860e-15	2.318081196955783928e-21
-3.772073114035760510e-01	6.517869047146458594e+13	5.975919402982370343e-01	9.188528408994096371e-15	1.911659628874982439e-21
-3.625402132786245679e-01	6.525353007258818750e+13	5.912932234300452006e-01	9.012604319818538886e-15	1.570895747477564594e-21
-3.477827625319824811e-01	6.527907215627443750e+13	5.852216281850489699e-01	8.845015275012527472e-15	1.286269398189297452e-21
-3.329386370297612863e-01	6.526365790668711719e+13	5.793876447394514795e-01	8.685844618859784298e-15	1.049456336107428706e-21
-3.180115362392382239e-01	6.521494499924158594e+13	5.738011070536787051e-01	8.535156845819379773e-15	8.531985672675368621e-22
-3.030051803068727345e-01	6.513957002003300000e+13	5.684724852023359531e-01	8.393018594502212510e-15	6.911970151577724569e-22
-2.879233091311665382e-01	6.504354411685589062e+13	5.634104747049047957e-01	8.259454071263949026e-15	5.580078595934125461e-22
-2.727696814306032058e-01	6.493198704923660938e+13	5.586232715744425814e-01	8.134467638356877928e-15	4.489458863196430028e-22
-2.575480738068965936e-01	6.480951046420392188e+13	5.541166979006211246e-01	8.018010226919400602e-15	3.600011263202651996e-22
-2.422622798037831759e-01	6.467999752944117188e+13	5.498955136144388911e-01	7.910003625942000585e-15	2.877548504616681376e-22
-2.269161089615901461e-01	6.454694427400853125e+13	5.459620259491440031e-01	7.810317462560353713e-15	2.293105456807696300e-22
-2.115133858678190648e-01	6.441324725406709375e+13	5.423174911698909195e-01	7.718796193647717884e-15	1.822231097786549694e-22
-1.960579492039781213e-01	6.428150224687814062e+13	5.389610038839383055e-01	7.635242935076409126e-15	1.444426463890459583e-22
-1.805536507889023146e-01	6.415380045488453125e+13	5.358908854438232394e-01	7.559446684652487056e-15	1.142563545885197717e-22
-1.650043546187992261e-01	6.403199223820051562e+13	5.331037693194515814e-01	7.491169918658985980e-15	9.024377051663648255e-23
-1.494139359042609416e-01	6.391752353609297656e+13	5.305957786242138097e-01	7.430171713892891588e-15	7.123158830917598155e-23
-1.337862801044791550e-01	6.381166426231369531e+13	5.283618329967777472e-01	7.376198580237143116e-15	5.625869355271654953e-23
-1.181252819589080488e-01	6.371538078895030469e+13	5.263966670686304195e-01	7.329003940958533698e-15	4.454071332446585231e-23
-1.024348445166134158e-01	6.362953200685710938e+13	5.246943126484346909e-01	7.288341327461524667e-15	3.544323416519188181e-23
-8.671887816355072776e-02	6.355476313603562500e+13	5.232490119662080996e-01	7.253981545032397834e-15	2.845632619387358051e-23
-7.098129964801590253e-02	6.349165236447511719e+13	5.220549153364006933e-01	7.225709198068157515e-15	2.317813949739533910e-23
-5.522603110450816782e-02	6.344062549003017188e+13	5.211068360056373416e-01	7.203336826478691169e-15	1.929644475080877926e-23
-3.945699907625282304e-02	6.340205345555441406e+13	5.204000996611765073e-01	7.186703779874338321e-15	1.657760728644434904e-23
-2.367813353662409984e-02	6.337618749784868750e+13	5.199311005999481816e-01	7.175686730767078335e-15	1.485466764213963179e-23
-7.893366909713211629e-03	6.336321262334144531e+13	5.196972452611039461e-01	7.170199717013194022e-15	1.401978513005843102e-23
7.893366909713310509e-03	6.336321262467251562e+13	5.196972453372588063e-01	7.170199719539734063e-15	1.401982046282296652e-23
2.367813353662397841e-02	6.337618750184176562e+13	5.199311008283385993e-01	7.175686738344975587e-15	1.485477277712877835e-23
3.945699907625269814e-02	6.340205346221150000e+13	5.204001000417259881e-01	7.186703792501879378e-15	1.657778306423917347e-23
5.522603110450804292e-02	6.344062549935164062e+13	5.211068365381202883e-01	7.203336844150617483e-15	1.929669045531748049e-23
7.098129964801599967e-02	6.349165237646207812e+13	5.220549160205848471e-01	7.225709220779328870e-15	2.317845625661692416e-23
8.671887816355082490e-02	6.355476315068931250e+13	5.232490128017327491e-01	7.253981572774807291e-15	2.845671355837701546e-23
1.024348445166132909e-01	6.362953202418065625e+13	5.246943136349561110e-01	7.288341360228061434e-15	3.544369366071784402e-23
1.181252819589079239e-01	6.371538080894569531e+13	5.263966682056889779e-01	7.329003978739748799e-15	4.454124499822704968e-23
1.337862801044790162e-01	6.381166428498442969e+13	5.283618342839421222e-01	7.376198623025166874e-15	5.625929963110661762e-23
1.494139359042608306e-01	6.391752356144150781e+13	5.305957800609748531e-01	7.430171761679052845e-15	7.123226980433445939e-23
1.650043546187993093e-01	6.403199226623215625e+13	5.331037709053659812e-01	7.491169971437503963e-15	9.024453076316489613e-23
1.805536507889022035e-01	6.415380048560339062e+13	5.358908871783986116e-01	7.559446742417929668e-15	1.142571958334863395e-22
1.960579492039780103e-01	6.428150228028955469e+13	5.389610057668023924e-01	7.635242997828268342e-15	1.444435733956271524e-22
2.115133858678189538e-01	6.441324729017602344e+13	5.423174932006883386e-01	7.718796261388366596e-15	1.822241265858507662e-22
2.269161089615900351e-01	6.454694431282257812e+13	5.459620281277106635e-01	7.810317535299621129e-15	2.293116592999805604e-22
2.422622798037832592e-01	6.467999757096696875e+13	5.498955159406838655e-01	7.910003703694960259e-15	2.877560677112120031e-22
2.575480738068967046e-01	6.480951050844979688e+13	5.541167003747438091e-01	8.018010309712107032e-15	3.600024576100590586e-22
2.727696814306030948e-01	6.493198709621111719e+13	5.586232741968368831e-01	8.134467726224604240e-15	4.489473425938877248e-22
2.879233091311663717e-01	6.504354416656929688e+13	5.634104774763420975e-01	8.259454164256450255e-15	5.580094562095898346e-22
3.030051803068726235e-01	6.513957007249470312e+13	5.684724881239223704e-01	8.393018692683305926e-15	6.911987689927602412e-22
3.180115362392381129e-01	6.521494505446232031e+13	5.738011101270286130e-01	8.535156949272014101e-15	8.532005007408201512e-22
3.329386370297611752e-01	6.526365796467870312e+13	5.793876479666628665e-01	8.685844727686282684e-15	1.049458474466284759e-21
3.477827625319823701e-01	6.527907221705046875e+13	5.852216315689241499e-01	8.845015389340773736e-15	1.286271773739360167e-21
3.625402132786244014e-01	6.525353013615975000e+13	5.912932269740640567e-01	9.012604439802652784e-15	1.570898397087252073e-21
3.772073114035759400e-01	6.517869053784570312e+13	5.975919440068001576e-01	9.188528534821156265e-15	1.911662598451935014e-21
3.917804015584930299e-01	6.504513552546295312e+13	6.041095456016477572e-01	9.372742789704204394e-15	2.318084539227006839e-21
4.062558518237890381e-01	6.484274250581927344e+13	6.108390093102606944e-01	9.565228740826882084e-15	2.801014680540765030e-21
4.206300546137840546e-01	6.456025715721664062e+13	6.177783087320583011e-01	9.766074312088437228e-15	3.372794865236212749e-21
4.348994275757929739e-01	6.418565245041004688e+13	6.249303373923936755e-01	9.975483427945292960e-15	4.047445799446844743e-21
4.490604144829198341e-01	6.370569566612575781e+13	6.323081090949604910e-01	1.019388580358801987e-14	4.840907237790498890e-21
4.631094861203476909e-01	6.310638935733997656e+13	6.399358504291228211e-01	1.042196705485448017e-14	5.771329256492389824e-21
4.770431411648896614e-01	6.237274700223628906e+13	6.478548839560135386e-01	1.066079170706979501e-14	6.859465514001400970e-21
4.908579070575935233e-01	6.148952032230209375e+13	6.561249146704586366e-01	1.091183554355792543e-14	8.129154075259445565e-21
5.045503408691773828e-01	6.044125051208488281e+13	6.648306439022499958e-01	1.117712125160077730e-14	9.607989089338708110e-21
5.181170301580771964e-01	5.921323384146114844e+13	6.740843239332388048e-01	1.145926786963108932e-14	1.132814778959881821e-20
5.315545938209013110e-01	5.779199783264176562e+13	6.840323159229453331e-01	1.176162233611490735e-14	1.332751888081528473e-20
5.448596829350704773e-01	5.616691647911689844e+13	6.948546051179592675e-01	1.208824986327533625e-14	1.565098779399727227e-20
5.580289815934400544e-01	5.433150848885175000e+13	7.067646215916117969e-01	1.244394751829028386e-14	1.835198665385624411e-20
5.710592077306947401e-01	5.228590143479562500e+13	7.199964625682738761e-01	1.283401809851632282e-14	2.149387197498753757e-20
5.839471139413060508e-01	5.003873746347964844e+13	7.347868116765544633e-01	1.326397281082665635e-14	2.515100839233590645e-20
5.966894882888559293e-01	4.760928031152410156e+13	7.513428632327477930e-01	1.373896077536414782e-14	2.940876528123025676e-20
6.092831551065164275e-01	4.502743781340710156e+13	7.698129921552728794e-01	1.426325694183280267e-14	3.436246922793656063e-20
6.217249757884950601e-01	4.233213826920838281e+13	7.902652619005953172e-01	1.483984216309379233e-14	4.011518246307435959e-20
6.340118495722386616e-01	3.956692542516564844e+13	8.126970998757431230e-01	1.547054227204636940e-14	4.677588191820776978e-20
6.461407143112095630e-01	3.677506218921460938e+13	8.370728998018562850e-01	1.615663901683085225e-14	5.445901676670002825e-20
6.581085472380375778e-01	3.399514926969662109e+13	8.633817588631462758e-01	1.689988448546682302e-14	6.328649005937158690e-20
6.699123657178549518e-01	3.125949949421975000e+13	8.916818116596737509e-01	1.770326828118418252e-14	7.339012651590834181e-20
6.815492279916336438e-01	2.859452267941161719e+13	9.221118547561687473e-01	1.857119793270136314e-14	8.491209516392670070e-20
6.930162339093317581e-01	2.602250550010197266e+13	9.548638143260255173e-01	1.950888634062425920e-14	9.800007609755420531e-20
7.043105256526719371e-01	2.356288284228553516e+13	9.901320457750283355e-01	2.052124503421556108e-14	1.127965248519139421e-19
7.154292884473711922e-01	2.123278895831679297e+13	1.028059348320264466e+00	2.161162204251040502e-14	1.294226293466386253e-19
7.263697512646390964e-01	1.904659434022916797e+13	1.068690669659302817e+00	2.278064934603101678e-14	1.479585726398508661e-19
7.371291875117788051e-01	1.701529494478946680e+13	1.111940533340108894e+00	2.402532495956778505e-14	1.684218791038201462e-19
7.477049157117090505e-01	1.514582466339947656e+13	1.157569975202878521e+00	2.533832858919712453e-14	1.907487309476407269e-19
7.580943001712453500e-01	1.344089854838026172e+13	1.205176138579565848e+00	2.670763872811211512e-14	2.147820418893058704e-19
7.682947516379706743e-01	1.189904415717874609e+13	1.254193000665650537e+00	2.811652427116507537e-14	2.402409473348125166e-19
7.783037279455297108e-01	1.051517156814306445e+13	1.303908420082337205e+00	2.954397940330487538e-14	2.667132498591705877e-19
7.881187346471922872e-01	9.281138204246203125e+12	1.353498046356999662e+00	3.096572840612509972e-14	2.936653472471479805e-19
7.977373256375193122e-01	8.186662288490018555e+12	1.402073724555112477e+00	3.235560834269445135e-14	3.204711909830469583e-19
8.071571037619852396e-01	7.219996778279195312e+12	1.448744724571479736e+00	3.368741363292384648e-14	3.464537289474536480e-19
8.163757214143990693e-01	6.368804510652946289e+12	1.492677083306939601e+00	3.493660988544776489e-14	3.709336603783005775e-19
8.253908811219760056e-01	5.620644234886540039e+12	1.533153243129502741e+00	3.608215166921033928e-14	3.932800201476675141e-19
8.342003361179174403e-01	4.963606872357251953e+12	1.569608136739014226e+00	3.710749606192244644e-14	4.129502118531620785e-19
8.428018909013503812e-01	4.386507754947271973e+12	1.601660225160840278e+00	3.800158252804435036e-14	4.295242688649563927e-19
8.511934017844945410e-01	3.879259169521375000e+12	1.629105358597488840e+00	3.875857070060165996e-14	4.427138405271177210e-19
8.593727774269117603e-01	3.432803525787452148e+12	1.651917078587954668e+00	3.937792221171064044e-14	4.523760919991022916e-19
8.673379793567147500e-01	3.039296704944730469e+12	1.670204579496387787e+00	3.986305086849680484e-14	4.584977543394929738e-19
8.750870224785936013e-01	2.691873722690219238e+12	1.684201710660752749e+00	4.022109666719803957e-14	4.611923841063624854e-19
8.826179755685469308e-01	2.384741287611363281e+12	1.694206395695324829e+00	4.046100559086823523e-14	4.606671246923017309e-19
8.899289617551802145e-01	2.112865224273052490e+12	1.700580461679145561e+00	4.059366534067529022e-14	4.572169606085542957e-19
8.970181589874635097e-01	1.872051460183492676e+12	1.703681332000187787e+00	4.062973340256617420e-14	4.511809551784725710e-19
9.038838004888234412e-01	1.658613914192273926e+12	1.703886925204997516e+00	4.058056702690241102e-14	4.429403347062737936e-19
9.105241751974622044e-01	1.469489153520402100e+12	1.701520366945926011e+00	4.045581029044051305e-14	4.328703901617721615e-19
9.169376281927885675e-01	1.301910475562051025e+12	1.696908527713624881e+00	4.026537464568872341e-14	4.213520556222476637e-19
9.231225611078606175e-01	1.153573912377830322e+12	1.690293411822275438e+00	4.001657377182650907e-14	4.087315451952094602e-19
9.290774325277303403e-01	1.022321969342202148e+12	1.681930872251678810e+00	3.971734734312130928e-14	3.953578841887847970e-19
9.348007583735982173e-01	9.063625459303355713e+11	1.671976920049994098e+00	3.937256850013956705e-14	3.815424427047973034e-19
9.402911122726754778e-01	8.039540134445238037e+11	1.660633964345239688e+00	3.898873339795676877e-14	3.676143353177207143e-19
9.455471259136670747e-01	7.136718254224304199e+11	1.647995650402834800e+00	3.856893129635495766e-14	3.538578498665682985e-19
9.505674893877827936e-01	6.340827431617584229e+11	1.634251293758102186e+00	3.811932880644617405e-14	3.405853922191667228e-19
9.553509515151947795e-01	5.640536127436291504e+11	1.619467589034322419e+00	3.764213897941293062e-14	3.280419679936733294e-19
9.598963201568568859e-01	5.024031795736589355e+11	1.603867263727190018e+00	3.714439376309038882e-14	3.165046030066133969e-19
9.642024625116116798e-01	4.482498877907744751e+11	1.587519064633718058e+00	3.662805093191658479e-14	3.061479180214460467e-19
9.682683053985071675e-01	4.006310878181210327e+11	1.570715463288643310e+00	3.610181999913622194e-14	2.971675894511204318e-19
9.720928355242569596e-01	3.588896000855321655e+11	1.553533148326073032e+00	3.556730452202995950e-14	2.896435462151073873e-19
9.756750997357734878e-01	3.222531915560428467e+11	1.536344562514334822e+00	3.503496686868229974e-14	2.836737669030091272e-19
9.790142052577144316e-01	2.902605869846506958e+11	1.519198509403422381e+00	3.450489227990661866e-14	2.791928276770148630e-19
9.821093199149804054e-01	2.622912088880493164e+11	1.502522965522159470e+00	3.398865295157252801e-14	2.761913678080421737e-19
9.849596723401105036e-01	2.380306939064085693e+11	1.486262678592596975e+00	3.348300207138387382e-14	2.744661482313764928e-19
9.875645521655237458e-01	2.169408647844189148e+11	1.470864455529045545e+00	3.300035857915918149e-14	2.739398025219182152e-19
9.899233102005571272e-01	1.987586543934250488e+11	1.456123899134950550e+00	3.253422634813071440e-14	2.743379891722498109e-19
9.920353585932577545e-01	1.829022786110594482e+11	1.442647247500459917e+00	3.210356038147705971e-14	2.756742645560343243e-19
9.939001709768877646e-01	1.690375683480530701e+11	1.430381365924861869e+00	3.170869795599087544e-14	2.778245512565561605e-19
9.955172826011058351e-01	1.565123800493583069e+11	1.420698008911979615e+00	3.139193822991680888e-14	2.811948645201671301e-19
9.968862904477931997e-01	1.450697259669891052e+11	1.414253853312206655e+00	3.117267019672495255e-14	2.860057728002912196e-19
9.980068533314933044e-01	1.343513242512077026e+11	1.413341720430881576e+00	3.111265011198333238e-14	2.928375822308589623e-19
9.988786919844435674e-01	1.244626062619905853e+11	1.418483527646282605e+00	3.122128945580013278e-14	3.018499297154542272e-19
9.995015891261737062e-01	1.154308353795236969e+11	1.431578223839456543e+00	3.154579833054397271e-14	3.135943811602694213e-19
9.998753895176573092e-01	1.073606064258166046e+11	1.452719730350159111e+00	3.208596062807762360e-14	3.291569059379303968e-19
1.000000000000000000e+00	1.014848645615433960e+11	1.479526798571496160e+00	3.278825454641047327e-14	3.464800942026022875e-19


==> dat/1dbte_with_E_pic_vs_pde/Ewtx_10K_pde_idx_0006.csv <==
x	ne_pde	Te_pde	elastic_pde	ionization_pde
-1.000000000000000000e+00	1.187431650154540283e+12	2.589395616561693370e+00	6.734905277050520230e-14	1.880557185096087597e-18
-9.998753895176573092e-01	1.211039601668059570e+12	2.592898303276445215e+00	6.748998711211147980e-14	1.894858143127163149e-18
-9.995015891261738172e-01	1.247861586567429688e+12	2.597382493977811624e+00	6.766823853981776242e-14	1.917633128984467787e-18
-9.988786919844435674e-01	1.291398602253384766e+12	2.598623990226247127e+00	6.772404833512552195e-14	1.931010865820397983e-18
-9.980068533314934154e-01	1.344111059483145508e+12	2.595946272230054586e+00	6.762657784580871307e-14	1.928922337091740497e-18
-9.968862904477931997e-01	1.407367627782574463e+12	2.588530095534360864e+00	6.734372948157811066e-14	1.906731239081915654e-18
-9.955172826011059461e-01	1.482306693017836914e+12	2.576433069738580883e+00	6.687671106815988590e-14	1.864144308231421640e-18
-9.939001709768877646e-01	1.569553424920599854e+12	2.559431931043289143e+00	6.622229491869228734e-14	1.802513128963812064e-18
-9.920353585932577545e-01	1.668932035420725830e+12	2.537788192797489017e+00	6.539543259395952131e-14	1.725302485689413477e-18
-9.899233102005571272e-01	1.780644263876155518e+12	2.511351977930341484e+00	6.440044627481028975e-14	1.635866120428966545e-18
-9.875645521655237458e-01	1.904190816864998535e+12	2.480537707422296734e+00	6.325877624805849132e-14	1.538177530558017867e-18
-9.849596723401105036e-01	2.039056405757233887e+12	2.445827725720465029e+00	6.199379480301161323e-14	1.435710574073359986e-18
-9.821093199149804054e-01	2.184065110924448730e+12	2.408080585103929305e+00	6.063884715223350047e-14	1.331716594962691976e-18
-9.790142052577145426e-01	2.338359803812428711e+12	2.368012099863443964e+00	5.922192122594898654e-14	1.228593137476334456e-18
-9.756750997357735988e-01	2.501033970715317383e+12	2.326277899216850464e+00	5.776751317824027144e-14	1.128150863673900278e-18
-9.720928355242569596e-01	2.672164398499672852e+12	2.283143175586820117e+00	5.628747549670643879e-14	1.031411808341319315e-18
-9.682683053985071675e-01	2.851772963371249023e+12	2.238867824458395273e+00	5.479252588251973423e-14	9.391565997945067999e-19
-9.642024625116116798e-01	3.040673039057368164e+12	2.193543553415757241e+00	5.328768639184851664e-14	8.518014243552438011e-19
-9.598963201568569970e-01	3.239497114951067383e+12	2.147330098592936665e+00	5.177926130817461703e-14	7.696900677861471738e-19
-9.553509515151947795e-01	3.449535763485806641e+12	2.100310878807433390e+00	5.027073970493752392e-14	6.929690252059166875e-19
-9.505674893877829046e-01	3.671828146231731445e+12	2.052632822155900705e+00	4.876694444050866813e-14	6.217480712537790253e-19
-9.455471259136670747e-01	3.907995144244359863e+12	2.004404642361890865e+00	4.727107740982892786e-14	5.560024165935605576e-19
-9.402911122726755888e-01	4.159360273615223145e+12	1.955782803446556306e+00	4.578730916286500226e-14	4.956736577782359017e-19
-9.348007583735983284e-01	4.427734572145149414e+12	1.906913929963104826e+00	4.431908473924798033e-14	4.406126406301354017e-19
-9.290774325277305623e-01	4.714631463763085938e+12	1.857958706001272997e+00	4.286996539027144976e-14	3.906343761095352116e-19
-9.231225611078607285e-01	5.022129796521684570e+12	1.809047952743374266e+00	4.144237152405071898e-14	3.454833854478187927e-19
-9.169376281927887895e-01	5.352154077188180664e+12	1.760283710246659306e+00	4.003782961844881082e-14	3.048757922789600646e-19
-9.105241751974622044e-01	5.707144898674843750e+12	1.711772259791524142e+00	3.865781671664684703e-14	2.685033559522874524e-19
-9.038838004888235522e-01	6.089377699539696289e+12	1.663599508355229073e+00	3.730323743043240499e-14	2.360513744668033006e-19
-8.970181589874635097e-01	6.501609289148533203e+12	1.615873199424937789e+00	3.597552632581929371e-14	2.072045549139251043e-19
-8.899289617551803255e-01	6.946419984264694336e+12	1.568681474864660697e+00	3.467563352936087666e-14	1.816498725619289321e-19
-8.826179755685469308e-01	7.426837831202804688e+12	1.522141541432794787e+00	3.340530435024134835e-14	1.590870208938384992e-19
-8.750870224785937124e-01	7.945648728303900391e+12	1.476352636053625433e+00	3.216588511933788639e-14	1.392256848079491601e-19
-8.673379793567146390e-01	8.505723813133827148e+12	1.431458711974121112e+00	3.096002891292121278e-14	1.218001651609534488e-19
-8.593727774269119823e-01	9.109771471734667969e+12	1.387564644203387543e+00	2.978943213314986932e-14	1.065512834263959046e-19
-8.511934017844946521e-01	9.761335668969664062e+12	1.344769584735475920e+00	2.865571394278886908e-14	9.323555447125831967e-20
-8.428018909013507143e-01	1.046402562243752148e+13	1.303125762549422806e+00	2.755937328966444912e-14	8.162317546179144533e-20
-8.342003361179175513e-01	1.122210668143186523e+13	1.262693064809665477e+00	2.650125710149178169e-14	7.151043767036010583e-20
-8.253908811219762276e-01	1.203979134450533398e+13	1.223489754094793103e+00	2.548124725228083684e-14	6.270963683055025234e-20
-8.163757214143991803e-01	1.292155951313063867e+13	1.185556435167311795e+00	2.449994189749011039e-14	5.506020767459171143e-20
-8.071571037619853506e-01	1.387128609583550195e+13	1.148912816140910564e+00	2.355743094555372090e-14	4.841520956926159648e-20
-7.977373256375193122e-01	1.489222536726907227e+13	1.113623217395189657e+00	2.265499314987379367e-14	4.265282106019626206e-20
-7.881187346471923982e-01	1.598601179404926172e+13	1.079752008166331656e+00	2.179385806434593635e-14	3.765998323776035230e-20
-7.783037279455299329e-01	1.715275613741302930e+13	1.047411849583067101e+00	2.097643653085187073e-14	3.334259531900872708e-20
-7.682947516379707853e-01	1.839277924282410938e+13	1.016615610967660732e+00	2.020251852409802771e-14	2.960777437020037780e-20
-7.580943001712454610e-01	1.970644527906740625e+13	9.873570601696121107e-01	1.947139363438401992e-14	2.637619578368966060e-20
-7.477049157117091616e-01	2.109313476231258984e+13	9.595970360455059467e-01	1.878143751877754624e-14	2.357349779749213257e-20
-7.371291875117789161e-01	2.254974592960579297e+13	9.333540308180143796e-01	1.813246907270340379e-14	2.114097290507830058e-20
-7.263697512646394294e-01	2.407268238777997266e+13	9.085901465391589271e-01	1.752289525694639525e-14	1.902225521851831742e-20
-7.154292884473713032e-01	2.565952078925882422e+13	8.852202596004283830e-01	1.695003998255321342e-14	1.717052793499451091e-20
-7.043105256526721591e-01	2.730679995094350000e+13	8.631479550874756601e-01	1.641083306542908069e-14	1.554332334683229929e-20
-6.930162339093317581e-01	2.900989096548133594e+13	8.423077591384067198e-01	1.590290680821902589e-14	1.410860939143070677e-20
-6.815492279916337548e-01	3.076176968820069922e+13	8.226503576992948430e-01	1.542417578173580448e-14	1.283734801186868907e-20
-6.699123657178551738e-01	3.255328762015526562e+13	8.041629189442546233e-01	1.497342471711296807e-14	1.170574222542552688e-20
-6.581085472380376888e-01	3.437246905114226172e+13	7.868444873956988994e-01	1.454965677781962991e-14	1.069202161301647918e-20
-6.461407143112096740e-01	3.620678192703446094e+13	7.706883251558360737e-01	1.415181712841852577e-14	9.781335359405111399e-21
-6.340118495722386616e-01	3.804223129143178125e+13	7.556743988071222828e-01	1.377860806402906647e-14	8.958621555284874768e-21
-6.217249757884952821e-01	3.986438905933337500e+13	7.417824343896217698e-01	1.342891629781996117e-14	8.213654867542713709e-21
-6.092831551065166495e-01	4.165845703732782031e+13	7.289721204428911694e-01	1.310134657524048938e-14	7.535286378956320518e-21
-5.966894882888559293e-01	4.341073834908886719e+13	7.171923093265100135e-01	1.279452265467923397e-14	6.916288319451814974e-21
-5.839471139413062728e-01	4.510869673091073438e+13	7.063684487782114774e-01	1.250673475639002688e-14	6.348171820704509142e-21
-5.710592077306947401e-01	4.674214841779944531e+13	6.964161899909344644e-01	1.223627518990267211e-14	5.826713591785662034e-21
-5.580289815934401654e-01	4.830277098328834375e+13	6.872369604363147699e-01	1.198122876268577898e-14	5.344793803294691748e-21
-5.448596829350704773e-01	4.978472553502342188e+13	6.787335905000904113e-01	1.173982954549029183e-14	4.898028935629414232e-21
-5.315545938209014221e-01	5.118371252382801562e+13	6.708078659057504778e-01	1.151030408989068138e-14	4.481556532375327487e-21
-5.181170301580774185e-01	5.249735740095327344e+13	6.633727271926311841e-01	1.129116301608368790e-14	4.093416290131252900e-21
-5.045503408691774938e-01	5.372424561239600781e+13	6.563474566340780081e-01	1.108101837237918225e-14	3.730420190378027646e-21
-4.908579070575938008e-01	5.486438378671535156e+13	6.496653698899439444e-01	1.087879095453732444e-14	3.391733558255320596e-21
-4.770431411648895503e-01	5.591834785540133594e+13	6.432675378529129073e-01	1.068351419936465296e-14	3.075113516805903633e-21
-4.631094861203478019e-01	5.688783616081060156e+13	6.371078756732848625e-01	1.049449182071974913e-14	2.780289909246060394e-21
-4.490604144829201672e-01	5.777488938603433594e+13	6.311469171679645607e-01	1.031111398166440865e-14	2.505615547298312120e-21
-4.348994275757930850e-01	5.858243682956457812e+13	6.253560659516755882e-01	1.013299642747384042e-14	2.250934831905667185e-21
-4.206300546137843877e-01	5.931356315183100781e+13	6.197118779460210058e-01	9.959813903784889648e-15	2.015019951089629929e-21
-4.062558518237891492e-01	5.997201288551715625e+13	6.141999374067624862e-01	9.791428515594518024e-15	1.797587899356608664e-21
-3.917804015584931410e-01	6.056147636846882031e+13	6.088099111052550638e-01	9.627741880977690724e-15	1.597641535976869077e-21
-3.772073114035760510e-01	6.108605864612117188e+13	6.035390702975184096e-01	9.468811469438385329e-15	1.414782529283640679e-21
-3.625402132786245679e-01	6.154964499119283594e+13	5.983875247757135529e-01	9.314712284869788876e-15	1.248063903698680249e-21
-3.477827625319824811e-01	6.195636313621675000e+13	5.933612731030927234e-01	9.165639555428443429e-15	1.096947100434947625e-21
-3.329386370297612863e-01	6.231005628121893750e+13	5.884675466705011626e-01	9.021775562614073281e-15	9.604308579723695744e-22
-3.180115362392382239e-01	6.261477043949025781e+13	5.837172795294798266e-01	8.883377873273457201e-15	8.378497531469148411e-22
-3.030051803068727345e-01	6.287431221174400000e+13	5.791208375251603035e-01	8.750656553928859334e-15	7.281473896836370468e-22
-2.879233091311665382e-01	6.309274600025571094e+13	5.746900801429961625e-01	8.623852735191070198e-15	6.305787875208544081e-22
-2.727696814306032058e-01	6.327395560691620312e+13	5.704349955865248845e-01	8.503136954126463666e-15	5.440759338918039891e-22
-2.575480738068965936e-01	6.342206211267678125e+13	5.663658970134043402e-01	8.388688645521518793e-15	4.678763073291433046e-22
-2.422622798037831759e-01	6.354096342917673438e+13	5.624909427454314326e-01	8.280615970879518357e-15	4.009590297953806962e-22
-2.269161089615901461e-01	6.363465131591248438e+13	5.588185215204287681e-01	8.179035812392455422e-15	3.425826439993211586e-22
-2.115133858678190648e-01	6.370677927238550781e+13	5.553552199427314040e-01	8.084006728866804451e-15	2.918053740121904972e-22
-1.960579492039781213e-01	6.376093316266865625e+13	5.521080506527062948e-01	7.995601955008707093e-15	2.479425910423127691e-22
-1.805536507889023146e-01	6.380026768819746094e+13	5.490826559322015132e-01	7.913850474330002796e-15	2.101707881199795975e-22
-1.650043546187992261e-01	6.382776639836944531e+13	5.462851774293598917e-01	7.838799458955487806e-15	1.778946853524553835e-22
-1.494139359042609416e-01	6.384594887290870312e+13	5.437206987262459545e-01	7.770463446223730560e-15	1.504256278004330717e-22
-1.337862801044791550e-01	6.385711390872210938e+13	5.413947806221843795e-01	7.708876605410804607e-15	1.272700735095119153e-22
-1.181252819589080488e-01	6.386311456608975781e+13	5.393121092860226895e-01	7.654049800662651676e-15	1.078779616839693295e-22
-1.024348445166134158e-01	6.386557419452684375e+13	5.374777110941242331e-01	7.606012876409968357e-15	9.186083860768525525e-23
-8.671887816355072776e-02	6.386572563188870312e+13	5.358958056256857283e-01	7.564779088730594216e-15	7.880332365542761095e-23
-7.098129964801590253e-02	6.386459703843903906e+13	5.345706981464960483e-01	7.530376924314061447e-15	6.841792767495980915e-23
-5.522603110450816782e-02	6.386291136676696094e+13	5.335058417854814383e-01	7.502821805449851457e-15	6.041559761673695534e-23
-3.945699907625282304e-02	6.386123559525769531e+13	5.327044279805740468e-01	7.482137626204116661e-15	5.460496132485776480e-23
-2.367813353662409984e-02	6.385992426448962500e+13	5.321687415391271880e-01	7.468337159318566078e-15	5.081439553342901893e-23
-7.893366909713211629e-03	6.385921719927150781e+13	5.319004970801454180e-01	7.461434426128905936e-15	4.894744953036547606e-23
7.893366909713310509e-03	6.385921720062293750e+13	5.319004971568225271e-01	7.461434428685965428e-15	4.894746587967136676e-23
2.367813353662397841e-02	6.385992426854082031e+13	5.321687417691370880e-01	7.468337166989806086e-15	5.081444439364797310e-23
3.945699907625269814e-02	6.386123560201421875e+13	5.327044283640073319e-01	7.482137638994268771e-15	5.460504303878829727e-23
5.522603110450804292e-02	6.386291137622648438e+13	5.335058423223882906e-01	7.502821823363838163e-15	6.041571213839798826e-23
7.098129964801599967e-02	6.386459705060680469e+13	5.345706988370370061e-01	7.530376947361622024e-15	6.841807555508385828e-23
8.671887816355082490e-02	6.386572564676419531e+13	5.358958064700006796e-01	7.564779116922357777e-15	7.880350527016140749e-23
1.024348445166132909e-01	6.386557421211751562e+13	5.374777120924928431e-01	7.606012909762278522e-15	9.186105504356962510e-23
1.181252819589079239e-01	6.386311458639619531e+13	5.393121104387288423e-01	7.654049839193483430e-15	1.078782138651845258e-22
1.337862801044790162e-01	6.385711393175231250e+13	5.413947819296639485e-01	7.708876649144768832e-15	1.272703630694350920e-22
1.494139359042608306e-01	6.384594889866419531e+13	5.437207001889996505e-01	7.770463495188929637e-15	1.504259562272459073e-22
1.650043546187993093e-01	6.382776642686063281e+13	5.462851790480924841e-01	7.838799513188425485e-15	1.778950549193439470e-22
1.805536507889022035e-01	6.380026771942735156e+13	5.490826577077161375e-01	7.913850533872083229e-15	2.101712011841034422e-22
1.960579492039780103e-01	6.376093319664754688e+13	5.521080525860800892e-01	7.995602019912023500e-15	2.479430509775695976e-22
2.115133858678189538e-01	6.370677930911703125e+13	5.553552220352195867e-01	8.084006799191062558e-15	2.918058843709634757e-22
2.269161089615900351e-01	6.363465135540822656e+13	5.588185237736253974e-01	8.179035888210374006e-15	3.425832093828937158e-22
2.422622798037832592e-01	6.354096347144127344e+13	5.624909451611704858e-01	8.280616052273717974e-15	4.009596551195244931e-22
2.575480738068967046e-01	6.342206215772135156e+13	5.663658995939538920e-01	8.388688732590526594e-15	4.678769987129189166e-22
2.727696814306030948e-01	6.327395565474430469e+13	5.704349983344714214e-01	8.503137046981406486e-15	5.440766978473262698e-22
2.879233091311663717e-01	6.309274605087795312e+13	5.746900830614132261e-01	8.623852833960841599e-15	6.305796318811862579e-22
3.030051803068726235e-01	6.287431226516164844e+13	5.791208406175323287e-01	8.750656658757639422e-15	7.281483224426982700e-22
3.180115362392381129e-01	6.261477049571012500e+13	5.837172827998189373e-01	8.883377984324819441e-15	8.378507836270079617e-22
3.329386370297611752e-01	6.231005634023947656e+13	5.884675501232765615e-01	9.021775680068202970e-15	9.604319958399781007e-22
3.477827625319823701e-01	6.195636319804174219e+13	5.933612767433705804e-01	9.165639679486850353e-15	1.096948356703252081e-21
3.625402132786244014e-01	6.154964505581361719e+13	5.983875286090745149e-01	9.314712415752451630e-15	1.248065289750788948e-21
3.772073114035759400e-01	6.108605871353386719e+13	6.035390743302032623e-01	9.468811607388257296e-15	1.414784057846523001e-21
3.917804015584930299e-01	6.056147643865656250e+13	6.088099153440909017e-01	9.627742026258421839e-15	1.597643220084389456e-21
4.062558518237890381e-01	5.997201295846602344e+13	6.141999418592900550e-01	9.791428668494640475e-15	1.797589753399379968e-21
4.206300546137840546e-01	5.931356322751167969e+13	6.197118826204605080e-01	9.959814064616498897e-15	2.015021989782140615e-21
4.348994275757929739e-01	5.858243690794933594e+13	6.253560708570551352e-01	1.013299659657704280e-14	2.250937071377857012e-21
4.490604144829198341e-01	5.777488946707955469e+13	6.311469223140616647e-01	1.031111415940546440e-14	2.505618004067444545e-21
4.631094861203476909e-01	5.688783624447196094e+13	6.371078810707959672e-01	1.049449200749663067e-14	2.780292601472113297e-21
4.770431411648896614e-01	5.591834794161575000e+13	6.432675435134030950e-01	1.068351439560582380e-14	3.075116463143552192e-21
4.908579070575935233e-01	5.486438387541846094e+13	6.496653758259844924e-01	1.087879116070678624e-14	3.391736779391027621e-21
5.045503408691773828e-01	5.372424570350183594e+13	6.563474628592387283e-01	1.108101858897657900e-14	3.730423707786946075e-21
5.181170301580771964e-01	5.249735749437428906e+13	6.633727337216522857e-01	1.129116324365066886e-14	4.093420127933873803e-21
5.315545938209013110e-01	5.118371261945429688e+13	6.708078727545295772e-01	1.151030432901148639e-14	4.481560716186064723e-21
5.448596829350704773e-01	4.978472563274167188e+13	6.787335976858274167e-01	1.173982979679783347e-14	4.898033494636323668e-21
5.580289815934400544e-01	4.830277108296353125e+13	6.872369679775613971e-01	1.198122902686406591e-14	5.344798769413030312e-21
5.710592077306947401e-01	4.674214851929144531e+13	6.964161979076969322e-01	1.223627546769159749e-14	5.826719001910610353e-21
5.839471139413060508e-01	4.510869683405707031e+13	7.063684570918774552e-01	1.250673504858444223e-14	6.348177715953801851e-21
5.966894882888559293e-01	4.341073845372560156e+13	7.171923180598538394e-01	1.279452296212969858e-14	6.916294749968386326e-21
6.092831551065164275e-01	4.165845714326843750e+13	7.289721296198666822e-01	1.310134689884687897e-14	7.535293400284403883e-21
6.217249757884950601e-01	3.986438916639028906e+13	7.417824440351394877e-01	1.342891663852436183e-14	8.213662543987955877e-21
6.340118495722386616e-01	3.804223139939730469e+13	7.556744089467251069e-01	1.377860842280389284e-14	8.958629959296933966e-21
6.461407143112095630e-01	3.620678203570317188e+13	7.706883358153746588e-01	1.415181750625521667e-14	9.781344575065484823e-21
6.581085472380375778e-01	3.437246916029124219e+13	7.868444986010014741e-01	1.454965717571623005e-14	1.069203173521860452e-20
6.699123657178549518e-01	3.255328772956628516e+13	8.041629307208072452e-01	1.497342513606318030e-14	1.170575336390514885e-20
6.815492279916336438e-01	3.076176979764080078e+13	8.226503700720174672e-01	1.542417622271933409e-14	1.283736029004810280e-20
6.930162339093317581e-01	2.900989107472642969e+13	8.423077721311374999e-01	1.590290727218391013e-14	1.410862294762354437e-20
7.043105256526719371e-01	2.730680005976054688e+13	8.631479687231156106e-01	1.641083355329660182e-14	1.554333834575859577e-20
7.154292884473711922e-01	2.565952089742798438e+13	8.852202739009837895e-01	1.695004049522286536e-14	1.717054457089823106e-20
7.263697512646390964e-01	2.407268249507528125e+13	9.085901615260504327e-01	1.752289579530788056e-14	1.902227370960024012e-20
7.371291875117788051e-01	2.254974603581930859e+13	9.333540465119882779e-01	1.813246963763719854e-14	2.114099350054929187e-20
7.477049157117090505e-01	2.109313486723387891e+13	9.595970524665519141e-01	1.878143811115262804e-14	2.357352078267434727e-20
7.580943001712453500e-01	1.970644538250677344e+13	9.873570773357647212e-01	1.947139425501406408e-14	2.637622148534825366e-20
7.682947516379706743e-01	1.839277934459155078e+13	1.016615628894460777e+00	2.020251917371773826e-14	2.960780315339184332e-20
7.783037279455297108e-01	1.715275623734120312e+13	1.047411868283616876e+00	2.097643721012423162e-14	3.334262759795086196e-20
7.881187346471922872e-01	1.598601189197304492e+13	1.079752027651125879e+00	2.179385877385336358e-14	3.766001948548078611e-20
7.977373256375193122e-01	1.489222546304418555e+13	1.113623237671010902e+00	2.265499389007771408e-14	4.265286180464294220e-20
8.071571037619852396e-01	1.387128618931896289e+13	1.148912837210230409e+00	2.355743171676142421e-14	4.841525538912732992e-20
8.163757214143990693e-01	1.292155960420736328e+13	1.185556457027360899e+00	2.449994269982969814e-14	5.506025920800454446e-20
8.253908811219760056e-01	1.203979143306424219e+13	1.223489776738446055e+00	2.548124808572635867e-14	6.270969478414325240e-20
8.342003361179174403e-01	1.122210676738972656e+13	1.262693088224279725e+00	2.650125796582981600e-14	7.151050281549104995e-20
8.428018909013503812e-01	1.046402570571461133e+13	1.303125786718069890e+00	2.755937418452527891e-14	8.162324866100519989e-20
8.511934017844945410e-01	9.761335749516744141e+12	1.344769609634947738e+00	2.865571486758647481e-14	9.323563666247668886e-20
8.593727774269117603e-01	9.109771549506339844e+12	1.387564669805913420e+00	2.978943308712452431e-14	1.065513756491492417e-19
8.673379793567147500e-01	8.505723888110796875e+12	1.431458738245231288e+00	3.096002989507041996e-14	1.218002685540549753e-19
8.750870224785936013e-01	7.945648800470076172e+12	1.476352662954603989e+00	3.216588612848116907e-14	1.392258006127247020e-19
8.826179755685469308e-01	7.426837900566909180e+12	1.522141568917845689e+00	3.340530538492724032e-14	1.590871504392402166e-19
8.899289617551802145e-01	6.946420050831183594e+12	1.568681502884686996e+00	3.467563458797574716e-14	1.816500172830337192e-19
8.970181589874635097e-01	6.501609352939383789e+12	1.615873227925035183e+00	3.597552740651101724e-14	2.072047163399457000e-19
9.038838004888234412e-01	6.089377760573219727e+12	1.663599537279215834e+00	3.730323853124819110e-14	2.360515542281585698e-19
9.105241751974622044e-01	5.707144956985527344e+12	1.711772289078091758e+00	3.865781783541390772e-14	2.685035557770956285e-19
9.169376281927885675e-01	5.352154132806886719e+12	1.760283739834852978e+00	4.003783075294550553e-14	3.048760139771516574e-19
9.231225611078606175e-01	5.022129849493218750e+12	1.809047982567935975e+00	4.144237267185971914e-14	3.454836308944505478e-19
9.290774325277303403e-01	4.714631514127448242e+12	1.857958735999400979e+00	4.286996654899362111e-14	3.906346472348723899e-19
9.348007583735982173e-01	4.427734619957272461e+12	1.906913960067806224e+00	4.431908590629401000e-14	4.406129393876057975e-19
9.402911122726754778e-01	4.159360318923194824e+12	1.955782833595328452e+00	4.578731033573206179e-14	4.956739861126779507e-19
9.455471259136670747e-01	3.907995187109656250e+12	2.004404672488746542e+00	4.727107858584355502e-14	5.560027763858501547e-19
9.505674893877827936e-01	3.671828186712057129e+12	2.052632852200673153e+00	4.876694561713783687e-14	6.217484643080030235e-19
9.553509515151947795e-01	3.449535801653465820e+12	2.100310908706231050e+00	5.027074087947943613e-14	6.929694531896676256e-19
9.598963201568568859e-01	3.239497150873541992e+12	2.147330128289268281e+00	5.177926247814037868e-14	7.696905322340867279e-19
9.642024625116116798e-01	3.040673072816999512e+12	2.193543582848401563e+00	5.328768755456728452e-14	8.518019266026017720e-19
9.682683053985071675e-01	2.851772995047068359e+12	2.238867853574297406e+00	5.479252703558162663e-14	9.391571409921337000e-19
9.720928355242569596e-01	2.672164428185803223e+12	2.283143204326723907e+00	5.628747663748664411e-14	1.031412389369833707e-18
9.756750997357734878e-01	2.501033998501927734e+12	2.326277927529968981e+00	5.776751430441090533e-14	1.128151485169633461e-18
9.790142052577144316e-01	2.338359829802276855e+12	2.368012127691960789e+00	5.922192233495172259e-14	1.228593799673939038e-18
9.821093199149804054e-01	2.184065135213756592e+12	2.408080612399510656e+00	6.063884824185816499e-14	1.331717297663885187e-18
9.849596723401105036e-01	2.039056428448154297e+12	2.445827752429510227e+00	6.199379587085967779e-14	1.435711316288945882e-18
9.875645521655237458e-01	1.904190838052649902e+12	2.480537733505670417e+00	6.325877729220196726e-14	1.538178310319209554e-18
9.899233102005571272e-01	1.780644283664874512e+12	2.511352003349907935e+00	6.440044729331300948e-14	1.635866934439330773e-18
9.920353585932577545e-01	1.668932053904144531e+12	2.537788217542227276e+00	6.539543358579890652e-14	1.725303329365022818e-18
9.939001709768877646e-01	1.569553442198816406e+12	2.559431955110272217e+00	6.622229588312360286e-14	1.802513996283264071e-18
9.955172826011058351e-01	1.482306709184660156e+12	2.576433093145511055e+00	6.687671200524861349e-14	1.864145192178853586e-18
9.968862904477931997e-01	1.407367642946606689e+12	2.588530118283044246e+00	6.734373039090421029e-14	1.906732131545433486e-18
9.980068533314933044e-01	1.344111073756286133e+12	2.595946294329371185e+00	6.762657872736755255e-14	1.928923229907659213e-18
9.988786919844435674e-01	1.291398615752077148e+12	2.598624011675054302e+00	6.772404918871264115e-14	1.931011751371121925e-18
9.995015891261737062e-01	1.247861599408127686e+12	2.597382514809882359e+00	6.766823936682870045e-14	1.917634002130526558e-18
9.998753895176573092e-01	1.211039613954801025e+12	2.592898323563165075e+00	6.748998791563945495e-14	1.894859001779248627e-18
1.000000000000000000e+00	1.187431662097201904e+12	2.589395636572748405e+00	6.734905356212183216e-14	1.880558035713446029e-18


==> dat/1dbte_with_E_pic_vs_pde/Ewtx_10K_pde_idx_0007.csv <==
x	ne_pde	Te_pde	elastic_pde	ionization_pde
-1.000000000000000000e+00	2.293128958993811035e+12	6.304244007025660679e+00	2.343581197471240187e-13	2.055568333579136569e-16
-9.998753895176573092e-01	2.373305882533732910e+12	6.302009964359180039e+00	2.343227336772077406e-13	2.029875734063363103e-16
-9.995015891261738172e-01	2.518784666226223633e+12	6.291876386728603165e+00	2.339727303610870186e-13	1.964765737668992153e-16
-9.988786919844435674e-01	2.697691552110097656e+12	6.269209733025461695e+00	2.330707748826981035e-13	1.866164399901224638e-16
-9.980068533314934154e-01	2.910190130187252930e+12	6.233893622792251676e+00	2.315907188964847670e-13	1.739641875204761973e-16
-9.968862904477931997e-01	3.154949403717996094e+12	6.185538223106854971e+00	2.294945960766554898e-13	1.591806926859137867e-16
-9.955172826011059461e-01	3.433957718853794922e+12	6.124415062994309267e+00	2.267762655387111217e-13	1.430180672150605889e-16
-9.939001709768877646e-01	3.747374594435808594e+12	6.051060589376227483e+00	2.234398357344464066e-13	1.262551975151237025e-16
-9.920353585932577545e-01	4.095738169685279297e+12	5.966048269347540511e+00	2.194944981662693033e-13	1.096041551250670063e-16
-9.899233102005571272e-01	4.478626921238765625e+12	5.870027943819976279e+00	2.149550488402943412e-13	9.365776876561507987e-17
-9.875645521655237458e-01	4.895515702535352539e+12	5.763634694476671427e+00	2.098408886254253180e-13	7.886133527271234057e-17
-9.849596723401105036e-01	5.345300442209594727e+12	5.647586389016396424e+00	2.041798485100763470e-13	6.551253928969016817e-17
-9.821093199149804054e-01	5.826568209007809570e+12	5.522581910507533109e+00	1.980052273008981193e-13	5.376722107817047556e-17
-9.790142052577145426e-01	6.337530302522176758e+12	5.389421115394442019e+00	1.913607403350116797e-13	4.366396100064494334e-17
-9.756750997357735988e-01	6.876044744850571289e+12	5.248870842299133699e+00	1.842950830543421819e-13	3.514476668226120283e-17
-9.720928355242569596e-01	7.439679224863883789e+12	5.101823052097337552e+00	1.768681887811260604e-13	2.808730763629535834e-17
-9.682683053985071675e-01	8.025600803639288086e+12	4.949120397410441186e+00	1.691432464726727397e-13	2.232678270788635478e-17
-9.642024625116116798e-01	8.630701851361398438e+12	4.791726704704573514e+00	1.611931992667125126e-13	1.768308302948536049e-17
-9.598963201568569970e-01	9.251494196567382812e+12	4.630516353383808514e+00	1.530905966979380349e-13	1.397469262881785028e-17
-9.553509515151947795e-01	9.884260656185152344e+12	4.466473040430021690e+00	1.449146875090471015e-13	1.103467604663890009e-17
-9.505674893877829046e-01	1.052498804046419531e+13	4.300476626465408181e+00	1.367406708861192749e-13	8.714293831299213997e-18
-9.455471259136670747e-01	1.116961333649626562e+13	4.133485425827886139e+00	1.286458964053803407e-13	6.888766910755631748e-18
-9.402911122726755888e-01	1.181406741344391211e+13	3.966317544912699056e+00	1.206988879764449203e-13	5.453949816831852058e-18
-9.348007583735983284e-01	1.245456182244562500e+13	3.799835351707486542e+00	1.129656226717985694e-13	4.326982105531537469e-18
-9.290774325277305623e-01	1.308775802028763867e+13	3.634720438252849295e+00	1.054987182736597945e-13	3.440697003888290815e-18
-9.231225611078607285e-01	1.371059422337612695e+13	3.471770661776627964e+00	9.834748709261674777e-14	2.743284516162283271e-18
-9.169376281927887895e-01	1.432045324725674414e+13	3.311654333722320764e+00	9.154739783269540060e-14	2.193064805668865004e-18
-9.105241751974622044e-01	1.491541402546708203e+13	3.155055579355235285e+00	8.512649926997680751e-14	1.758487868892287072e-18
-9.038838004888235522e-01	1.549463755574368164e+13	3.002422548825093518e+00	7.909622231115434215e-14	1.413930904448663880e-18
-8.970181589874635097e-01	1.605809714120946094e+13	2.854215686017577802e+00	7.346156272278534125e-14	1.140379446602557786e-18
-8.899289617551803255e-01	1.660668135041324414e+13	2.710717561744721227e+00	6.821501370601831155e-14	9.221175120431504184e-19
-8.826179755685469308e-01	1.714190245947967773e+13	2.572236646266056859e+00	6.334568276345203381e-14	7.478006798725745229e-19
-8.750870224785937124e-01	1.766593868177982812e+13	2.438935970402363207e+00	5.883445545294675319e-14	6.077446227500484497e-19
-8.673379793567146390e-01	1.818161397764535156e+13	2.310996685770748016e+00	5.466165454243798354e-14	4.952206393296740546e-19
-8.593727774269119823e-01	1.869197537838073828e+13	2.188498574789945028e+00	5.080366829752737638e-14	4.041483087544194624e-19
-8.511934017844946521e-01	1.919967272792156250e+13	2.071588735138982340e+00	4.724008475792333292e-14	3.305564473111651351e-19
-8.428018909013507143e-01	1.970699755936584375e+13	1.960337303863511460e+00	4.394918974267205074e-14	2.705630626737650116e-19
-8.342003361179175513e-01	2.021574142921827344e+13	1.854859148638686950e+00	4.091314159825413263e-14	2.218652508217547457e-19
-8.253908811219762276e-01	2.072715788761440625e+13	1.755198006556547785e+00	3.811382402798676603e-14	1.819117510243670990e-19
-8.163757214143991803e-01	2.124225005921502344e+13	1.661409839955399148e+00	3.553655759680526537e-14	1.493937607765151906e-19
-8.071571037619853506e-01	2.176157345286245312e+13	1.573482357060161041e+00	3.316659253071820298e-14	1.225685961869551591e-19
-7.977373256375193122e-01	2.228644834807205469e+13	1.491362914572065490e+00	3.099115542148426952e-14	1.007210510503762541e-19
-7.881187346471923982e-01	2.281800897918536719e+13	1.414946083316467096e+00	2.899746440219476728e-14	8.260921751192645467e-20
-7.783037279455299329e-01	2.335987100374166797e+13	1.344024828984147879e+00	2.717287743035295881e-14	6.787986149009624136e-20
-7.682947516379707853e-01	2.391329268894126953e+13	1.278474163156053889e+00	2.550750398203742706e-14	5.561397522944862449e-20
-7.580943001712454610e-01	2.448213948470110156e+13	1.218062228533499880e+00	2.399109350690966350e-14	4.568561715471406238e-20
-7.477049157117091616e-01	2.506859783623660938e+13	1.162614528871029451e+00	2.261479794902900705e-14	3.738109130117007812e-20
-7.371291875117789161e-01	2.568224406090871094e+13	1.111721170656392976e+00	2.136585584332814066e-14	3.070657589162238580e-20
-7.263697512646394294e-01	2.632827494868365234e+13	1.065128602420853055e+00	2.023486655348531884e-14	2.508501620648012052e-20
-7.154292884473713032e-01	2.701129831085956641e+13	1.022581544083891458e+00	1.921394822919604826e-14	2.062099443274799080e-20
-7.043105256526721591e-01	2.773405279105869141e+13	9.838680740059273511e-01	1.829563937517575361e-14	1.682887805252506023e-20
-6.930162339093317581e-01	2.851131082813668359e+13	9.484224170227855133e-01	1.746530400379715366e-14	1.386017893755582055e-20
-6.815492279916337548e-01	2.935494308182071875e+13	9.157412147097913069e-01	1.670975323123583977e-14	1.129981839475235186e-20
-6.699123657178551738e-01	3.027056231185964844e+13	8.854966956156303803e-01	1.602067428900535770e-14	9.335935147200420132e-21
-6.581085472380376888e-01	3.124423188957273438e+13	8.577204454437070691e-01	1.539804466188433744e-14	7.619746402676297907e-21
-6.461407143112096740e-01	3.225933791369176562e+13	8.325413199196312064e-01	1.484305356792264270e-14	6.358324665525409766e-21
-6.340118495722386616e-01	3.332172646394709375e+13	8.095757724285236323e-01	1.434437823810243543e-14	5.226314811561954462e-21
-6.217249757884952821e-01	3.441144265208865234e+13	7.890009510212473431e-01	1.390262372068872646e-14	4.422530689660906866e-21
-6.092831551065166495e-01	3.550778342817876562e+13	7.709344481304100105e-01	1.351648323989586967e-14	3.682940049300281173e-21
-5.966894882888559293e-01	3.661803226034874219e+13	7.548732655989970342e-01	1.317385056931312301e-14	3.181906301998863436e-21
-5.839471139413062728e-01	3.776170862836850781e+13	7.401242242583380149e-01	1.285958059857717073e-14	2.696391034945644804e-21
-5.710592077306947401e-01	3.895558992890908594e+13	7.261653851520271097e-01	1.256211636554937591e-14	2.382660183018411151e-21
-5.580289815934401654e-01	4.018940443156653125e+13	7.130064336746285703e-01	1.227931091162673391e-14	2.059722861822325546e-21
-5.448596829350704773e-01	4.143190350332915625e+13	7.009991900307515067e-01	1.201630152884575505e-14	1.864644721392777137e-21
-5.315545938209014221e-01	4.268209416986007812e+13	6.899277257600012758e-01	1.176837069814843917e-14	1.642894155202706064e-21
-5.181170301580774185e-01	4.393864637197089062e+13	6.796263458544307134e-01	1.153206867021038673e-14	1.516587701071565033e-21
-5.045503408691774938e-01	4.518867028571583594e+13	6.700925681201481687e-01	1.130728698489310908e-14	1.357692360916439294e-21
-4.908579070575938008e-01	4.642019259389296094e+13	6.613165447003213071e-01	1.109417435024862784e-14	1.272405679500856311e-21
-4.770431411648895503e-01	4.762643718309862500e+13	6.532098820863356803e-01	1.089135762265129521e-14	1.153146134564445654e-21
-4.631094861203478019e-01	4.880146142970240625e+13	6.456974366225627371e-01	1.069794215436128620e-14	1.090666758826142801e-21
-4.490604144829201672e-01	4.994033512424283594e+13	6.386951693724652879e-01	1.051277353064196395e-14	9.960063757705494580e-22
-4.348994275757930850e-01	5.103874799966894531e+13	6.321383006825367357e-01	1.033519849267462961e-14	9.465274180715789133e-22
-4.206300546137843877e-01	5.209259888922966406e+13	6.259666548808485720e-01	1.016448059832453097e-14	8.677991480769594566e-22
-4.062558518237891492e-01	5.309849342907191406e+13	6.201366058534393266e-01	1.000030069232538000e-14	8.259433627257740080e-22
-3.917804015584931410e-01	5.405383199688795312e+13	6.146027048931842485e-01	9.842133128711371924e-15	7.578578744534917615e-22
-3.772073114035760510e-01	5.495683070536663281e+13	6.093333467559780559e-01	9.689790578877426395e-15	7.205822716588866023e-22
-3.625402132786245679e-01	5.580620801051369531e+13	6.042977059362296677e-01	9.542938040500929012e-15	6.599508471303997248e-22
-3.477827625319824811e-01	5.660136133759141406e+13	5.994774434095924143e-01	9.401542641897527244e-15	6.256216187579991956e-22
-3.329386370297612863e-01	5.734207760750492188e+13	5.948545685314341469e-01	9.265433617108128715e-15	5.707955075880432731e-22
-3.180115362392382239e-01	5.802871534219005469e+13	5.904215066098161824e-01	9.134698087790512088e-15	5.388095809362440734e-22
-3.030051803068727345e-01	5.866193087898672656e+13	5.861701428710847095e-01	9.009287808714748082e-15	4.891269151218505938e-22
-2.879233091311665382e-01	5.924284727103997656e+13	5.821006697026906984e-01	8.889369697380341613e-15	4.595130371725458192e-22
-2.727696814306032058e-01	5.977283366372110156e+13	5.782115528784091962e-01	8.774971719059915608e-15	4.148754659408053895e-22
-2.575480738068965936e-01	6.025366936631790625e+13	5.745073111866767501e-01	8.666291928074811293e-15	3.879269294164106573e-22
-2.422622798037831759e-01	6.068734767719855469e+13	5.709896747795827343e-01	8.563385887602725518e-15	3.484378659573885034e-22
-2.269161089615901461e-01	6.107622011071417969e+13	5.676645327569481703e-01	8.466439782321424780e-15	3.244911444064477913e-22
-2.115133858678190648e-01	6.142279902814143750e+13	5.645344572304277220e-01	8.375500635224561486e-15	2.902773132063531767e-22
-1.960579492039781213e-01	6.172984962145185938e+13	5.616050521744861967e-01	8.290719395777652039e-15	2.696062853587013375e-22
-1.805536507889023146e-01	6.200017559368679688e+13	5.588788261681695291e-01	8.212123949098656890e-15	2.407281340448303634e-22
-1.650043546187992261e-01	6.223667040850224219e+13	5.563608324561960528e-01	8.139831251520023881e-15	2.234793205200085683e-22
-1.494139359042609416e-01	6.244210273637415625e+13	5.540536735101934118e-01	8.073858697686605490e-15	1.998836961517846035e-22
-1.337862801044791550e-01	6.261916144506775000e+13	5.519621990830730907e-01	8.014302185935109098e-15	1.860605505951718298e-22
-1.181252819589080488e-01	6.277028246865137500e+13	5.500893527239436587e-01	7.961179644339907806e-15	1.675937145307234817e-22
-1.024348445166134158e-01	6.289770326391746094e+13	5.484398970561461528e-01	7.914574219083837031e-15	1.570930191527410631e-22
-8.671887816355072776e-02	6.300334825536768750e+13	5.470169843611063509e-01	7.874507733738995440e-15	1.435372259691547333e-22
-7.098129964801590253e-02	6.308889602577201562e+13	5.458249181181891174e-01	7.841049459774696572e-15	1.362104633302233745e-22
-5.522603110450816782e-02	6.315570587496005469e+13	5.448665482359406065e-01	7.814220965667849663e-15	1.273334917166586111e-22
-3.945699907625282304e-02	6.320487570301368750e+13	5.441451995775429262e-01	7.794073045114587074e-15	1.230190342071570516e-22
-2.367813353662409984e-02	6.323720604751645312e+13	5.436628654802084792e-01	7.780621469095791395e-15	1.186331003980411456e-22
-7.893366909713211629e-03	6.325323867374496875e+13	5.434213454672776056e-01	7.773892891262993981e-15	1.172095988258918717e-22
7.893366909713310509e-03	6.325323867512200781e+13	5.434213455460896736e-01	7.773892893909704360e-15	1.172096090311366495e-22
2.367813353662397841e-02	6.323720605164664062e+13	5.436628657167079659e-01	7.780621477038557326e-15	1.186331282049371821e-22
3.945699907625269814e-02	6.320487570990010938e+13	5.441451999719991717e-01	7.794073058364522030e-15	1.230190826657750083e-22
5.522603110450804292e-02	6.315570588460230469e+13	5.448665487887371928e-01	7.814220984241328819e-15	1.273335582661800245e-22
7.098129964801599967e-02	6.308889603817203906e+13	5.458249188299166832e-01	7.841049483696540647e-15	1.362105512645696375e-22
8.671887816355082490e-02	6.300334827052665625e+13	5.470169852325118542e-01	7.874507763040661051e-15	1.435373331164863624e-22
1.024348445166132909e-01	6.289770328183886719e+13	5.484398980882096986e-01	7.914574253805762767e-15	1.570931490427782341e-22
1.181252819589079239e-01	6.277028248933615625e+13	5.500893539178053349e-01	7.961179684529294370e-15	1.675938648996728663e-22
1.337862801044790162e-01	6.261916146851855469e+13	5.519622004401335547e-01	8.014302231649567001e-15	1.860607252867217737e-22
1.494139359042608306e-01	6.244210276259142188e+13	5.540536750320830262e-01	8.073858748992417982e-15	1.998838930630180779e-22
1.650043546187993093e-01	6.223667043748908594e+13	5.563608341448477157e-01	8.139831308495143040e-15	2.234795437315927102e-22
1.805536507889022035e-01	6.200017562544249219e+13	5.588788280257517282e-01	8.212124011829985212e-15	2.407283815207315392e-22
1.960579492039780103e-01	6.172984965597685938e+13	5.616050542035224691e-01	8.290719464365538942e-15	2.696065611490870727e-22
2.115133858678189538e-01	6.142279906543226562e+13	5.645344594337492472e-01	8.375500709780531391e-15	2.902776154441060483e-22
2.269161089615900351e-01	6.107622015076860156e+13	5.676645351377724857e-01	8.466439862971301001e-15	3.244914772776321107e-22
2.422622798037832592e-01	6.068734772000966406e+13	5.709896773414434579e-01	8.563385974483978112e-15	3.484382274853827782e-22
2.575480738068967046e-01	6.025366941187835938e+13	5.745073139335402646e-01	8.666292021340561318e-15	3.879273239386148336e-22
2.727696814306030948e-01	5.977283371201790625e+13	5.782115558145791701e-01	8.774971818875071280e-15	4.148758911188637095e-22
2.879233091311663717e-01	5.924284732205921094e+13	5.821006728328728119e-01	8.889369803924660668e-15	4.595134971760104723e-22
3.030051803068726235e-01	5.866193093270719531e+13	5.861701462003710006e-01	9.009287922181260049e-15	4.891274080454969341e-22
3.180115362392381129e-01	5.802871539858720312e+13	5.904215101436649515e-01	9.134698208385759684e-15	5.388101114970994995e-22
3.329386370297611752e-01	5.734207766654756250e+13	5.948545722756252152e-01	9.265433745049810730e-15	5.707960738849795489e-22
3.477827625319823701e-01	5.660136139924532031e+13	5.994774473702831896e-01	9.401542777416973982e-15	6.256222260611516155e-22
3.625402132786244014e-01	5.580620807473327344e+13	6.042977101198580003e-01	9.542938183839506667e-15	6.599514940379141631e-22
3.772073114035759400e-01	5.495683077210242969e+13	6.093333511692869964e-01	9.689790730287871801e-15	7.205829644691871453e-22
3.917804015584930299e-01	5.405383206607892188e+13	6.146027095431264575e-01	9.842133288454416233e-15	7.578586128407163290e-22
4.062558518237890381e-01	5.309849350065211719e+13	6.201366107471408817e-01	1.000030086066932585e-14	8.259441545509749612e-22
4.206300546137840546e-01	5.209259896311948438e+13	6.259666600255233693e-01	1.016448077554225639e-14	8.677999949817604537e-22
4.348994275757929739e-01	5.103874807578307812e+13	6.321383060854252056e-01	1.033519867904268399e-14	9.465283306332471121e-22
4.490604144829198341e-01	4.994033520248242969e+13	6.386951750406399952e-01	1.051277372643367498e-14	9.960073587468250807e-22
4.631094861203476909e-01	4.880146150996283594e+13	6.456974425628595471e-01	1.069794235984616819e-14	1.090667827102345042e-21
4.770431411648896614e-01	4.762643726526115625e+13	6.532098883052057658e-01	1.089135783809002884e-14	1.153147296800101726e-21
4.908579070575935233e-01	4.642019267783342969e+13	6.613165512036718319e-01	1.109417457588995199e-14	1.272406957407260545e-21
5.045503408691773828e-01	4.518867037129540625e+13	6.700925749130749454e-01	1.130728722096436558e-14	1.357693768057308604e-21
5.181170301580771964e-01	4.393864645904661719e+13	6.796263529410259130e-01	1.153206891691217029e-14	1.516589273119942833e-21
5.315545938209013110e-01	4.268209425827440625e+13	6.899277331422734028e-01	1.176837095561499023e-14	1.642895915445024477e-21
5.448596829350704773e-01	4.143190359291707031e+13	7.009991977081585501e-01	1.201630179712762226e-14	1.864646722656083684e-21
5.580289815934400544e-01	4.018940452215994531e+13	7.130064416455121901e-01	1.227931119074831042e-14	2.059725139204075027e-21
5.710592077306947401e-01	3.895559002034061719e+13	7.261653934136617083e-01	1.256211665551344324e-14	2.382662811723718728e-21
5.839471139413060508e-01	3.776170872046070312e+13	7.401242328010870786e-01	1.285958089913419956e-14	2.696394072596299774e-21
5.966894882888559293e-01	3.661803235292899219e+13	7.548732744095486558e-01	1.317385088008416822e-14	3.181909871366075115e-21
6.092831551065164275e-01	3.550778352106275000e+13	7.709344571970443427e-01	1.351648356057925823e-14	3.682944240703745941e-21
6.217249757884950601e-01	3.441144274510062891e+13	7.890009603347377665e-01	1.390262405110658760e-14	4.422535676039159519e-21
6.340118495722386616e-01	3.332172655691092188e+13	8.095757819800022403e-01	1.434437857811791282e-14	5.226320744227395610e-21
6.461407143112095630e-01	3.225933800644175781e+13	8.325413296943725561e-01	1.484305391719021210e-14	6.358331777329869932e-21
6.581085472380375778e-01	3.124423198194147266e+13	8.577204554206946385e-01	1.539804501982571649e-14	7.619754911332338755e-21
6.699123657178549518e-01	3.027056240368064453e+13	8.854967057737697100e-01	1.602067465505125388e-14	9.335945349740257544e-21
6.815492279916336438e-01	2.935494317293179297e+13	9.157412250221056427e-01	1.670975360459688414e-14	1.129983061452835681e-20
6.930162339093317581e-01	2.851131091838694141e+13	9.484224274566739332e-01	1.746530438347662679e-14	1.386019355627862327e-20
7.043105256526719371e-01	2.773405288029987109e+13	9.838680845286892351e-01	1.829563976017854532e-14	1.682889547388205348e-20
7.154292884473711922e-01	2.701129839896141406e+13	1.022581554664578896e+00	1.921394861860607963e-14	2.062101515765663805e-20
7.263697512646390964e-01	2.632827503553174219e+13	1.065128613031288696e+00	2.023486694650714986e-14	2.508504077537343571e-20
7.371291875117788051e-01	2.568224414641790625e+13	1.111721181268379821e+00	2.136585623916921226e-14	3.070660494453050575e-20
7.477049157117090505e-01	2.506859792031821484e+13	1.162614539457746954e+00	2.261479834694240677e-14	3.738112554270847509e-20
7.580943001712453500e-01	2.448213956727202734e+13	1.218062239070178299e+00	2.399109390621772829e-14	4.568565739540660393e-20
7.682947516379706743e-01	2.391329276992591406e+13	1.278474173621338084e+00	2.550750438219118860e-14	5.561402237125158885e-20
7.783037279455297108e-01	2.335987108307508984e+13	1.344024839358052947e+00	2.717287783084278456e-14	6.787991657929279170e-20
7.881187346471922872e-01	2.281800905680858594e+13	1.414946093580895292e+00	2.899746480256788579e-14	8.260928169834291787e-20
7.977373256375193122e-01	2.228644842393765234e+13	1.491362924710054827e+00	3.099115582130934427e-14	1.007211256537442440e-19
8.071571037619852396e-01	2.176157352692856250e+13	1.573482367056964648e+00	3.316659292962373729e-14	1.225686826736300325e-19
8.163757214143990693e-01	2.124225013144616797e+13	1.661409849797696126e+00	3.553655799443677669e-14	1.493938608327315250e-19
8.253908811219760056e-01	2.072715795797737891e+13	1.755198016232187408e+00	3.811382442398894511e-14	1.819118665227849166e-19
8.342003361179174403e-01	2.021574149768416016e+13	1.854859158136220376e+00	4.091314199224188912e-14	2.218653839234187740e-19
8.428018909013503812e-01	1.970699762590399609e+13	1.960337313172426210e+00	4.394919013422706118e-14	2.705632157977949759e-19
8.511934017844945410e-01	1.919967279250445703e+13	2.071588744249607927e+00	4.724008514658141261e-14	3.305566232631457597e-19
8.593727774269117603e-01	1.869197544097730078e+13	2.188498583693808008e+00	5.080366868278306743e-14	4.041485107147609684e-19
8.673379793567147500e-01	1.818161403822592578e+13	2.310996694460446310e+00	5.466165492373864156e-14	4.952208710006444890e-19
8.750870224785936013e-01	1.766593874031172266e+13	2.438935978872188493e+00	5.883445582970866527e-14	6.077448883838577402e-19
8.826179755685469308e-01	1.714190251592916797e+13	2.572236654512110920e+00	6.334568313506886886e-14	7.478009844922526910e-19
8.899289617551802145e-01	1.660668140475000586e+13	2.710717569764648172e+00	6.821501407185770603e-14	9.221178614920874562e-19
8.970181589874635097e-01	1.605809719341107812e+13	2.854215693809928123e+00	7.346156308217050300e-14	1.140379847735447862e-18
9.038838004888234412e-01	1.549463760578963672e+13	3.002422556389702013e+00	7.909622266338179656e-14	1.413931365206167579e-18
9.105241751974622044e-01	1.491541407334433203e+13	3.155055586692401715e+00	8.512649961430151648e-14	1.758488398614368636e-18
9.169376281927885675e-01	1.432045329295357422e+13	3.311654340833749099e+00	9.154739816837088714e-14	2.193065415206888393e-18
9.231225611078606175e-01	1.371059426688911719e+13	3.471770668664388992e+00	9.834748741887333608e-14	2.743285218139765550e-18
9.290774325277303403e-01	1.308775806161048633e+13	3.634720444922097560e+00	1.054987185898062531e-13	3.440697812745107831e-18
9.348007583735982173e-01	1.245456186158930469e+13	3.799835358161781418e+00	1.129656229770920816e-13	4.326983037692903406e-18
9.402911122726754778e-01	1.181406745043568945e+13	3.966317551153348386e+00	1.206988882700903269e-13	5.453950890638039166e-18
9.455471259136670747e-01	1.116961337137133203e+13	4.133485431855861592e+00	1.286458966866082436e-13	6.888768146453480081e-18
9.505674893877827936e-01	1.052498807326409766e+13	4.300476632281807987e+00	1.367406711542107127e-13	8.714295250754432526e-18
9.553509515151947795e-01	9.884260686958228516e+12	4.466473046035921435e+00	1.449146877633429650e-13	1.103467767307778640e-17
9.598963201568568859e-01	9.251494225367330078e+12	4.630516358780544905e+00	1.530905969378653208e-13	1.397469448628928359e-17
9.642024625116116798e-01	8.630701878247140625e+12	4.791726709894120972e+00	1.611931994918107786e-13	1.768308514239575736e-17
9.682683053985071675e-01	8.025600828677014648e+12	4.949120402394345142e+00	1.691432466825641908e-13	2.232678510024733460e-17
9.720928355242569596e-01	7.439679248124253906e+12	5.101823056878289186e+00	1.768681889755834290e-13	2.808731033110552602e-17
9.756750997357734878e-01	6.876044766408817383e+12	5.248870846880349106e+00	1.842950832332713600e-13	3.514476970064915926e-17
9.790142052577144316e-01	6.337530322457903320e+12	5.389421119780343439e+00	1.913607404984757004e-13	4.366396436118948450e-17
9.821093199149804054e-01	5.826568227405583984e+12	5.522581914702623607e+00	1.980052274490871676e-13	5.376722479601400222e-17
9.849596723401105036e-01	5.345300459157538086e+12	5.647586393027175689e+00	2.041798486433672333e-13	6.551254337584905508e-17
9.875645521655237458e-01	4.895515718123189453e+12	5.763634698312920079e+00	2.098408887444297944e-13	7.886133973322180507e-17
9.899233102005571272e-01	4.478626935557799805e+12	5.870027947494776299e+00	2.149550489458517559e-13	9.365777360077406326e-17
9.920353585932577545e-01	4.095738182828508789e+12	5.966048272877036318e+00	2.194944982594422580e-13	1.096041603286217151e-16
9.939001709768877646e-01	3.747374606498867188e+12	6.051060592778174652e+00	2.234398358164603496e-13	1.262552030734464661e-16
9.955172826011058351e-01	3.433957729935736328e+12	6.124415066286254650e+00	2.267762656108686705e-13	1.430180731064491535e-16
9.968862904477931997e-01	3.154949413919665527e+12	6.185538226302851328e+00	2.294945961401898675e-13	1.591806988800256529e-16
9.980068533314933044e-01	2.910190139611757812e+12	6.233893625903605518e+00	2.315907189525775989e-13	1.739641939785488356e-16
9.988786919844435674e-01	2.697691560856097168e+12	6.269209736061039706e+00	2.330707749324660127e-13	1.866164466667492871e-16
9.995015891261737062e-01	2.518784674399999512e+12	6.291876389694221139e+00	2.339727304055536311e-13	1.964765806122458587e-16
9.998753895176573092e-01	2.373305890240006836e+12	6.302009967271312796e+00	2.343227337178267819e-13	2.029875803676853196e-16
1.000000000000000000e+00	2.293128966444210449e+12	6.304244009910664914e+00	2.343581197858947273e-13	2.055568403729022742e-16


==> dat/1dbte_with_E_pic_vs_pde/Ewtx_10K_pde_idx_0008.csv <==
x	ne_pde	Te_pde	elastic_pde	ionization_pde
-1.000000000000000000e+00	2.650207762586235840e+12	8.037215105936082793e+00	2.831183042473073754e-13	2.157914760699774769e-15
-9.998753895176573092e-01	2.747998110007494141e+12	8.030055734697610248e+00	2.831393382247047430e-13	2.134223358008418471e-15
-9.995015891261738172e-01	2.927773125660479492e+12	8.014267924683796451e+00	2.832501539623432789e-13	2.076453656416547844e-15
-9.988786919844435674e-01	3.148464092589635742e+12	7.987913350230141596e+00	2.832990944248536128e-13	1.990489436961410177e-15
-9.980068533314934154e-01	3.409102013227526367e+12	7.951355491123484498e+00	2.832600376577818928e-13	1.880227952776192588e-15
-9.968862904477931997e-01	3.707295512511780273e+12	7.904560602832856553e+00	2.830894537352515838e-13	1.749694265447925734e-15
-9.955172826011059461e-01	4.045506544327537109e+12	7.847757666604141313e+00	2.827424272972701413e-13	1.603732448142188867e-15
-9.939001709768877646e-01	4.424468363931959961e+12	7.780959754282529950e+00	2.821563167952429926e-13	1.447586535240914130e-15
-9.920353585932577545e-01	4.845689961871869141e+12	7.704287788929715219e+00	2.812644166470062133e-13	1.286689033408989813e-15
-9.899233102005571272e-01	5.309846930066258789e+12	7.617349986371611870e+00	2.799787212259347931e-13	1.125978702153810013e-15
-9.875645521655237458e-01	5.817906435163272461e+12	7.519769884771657864e+00	2.782093604075645672e-13	9.699308773654339424e-16
-9.849596723401105036e-01	6.370604662514156250e+12	7.410840567238398791e+00	2.758552175508468223e-13	8.222230015237022224e-16
-9.821093199149804054e-01	6.968695831399118164e+12	7.290104618175243800e+00	2.728259792819085275e-13	6.858235335138680212e-16
-9.790142052577145426e-01	7.612773755706966797e+12	7.157132688290449352e+00	2.690371781575514750e-13	5.628209751991277846e-16
-9.756750997357735988e-01	8.303032359454163086e+12	7.011960974527279511e+00	2.644282977585893841e-13	4.544993437604109025e-16
-9.720928355242569596e-01	9.039235219672083984e+12	6.854843928977272682e+00	2.589568145592730688e-13	3.612984176087136242e-16
-9.682683053985071675e-01	9.820211108835533203e+12	6.686498485049813922e+00	2.526096430389251899e-13	2.829284193994178413e-16
-9.642024625116116798e-01	1.064395460984115430e+13	6.507823915864173081e+00	2.453954166876840155e-13	2.184722123180252204e-16
-9.598963201568569970e-01	1.150704723714866992e+13	6.320016331693788736e+00	2.373505626116974182e-13	1.665622543603913335e-16
-9.553509515151947795e-01	1.240491398504573828e+13	6.124325572260642225e+00	2.285319856892065445e-13	1.255640201727423985e-16
-9.505674893877829046e-01	1.333133675303660938e+13	5.922104711535588706e+00	2.190193753655486291e-13	9.374549087801901819e-17
-9.455471259136670747e-01	1.427891729001364258e+13	5.714641645988504770e+00	2.089093845493772244e-13	6.943268764330390301e-17
-9.402911122726755888e-01	1.523872004597323633e+13	5.503219544226514159e+00	1.983163722569647670e-13	5.109672852788924609e-17
-9.348007583735983284e-01	1.620104961260716992e+13	5.288991842260521103e+00	1.873663114036794894e-13	3.742411893280769642e-17
-9.290774325277305623e-01	1.715519199480333984e+13	5.073087447178768805e+00	1.761965619591110769e-13	2.731784973872231772e-17
-9.231225611078607285e-01	1.809060117904938281e+13	4.856486516482806159e+00	1.649475494013002317e-13	1.990490338319803743e-17
-9.169376281927887895e-01	1.899657739386042969e+13	4.640179305172245527e+00	1.537617858179149867e-13	1.449428157298294014e-17
-9.105241751974622044e-01	1.986371696259647266e+13	4.425035802811315477e+00	1.427738957817625387e-13	1.056412514241105550e-17
-9.038838004888235522e-01	2.068348472332351172e+13	4.211953718811418668e+00	1.321082777913584570e-13	7.713331128460071842e-18
-8.970181589874635097e-01	2.144968394515776953e+13	4.001720892823215081e+00	1.218699330795745784e-13	5.650933582315860068e-18
-8.899289617551803255e-01	2.215759064110728125e+13	3.795167044596523098e+00	1.121442672163796089e-13	4.155515724559942597e-18
-8.826179755685469308e-01	2.280518190918902734e+13	3.593024925265619895e+00	1.029916485002072256e-13	3.072684626761088660e-18
-8.750870224785937124e-01	2.339213259318776562e+13	3.396011861522699515e+00	9.444893432747651462e-14	2.283542726318967770e-18
-8.673379793567146390e-01	2.392022950991519141e+13	3.204786599797520008e+00	8.653138281137764798e-14	1.709272970086222984e-18
-8.593727774269119823e-01	2.439274071335480078e+13	3.019919466556327148e+00	7.923404328746518459e-14	1.286491083525394808e-18
-8.511934017844946521e-01	2.481406247968357812e+13	2.841945320107945427e+00	7.253883534817900849e-14	9.763917703363586661e-19
-8.428018909013507143e-01	2.518964824572164844e+13	2.671259617110118167e+00	6.641477517949748267e-14	7.446872188039427966e-19
-8.342003361179175513e-01	2.552492039245624609e+13	2.508263001124530600e+00	6.082725806496680339e-14	5.731920609885420094e-19
-8.253908811219762276e-01	2.582631142234871875e+13	2.353163564729642054e+00	5.573487600328138259e-14	4.425967950319697429e-19
-8.163757214143991803e-01	2.609891463399006641e+13	2.206243826164854038e+00	5.110020293152196297e-14	3.451726210365627357e-19
-8.071571037619853506e-01	2.634948362189237109e+13	2.067527209546038414e+00	4.688180591659082203e-14	2.692848675604114049e-19
-7.977373256375193122e-01	2.658183543613915625e+13	1.937204240944479405e+00	4.304720805561736449e-14	2.124646542881467618e-19
-7.881187346471923982e-01	2.680290424785861328e+13	1.815122971689500986e+00	3.955971071648554176e-14	1.670353041631389914e-19
-7.783037279455299329e-01	2.701439076329617969e+13	1.701414201667367454e+00	3.639475062916767116e-14	1.331627840075600342e-19
-7.682947516379707853e-01	2.722322260247737500e+13	1.595769835615549415e+00	3.352142573166432538e-14	1.052369506965552520e-19
-7.580943001712454610e-01	2.742898730421758203e+13	1.498239710248211454e+00	3.092190120212729990e-14	8.475324080978817182e-20
-7.477049157117091616e-01	2.763699876285653516e+13	1.408457035937215274e+00	2.857208175820394901e-14	6.719415845971446190e-20
-7.371291875117789161e-01	2.784436982744746875e+13	1.326393529864640319e+00	2.645914099713431295e-14	5.474632313064937366e-20
-7.263697512646394294e-01	2.805676920425363281e+13	1.251584682666160075e+00	2.456255798472790380e-14	4.347242962379825589e-20
-7.154292884473713032e-01	2.827485524383322656e+13	1.183821934501595674e+00	2.286975498209041948e-14	3.590286529389383132e-20
-7.043105256526721591e-01	2.850819345674223438e+13	1.122519008518506833e+00	2.136092991602024071e-14	2.849129867445963281e-20
-6.930162339093317581e-01	2.875036397925727734e+13	1.067661010288207812e+00	2.003063767792778827e-14	2.388950105642489077e-20
-6.815492279916337548e-01	2.900690221789604688e+13	1.018837597365654712e+00	1.886431564161722838e-14	1.890489549352042608e-20
-6.699123657178551738e-01	2.928272182209270703e+13	9.757496832499050754e-01	1.785010434049523218e-14	1.611789464436979200e-20
-6.581085472380376888e-01	2.961657870091861719e+13	9.373045143220286590e-01	1.695763598451665221e-14	1.268337137140044398e-20
-6.461407143112096740e-01	3.003784079482457422e+13	9.027037570401265087e-01	1.616415659632424283e-14	1.099112385895125570e-20
-6.340118495722386616e-01	3.057745709957955078e+13	8.709432261120588770e-01	1.544405224282854692e-14	8.569069254910624664e-21
-6.217249757884952821e-01	3.124557561680794141e+13	8.413955092359405308e-01	1.478396710843519187e-14	7.553776450972726438e-21
-6.092831551065166495e-01	3.204493982230914062e+13	8.136749243462941816e-01	1.417540287890771502e-14	5.829909745659464013e-21
-5.966894882888559293e-01	3.294194251195292969e+13	7.882475952862971758e-01	1.362623850755727780e-14	5.278448084735472573e-21
-5.839471139413062728e-01	3.388818752195546484e+13	7.657199223945173605e-01	1.314504260685421739e-14	4.066496391155492053e-21
-5.710592077306947401e-01	3.485814650328064844e+13	7.461348470418753820e-01	1.272921414928868970e-14	3.839082938614718887e-21
-5.580289815934401654e-01	3.582214600759394531e+13	7.294456307305685616e-01	1.237736373445453162e-14	2.985643803938065785e-21
-5.448596829350704773e-01	3.676499675294278906e+13	7.154643986030633229e-01	1.208363797983931734e-14	2.958928778137738767e-21
-5.315545938209014221e-01	3.766070839497350781e+13	7.041499550167931165e-01	1.184427882029529851e-14	2.348246096968756940e-21
-5.181170301580774185e-01	3.853863949679207812e+13	6.945860718865380923e-01	1.164157164134204099e-14	2.423732658338033096e-21
-5.045503408691774938e-01	3.944660020925509375e+13	6.857482145800434248e-01	1.145504229676947619e-14	1.956312083345033742e-21
-4.908579070575938008e-01	4.040593747493899219e+13	6.772021761598586709e-01	1.127420787371673100e-14	2.065875896619706853e-21
-4.770431411648895503e-01	4.141624591940062500e+13	6.688673051565204863e-01	1.109523565998887470e-14	1.690605004909609805e-21
-4.631094861203478019e-01	4.247770873626261719e+13	6.606456384112633362e-01	1.091573927657721564e-14	1.807186564915003223e-21
-4.490604144829201672e-01	4.357314921197904688e+13	6.526804447508117724e-01	1.073755087718543358e-14	1.497201567921926159e-21
-4.348994275757930850e-01	4.468354273632586719e+13	6.451252652966857903e-01	1.056347882437648951e-14	1.611827684209819562e-21
-4.206300546137843877e-01	4.579670631242397656e+13	6.379972062033675284e-01	1.039433487815383133e-14	1.353103240814896874e-21
-4.062558518237891492e-01	4.690685273223228125e+13	6.312518032198680684e-01	1.022983029367114405e-14	1.459384861799317323e-21
-3.917804015584931410e-01	4.800475631678037500e+13	6.248730336674628294e-01	1.007027716050203003e-14	1.241268856501760913e-21
-3.772073114035760510e-01	4.907686821104114844e+13	6.189074912978610454e-01	9.917278181512621487e-15	1.336665182172037974e-21
-3.625402132786245679e-01	5.011254801459614062e+13	6.133555903684990707e-01	9.771527301432726157e-15	1.151917537390304431e-21
-3.477827625319824811e-01	5.110588723999046875e+13	6.081896966766587864e-01	9.633083370585720661e-15	1.236027302403785365e-21
-3.329386370297612863e-01	5.205270738056517969e+13	6.033684444742464237e-01	9.501581100257793301e-15	1.078869244250439824e-21
-3.180115362392382239e-01	5.295051163107673438e+13	5.988587010730445082e-01	9.376768253030224412e-15	1.151941914113866904e-21
-3.030051803068727345e-01	5.379730866842036719e+13	5.946289682317917880e-01	9.258277156726267432e-15	1.017997152314907893e-21
-2.879233091311665382e-01	5.459244922632462500e+13	5.906559411758791622e-01	9.145901005203737124e-15	1.080559384208517432e-21
-2.727696814306032058e-01	5.533540443997267969e+13	5.869199154256907747e-01	9.039387285497066818e-15	9.665854249228750689e-22
-2.575480738068965936e-01	5.602680096095885938e+13	5.834065647213450001e-01	8.938622682190975569e-15	1.019235550639424983e-21
-2.422622798037831759e-01	5.666698727693118750e+13	5.801061432442840005e-01	8.843489925024518260e-15	9.228535906853839384e-22
-2.269161089615901461e-01	5.725719351772064844e+13	5.770124229250077619e-01	8.753989693392434928e-15	9.661378005327019575e-22
-2.115133858678190648e-01	5.779819128066700000e+13	5.741229028850846072e-01	8.670118419998572211e-15	8.856512282588848071e-22
-1.960579492039781213e-01	5.829150714113557812e+13	5.714362914793342796e-01	8.591948786656465647e-15	9.201234888231416376e-22
-1.805536507889023146e-01	5.873819531591655469e+13	5.689535567892378687e-01	8.519531633529944603e-15	8.543320801911713720e-22
-1.650043546187992261e-01	5.913996768445664062e+13	5.666752875860567862e-01	8.452958875979807255e-15	8.804812936010293004e-22
-1.494139359042609416e-01	5.949809619167596875e+13	5.646032356241043049e-01	8.392287416532316764e-15	8.285178373370721653e-22
-1.337862801044791550e-01	5.981440503075453125e+13	5.627379315917452329e-01	8.337591329691778256e-15	8.467797674028557040e-22
-1.181252819589080488e-01	6.009029596990763281e+13	5.610805500501510057e-01	8.288907573740416788e-15	8.079854920487356740e-22
-1.024348445166134158e-01	6.032756313691904688e+13	5.596309725559320825e-01	8.246280759132480415e-15	8.187286656062813925e-22
-8.671887816355072776e-02	6.052757662250331250e+13	5.583895840092680807e-01	8.209724652256200136e-15	7.925992793815002142e-22
-7.098129964801590253e-02	6.069190878300194531e+13	5.573557927033394588e-01	8.179259224343801488e-15	7.960625733695231121e-22
-5.522603110450816782e-02	6.082169985410173438e+13	5.565295441425134326e-01	8.154884366396454687e-15	7.822377061617666336e-22
-3.945699907625282304e-02	6.091811036207979688e+13	5.559101849446339561e-01	8.136606266226896608e-15	7.785708028597656369e-22
-2.367813353662409984e-02	6.098188961237184375e+13	5.554975621592941337e-01	8.124420732384496421e-15	7.768105820655949011e-22
-7.893366909713211629e-03	6.101364928371153125e+13	5.552912785448055333e-01	8.118328946789549615e-15	7.661160992087980273e-22
7.893366909713310509e-03	6.101364927297654688e+13	5.552912844791892955e-01	8.118328922641531230e-15	7.763015414598617997e-22
2.367813353662397841e-02	6.098188957953222656e+13	5.554975506415553710e-01	8.124420642617704231e-15	7.586097548579370404e-22
3.945699907625269814e-02	6.091811030774386719e+13	5.559101852997146986e-01	8.136606127895493643e-15	7.807490622519177331e-22
5.522603110450804292e-02	6.082169977766369531e+13	5.565295269913093090e-01	8.154884162065688817e-15	7.559486677545847893e-22
7.098129964801599967e-02	6.069190868498289062e+13	5.573557874381360744e-01	8.179258970640566589e-15	7.901795605098804141e-22
8.671887816355082490e-02	6.052757650232296875e+13	5.583895611202444043e-01	8.209724331589134679e-15	7.580717641267735935e-22
1.024348445166132909e-01	6.032756299501394531e+13	5.596309615751113853e-01	8.246280387709348587e-15	8.046533593590069596e-22
1.181252819589079239e-01	6.009029580572290625e+13	5.610805212600057379e-01	8.288907133771950793e-15	7.649854193437840600e-22
1.337862801044790162e-01	5.981440484463256250e+13	5.627379147410500604e-01	8.337590836924288628e-15	8.242989717846501029e-22
1.494139359042608306e-01	5.949809598308464062e+13	5.646032007012002918e-01	8.392286852911117144e-15	7.767159475330537250e-22
1.650043546187993093e-01	5.913996745364537500e+13	5.666752646445236685e-01	8.452958256783804935e-15	8.492909290905632551e-22
1.805536507889022035e-01	5.873819506238832031e+13	5.689535154253481108e-01	8.519530940387433692e-15	7.932883913042522099e-22
1.960579492039780103e-01	5.829150686503417188e+13	5.714362621501194450e-01	8.591948034322764366e-15	8.798101810745601425e-22
2.115133858678189538e-01	5.779819098151533594e+13	5.741228546798674559e-01	8.670117589631138305e-15	8.147926815030266242e-22
2.269161089615900351e-01	5.725719319556317188e+13	5.770123868196054273e-01	8.753988799227659716e-15	9.161574334954818931e-22
2.422622798037832592e-01	5.666698693127467969e+13	5.801060876856737325e-01	8.843488947464012410e-15	8.414483032634609238e-22
2.575480738068967046e-01	5.602680059174407031e+13	5.834065213337782385e-01	8.938621634898095527e-15	9.588807989274464090e-22
2.727696814306030948e-01	5.533540404672585156e+13	5.869198518688985011e-01	9.039386148087358070e-15	8.737125709309444951e-22
2.879233091311663717e-01	5.459244880883867188e+13	5.906558898646107059e-01	9.145899790519522307e-15	1.008931831279498361e-21
3.030051803068726235e-01	5.379730822618510156e+13	5.946288958547072401e-01	9.258275843091505850e-15	9.124877428748230937e-22
3.180115362392381129e-01	5.295051116375558594e+13	5.988586410085940948e-01	9.376766852441169604e-15	1.067881142867945608e-21
3.329386370297611752e-01	5.205270688783220312e+13	6.033683622700564131e-01	9.501579590363504089e-15	9.592830206689152529e-22
3.477827625319823701e-01	5.110588672123276562e+13	6.081896268512851922e-01	9.633081761822818934e-15	1.138104364085298113e-21
3.625402132786244014e-01	5.011254746971355469e+13	6.133554971070426243e-01	9.771525570664041470e-15	1.016491617278881186e-21
3.772073114035759400e-01	4.907686763913862500e+13	6.189074104919382036e-01	9.917276337632022544e-15	1.223145983539516148e-21
3.917804015584930299e-01	4.800475571803457031e+13	6.248729278968596645e-01	1.007027517979894075e-14	1.087895484504429066e-21
4.062558518237890381e-01	4.690685210553207812e+13	6.312517100308746576e-01	1.022982818423860363e-14	1.328210288277302204e-21
4.206300546137840546e-01	4.579670565830813281e+13	6.379970863475559195e-01	1.039433261721817486e-14	1.179372687953826655e-21
4.348994275757929739e-01	4.468354205346050000e+13	6.451251583198041040e-01	1.056347642072916788e-14	1.460776867182461275e-21
4.490604144829198341e-01	4.357314850123326562e+13	6.526803093348195750e-01	1.073754830870005171e-14	1.300769357486032322e-21
4.631094861203476909e-01	4.247770799618620312e+13	6.606455163401788733e-01	1.091573655214285701e-14	1.634193166079417658e-21
4.770431411648896614e-01	4.141624515126912500e+13	6.688671528731385818e-01	1.109523276087404027e-14	1.469240905581522335e-21
4.908579070575935233e-01	4.040593667725839062e+13	6.772020380937027184e-01	1.127420481355839770e-14	1.869261195153494881e-21
5.045503408691773828e-01	3.944659938304690625e+13	6.857480447514311406e-01	1.145503905356004193e-14	1.708938318491794696e-21
5.181170301580771964e-01	3.853863864118389062e+13	6.945859170186784448e-01	1.164156823007362900e-14	2.202143288588260044e-21
5.315545938209013110e-01	3.766070751075469531e+13	7.041497666152163326e-01	1.184427521505374758e-14	2.073062435358680050e-21
5.448596829350704773e-01	3.676499584056201562e+13	7.154642259553470884e-01	1.208363419054441610e-14	2.711445463609684896e-21
5.580289815934400544e-01	3.582214506710310938e+13	7.294454216606279795e-01	1.237735970524430833e-14	2.680328621498302494e-21
5.710592077306947401e-01	3.485814553723393359e+13	7.461346530111585551e-01	1.272920990010775528e-14	3.559669558485604918e-21
5.839471139413060508e-01	3.388818653001673438e+13	7.657196887622180759e-01	1.314503810137869522e-14	3.722391687670174806e-21
5.966894882888559293e-01	3.294194150040617969e+13	7.882473793397634099e-01	1.362623381603251465e-14	4.963211176537290555e-21
6.092831551065164275e-01	3.204493879079925000e+13	8.136746686085107871e-01	1.417539796879232290e-14	5.449217772734886219e-21
6.217249757884950601e-01	3.124557457142486719e+13	8.413952745982574699e-01	1.478396205489446791e-14	7.206338891514419404e-21
6.340118495722386616e-01	3.057745604126819141e+13	8.709429524322431782e-01	1.544404703305081888e-14	8.156198673905016722e-21
6.461407143112095630e-01	3.003783972966992969e+13	9.027035092626819468e-01	1.616415132046826580e-14	1.061815525536426082e-20
6.581085472380375778e-01	2.961657762842303125e+13	9.373042295656852652e-01	1.695763062235330312e-14	1.224769019799365387e-20
6.699123657178549518e-01	2.928272074823908203e+13	9.757494284451074806e-01	1.785009897073306051e-14	1.572841032323828922e-20
6.815492279916336438e-01	2.900690114076033594e+13	1.018837306412149424e+00	1.886431022170135033e-14	1.845333854851784224e-20
6.930162339093317581e-01	2.875036290501991797e+13	1.067660751689437415e+00	2.003063228815759862e-14	2.348722478749584901e-20
7.043105256526719371e-01	2.850819238216292578e+13	1.122518714525331696e+00	2.136092450674372338e-14	2.802778873476087429e-20
7.154292884473711922e-01	2.827485417417882422e+13	1.183821674771707189e+00	2.286974962877688436e-14	3.549088995418908336e-20
7.263697512646390964e-01	2.805676813525446484e+13	1.251584387617260319e+00	2.456255263057269828e-14	4.299863626755826180e-20
7.371291875117788051e-01	2.784436876309352344e+13	1.326393270384018663e+00	2.645913571454056764e-14	5.432496925988421221e-20
7.477049157117090505e-01	2.763699769814589844e+13	1.408456740873939683e+00	2.857207648841701655e-14	6.670962151956120906e-20
7.580943001712453500e-01	2.742898624277397656e+13	1.498239451833965896e+00	3.092189601730112870e-14	8.432142398205145829e-20
7.682947516379706743e-01	2.722322153963837891e+13	1.595769541348853737e+00	3.352142057664627323e-14	1.047405785780319149e-19
7.783037279455297108e-01	2.701438970170746484e+13	1.701413944815253432e+00	3.639474556963227643e-14	1.327185744888920822e-19
7.881187346471922872e-01	2.680290318377271094e+13	1.815122678330799211e+00	3.955970570287756582e-14	1.665241848538801834e-19
7.977373256375193122e-01	2.658183437176756250e+13	1.937203985560953301e+00	4.304720314870610765e-14	2.120044862295777164e-19
8.071571037619852396e-01	2.634948255525696875e+13	2.067526916772455703e+00	4.688180107569828042e-14	2.687549636311747972e-19
8.163757214143990693e-01	2.609891356846592188e+13	2.206243572485140358e+00	5.110019822254078556e-14	3.446939487970644557e-19
8.253908811219760056e-01	2.582631035793187500e+13	2.353163273222993013e+00	5.573487139748666995e-14	4.420473253842190810e-19
8.342003361179174403e-01	2.552491933278084766e+13	2.508262750579475231e+00	6.082725363114734005e-14	5.726964116890020151e-19
8.428018909013503812e-01	2.518964719016939844e+13	2.671259327651061444e+00	6.641477088753832057e-14	7.441184123429350183e-19
8.511934017844945410e-01	2.481406143108229688e+13	2.841945072928652394e+00	7.253883126596141394e-14	9.758774420927808173e-19
8.593727774269117603e-01	2.439273967072315234e+13	3.019919178397220794e+00	7.923403938773424050e-14	1.285898875353188204e-18
8.673379793567147500e-01	2.392022847567925781e+13	3.204786355174316537e+00	8.653137916524722122e-14	1.708735119445416009e-18
8.750870224785936013e-01	2.339213156602382812e+13	3.396011572894083397e+00	9.444893091118762932e-14	2.282920031041581732e-18
8.826179755685469308e-01	2.280518089127899219e+13	3.593024681434097367e+00	1.029916453880239795e-13	3.072115113804617517e-18
8.899289617551802145e-01	2.215758963143631250e+13	3.795166752655683151e+00	1.121442643908945680e-13	4.154852047399194819e-18
8.970181589874635097e-01	2.144968294626691406e+13	4.001720647464953373e+00	1.218699306178423634e-13	5.650322198291850358e-18
9.038838004888234412e-01	2.068348373417432031e+13	4.211953419817898947e+00	1.321082756805503214e-13	7.712613139886061847e-18
9.105241751974622044e-01	1.986371598622866016e+13	4.425035553069171179e+00	1.427738941023941957e-13	1.056345923783220681e-17
9.169376281927885675e-01	1.899657642990231250e+13	4.640178994648097799e+00	1.537617845556828356e-13	1.449349373056271258e-17
9.231225611078606175e-01	1.809060023074634766e+13	4.856486258990358351e+00	1.649475486370701893e-13	1.990416857492797780e-17
9.290774325277303403e-01	1.715519106211636523e+13	5.073087119279570345e+00	1.761965616673070357e-13	2.731697284819476248e-17
9.348007583735982173e-01	1.620104869937678711e+13	5.288991572349182491e+00	1.873663116596681095e-13	3.742329737540049614e-17
9.402911122726754778e-01	1.523871915248711914e+13	5.503219191428677881e+00	1.983163730189099148e-13	5.109574044569065629e-17
9.455471259136670747e-01	1.427891642026012109e+13	5.714641357650868336e+00	2.089093858802069024e-13	6.943175941602015560e-17
9.505674893877827936e-01	1.333133590728628320e+13	5.922104323855965191e+00	2.190193772000524392e-13	9.374436568612965604e-17
9.553509515151947795e-01	1.240491316714257617e+13	6.124325257330549555e+00	2.285319880732739519e-13	1.255629622254440342e-16
9.598963201568568859e-01	1.150704644715009570e+13	6.320015895611263090e+00	2.373505654514653600e-13	1.665609612825056676e-16
9.642024625116116798e-01	1.064395385135446289e+13	6.507823563282258306e+00	2.453954200121899948e-13	2.184709984673313873e-16
9.682683053985071675e-01	9.820210381282378906e+12	6.686497982617836122e+00	2.526096467250745430e-13	2.829269224035337559e-16
9.720928355242569596e-01	9.039234526136779297e+12	6.854843524195900706e+00	2.589568186250943346e-13	3.612970172641298186e-16
9.756750997357734878e-01	8.303031698679809570e+12	7.011960382489848875e+00	2.644283020556092467e-13	4.544975995554352949e-16
9.790142052577144316e-01	7.612773130286486328e+12	7.157132213714001878e+00	2.690371827049001017e-13	5.628193540750092736e-16
9.821093199149804054e-01	6.968695239436168945e+12	7.290103908674679722e+00	2.728259839144520619e-13	6.858214936861623155e-16
9.849596723401105036e-01	6.370604105919144531e+12	7.410840004078329102e+00	2.758552223059822192e-13	8.222211247108610526e-16
9.875645521655237458e-01	5.817905911172595703e+12	7.519769025828220599e+00	2.782093651137176341e-13	9.699284861949375499e-16
9.899233102005571272e-01	5.309846441253474609e+12	7.617349321577735033e+00	2.799787259547866573e-13	1.125976551567039289e-15
9.920353585932577545e-01	4.845689505181417969e+12	7.704286757745325787e+00	2.812644212244654461e-13	1.286686275595102950e-15
9.939001709768877646e-01	4.424467941048481445e+12	7.780958990681835274e+00	2.821563213450104056e-13	1.447584142552824680e-15
9.955172826011058351e-01	4.045506150113376465e+12	7.847756442300235058e+00	2.827424316436587622e-13	1.603729313780272986e-15
9.968862904477931997e-01	3.707295148539696289e+12	7.904559749801345347e+00	2.830894580599254514e-13	1.749691664583070184e-15
9.980068533314933044e-01	3.409101672767655762e+12	7.951354054866702548e+00	2.832600417700520965e-13	1.880224430724713500e-15
9.988786919844435674e-01	3.148463777677008789e+12	7.987912424853810478e+00	2.832990985684594921e-13	1.990486671552112560e-15
9.995015891261737062e-01	2.927772828017560547e+12	8.014266251041130218e+00	2.832501579120009520e-13	2.076449726883695414e-15
9.998753895176573092e-01	2.747997830885776855e+12	8.030054728076596149e+00	2.831393422838672655e-13	2.134220413009494219e-15
1.000000000000000000e+00	2.650207487598487305e+12	8.037212929578160470e+00	2.831183081114367240e-13	2.157909995259851960e-15


==> dat/1dbte_with_E_pic_vs_pde/Ewtx_10K_pde_idx_0009.csv <==
x	ne_pde	Te_pde	elastic_pde	ionization_pde
-1.000000000000000000e+00	2.678994746023672852e+12	7.725616865015161316e+00	2.765397209824426770e-13	1.695431082326289893e-15
-9.998753895176573092e-01	2.778466216629906738e+12	7.723877651590827398e+00	2.767128474435182127e-13	1.679219642572779484e-15
-9.995015891261738172e-01	2.959971346055119141e+12	7.718738084860847337e+00	2.770809502904812135e-13	1.639654491301966517e-15
-9.988786919844435674e-01	3.182475895896864746e+12	7.704430567409184860e+00	2.773548856922949876e-13	1.580051102190002026e-15
-9.980068533314934154e-01	3.445040786578061523e+12	7.681657236915872211e+00	2.775288227563840721e-13	1.503094425144090697e-15
-9.968862904477931997e-01	3.745583616447545410e+12	7.649538977714314569e+00	2.775388991082451451e-13	1.411145581280327236e-15
-9.955172826011059461e-01	4.086410276831209961e+12	7.608774755657406352e+00	2.773719077250854766e-13	1.307513500496575694e-15
-9.939001709768877646e-01	4.468541338917352539e+12	7.558840313660961208e+00	2.769625366245270282e-13	1.195527482193687068e-15
-9.920353585932577545e-01	4.893112974087619141e+12	7.500518528457057243e+00	2.762873326445019120e-13	1.078974734324862460e-15
-9.899233102005571272e-01	5.360838313733558594e+12	7.433257479540984924e+00	2.752712037265877852e-13	9.611094787603256441e-16
-9.875645521655237458e-01	5.872032837576885742e+12	7.357394134639966055e+00	2.738695367477037281e-13	8.450965411370045478e-16
-9.849596723401105036e-01	6.427315306605276367e+12	7.272039114507069968e+00	2.719914096786237938e-13	7.334235717072865364e-16
-9.821093199149804054e-01	7.026738759609425781e+12	7.177137257621812871e+00	2.695770202525716077e-13	6.282841610408102256e-16
-9.790142052577145426e-01	7.670925089543760742e+12	7.071785501662745332e+00	2.665362185600693869e-13	5.312257177591070224e-16
-9.756750997357735988e-01	8.359616098190790039e+12	6.956028568912191901e+00	2.628182270392108625e-13	4.434157794606319218e-16
-9.720928355242569596e-01	9.093029767853066406e+12	6.829378545473625550e+00	2.583574434644171661e-13	3.654440290013020370e-16
-9.682683053985071675e-01	9.869996081874218750e+12	6.692308375712402224e+00	2.531333432519791247e-13	2.975139769678118526e-16
-9.642024625116116798e-01	1.068953307377139258e+13	6.544882992899838214e+00	2.471200496058000107e-13	2.393721527738625685e-16
-9.598963201568569970e-01	1.154872765405026367e+13	6.388001938514251243e+00	2.403370542807767266e-13	1.904730052707614612e-16
-9.553509515151947795e-01	1.244460014805195508e+13	6.222153578955526676e+00	2.328025313996579196e-13	1.500027480414677111e-16
-9.505674893877829046e-01	1.337185791756821875e+13	6.048478734242594967e+00	2.245763112257843123e-13	1.170182353466284386e-16
-9.455471259136670747e-01	1.432507967649233594e+13	5.867685307482798152e+00	2.157180073732822911e-13	9.050396446847038331e-17
-9.402911122726755888e-01	1.529638802394317773e+13	5.680994070598556434e+00	2.063234665612959334e-13	6.946114374879616354e-17
-9.348007583735983284e-01	1.627804110816079492e+13	5.489193173075928023e+00	1.964865168601066065e-13	5.295070481780146094e-17
-9.290774325277305623e-01	1.726018941157439648e+13	5.293448683070700156e+00	1.863276321164957442e-13	4.012743361491901892e-17
-9.231225611078607285e-01	1.823367787886985938e+13	5.094558377811704730e+00	1.759616258872064333e-13	3.025933404301853192e-17
-9.169376281927887895e-01	1.918803494454401172e+13	4.893591968500600409e+00	1.655173480185044134e-13	2.272349996884819493e-17
-9.105241751974622044e-01	2.011437361317686719e+13	4.691313619973124460e+00	1.551111053595174926e-13	1.701038601914258570e-17
-9.038838004888235522e-01	2.100322314415753516e+13	4.488742476609637322e+00	1.448619626589111424e-13	1.270213871066534487e-17
-8.970181589874635097e-01	2.184766224773908203e+13	4.286619924539617266e+00	1.348682502806746243e-13	9.471579742200929735e-18
-8.899289617551803255e-01	2.264077312938003516e+13	4.085913366671357849e+00	1.252215080001194289e-13	7.056281285984736317e-18
-8.826179755685469308e-01	2.337895725576949219e+13	3.887307338039836413e+00	1.159871943812222264e-13	5.258445061097181647e-18
-8.750870224785937124e-01	2.405849170714584766e+13	3.691722855579337992e+00	1.072210361584878476e-13	3.920731991664445047e-18
-8.673379793567146390e-01	2.467948389013028516e+13	3.499751357217864012e+00	9.895178689529684986e-14	2.929057598517378351e-18
-8.593727774269119823e-01	2.524115918012718750e+13	3.312238831333477407e+00	9.120116628863800514e-14	2.191902431555928195e-18
-8.511934017844946521e-01	2.574660976107936719e+13	3.129676983354669595e+00	8.396811508756263859e-14	1.646058525620386519e-18
-8.428018909013507143e-01	2.619720388539520312e+13	2.952793563615933259e+00	7.724905225622888124e-14	1.239121872470626445e-18
-8.342003361179175513e-01	2.659805465474904297e+13	2.781956021086131603e+00	7.102377723133182427e-14	9.374271452732822664e-19
-8.253908811219762276e-01	2.695160802992383984e+13	2.617761170892413336e+00	6.527455805916222868e-14	7.109675227532855222e-19
-8.163757214143991803e-01	2.726424179130892188e+13	2.460428914669821054e+00	5.997197392846632683e-14	5.426357792514062749e-19
-8.071571037619853506e-01	2.753861166428828906e+13	2.310426733908996777e+00	5.509325125030600407e-14	4.149007407499600480e-19
-7.977373256375193122e-01	2.778175622351930859e+13	2.167834838882311210e+00	5.060721462901403407e-14	3.197045974742660117e-19
-7.881187346471923982e-01	2.799615880575724609e+13	2.032992062276586243e+00	4.649150301373018724e-14	2.463516560993369108e-19
-7.783037279455299329e-01	2.818948543554685156e+13	1.905837383218190739e+00	4.271692836569240531e-14	1.916522327148068112e-19
-7.682947516379707853e-01	2.836362396818869531e+13	1.786595074835744423e+00	3.926435020141273696e-14	1.486387448786400393e-19
-7.580943001712454610e-01	2.852599586285125781e+13	1.675114629674536060e+00	3.610900343380665915e-14	1.167080530251306336e-19
-7.477049157117091616e-01	2.867946811251305859e+13	1.571426362121546294e+00	3.323334839763568667e-14	9.091678927229238878e-20
-7.371291875117789161e-01	2.882961941123273828e+13	1.475360616280864789e+00	3.061833524781444640e-14	7.203699801590175869e-20
-7.263697512646394294e-01	2.898028504593954297e+13	1.386762970816669105e+00	2.824741751031850323e-14	5.621828192580776496e-20
-7.154292884473713032e-01	2.913650806768589062e+13	1.305368431928099371e+00	2.610421101317870993e-14	4.496112909045489078e-20
-7.043105256526721591e-01	2.929832413911696094e+13	1.231005455902179690e+00	2.417614486918139188e-14	3.504708065009930076e-20
-6.930162339093317581e-01	2.946120847661000391e+13	1.163534212312604899e+00	2.245366103094757055e-14	2.833842242261823144e-20
-6.815492279916337548e-01	2.961546709087573828e+13	1.102840939017466937e+00	2.092855617215389174e-14	2.202787275157541128e-20
-6.699123657178551738e-01	2.977095070311737891e+13	1.048412370505940272e+00	1.958354344382469712e-14	1.806389030149933742e-20
-6.581085472380376888e-01	2.991684532181377734e+13	1.000197085489591631e+00	1.841301150274861338e-14	1.397553910353732019e-20
-6.461407143112096740e-01	3.005076060463117188e+13	9.579827729358825206e-01	1.740798286659825546e-14	1.167329764587005060e-20
-6.340118495722386616e-01	3.018140484168028125e+13	9.214106672896913430e-01	1.655391481768304447e-14	8.977660103754447395e-21
-6.217249757884952821e-01	3.039046953196835938e+13	8.887912835627164165e-01	1.580340833249553905e-14	7.660407600857541735e-21
-6.092831551065166495e-01	3.081599639359165625e+13	8.570418147043559198e-01	1.508120582235427761e-14	5.789890070791190627e-21
-5.966894882888559293e-01	3.131817650138783203e+13	8.284901043307049129e-01	1.444269459977110132e-14	5.058377215787257349e-21
-5.839471139413062728e-01	3.184821414233571484e+13	8.038062447864278148e-01	1.389991953495844808e-14	3.785086168377326259e-21
-5.710592077306947401e-01	3.250766665096077344e+13	7.808753450500494075e-01	1.340121905644985755e-14	3.448559563077013632e-21
-5.580289815934401654e-01	3.337076236748165234e+13	7.581343034723260210e-01	1.290981675200228852e-14	2.546536881672061293e-21
-5.448596829350704773e-01	3.440737591137984375e+13	7.358408080103393534e-01	1.243449732127715170e-14	2.430812825979353850e-21
-5.315545938209014221e-01	3.552471784784049219e+13	7.152900098165301257e-01	1.200254836654263057e-14	1.785759582709779189e-21
-5.181170301580774185e-01	3.663916472751000781e+13	6.975484555079473070e-01	1.163058308640253788e-14	1.807578100089719941e-21
-5.045503408691774938e-01	3.769535639032384375e+13	6.830109500299684777e-01	1.132288806522783647e-14	1.341296285860369842e-21
-4.908579070575938008e-01	3.865664642446660938e+13	6.717067922985614503e-01	1.107924104464483151e-14	1.438717649946181678e-21
-4.770431411648895503e-01	3.949948026886317188e+13	6.634313256522704760e-01	1.089608170636189325e-14	1.085736757857507346e-21
-4.631094861203478019e-01	4.026246969065472656e+13	6.571931368321743960e-01	1.075511348516236326e-14	1.216311281117485770e-21
-4.490604144829201672e-01	4.098348746409161719e+13	6.521581233607981476e-01	1.064051017193955553e-14	9.336191140534403115e-22
-4.348994275757930850e-01	4.171102428780004688e+13	6.475289946262471341e-01	1.053603282207018206e-14	1.071652332202552711e-21
-4.206300546137843877e-01	4.247032502527213281e+13	6.429066578493450868e-01	1.043239550843863965e-14	8.368042061836398661e-22
-4.062558518237891492e-01	4.326693642383190625e+13	6.381983329685306794e-01	1.032624312401852349e-14	9.682903108823769284e-22
-3.917804015584931410e-01	4.409414007513080469e+13	6.334531787703830963e-01	1.021734704786247330e-14	7.691364852586685584e-22
-3.772073114035760510e-01	4.495158529311596094e+13	6.286437195303566927e-01	1.010491294860189848e-14	8.880771009352905911e-22
-3.625402132786245679e-01	4.583733296913956250e+13	6.237581312310571668e-01	9.988485810114716044e-15	7.171665962917270675e-22
-3.477827625319824811e-01	4.674098933783886719e+13	6.188700987957509447e-01	9.869863210563757100e-15	8.214017042052646614e-22
-3.329386370297612863e-01	4.765125545438554688e+13	6.140513100253530698e-01	9.750683393103976257e-15	6.741343430791552270e-22
-3.180115362392382239e-01	4.855652520311297656e+13	6.093738593435417128e-01	9.632854779575232575e-15	7.643816425922864089e-22
-3.030051803068727345e-01	4.944053948172071094e+13	6.049388218647091531e-01	9.518880013334074635e-15	6.375103609436651788e-22
-2.879233091311665382e-01	5.028926666440396875e+13	6.008197796391235856e-01	9.410907861693564560e-15	7.152781401633361884e-22
-2.727696814306032058e-01	5.109503460731847656e+13	5.970260841435689469e-01	9.309563443161670816e-15	6.064804692135267232e-22
-2.575480738068965936e-01	5.185188390743214844e+13	5.935613849526839569e-01	9.215392460926609031e-15	6.734047034072964544e-22
-2.422622798037831759e-01	5.255597238786671875e+13	5.904153321205789506e-01	9.128442161911475535e-15	5.806812141026175859e-22
-2.269161089615901461e-01	5.320625041819067188e+13	5.875653558573419311e-01	9.048545591275332379e-15	6.380078477878093541e-22
-2.115133858678190648e-01	5.380310215136233594e+13	5.849839672507063382e-01	8.975254758699991132e-15	5.596692379889929880e-22
-1.960579492039781213e-01	5.434801261467592188e+13	5.826457071449501202e-01	8.908209132568148322e-15	6.082325322911397950e-22
-1.805536507889023146e-01	5.484267057861464062e+13	5.805289152743488001e-01	8.846990194913832505e-15	5.429230862100232112e-22
-1.650043546187992261e-01	5.528915161148923438e+13	5.786162618734593810e-01	8.791330466398406556e-15	5.832659773135567509e-22
-1.494139359042609416e-01	5.568925641898257031e+13	5.768951068734563536e-01	8.740962674619349622e-15	5.299782362932371094e-22
-1.337862801044791550e-01	5.604486142261073438e+13	5.753561639600004440e-01	8.695756192828240501e-15	5.624926841964889468e-22
-1.181252819589080488e-01	5.635741911126768750e+13	5.739937151739138432e-01	8.655584368036246865e-15	5.205214529978918886e-22
-1.024348445166134158e-01	5.662835652166528906e+13	5.728038394669732192e-01	8.620418208511641230e-15	5.454823289926307086e-22
-8.671887816355072776e-02	5.685868401857633594e+13	5.717848775292536656e-01	8.590222624422572459e-15	5.143618910854280776e-22
-7.098129964801590253e-02	5.704937407132181250e+13	5.709357153150211861e-01	8.565020440402942665e-15	5.320101247586332498e-22
-5.522603110450816782e-02	5.720107608491582031e+13	5.702563132618169162e-01	8.544816499509344014e-15	5.114334395840490482e-22
-3.945699907625282304e-02	5.731439707949024219e+13	5.697465274067901042e-01	8.529643285806887653e-15	5.219470669301309083e-22
-2.367813353662409984e-02	5.738970540177259375e+13	5.694066224963371114e-01	8.519512898448461011e-15	5.117099106635425391e-22
-7.893366909713211629e-03	5.742729896105039062e+13	5.692366124990388965e-01	8.514445120111795227e-15	5.151992234892546232e-22
7.893366909713310509e-03	5.742729893233216406e+13	5.692366105797578291e-01	8.514445053690262365e-15	5.151935320669481303e-22
2.367813353662397841e-02	5.738970531666235156e+13	5.694066167445993587e-01	8.519512699302412444e-15	5.117037907435006644e-22
3.945699907625269814e-02	5.731439693686739062e+13	5.697465177980651774e-01	8.529642953181213099e-15	5.219294802924421490e-22
5.522603110450804292e-02	5.720107588574944531e+13	5.702562997836235770e-01	8.544816032880186189e-15	5.114153083189976050e-22
7.098129964801599967e-02	5.704937381440682812e+13	5.709356979236797081e-01	8.565019838354805850e-15	5.319802741313895054e-22
8.671887816355082490e-02	5.685868370480800000e+13	5.717848561929580464e-01	8.590221885763328476e-15	5.143312778236294716e-22
1.024348445166132909e-01	5.662835614976062500e+13	5.728038141214012446e-01	8.620417331114282841e-15	5.454396291043103011e-22
1.181252819589079239e-01	5.635741868204850000e+13	5.739936857660614677e-01	8.655583349975756247e-15	5.204777425555755643e-22
1.337862801044790162e-01	5.604486093471709375e+13	5.753561304024265022e-01	8.695755031181629255e-15	5.624364394197293717e-22
1.494139359042608306e-01	5.568925587316008594e+13	5.768950690889593780e-01	8.740961366625683464e-15	5.299206492251277562e-22
1.650043546187993093e-01	5.528915100630773438e+13	5.786162197477966451e-01	8.791329008211024585e-15	5.831953393796904429e-22
1.805536507889022035e-01	5.484266991475933594e+13	5.805288687015668359e-01	8.846988582779001636e-15	5.428506807182415565e-22
1.960579492039780103e-01	5.434801189064428125e+13	5.826456559789933154e-01	8.908207361539030680e-15	6.081464777485577646e-22
2.115133858678189538e-01	5.380310136779617969e+13	5.849839113516219768e-01	8.975252823844134511e-15	5.595809789263408174e-22
2.269161089615900351e-01	5.320624957353831250e+13	5.875652950410202857e-01	9.048543486323452484e-15	6.379053161274656775e-22
2.422622798037832592e-01	5.255597148273987500e+13	5.904152662070580870e-01	9.128439880536332038e-15	5.805758021027283115e-22
2.575480738068967046e-01	5.185188294025307031e+13	5.935613137152419005e-01	9.215389995364901856e-15	6.732842043550944141e-22
2.727696814306030948e-01	5.109503357873357812e+13	5.970260073603343987e-01	9.309560785611040230e-15	6.063563138262961650e-22
2.879233091311663717e-01	5.028926557284639062e+13	6.008196970441457285e-01	9.410905003002820165e-15	7.151376006469711360e-22
3.030051803068726235e-01	4.944053832788607031e+13	6.049387332055123911e-01	9.518876944604788111e-15	6.373652964205560251e-22
3.180115362392381129e-01	4.855652398549895312e+13	6.093737643301678775e-01	9.632851490789190704e-15	7.642180471434722712e-22
3.329386370297611752e-01	4.765125417391870312e+13	6.140512084012469396e-01	9.750679875205508653e-15	6.739641176177878847e-22
3.477827625319823701e-01	4.674098799314610156e+13	6.188699902968556321e-01	9.869859454437673823e-15	8.212092997076571207e-22
3.625402132786244014e-01	4.583733156134431250e+13	6.237580156367565909e-01	9.988481807967109214e-15	7.169631100987473181e-22
3.772073114035759400e-01	4.495158382097214062e+13	6.286435966243333340e-01	1.010490869296875711e-14	8.878447015626042777e-22
3.917804015584930299e-01	4.409413854014185156e+13	6.334530484010917339e-01	1.021734253333667970e-14	7.688873903965582163e-22
4.062558518237890381e-01	4.326693482512354688e+13	6.381981950148608584e-01	1.032623834630429773e-14	9.680060393275816047e-22
4.206300546137840546e-01	4.247032336459417969e+13	6.429065122211025107e-01	1.043239046413700255e-14	8.364952230254792533e-22
4.348994275757929739e-01	4.171102256479691406e+13	6.475288412706768915e-01	1.053602750928019972e-14	1.071295009924772757e-21
4.490604144829198341e-01	4.098348568123679688e+13	6.521579622567474921e-01	1.064050458968080322e-14	9.332189725619727980e-22
4.631094861203476909e-01	4.026246784825139062e+13	6.571929679197957563e-01	1.075510763090915448e-14	1.215850365268131446e-21
4.770431411648896614e-01	3.949947837013610938e+13	6.634311487290875942e-01	1.089607557187780702e-14	1.085223437205352343e-21
4.908579070575935233e-01	3.865664447029528906e+13	6.717066069940064166e-01	1.107923461509141787e-14	1.438125533156648338e-21
5.045503408691773828e-01	3.769535438447577344e+13	6.830107557974254284e-01	1.132288131826397398e-14	1.340624518329078892e-21
5.181170301580771964e-01	3.663916267152491406e+13	6.975482518249740416e-01	1.163057599976789708e-14	1.806797966304027171e-21
5.315545938209013110e-01	3.552471574618328125e+13	7.152897962924035236e-01	1.200254092196349630e-14	1.784850411597692901e-21
5.448596829350704773e-01	3.440737376652561719e+13	7.358405845482118846e-01	1.243448951041199988e-14	2.429753632020669116e-21
5.580289815934400544e-01	3.337076018404359766e+13	7.581340704747512316e-01	1.290980858473630519e-14	2.545297217860965464e-21
5.710592077306947401e-01	3.250766443179039844e+13	7.808751036499751441e-01	1.340121056895754377e-14	3.447125195662142008e-21
5.839471139413060508e-01	3.184821189287074219e+13	8.038059965129703555e-01	1.389991077778971720e-14	3.783415316646442783e-21
5.966894882888559293e-01	3.131817422477051172e+13	8.284898505237862087e-01	1.444268561485841486e-14	5.056488147740669720e-21
6.092831551065164275e-01	3.081599409470416406e+13	8.570415561118231995e-01	1.508119662924442076e-14	5.787763608897554460e-21
6.217249757884950601e-01	3.039046721182698438e+13	8.887910213954859362e-01	1.580339896703411785e-14	7.658045972039124982e-21
6.340118495722386616e-01	3.018140250616435938e+13	9.214104037661822177e-01	1.655390535512464404e-14	8.975084341648837933e-21
6.461407143112095630e-01	3.005075825732488672e+13	9.579825093979823514e-01	1.740797334808249581e-14	1.167049196017383881e-20
6.581085472380375778e-01	2.991684296504814453e+13	1.000196822734567004e+00	1.841300194829335117e-14	1.397252679289130826e-20
6.699123657178549518e-01	2.977094833957106250e+13	1.048412109184569729e+00	1.958353386917528046e-14	1.806062647419946915e-20
6.815492279916336438e-01	2.961546472451708984e+13	1.102840679793390288e+00	2.092854659336982473e-14	2.202438063900845697e-20
6.930162339093317581e-01	2.946120611120693750e+13	1.163533955869262337e+00	2.245365146570700520e-14	2.833465614995593185e-20
7.043105256526719371e-01	2.929832177851230859e+13	1.231005202860205205e+00	2.417613533262927111e-14	3.504304628396245953e-20
7.154292884473711922e-01	2.913650571303321094e+13	1.305368183007018290e+00	2.610420152421212415e-14	4.495678926528914591e-20
7.263697512646390964e-01	2.898028270071567578e+13	1.386762726694260817e+00	2.824740808773846907e-14	5.621362554770121061e-20
7.371291875117788051e-01	2.882961707701579297e+13	1.475360377647831456e+00	3.061832591137499071e-14	7.203199562674056927e-20
7.477049157117090505e-01	2.867946579259312891e+13	1.571426129560290486e+00	3.323333916478243366e-14	9.091142042947201626e-20
7.580943001712453500e-01	2.852599355850150000e+13	1.675114403775708638e+00	3.610899432295908181e-14	1.167022884604178513e-19
7.682947516379706743e-01	2.836362168212337891e+13	1.786594856079864568e+00	3.926434122912324492e-14	1.486325593409216099e-19
7.783037279455297108e-01	2.818948316886166797e+13	1.905837172094229981e+00	4.271691955024625793e-14	1.916455828538005506e-19
7.881187346471922872e-01	2.799615656095334766e+13	2.032991859158061576e+00	4.649149437179846408e-14	2.463445041949198493e-19
7.977373256375193122e-01	2.778175400184485547e+13	2.167834644151512169e+00	5.060720617986803274e-14	3.196968863588514650e-19
8.071571037619852396e-01	2.753860946798980078e+13	2.310426547857335144e+00	5.509324301281861589e-14	4.148924155466687635e-19
8.163757214143990693e-01	2.726423962201043359e+13	2.460428737568537194e+00	5.997196592395477595e-14	5.426267660998247018e-19
8.253908811219760056e-01	2.695160588973325781e+13	2.617761002966116912e+00	6.527455031024108098e-14	7.109577531802544428e-19
8.342003361179174403e-01	2.659805254552533594e+13	2.781955862521153122e+00	7.102376976299306413e-14	9.374165307558712661e-19
8.428018909013503812e-01	2.619720180934726953e+13	2.952793414567476127e+00	7.724904509542692653e-14	1.239110325358043996e-18
8.511934017844945410e-01	2.574660772029814844e+13	3.129676843935262909e+00	8.396810826350076662e-14	1.646045932825522041e-18
8.593727774269117603e-01	2.524115717693119531e+13	3.312238701640989103e+00	9.120115983272623377e-14	2.191888675213822179e-18
8.673379793567147500e-01	2.467948192695453516e+13	3.499751237283866612e+00	9.895178083990865486e-14	2.929042524327656832e-18
8.750870224785936013e-01	2.405848978660114062e+13	3.691722745426540886e+00	1.072210305374326462e-13	3.920715430128714930e-18
8.826179755685469308e-01	2.337895537998242188e+13	3.887307237715529773e+00	1.159871892306571363e-13	5.258426792681747718e-18
8.899289617551802145e-01	2.264077130125230078e+13	4.085913276126402316e+00	1.252215033533099572e-13	7.056261062758498511e-18
8.970181589874635097e-01	2.184766046905713281e+13	4.286619843869579505e+00	1.348682461751383141e-13	9.471557249343500748e-18
9.038838004888234412e-01	2.100322141797044531e+13	4.488742405705989924e+00	1.448619591233615965e-13	1.270211359085343396e-17
9.105241751974622044e-01	2.011437194114905859e+13	4.691313558948403184e+00	1.551111024272027118e-13	1.701035783530622907e-17
9.169376281927885675e-01	1.918803332928050781e+13	4.893591917282866355e+00	1.655173457117850070e-13	2.272346823363863634e-17
9.231225611078606175e-01	1.823367632194126172e+13	5.094558336492323924e+00	1.759616242290307312e-13	3.025929818960263680e-17
9.290774325277303403e-01	1.726018791488260352e+13	5.293448651650282777e+00	1.863276311199969552e-13	4.012739304024772952e-17
9.348007583735982173e-01	1.627803967290331445e+13	5.489193151637741686e+00	1.964865165348701858e-13	5.295065886485138803e-17
9.402911122726754778e-01	1.529638665138606836e+13	5.680994059156089016e+00	2.063234669068120369e-13	6.946109176815263535e-17
9.455471259136670747e-01	1.432507836720557422e+13	5.867685306114631238e+00	2.157180083847560077e-13	9.050390581533727452e-17
9.505674893877827936e-01	1.337185667218673828e+13	6.048478742904659811e+00	2.245763128867309230e-13	1.170181694571797925e-16
9.553509515151947795e-01	1.244459896655501367e+13	6.222153597628712340e+00	2.328025336890048670e-13	1.500026744352700662e-16
9.598963201568568859e-01	1.154872653645676172e+13	6.388001967006660564e+00	2.403370571654108863e-13	1.904729236311623525e-16
9.642024625116116798e-01	1.068953201947494141e+13	6.544883031018390973e+00	2.471200530492856519e-13	2.393720629385342419e-16
9.682683053985071675e-01	9.869995090295216797e+12	6.692308423048267230e+00	2.531333472066874261e-13	2.975138789937622780e-16
9.720928355242569596e-01	9.093028837818708984e+12	6.829378601612676292e+00	2.583574478820857942e-13	3.654439231276417095e-16
9.756750997357734878e-01	8.359615228541055664e+12	6.956028633208582335e+00	2.628182318625793198e-13	4.434156661384936791e-16
9.790142052577144316e-01	7.670924278545725586e+12	7.071785573499982824e+00	2.665362237353900682e-13	5.312255975815914494e-16
9.821093199149804054e-01	7.026738005505820312e+12	7.177137336179998606e+00	2.695770257206798946e-13	6.282840347367735721e-16
9.849596723401105036e-01	6.427314607053188477e+12	7.272039199089235240e+00	2.719914153896029411e-13	7.334234400566750864e-16
9.875645521655237458e-01	5.872032190169727539e+12	7.357394224413051909e+00	2.738695426500836541e-13	8.450964049781718466e-16
9.899233102005571272e-01	5.360837715485109375e+12	7.433257573912634086e+00	2.752712097834545959e-13	9.611093389101928724e-16
9.920353585932577545e-01	4.893112421943740234e+12	7.500518626738772454e+00	2.762873388194482502e-13	1.078974591550433554e-15
9.939001709768877646e-01	4.468540829324086914e+12	7.558840415481386188e+00	2.769625428984530190e-13	1.195527337184201239e-15
9.955172826011058351e-01	4.086409806240367676e+12	7.608774860534049722e+00	2.773719140781237401e-13	1.307513353854203603e-15
9.968862904477931997e-01	3.745583180986583008e+12	7.649539085510184577e+00	2.775389055380071872e-13	1.411145433523875682e-15
9.980068533314933044e-01	3.445040382485069336e+12	7.681657347327050189e+00	2.775288292566136327e-13	1.503094276683198582e-15
9.988786919844435674e-01	3.182475519296871582e+12	7.704430680496522577e+00	2.773548922740086037e-13	1.580050953334746512e-15
9.995015891261737062e-01	2.959970992950401367e+12	7.718738200360346191e+00	2.770809569532506536e-13	1.639654342209283197e-15
9.998753895176573092e-01	2.778465882721548828e+12	7.723877769372842650e+00	2.767128541938116315e-13	1.679219493252257752e-15
1.000000000000000000e+00	2.678994422738534180e+12	7.725616984180296853e+00	2.765397277916825594e-13	1.695430932734971539e-15


==> dat/1dbte_with_E_pic_vs_pde/Ewtx_10K_pde_idx_0010.csv <==
x	ne_pde	Te_pde	elastic_pde	ionization_pde
-1.000000000000000000e+00	2.819651168073849121e+12	5.557974789440804031e+00	1.984468279710185056e-13	1.254967151010123993e-16
-9.998753895176573092e-01	2.920382316656258789e+12	5.561542209603526743e+00	1.986657670046110994e-13	1.246206774537529485e-16
-9.995015891261738172e-01	3.093996947222533203e+12	5.567938241197919247e+00	1.990193192382277355e-13	1.224754522587746188e-16
-9.988786919844435674e-01	3.303312124387198730e+12	5.569131201393968666e+00	1.991425880527465078e-13	1.191040009773663403e-16
-9.980068533314934154e-01	3.549643339523600098e+12	5.564804730089242035e+00	1.990087375947478548e-13	1.145950047881456013e-16
-9.968862904477931997e-01	3.830918027232425293e+12	5.554575112529648528e+00	1.985893430111746510e-13	1.090869241218211817e-16
-9.955172826011059461e-01	4.149803382281541504e+12	5.537900532628701633e+00	1.978587654051265139e-13	1.027483164780204548e-16
-9.939001709768877646e-01	4.506589374447961914e+12	5.514952421642009384e+00	1.968148444722676815e-13	9.579375247388052144e-17
-9.920353585932577545e-01	4.902678530000481445e+12	5.485519352403882998e+00	1.954446342560874835e-13	8.843230640311879473e-17
-9.899233102005571272e-01	5.338238574329802734e+12	5.449821794679638565e+00	1.937494870584548002e-13	8.086986884188939719e-17
-9.875645521655237458e-01	5.813551327641672852e+12	5.407783249885506294e+00	1.917228524797672104e-13	7.328335817952609429e-17
-9.849596723401105036e-01	6.327984747390788086e+12	5.359635873806657180e+00	1.893692342135816328e-13	6.583025064988744585e-17
-9.821093199149804054e-01	6.880645917937816406e+12	5.305342926814014426e+00	1.866861800984888587e-13	5.863406650661951988e-17
-9.790142052577145426e-01	7.470077702744556641e+12	5.245094346549205255e+00	1.836802198003046118e-13	5.179633477018253819e-17
-9.756750997357735988e-01	8.094524341264684570e+12	5.178880620328108364e+00	1.803535610030510290e-13	4.538873273731554347e-17
-9.720928355242569596e-01	8.751946450361147461e+12	5.106877332095875133e+00	1.767168480594818190e-13	3.946418785412018636e-17
-9.682683053985071675e-01	9.439933820016630859e+12	5.029135182025340711e+00	1.727792710422927725e-13	3.405187606205938772e-17
-9.642024625116116798e-01	1.015591115184864453e+13	4.945854891887980997e+00	1.685578689426468480e-13	2.916632101341706871e-17
-9.598963201568569970e-01	1.089681107701472656e+13	4.857165380911477648e+00	1.640699912412203206e-13	2.480418544218190622e-17
-9.553509515151947795e-01	1.165947744611484961e+13	4.763309618428352543e+00	1.593396628842367417e-13	2.095172880880253333e-17
-9.505674893877829046e-01	1.244018470058885547e+13	4.664495242829328703e+00	1.543918482789850964e-13	1.758307120338848541e-17
-9.455471259136670747e-01	1.323525201330302930e+13	4.561008019745771414e+00	1.492563697670788812e-13	1.466653479505161759e-17
-9.402911122726755888e-01	1.404041181506451172e+13	4.453132895666655600e+00	1.439640041294474152e-13	1.216385842883795772e-17
-9.348007583735983284e-01	1.485158718187007031e+13	4.341216218724496478e+00	1.385486715277073727e-13	1.003529827003723546e-17
-9.290774325277305623e-01	1.566432568172032031e+13	4.225584777774439971e+00	1.330430613339277540e-13	8.238947916158016985e-18
-9.231225611078607285e-01	1.647447967312261914e+13	4.106640570222636732e+00	1.274820538845385812e-13	6.734761359990663221e-18
-9.169376281927887895e-01	1.727772195580295117e+13	3.984760897620090336e+00	1.218975987657975218e-13	5.483476216624549054e-18
-9.105241751974622044e-01	1.807027329949462500e+13	3.860378764391177775e+00	1.163219505727331797e-13	4.449570438004763786e-18
-9.038838004888235522e-01	1.884823181440746875e+13	3.733924637310532368e+00	1.107839679992590650e-13	3.599825775140973212e-18
-8.970181589874635097e-01	1.960821513691550391e+13	3.605905198258626321e+00	1.053126312592002758e-13	2.905459263049587777e-18
-8.899289617551803255e-01	2.034729714443174219e+13	3.476731451772519410e+00	9.993006162431737408e-14	2.340299123654630105e-18
-8.826179755685469308e-01	2.106272880931264844e+13	3.346953479334731529e+00	9.466018408062842777e-14	1.882497733050033982e-18
-8.750870224785937124e-01	2.175271619914571875e+13	3.216960659663157251e+00	8.951824120943093419e-14	1.512580254510296200e-18
-8.673379793567146390e-01	2.241508334049462109e+13	3.087341650447593899e+00	8.452328311842301473e-14	1.214813508828223313e-18
-8.593727774269119823e-01	2.304929567433938281e+13	2.958444123462095288e+00	7.968392989056219148e-14	9.753517316652175025e-19
-8.511934017844946521e-01	2.365362900432024609e+13	2.830877291584754207e+00	7.501490040389564930e-14	7.833179072868309105e-19
-8.428018909013507143e-01	2.422888880173538281e+13	2.704925702754078731e+00	7.051898658801294765e-14	6.292193647906174087e-19
-8.342003361179175513e-01	2.477352207196666406e+13	2.581210449388039230e+00	6.620775917285113323e-14	5.058122184233386817e-19
-8.253908811219762276e-01	2.528962147168236328e+13	2.459943393494742114e+00	6.207950500943334364e-14	4.067371561815282637e-19
-8.163757214143991803e-01	2.577572870691002344e+13	2.341726748314500561e+00	5.814317757761118196e-14	3.273935792622328564e-19
-8.071571037619853506e-01	2.623495355948291016e+13	2.226710379116292327e+00	5.439430271346472667e-14	2.635357443719460777e-19
-7.977373256375193122e-01	2.666633454082252344e+13	2.115417726342436300e+00	5.083881545094079992e-14	2.123225649621646741e-19
-7.881187346471923982e-01	2.707337359856941406e+13	2.007973763455046079e+00	4.747156341316020794e-14	1.710173883755940435e-19
-7.783037279455299329e-01	2.745621327685934766e+13	1.904771538814268750e+00	4.429505486207379079e-14	1.378458996961971428e-19
-7.682947516379707853e-01	2.781798320165377734e+13	1.805941425752193075e+00	4.130488182005164163e-14	1.110014904636152568e-19
-7.580943001712454610e-01	2.816117206215883984e+13	1.711679516871530193e+00	3.849910459844777764e-14	8.945900627473498104e-20
-7.477049157117091616e-01	2.848766659653033984e+13	1.622149173739061201e+00	3.587495677178229402e-14	7.199647079268540028e-20
-7.371291875117789161e-01	2.880467852165981641e+13	1.537262737377916411e+00	3.342422580893464567e-14	5.799802521812635567e-20
-7.263697512646394294e-01	2.911229700930673438e+13	1.457207677638916898e+00	3.114573089700499844e-14	4.662140299103120889e-20
-7.154292884473713032e-01	2.941741291331058594e+13	1.381839031399368256e+00	2.903096206702375000e-14	3.753840668320079186e-20
-7.043105256526721591e-01	2.972299996276834766e+13	1.311152781609286277e+00	2.707498408728816646e-14	3.013565959874674656e-20
-6.930162339093317581e-01	3.003284020418868359e+13	1.245060353438939948e+00	2.527174989045530026e-14	2.425930918196896926e-20
-6.815492279916337548e-01	3.034696232811593750e+13	1.183504366454888990e+00	2.361634889053573503e-14	1.944009706205286719e-20
-6.699123657178551738e-01	3.065859195487112891e+13	1.126607694803891446e+00	2.210868854895892547e-14	1.565095229231503142e-20
-6.581085472380376888e-01	3.095209892449266797e+13	1.074589580826240454e+00	2.075096536167738933e-14	1.252884762153007516e-20
-6.461407143112096740e-01	3.119743263140424219e+13	1.027920952691763867e+00	1.955265832930238702e-14	1.011705752617632836e-20
-6.340118495722386616e-01	3.138837462777481641e+13	9.865616664409875280e-01	1.850784161895736442e-14	8.115024458418616509e-21
-6.217249757884952821e-01	3.159069920710015625e+13	9.491601300569821875e-01	1.757690756615902908e-14	6.577049186730112990e-21
-6.092831551065166495e-01	3.185473869044765625e+13	9.146270681450986428e-01	1.672978896026953664e-14	5.259347987943631358e-21
-5.966894882888559293e-01	3.213010275174021484e+13	8.838414985887901310e-01	1.598503343007413666e-14	4.269458666566453202e-21
-5.839471139413062728e-01	3.238876736959710156e+13	8.571446271515072990e-01	1.534705100078570525e-14	3.415063187809144583e-21
-5.710592077306947401e-01	3.275917083951408594e+13	8.321280567978033282e-01	1.475310637271773418e-14	2.779875992082282475e-21
-5.580289815934401654e-01	3.330139757057030859e+13	8.075681589537185845e-01	1.417232669915203792e-14	2.207729052157935046e-21
-5.448596829350704773e-01	3.396695951389195703e+13	7.840806784372884586e-01	1.362203124563960445e-14	1.798662221654423907e-21
-5.315545938209014221e-01	3.471518621569293359e+13	7.621639914550435435e-01	1.311469635485955255e-14	1.425912193006695128e-21
-5.181170301580774185e-01	3.552480906762769531e+13	7.419749868042384566e-01	1.265393360200354759e-14	1.172380584042588097e-21
-5.045503408691774938e-01	3.640776888345050000e+13	7.230737979660359915e-01	1.222930369066514175e-14	9.309045993328986453e-22
-4.908579070575938008e-01	3.738187632803873438e+13	7.050621622766569674e-01	1.183022895577966194e-14	7.767196616064840583e-22
-4.770431411648895503e-01	3.847570303849559375e+13	6.873806770308484859e-01	1.144370565536073103e-14	6.192931563212610088e-22
-4.631094861203478019e-01	3.956795653502873438e+13	6.716623014245209911e-01	1.109969244933607087e-14	5.307434400282756229e-22
-4.490604144829201672e-01	4.055095749201572656e+13	6.590733838480462570e-01	1.081930195649655133e-14	4.314038179282456699e-22
-4.348994275757930850e-01	4.139356006042960938e+13	6.495791722591692796e-01	1.060185007603850785e-14	3.864163841113938445e-22
-4.206300546137843877e-01	4.209139062184284375e+13	6.428060668406215816e-01	1.044052480389807986e-14	3.233085832056312967e-22
-4.062558518237891492e-01	4.267847745888352344e+13	6.379977139716866974e-01	1.032153078418446471e-14	3.041779452452075594e-22
-3.917804015584931410e-01	4.319182343638842969e+13	6.344769491836921294e-01	1.023156297921967023e-14	2.628713646595870717e-22
-3.772073114035760510e-01	4.367185743764533594e+13	6.316291027149226744e-01	1.015828266016240850e-14	2.580551599565154237e-22
-3.625402132786245679e-01	4.414997582233273438e+13	6.290209595477620486e-01	1.009190081620633439e-14	2.299569315125019462e-22
-3.477827625319824811e-01	4.464444611441333594e+13	6.264181453871832117e-01	1.002677728115819818e-14	2.318199632136836361e-22
-3.329386370297612863e-01	4.516182004772739844e+13	6.237215533020679104e-01	9.960028961467794478e-15	2.116183330220516027e-22
-3.180115362392382239e-01	4.570580592512425000e+13	6.208754656946775530e-01	9.890143243846383638e-15	2.153785018986956656e-22
-3.030051803068727345e-01	4.627803716227469531e+13	6.178515462262528235e-01	9.815997469821135865e-15	1.992355999176587151e-22
-2.879233091311665382e-01	4.687775982444378906e+13	6.146535597159459297e-01	9.737516277038722254e-15	2.025094525948972857e-22
-2.727696814306032058e-01	4.749550832951136719e+13	6.113638704271610047e-01	9.656155390782776764e-15	1.884183210768711092e-22
-2.575480738068965936e-01	4.812190405927917188e+13	6.080585159672639017e-01	9.573623194431274444e-15	1.907616146418233959e-22
-2.422622798037831759e-01	4.874433795714850781e+13	6.048320937357407612e-01	9.491961666813643499e-15	1.784147552912198495e-22
-2.269161089615901461e-01	4.934821836204942188e+13	6.017908766086895733e-01	9.413738941093282325e-15	1.800588203246553736e-22
-2.115133858678190648e-01	4.992186913160708594e+13	5.990018545640107828e-01	9.340629832648368284e-15	1.694382556258747807e-22
-1.960579492039781213e-01	5.045860459897418750e+13	5.964882331840415386e-01	9.273498982792453123e-15	1.706322795381219216e-22
-1.805536507889023146e-01	5.095349056868028906e+13	5.942561538173686264e-01	9.212720527552450421e-15	1.617077488940183348e-22
-1.650043546187992261e-01	5.140396311769078906e+13	5.922986599568077493e-01	9.158432399570604435e-15	1.625991702002427068e-22
-1.494139359042609416e-01	5.180878507421981250e+13	5.905994329192438830e-01	9.110451397988968829e-15	1.553073242379915257e-22
-1.337862801044791550e-01	5.216750658625616406e+13	5.891444652569963747e-01	9.068652058643633323e-15	1.559807074197613137e-22
-1.181252819589080488e-01	5.248065123252480469e+13	5.879136332379560903e-01	9.032689790298032135e-15	1.502470290289120769e-22
-1.024348445166134158e-01	5.274953344147221094e+13	5.868874933248848791e-01	9.002243217596163658e-15	1.507456314148112096e-22
-8.671887816355072776e-02	5.297589575947756250e+13	5.860443855072121622e-01	8.976882391492478688e-15	1.464995367648730105e-22
-7.098129964801590253e-02	5.316141452852548438e+13	5.853683110416998403e-01	8.956305616484155594e-15	1.468417404587875270e-22
-5.522603110450816782e-02	5.330777989916592188e+13	5.848432681776507547e-01	8.940175418790604536e-15	1.440347217996688686e-22
-3.945699907625282304e-02	5.341631123461139062e+13	5.844591108353131004e-01	8.928287294938575609e-15	1.442322483887401641e-22
-2.367813353662409984e-02	5.348808978995094531e+13	5.842069949554740127e-01	8.920446826855215277e-15	1.428349156370877246e-22
-7.893366909713211629e-03	5.352379418546241406e+13	5.840823455523964647e-01	8.916558169980352051e-15	1.428984194307167042e-22
7.893366909713310509e-03	5.352379415582585156e+13	5.840823434516101420e-01	8.916558097321433274e-15	1.428977572252442345e-22
2.367813353662397841e-02	5.348808970133387500e+13	5.842069886474178242e-01	8.920446608698084322e-15	1.428326760722657922e-22
3.945699907625269814e-02	5.341631108666449219e+13	5.844591003068927426e-01	8.928286930820021240e-15	1.442286886021815339e-22
5.522603110450804292e-02	5.330777969212598438e+13	5.848432534040951536e-01	8.940174907877051635e-15	1.440295963182476898e-22
7.098129964801599967e-02	5.316141426198607812e+13	5.853682919903462345e-01	8.956304957640761484e-15	1.468353083650495504e-22
8.671887816355082490e-02	5.297589543362892188e+13	5.860443621329874953e-01	8.976881583187726720e-15	1.464915667665856584e-22
1.024348445166132909e-01	5.274953305587029688e+13	5.868874655738264279e-01	9.002242257960723276e-15	1.507363824372732014e-22
1.181252819589079239e-01	5.248065078732941406e+13	5.879136010425797254e-01	9.032688677024881201e-15	1.502362846265468452e-22
1.337862801044790162e-01	5.216750608100591406e+13	5.891444285398105274e-01	9.068650789046165606e-15	1.559687297810028206e-22
1.494139359042608306e-01	5.180878450906985156e+13	5.905993915883938072e-01	9.110449968909563452e-15	1.552939206159874631e-22
1.650043546187993093e-01	5.140396249219857812e+13	5.922986139102445202e-01	9.158430807462063141e-15	1.625846038891041704e-22
1.805536507889022035e-01	5.095348988303647656e+13	5.942561029394450856e-01	9.212718768418530082e-15	1.616918445875277389e-22
1.960579492039780103e-01	5.045860385277314844e+13	5.964881773505881224e-01	9.273497052297006224e-15	1.706153127533122772e-22
2.115133858678189538e-01	4.992186832511296875e+13	5.990017936398649434e-01	9.340627726092581130e-15	1.694200892561215920e-22
2.269161089615900351e-01	4.934821749494844531e+13	6.017908104559042126e-01	9.413736653632558149e-15	1.800397365257346121e-22
2.422622798037832592e-01	4.874433702982557812e+13	6.048320222136138735e-01	9.491959193526287002e-15	1.783946793359711332e-22
2.575480738068967046e-01	4.812190307156477344e+13	6.080584389470469198e-01	9.573620530769319492e-15	1.907408204208399853e-22
2.727696814306030948e-01	4.749550728198128906e+13	6.113637877980970803e-01	9.656152532863901210e-15	1.883968248144822575e-22
2.879233091311663717e-01	4.687775871708035156e+13	6.146534713940920991e-01	9.737513221878954016e-15	2.024874888097580560e-22
3.030051803068726235e-01	4.627803599587425781e+13	6.178514521515824365e-01	9.815994215314607602e-15	1.992132922302814856e-22
3.180115362392381129e-01	4.570580469984441406e+13	6.208753658410188780e-01	9.890139789035172085e-15	2.153558064003056407e-22
3.329386370297611752e-01	4.516181876463790625e+13	6.237214476613315295e-01	9.960025306067371708e-15	2.115950870846849161e-22
3.477827625319823701e-01	4.464444477390133594e+13	6.264180339715053059e-01	1.002677342552062019e-14	2.317953619101438585e-22
3.625402132786244014e-01	4.414997442571828906e+13	6.290208423850239816e-01	1.009189676123366994e-14	2.299307024815343977e-22
3.772073114035759400e-01	4.367185598572332812e+13	6.316289798387573207e-01	1.015827840688292042e-14	2.580257576132215657e-22
3.917804015584930299e-01	4.319182193101596875e+13	6.344768206049001824e-01	1.023155852779964568e-14	2.628381724637352066e-22
4.062558518237890381e-01	4.267847590132075781e+13	6.379975796407764133e-01	1.032152613239659277e-14	3.041400671126962186e-22
4.206300546137840546e-01	4.209138901429567969e+13	6.428059265930508026e-01	1.044051994515542562e-14	3.232647581800472444e-22
4.348994275757929739e-01	4.139355840454356250e+13	6.495790258114108040e-01	1.060184499899263351e-14	3.863663804717258703e-22
4.490604144829198341e-01	4.055095579028722656e+13	6.590732307656439470e-01	1.081929664383917020e-14	4.313458767455697280e-22
4.631094861203476909e-01	3.956795478954399219e+13	6.716621412291973181e-01	1.109968688153558804e-14	5.306770810845587936e-22
4.770431411648896614e-01	3.847570125240284375e+13	6.873805092758630275e-01	1.144369981357604315e-14	6.192158958906724196e-22
4.908579070575935233e-01	3.738187450446237500e+13	7.050619868717411531e-01	1.183022283406533261e-14	7.766312210187172045e-22
5.045503408691773828e-01	3.640776702563485938e+13	7.230736153491011953e-01	1.222929730249218736e-14	9.308028615695160027e-22
5.181170301580771964e-01	3.552480717831546875e+13	7.419747974060539875e-01	1.265392696006382975e-14	1.172265311516022200e-21
5.315545938209013110e-01	3.471518429765269531e+13	7.621637957177945788e-01	1.311468947181070263e-14	1.425781895697842573e-21
5.448596829350704773e-01	3.396695756990063281e+13	7.840804768283442527e-01	1.362202413465122297e-14	1.798515841177544465e-21
5.580289815934400544e-01	3.330139560396510547e+13	8.075679521235684666e-01	1.417231937988548740e-14	2.207566471767868187e-21
5.710592077306947401e-01	3.275916885326828125e+13	8.321278457007280638e-01	1.475309887583012628e-14	2.779695011441831891e-21
5.839471139413060508e-01	3.238876536697729297e+13	8.571444131095222740e-01	1.534704337042278486e-14	3.414863683206318786e-21
5.966894882888559293e-01	3.213010073621866406e+13	8.838412826498094343e-01	1.598502570027631206e-14	4.269237668718038540e-21
6.092831551065164275e-01	3.185473666377475391e+13	9.146268507269003090e-01	1.672978114050385498e-14	5.259105212787909151e-21
6.217249757884950601e-01	3.159069717167944141e+13	9.491599117250137940e-01	1.757689967199004103e-14	6.576781353384223542e-21
6.340118495722386616e-01	3.138837258806376562e+13	9.865614480164045519e-01	1.850783367657526782e-14	8.114730384116038210e-21
6.461407143112095630e-01	3.119743058965462891e+13	1.027920734754638854e+00	1.955265035497433623e-14	1.011673395545374963e-20
6.581085472380375778e-01	3.095209688339645312e+13	1.074589363552719057e+00	2.075095735653208023e-14	1.252849302434497624e-20
6.699123657178549518e-01	3.065858991702792969e+13	1.126607478389140216e+00	2.210868051498288967e-14	1.565056054353695327e-20
6.815492279916336438e-01	3.034696029665513281e+13	1.183504151248846226e+00	2.361634083594393334e-14	1.943966632337240636e-20
6.930162339093317581e-01	3.003283818174575000e+13	1.245060139882348649e+00	2.527174182718362417e-14	2.425883391716511072e-20
7.043105256526719371e-01	2.972299795222263672e+13	1.311152570167388731e+00	2.707497602873749788e-14	3.013513755921860508e-20
7.154292884473711922e-01	2.941741091680914844e+13	1.381838822541771261e+00	2.903095402706668441e-14	3.753783203994448507e-20
7.263697512646390964e-01	2.911229502923825391e+13	1.457207471801578391e+00	3.114572288877401889e-14	4.662077202567109041e-20
7.371291875117788051e-01	2.880467656046598047e+13	1.537262534952049009e+00	3.342421784467267776e-14	5.799733150807281178e-20
7.477049157117090505e-01	2.848766465586867969e+13	1.622148975104911850e+00	3.587494886340063886e-14	7.199570976867572867e-20
7.580943001712453500e-01	2.816117014431352344e+13	1.711679322354495492e+00	3.849909675713530384e-14	8.945816933325327302e-20
7.682947516379706743e-01	2.781798130883549219e+13	1.805941235639053399e+00	4.130487405599487849e-14	1.110005700823758069e-19
7.783037279455297108e-01	2.745621141118177344e+13	1.904771353356650598e+00	4.429504718517157953e-14	1.378448847899724606e-19
7.881187346471922872e-01	2.707337176238590625e+13	2.007973582862979889e+00	4.747155583280608965e-14	1.710162692169731196e-19
7.977373256375193122e-01	2.666633273610035938e+13	2.115417550812958236e+00	5.083880797675372795e-14	2.123213288124385515e-19
8.071571037619852396e-01	2.623495178892491797e+13	2.226710208769107968e+00	5.439429535393924992e-14	2.635343786071414627e-19
8.163757214143990693e-01	2.577572697230582031e+13	2.341726583297905506e+00	5.814317034254664419e-14	3.273920671698861246e-19
8.253908811219760056e-01	2.528961977555405469e+13	2.459943233868828738e+00	6.207949790733066773e-14	4.067354806149424570e-19
8.342003361179174403e-01	2.477352041604594922e+13	2.581210295242486019e+00	6.620775221357629329e-14	5.058103580413570309e-19
8.428018909013503812e-01	2.422888718829133984e+13	2.704925554097305618e+00	7.051897978019109639e-14	6.292172963053806978e-19
8.511934017844945410e-01	2.365362743508942188e+13	2.830877148439580715e+00	7.501489375707050168e-14	7.833156025579018760e-19
8.593727774269117603e-01	2.304929415129061719e+13	2.958443985788651087e+00	7.968392341328014032e-14	9.753491596793371019e-19
8.673379793567147500e-01	2.241508186515753125e+13	3.087341518214481884e+00	8.452327681987632169e-14	1.214810632572504334e-18
8.750870224785936013e-01	2.175271477291789844e+13	3.216960532814813423e+00	8.951823509859302459e-14	1.512577032819557254e-18
8.826179755685469308e-01	2.106272743336410156e+13	3.346953357803886142e+00	9.466017816633675257e-14	1.882494117671898746e-18
8.899289617551802145e-01	2.034729581978990625e+13	3.476731335471352047e+00	9.993005591488096101e-14	2.340295060573930217e-18
8.970181589874635097e-01	1.960821386446824219e+13	3.605905087074469328e+00	1.053126257620652019e-13	2.905454689758887541e-18
9.038838004888234412e-01	1.884823059470590625e+13	3.733924531148480774e+00	1.107839627221153735e-13	3.599820622120750954e-18
9.105241751974622044e-01	1.807027213289314844e+13	3.860378663143374300e+00	1.163219455224021950e-13	4.449564625987724276e-18
9.169376281927885675e-01	1.727772084240135938e+13	3.984760801191173041e+00	1.218975939489216043e-13	5.483469658556180519e-18
9.231225611078606175e-01	1.647447861267515234e+13	4.106640478545397599e+00	1.274820493078458182e-13	6.734753958643025551e-18
9.290774325277303403e-01	1.566432467414380273e+13	4.225584690703597879e+00	1.330430570006704235e-13	8.238939566493611196e-18
9.348007583735982173e-01	1.485158622667733594e+13	4.341216136161887285e+00	1.385486674416762983e-13	1.003528885788382369e-17
9.402911122726754778e-01	1.404041091176449414e+13	4.453132817469088067e+00	1.439640002917632086e-13	1.216384783427545354e-17
9.455471259136670747e-01	1.323525116102476172e+13	4.561007945821928367e+00	1.492563661794527269e-13	1.466652289175252590e-17
9.505674893877827936e-01	1.244018389837010742e+13	4.664495173074439727e+00	1.543918449413670120e-13	1.758305786365217080e-17
9.553509515151947795e-01	1.165947669283161523e+13	4.763309552735202068e+00	1.593396597953758842e-13	2.095171390329762315e-17
9.598963201568568859e-01	1.089681037144018164e+13	4.857165319162111139e+00	1.640699883981269703e-13	2.480416884642428224e-17
9.642024625116116798e-01	1.015591049250880078e+13	4.945854833994300925e+00	1.685578663423354756e-13	2.916630260754422519e-17
9.682683053985071675e-01	9.439933205427833984e+12	5.029135127854678977e+00	1.727792686790591689e-13	3.405185573812535176e-17
9.720928355242569596e-01	8.751945878788385742e+12	5.106877281561271964e+00	1.767168459283605530e-13	3.946416551564984537e-17
9.756750997357734878e-01	8.094523810944780273e+12	5.178880573297320211e+00	1.803535590965127324e-13	4.538870830650681891e-17
9.790142052577144316e-01	7.470077211716532227e+12	5.245094302926754715e+00	1.836802181115748754e-13	5.179630818696282163e-17
9.821093199149804054e-01	6.880645464178469727e+12	5.305342886472398156e+00	1.866861786188950592e-13	5.863403773614123830e-17
9.849596723401105036e-01	6.327984328730392578e+12	5.359635836644019768e+00	1.893692329351479195e-13	6.583021968064149458e-17
9.875645521655237458e-01	5.813550941811607422e+12	5.407783215796694520e+00	1.917228513937478548e-13	7.328332503090321672e-17
9.899233102005571272e-01	5.338238218985640625e+12	5.449821763567426203e+00	1.937494861564307253e-13	8.086983356264010025e-17
9.920353585932577545e-01	4.902678202738486328e+12	5.485519324159780830e+00	1.954446335285837756e-13	8.843226907977982549e-17
9.939001709768877646e-01	4.506589072837526367e+12	5.514952396174135352e+00	1.968148439104771693e-13	9.579371322820743304e-17
9.955172826011058351e-01	4.149803103889941406e+12	5.537900509818038053e+00	1.978587649985843074e-13	1.027482754745412084e-16
9.968862904477931997e-01	3.830917769670877441e+12	5.554575092271314851e+00	1.985893427499481459e-13	1.090868815620938925e-16
9.980068533314933044e-01	3.549643100423888184e+12	5.564804712229135752e+00	1.990087374664877301e-13	1.145949609142915381e-16
9.988786919844435674e-01	3.303311901486106445e+12	5.569131185823214203e+00	1.991425880469321612e-13	1.191039560540012517e-16
9.995015891261737062e-01	3.093996738094519531e+12	5.567938227752527780e+00	1.990193193415386258e-13	1.224754065686280530e-16
9.998753895176573092e-01	2.920382118966816895e+12	5.561542197929460585e+00	1.986657671961291596e-13	1.246206312720346613e-16
1.000000000000000000e+00	2.819650976903364746e+12	5.557974778765746748e+00	1.984468282099677554e-13	1.254966686932578280e-16


==> dat/1dbte_with_E_pic_vs_pde/Ewtx_10K_pic_idx_0000.csv <==
x	ne_pic	Te_pic	elastic_pic	ionization_pic
-1.000000000000000000e+00	9.913929500348944092e+11	2.241342342799188259e-01	nan	nan
-9.933110367892976633e-01	2.471925028135434570e+12	2.879140983969369350e-01	nan	nan
-9.866220735785953266e-01	3.284023232209854492e+12	3.691815825527333117e-01	nan	nan
-9.799331103678929900e-01	3.894882301515122559e+12	4.267611602977387508e-01	4.420546168344799737e-15	0.000000000000000000e+00
-9.732441471571906533e-01	4.492418919389217773e+12	5.227064992080365791e-01	7.643613798200711298e-15	0.000000000000000000e+00
-9.665551839464883166e-01	4.950082782086335938e+12	5.868844012787799436e-01	1.120068417020319681e-14	0.000000000000000000e+00
-9.598662207357859799e-01	5.612517657515025391e+12	5.983239753835367658e-01	5.534381775539415482e-15	0.000000000000000000e+00
-9.531772575250836432e-01	6.017021562943418945e+12	6.207510296835776487e-01	8.633276163101534877e-15	0.000000000000000000e+00
-9.464882943143813065e-01	6.756170905285203125e+12	6.689804193697921342e-01	1.025514918423802540e-14	0.000000000000000000e+00
-9.397993311036789699e-01	7.094737765523965820e+12	7.302752037902215942e-01	8.940666092155000068e-15	0.000000000000000000e+00
-9.331103678929766332e-01	7.145872086902384766e+12	7.489445247733126365e-01	1.484596081986500953e-14	0.000000000000000000e+00
-9.264214046822742965e-01	8.004300219538230469e+12	7.826964189584491027e-01	1.241153422663365360e-14	0.000000000000000000e+00
-9.197324414715719598e-01	8.486687227970358398e+12	7.746020330589207248e-01	1.282909837409222743e-14	0.000000000000000000e+00
-9.130434782608696231e-01	9.190881366363464844e+12	7.781343435080780857e-01	1.460470135315843479e-14	0.000000000000000000e+00
-9.063545150501672865e-01	1.001554890083282227e+13	7.835911615034091282e-01	1.283712519072972837e-14	0.000000000000000000e+00
-8.996655518394648388e-01	1.053356632517697656e+13	7.849099788290729851e-01	1.295479259197296593e-14	0.000000000000000000e+00
-8.929765886287625021e-01	1.092685132413804297e+13	7.944258575220486396e-01	1.258281019096830370e-14	0.000000000000000000e+00
-8.862876254180601654e-01	1.187526443573632227e+13	8.014829875409001936e-01	1.305925310635797157e-14	0.000000000000000000e+00
-8.795986622073578287e-01	1.259813078188459375e+13	7.840101778127270826e-01	1.327997839845933767e-14	0.000000000000000000e+00
-8.729096989966554920e-01	1.257164169716849805e+13	7.976280095880896592e-01	1.353486226635672044e-14	0.000000000000000000e+00
-8.662207357859531554e-01	1.351800320318637891e+13	7.936774607680112670e-01	1.326147958869314656e-14	0.000000000000000000e+00
-8.595317725752508187e-01	1.454406569056984180e+13	7.739740984562456516e-01	1.402430523527610937e-14	0.000000000000000000e+00
-8.528428093645484820e-01	1.513635643088296484e+13	7.575029796501937529e-01	1.257233489165022091e-14	0.000000000000000000e+00
-8.461538461538461453e-01	1.620324327235861133e+13	7.452077169605660911e-01	1.298392380247156341e-14	0.000000000000000000e+00
-8.394648829431438086e-01	1.672777908911878711e+13	7.409059006246531132e-01	1.179140848409083378e-14	0.000000000000000000e+00
-8.327759197324414719e-01	1.695600073273115625e+13	7.276426993052761416e-01	1.174400257291487680e-14	0.000000000000000000e+00
-8.260869565217391353e-01	1.800138467014275781e+13	7.074791233057009521e-01	1.071582659332196530e-14	0.000000000000000000e+00
-8.193979933110367986e-01	1.832226617087962891e+13	6.992963897975775778e-01	1.116858586136581668e-14	0.000000000000000000e+00
-8.127090301003344619e-01	1.887053828512016016e+13	6.804048588032989286e-01	1.127856454517911794e-14	0.000000000000000000e+00
-8.060200668896321252e-01	1.966731437156480859e+13	6.762084218626474019e-01	1.120603918017374061e-14	0.000000000000000000e+00
-7.993311036789297885e-01	1.981640636701064844e+13	6.658354869379632390e-01	9.699076018132642926e-15	0.000000000000000000e+00
-7.926421404682274519e-01	2.073718772749364844e+13	6.528390945612985163e-01	9.852792226963164082e-15	0.000000000000000000e+00
-7.859531772575251152e-01	2.111006054940833594e+13	6.601797443180884573e-01	9.662226653597090392e-15	0.000000000000000000e+00
-7.792642140468227785e-01	2.160667894845241406e+13	6.403897737849549854e-01	9.605488367979196427e-15	0.000000000000000000e+00
-7.725752508361204418e-01	2.202866045585566406e+13	6.271220554189532725e-01	9.151945721531244418e-15	0.000000000000000000e+00
-7.658862876254181051e-01	2.291105861319142578e+13	6.069923818113833747e-01	8.419675436109499348e-15	0.000000000000000000e+00
-7.591973244147156574e-01	2.357780445730923438e+13	6.060969888128991956e-01	9.188435961191728036e-15	0.000000000000000000e+00
-7.525083612040133207e-01	2.424460224080906641e+13	5.820082672037295568e-01	8.019948513440200281e-15	0.000000000000000000e+00
-7.458193979933109841e-01	2.451214199644118359e+13	5.843761166533708584e-01	8.700350986824065008e-15	0.000000000000000000e+00
-7.391304347826086474e-01	2.594429254039885156e+13	5.821170110217243066e-01	8.452955222267059305e-15	0.000000000000000000e+00
-7.324414715719063107e-01	2.676818098414035156e+13	5.596654285108942917e-01	8.175494417492171583e-15	0.000000000000000000e+00
-7.257525083612039740e-01	2.704561519200487109e+13	5.528681661236735101e-01	8.132409716927657351e-15	0.000000000000000000e+00
-7.190635451505016373e-01	2.670154275729623438e+13	5.515283517807691993e-01	7.243003977112055591e-15	0.000000000000000000e+00
-7.123745819397993007e-01	2.772404739702641016e+13	5.424946785492235080e-01	7.965512047239092501e-15	0.000000000000000000e+00
-7.056856187290969640e-01	2.792832498563080859e+13	5.412434606770423207e-01	7.902780653556288382e-15	0.000000000000000000e+00
-6.989966555183946273e-01	2.947842986564761328e+13	5.275758741848216582e-01	7.308830964660856772e-15	0.000000000000000000e+00
-6.923076923076922906e-01	2.947983222895591406e+13	5.341657961260257714e-01	7.130899010315898708e-15	0.000000000000000000e+00
-6.856187290969899539e-01	2.968675872603212109e+13	5.316313143540776220e-01	7.672008056372314416e-15	0.000000000000000000e+00
-6.789297658862876172e-01	3.072523472566539844e+13	5.290618793908236084e-01	7.437762922845705133e-15	0.000000000000000000e+00
-6.722408026755852806e-01	3.131708398123298828e+13	5.215785687835426954e-01	7.189743580046936534e-15	0.000000000000000000e+00
-6.655518394648829439e-01	3.132954943286395312e+13	5.259774318712298058e-01	7.116814766043863842e-15	0.000000000000000000e+00
-6.588628762541806072e-01	3.289466479421980859e+13	5.130763897484583724e-01	6.969322780924177871e-15	0.000000000000000000e+00
-6.521739130434782705e-01	3.321502690113850000e+13	5.144154578561650482e-01	7.131114404364918872e-15	0.000000000000000000e+00
-6.454849498327759338e-01	3.404125261706125000e+13	5.190510801176063671e-01	7.828204464215348914e-15	0.000000000000000000e+00
-6.387959866220735972e-01	3.474874490619782422e+13	5.115202020584677101e-01	7.442035330333444192e-15	0.000000000000000000e+00
-6.321070234113712605e-01	3.419933012555769922e+13	5.168223470760336946e-01	7.265177586513661468e-15	0.000000000000000000e+00
-6.254180602006689238e-01	3.539255951325309375e+13	4.993592087597377716e-01	7.066589256351636297e-15	0.000000000000000000e+00
-6.187290969899665871e-01	3.580971065814896094e+13	4.944072342991308600e-01	6.758998539824547717e-15	0.000000000000000000e+00
-6.120401337792642504e-01	3.614942018478702344e+13	4.953066119496215003e-01	7.092785763014420338e-15	0.000000000000000000e+00
-6.053511705685619138e-01	3.619426984096835938e+13	4.906591659507820724e-01	6.703535753990487637e-15	0.000000000000000000e+00
-5.986622073578595771e-01	3.688272634667653906e+13	4.908317101623531076e-01	6.935761667420735860e-15	0.000000000000000000e+00
-5.919732441471572404e-01	3.791208698480425781e+13	4.900027199687885249e-01	6.360912646395566502e-15	0.000000000000000000e+00
-5.852842809364549037e-01	3.820110367480928125e+13	5.010422093672748378e-01	7.021915527882864112e-15	0.000000000000000000e+00
-5.785953177257525670e-01	3.831952546530450000e+13	5.064340707703246514e-01	6.586686961037663199e-15	0.000000000000000000e+00
-5.719063545150502303e-01	3.978351485030281250e+13	4.997074399702989278e-01	6.083790723569661928e-15	0.000000000000000000e+00
-5.652173913043478937e-01	4.059948253832121875e+13	5.019418542242342074e-01	6.919718118027536827e-15	0.000000000000000000e+00
-5.585284280936455570e-01	4.121140636495311719e+13	5.021489045494994530e-01	6.552885034399245321e-15	0.000000000000000000e+00
-5.518394648829432203e-01	4.029478015501415625e+13	5.113399472547180968e-01	6.782593216454840797e-15	0.000000000000000000e+00
-5.451505016722408836e-01	4.045799966230881250e+13	5.107870113954884328e-01	6.832126935761129099e-15	0.000000000000000000e+00
-5.384615384615385469e-01	4.129871646575247656e+13	5.210870846890125474e-01	6.950797635962906984e-15	0.000000000000000000e+00
-5.317725752508362103e-01	4.209232424990777344e+13	5.129549478116594008e-01	6.334245325230685790e-15	0.000000000000000000e+00
-5.250836120401337626e-01	4.333258474781889062e+13	5.080856381442346859e-01	7.215474271090435034e-15	0.000000000000000000e+00
-5.183946488294314259e-01	4.347684638075802344e+13	5.087828245526451187e-01	7.118039413878193348e-15	0.000000000000000000e+00
-5.117056856187290892e-01	4.383738359949602344e+13	5.086877639494329362e-01	6.645241834819852910e-15	0.000000000000000000e+00
-5.050167224080267525e-01	4.493104519228782812e+13	5.194272161652869757e-01	7.364602977303612739e-15	0.000000000000000000e+00
-4.983277591973244158e-01	4.523185212196011719e+13	5.156317407297875688e-01	7.183884034693293599e-15	0.000000000000000000e+00
-4.916387959866220791e-01	4.540951077739403125e+13	5.130474772577247045e-01	7.079613844469228326e-15	0.000000000000000000e+00
-4.849498327759197425e-01	4.699815467870293750e+13	5.053245556123424631e-01	7.164816083029773593e-15	0.000000000000000000e+00
-4.782608695652174058e-01	4.765064316251829688e+13	5.017751195402297970e-01	6.625678324424162621e-15	0.000000000000000000e+00
-4.715719063545150691e-01	4.820387548772042188e+13	5.075927315831352260e-01	6.977621049795004810e-15	0.000000000000000000e+00
-4.648829431438127324e-01	4.922471806723360156e+13	5.087582789879413481e-01	6.636748008764693500e-15	0.000000000000000000e+00
-4.581939799331103957e-01	5.002276666853182031e+13	5.056300248282921128e-01	6.561297478474389555e-15	0.000000000000000000e+00
-4.515050167224080591e-01	4.950056812395338281e+13	5.069626509231798250e-01	7.226000388978886024e-15	0.000000000000000000e+00
-4.448160535117057224e-01	4.841220434810436719e+13	5.080798729575640715e-01	6.701217908278591157e-15	0.000000000000000000e+00
-4.381270903010033857e-01	4.952282414905278906e+13	5.024759481376303016e-01	6.866262105182719204e-15	0.000000000000000000e+00
-4.314381270903010490e-01	5.118836430511138281e+13	4.963987784134389347e-01	6.619552871516300635e-15	0.000000000000000000e+00
-4.247491638795987123e-01	5.146185111995921875e+13	4.977671760392747280e-01	7.133229451116284970e-15	0.000000000000000000e+00
-4.180602006688963757e-01	5.262404672703091406e+13	4.967971557670390337e-01	6.849182944856181250e-15	0.000000000000000000e+00
-4.113712374581940390e-01	5.347795613345132031e+13	5.035358459866117187e-01	6.736088106709156800e-15	0.000000000000000000e+00
-4.046822742474917023e-01	5.407170117645390625e+13	4.998273872389848438e-01	6.731880006700953761e-15	0.000000000000000000e+00
-3.979933110367892546e-01	5.368163641916500781e+13	4.946876535612471093e-01	6.712941711302089338e-15	0.000000000000000000e+00
-3.913043478260869179e-01	5.475693744049139844e+13	4.951124954043001902e-01	6.678285697961654301e-15	0.000000000000000000e+00
-3.846153846153845812e-01	5.557074964416505469e+13	4.923037121649435077e-01	6.504675681506101730e-15	0.000000000000000000e+00
-3.779264214046822445e-01	5.573978636222076562e+13	4.909067481961387758e-01	6.019853296609313706e-15	0.000000000000000000e+00
-3.712374581939799079e-01	5.518554121907353125e+13	4.962732806819289966e-01	6.750456669401953752e-15	0.000000000000000000e+00
-3.645484949832775712e-01	5.568205573935417969e+13	4.975918109518386867e-01	6.355827984909627450e-15	0.000000000000000000e+00
-3.578595317725752345e-01	5.623918351819109375e+13	4.906037520188912815e-01	6.585538973153278499e-15	0.000000000000000000e+00
-3.511705685618728978e-01	5.799192989628545312e+13	4.963061594170812829e-01	6.902741758898252704e-15	0.000000000000000000e+00
-3.444816053511705611e-01	5.951853220603917188e+13	4.979713935472335762e-01	6.703994038935042079e-15	0.000000000000000000e+00
-3.377926421404682245e-01	5.889886941151971094e+13	4.975090841394587127e-01	6.520180795403002246e-15	0.000000000000000000e+00
-3.311036789297658878e-01	5.911083402862944531e+13	4.908514395608645775e-01	6.297134129953835739e-15	0.000000000000000000e+00
-3.244147157190635511e-01	6.039542478890422656e+13	4.880492015879484002e-01	6.621761618489849103e-15	0.000000000000000000e+00
-3.177257525083612144e-01	6.006602522955236719e+13	4.937385480516683911e-01	6.747786227762847892e-15	0.000000000000000000e+00
-3.110367892976588777e-01	6.064997969908765625e+13	4.908050935645912327e-01	6.711302093869263770e-15	0.000000000000000000e+00
-3.043478260869565410e-01	6.193347973234388281e+13	4.916399299196064221e-01	6.492479098060558944e-15	0.000000000000000000e+00
-2.976588628762542044e-01	6.132197142076663281e+13	4.979899306342651655e-01	6.568800219542828803e-15	0.000000000000000000e+00
-2.909698996655518677e-01	6.179846330936470312e+13	4.947832169152792670e-01	6.542311095724266020e-15	0.000000000000000000e+00
-2.842809364548495310e-01	6.165324079786269531e+13	4.959431419336335911e-01	6.787305297889298024e-15	0.000000000000000000e+00
-2.775919732441471943e-01	6.249761932772375781e+13	5.014743340576198749e-01	6.557428822434427077e-15	0.000000000000000000e+00
-2.709030100334448576e-01	6.209521896725735938e+13	5.014551520673216078e-01	6.462226328428012382e-15	0.000000000000000000e+00
-2.642140468227425210e-01	6.245212042927014062e+13	4.962416849745713288e-01	6.865748085028045917e-15	0.000000000000000000e+00
-2.575250836120401843e-01	6.386269016009094531e+13	4.941323932957170650e-01	7.064601494916789555e-15	0.000000000000000000e+00
-2.508361204013378476e-01	6.539508371091507031e+13	4.876513588139641531e-01	6.542746304149502968e-15	0.000000000000000000e+00
-2.441471571906355109e-01	6.454839387856414844e+13	4.933929554850523536e-01	6.468193562780834920e-15	0.000000000000000000e+00
-2.374581939799331742e-01	6.332535128571828125e+13	4.988482759036291236e-01	6.549577379423822207e-15	0.000000000000000000e+00
-2.307692307692308376e-01	6.472597462492565625e+13	5.030643246448416317e-01	6.929293029781068694e-15	0.000000000000000000e+00
-2.240802675585283898e-01	6.504028579386482812e+13	4.981031894543985761e-01	7.134682252097331662e-15	0.000000000000000000e+00
-2.173913043478260532e-01	6.534909138833446094e+13	4.913391921193850931e-01	6.902747369409653653e-15	0.000000000000000000e+00
-2.107023411371237165e-01	6.640948580708564844e+13	4.916946173097411776e-01	6.640406881130601691e-15	0.000000000000000000e+00
-2.040133779264213798e-01	6.618715928330704688e+13	4.931983438998187030e-01	6.804442680937684343e-15	0.000000000000000000e+00
-1.973244147157190431e-01	6.600503384103888281e+13	4.883781234470768173e-01	6.305497330780957401e-15	0.000000000000000000e+00
-1.906354515050167064e-01	6.712334067049235156e+13	4.979236437643658753e-01	6.523339087157495310e-15	0.000000000000000000e+00
-1.839464882943143698e-01	6.785129707605716406e+13	4.938404008605770112e-01	6.647866465560333751e-15	0.000000000000000000e+00
-1.772575250836120331e-01	6.810650122851255469e+13	4.909389458335260414e-01	6.232425410169301603e-15	0.000000000000000000e+00
-1.705685618729096964e-01	6.864178849730379688e+13	4.881340253888480918e-01	6.051104665133071371e-15	0.000000000000000000e+00
-1.638795986622073597e-01	6.950850096133710156e+13	4.941714862562832655e-01	6.237343761594909328e-15	0.000000000000000000e+00
-1.571906354515050230e-01	6.899622283868156250e+13	4.951170158421437928e-01	6.624067664795785212e-15	0.000000000000000000e+00
-1.505016722408026864e-01	6.829498924505111719e+13	4.941515422284671333e-01	6.442258029269677548e-15	0.000000000000000000e+00
-1.438127090301003497e-01	6.975708284261359375e+13	5.001656449970718343e-01	6.866346311156703504e-15	0.000000000000000000e+00
-1.371237458193980130e-01	7.034337458432951562e+13	4.951983175245431301e-01	6.618191062787417302e-15	0.000000000000000000e+00
-1.304347826086956763e-01	7.022336864268909375e+13	4.998434752309363072e-01	6.453329979199842891e-15	0.000000000000000000e+00
-1.237458193979933396e-01	7.068830401883748438e+13	4.950444585987562318e-01	6.530213959229366654e-15	0.000000000000000000e+00
-1.170568561872910029e-01	7.153205927611718750e+13	4.900084907026797665e-01	6.667317976405289445e-15	0.000000000000000000e+00
-1.103678929765886663e-01	7.207033305936168750e+13	4.936805053076419592e-01	6.884912124329718005e-15	0.000000000000000000e+00
-1.036789297658863296e-01	7.199182668377720312e+13	4.909103142068737546e-01	6.497560564861408689e-15	0.000000000000000000e+00
-9.698996655518399290e-02	7.126457145986640625e+13	4.935278814361051536e-01	6.491441536856533798e-15	0.000000000000000000e+00
-9.030100334448165622e-02	7.115988763585646875e+13	4.940246895288546436e-01	6.533621746018425282e-15	0.000000000000000000e+00
-8.361204013377931954e-02	7.033010407228060156e+13	4.949352317337860629e-01	6.730500898213924885e-15	0.000000000000000000e+00
-7.692307692307698286e-02	6.974731823883603125e+13	5.050991549798593550e-01	7.071548757720005544e-15	0.000000000000000000e+00
-7.023411371237464618e-02	6.966211168299960938e+13	5.034916500692229180e-01	6.567221469669872735e-15	0.000000000000000000e+00
-6.354515050167230950e-02	6.876246965090772656e+13	5.017229054704599456e-01	7.006990220851240725e-15	0.000000000000000000e+00
-5.685618729096986179e-02	6.851152452775929688e+13	5.078868751873631959e-01	7.141878862239097478e-15	0.000000000000000000e+00
-5.016722408026752511e-02	7.019108831690281250e+13	4.992165756060362725e-01	6.493740328556950576e-15	0.000000000000000000e+00
-4.347826086956518843e-02	7.138013658436301562e+13	5.000378399633442772e-01	6.557216354897741094e-15	0.000000000000000000e+00
-3.678929765886285175e-02	7.103445402881862500e+13	5.015993715863090729e-01	6.515473036598694852e-15	0.000000000000000000e+00
-3.010033444816051507e-02	7.240645876865589062e+13	5.010050348106392937e-01	6.972077863224370218e-15	0.000000000000000000e+00
-2.341137123745817838e-02	7.135775071080937500e+13	5.040694590131336028e-01	7.011837273262491712e-15	0.000000000000000000e+00
-1.672240802675584170e-02	7.036872100264628125e+13	5.064070253237469288e-01	6.498503571524467719e-15	0.000000000000000000e+00
-1.003344481605350502e-02	7.106242338591600000e+13	5.004958425856990134e-01	6.674705698563192344e-15	0.000000000000000000e+00
-3.344481605351168341e-03	7.215478649416243750e+13	5.014676745532600233e-01	6.396736978036610836e-15	0.000000000000000000e+00
3.344481605351168341e-03	7.335874136419820312e+13	4.977209595623888205e-01	6.698140868237160396e-15	0.000000000000000000e+00
1.003344481605350502e-02	7.296509278956496875e+13	5.023878747155112734e-01	6.569935677354056798e-15	0.000000000000000000e+00
1.672240802675584170e-02	7.223749995967295312e+13	5.008009606854664231e-01	6.516255527051689086e-15	0.000000000000000000e+00
2.341137123745817838e-02	7.097241243726304688e+13	5.075639887197624933e-01	6.760224615082028898e-15	0.000000000000000000e+00
3.010033444816051507e-02	7.195289811712043750e+13	5.067114879374434722e-01	7.020178641523300530e-15	0.000000000000000000e+00
3.678929765886285175e-02	7.181349281637956250e+13	5.037608909490831621e-01	6.909972469316339312e-15	0.000000000000000000e+00
4.347826086956518843e-02	7.212131156259443750e+13	5.006499058796386459e-01	6.415253132144078674e-15	0.000000000000000000e+00
5.016722408026752511e-02	7.204989491262520312e+13	5.025523818979528157e-01	6.433935370503964406e-15	0.000000000000000000e+00
5.685618729096986179e-02	7.167954115072768750e+13	4.961041029593616924e-01	6.611147441914544730e-15	0.000000000000000000e+00
6.354515050167219847e-02	7.144918999246110938e+13	4.932745867372134163e-01	6.753110167038339041e-15	0.000000000000000000e+00
7.023411371237453515e-02	7.209290072075190625e+13	4.929646770912640696e-01	6.462292431793066533e-15	0.000000000000000000e+00
7.692307692307687184e-02	7.202449655492701562e+13	5.004096324598732437e-01	6.692998845986644805e-15	0.000000000000000000e+00
8.361204013377920852e-02	7.064176633274823438e+13	4.972841205838504641e-01	6.695642856703645656e-15	0.000000000000000000e+00
9.030100334448154520e-02	7.108070604830817188e+13	4.963503034980885631e-01	6.564078025437784198e-15	0.000000000000000000e+00
9.698996655518388188e-02	7.037334360762579688e+13	4.974729619687869864e-01	6.607561180855160930e-15	0.000000000000000000e+00
1.036789297658862186e-01	7.130820054057526562e+13	4.955854391824363048e-01	6.654568111510515518e-15	0.000000000000000000e+00
1.103678929765885552e-01	7.080270050724368750e+13	4.927348067398417686e-01	6.796608833089329216e-15	0.000000000000000000e+00
1.170568561872908919e-01	7.064828472516365625e+13	4.922370313419720533e-01	6.400977128185970031e-15	0.000000000000000000e+00
1.237458193979932286e-01	7.074299618786909375e+13	4.939092261758171731e-01	6.934669086494734136e-15	0.000000000000000000e+00
1.304347826086955653e-01	7.052513645092532812e+13	4.881141239553812849e-01	6.434795017673349095e-15	0.000000000000000000e+00
1.371237458193979020e-01	6.968400413242620312e+13	4.909073032485297694e-01	6.253344952581020215e-15	0.000000000000000000e+00
1.438127090301002386e-01	6.886699765677278125e+13	4.936797711517980081e-01	6.594106512045491098e-15	0.000000000000000000e+00
1.505016722408025753e-01	6.942230755724621094e+13	5.003534903855085814e-01	6.680960238885923647e-15	0.000000000000000000e+00
1.571906354515049120e-01	6.893576539827060938e+13	4.919974814359713289e-01	6.274460908785019738e-15	0.000000000000000000e+00
1.638795986622072487e-01	6.708215274072808594e+13	4.943519060940182452e-01	6.462225811043572315e-15	0.000000000000000000e+00
1.705685618729095854e-01	6.792053227199122656e+13	4.904734263061722999e-01	6.463012351665040477e-15	0.000000000000000000e+00
1.772575250836119221e-01	6.766184818095507031e+13	4.860480913151526416e-01	6.565273672985424784e-15	0.000000000000000000e+00
1.839464882943142587e-01	6.858460323794663281e+13	4.914217833845818117e-01	6.598475025244442746e-15	0.000000000000000000e+00
1.906354515050165954e-01	6.811574643847214844e+13	4.882459285298306750e-01	6.624749175714440131e-15	0.000000000000000000e+00
1.973244147157189321e-01	6.703143393440371094e+13	4.894224977435833179e-01	6.008235846239696434e-15	0.000000000000000000e+00
2.040133779264214908e-01	6.619887161390178125e+13	4.856716536798494355e-01	6.085514180338693281e-15	0.000000000000000000e+00
2.107023411371238275e-01	6.655221522826176562e+13	4.845731140209378340e-01	6.208864840267235698e-15	0.000000000000000000e+00
2.173913043478261642e-01	6.716603484232878906e+13	4.821525599082480684e-01	6.038877563428891674e-15	0.000000000000000000e+00
2.240802675585285009e-01	6.578662874058571094e+13	4.841633674994014758e-01	6.253897378670310056e-15	0.000000000000000000e+00
2.307692307692308376e-01	6.715008945211738281e+13	4.826835558861301001e-01	6.485041935145012167e-15	0.000000000000000000e+00
2.374581939799331742e-01	6.603102950162750781e+13	4.895098868112195412e-01	6.678984127384644042e-15	0.000000000000000000e+00
2.441471571906355109e-01	6.526188516629860156e+13	4.848288285836274691e-01	6.346445749685338756e-15	0.000000000000000000e+00
2.508361204013378476e-01	6.468553981619748438e+13	4.908867701506283154e-01	6.416880955724167290e-15	0.000000000000000000e+00
2.575250836120401843e-01	6.446349895901892969e+13	4.904957432654125093e-01	6.508588331129903445e-15	0.000000000000000000e+00
2.642140468227425210e-01	6.375481206410082031e+13	4.965697455991594511e-01	6.444601821527582903e-15	0.000000000000000000e+00
2.709030100334448576e-01	6.275941978166730469e+13	4.935276410387910984e-01	6.625957753642066377e-15	0.000000000000000000e+00
2.775919732441471943e-01	6.244313491621933594e+13	4.971764518749096085e-01	6.620715451731780883e-15	0.000000000000000000e+00
2.842809364548495310e-01	6.178856885713285156e+13	4.912543312075651758e-01	6.594098697230575050e-15	0.000000000000000000e+00
2.909698996655518677e-01	6.039856712150294531e+13	4.995333758093262189e-01	6.808525876703448264e-15	0.000000000000000000e+00
2.976588628762542044e-01	6.053402502922753906e+13	4.960817164759282472e-01	6.518649971944418611e-15	0.000000000000000000e+00
3.043478260869565410e-01	6.039272394105110938e+13	4.898189838730416246e-01	6.403526568396558929e-15	0.000000000000000000e+00
3.110367892976588777e-01	5.960799779118282031e+13	4.958065075890352169e-01	6.455983306235045204e-15	0.000000000000000000e+00
3.177257525083612144e-01	5.897072754623446094e+13	4.987815011707241730e-01	6.642872022845583234e-15	0.000000000000000000e+00
3.244147157190635511e-01	5.894112209861085938e+13	4.954105573900850490e-01	6.531586212547546609e-15	0.000000000000000000e+00
3.311036789297658878e-01	6.008300940740019531e+13	4.946059461495583287e-01	6.125710754130232495e-15	0.000000000000000000e+00
3.377926421404682245e-01	5.912405260129704688e+13	4.884203025539333720e-01	6.243789056068594738e-15	0.000000000000000000e+00
3.444816053511705611e-01	5.855690052177370312e+13	4.884532229273334525e-01	6.531205464173341523e-15	0.000000000000000000e+00
3.511705685618728978e-01	5.762518592142285938e+13	5.023623226882591997e-01	6.568933261742567150e-15	0.000000000000000000e+00
3.578595317725752345e-01	5.618742592423137500e+13	4.966975200156930614e-01	6.443338743384273754e-15	0.000000000000000000e+00
3.645484949832775712e-01	5.582927791705559375e+13	4.891543113775922436e-01	6.671520730419508196e-15	0.000000000000000000e+00
3.712374581939799079e-01	5.566517544027060156e+13	4.851822894853543566e-01	6.396918985040695763e-15	0.000000000000000000e+00
3.779264214046822445e-01	5.725932491604986719e+13	4.807157159181638106e-01	6.332556146432620709e-15	0.000000000000000000e+00
3.846153846153845812e-01	5.507418318450233594e+13	4.855477506073138105e-01	6.468476399402170837e-15	0.000000000000000000e+00
3.913043478260869179e-01	5.433570905412415625e+13	4.826582558893133812e-01	5.904120857501728813e-15	0.000000000000000000e+00
3.979933110367892546e-01	5.484006642105603906e+13	4.872119574418069532e-01	6.490664987743279114e-15	0.000000000000000000e+00
4.046822742474915913e-01	5.361458267726622656e+13	4.837754205838706856e-01	6.076968281705706735e-15	0.000000000000000000e+00
4.113712374581939279e-01	5.205247980005441406e+13	4.901672863994873119e-01	6.579264436947503054e-15	0.000000000000000000e+00
4.180602006688962646e-01	5.250739087551681250e+13	4.949243377337753103e-01	6.936137749421889938e-15	0.000000000000000000e+00
4.247491638795986013e-01	5.200202069063920312e+13	4.919958721533216894e-01	6.595494769592808283e-15	0.000000000000000000e+00
4.314381270903009380e-01	5.102343079821745312e+13	5.028120712167879480e-01	6.636961007088041738e-15	0.000000000000000000e+00
4.381270903010032747e-01	5.110965017199938281e+13	5.039580523999871442e-01	6.481495286923788156e-15	0.000000000000000000e+00
4.448160535117056114e-01	5.026646624792021094e+13	4.966707833501423086e-01	7.147668242856257043e-15	0.000000000000000000e+00
4.515050167224079480e-01	5.123905714174424219e+13	4.843532718441119211e-01	7.064383062616675353e-15	0.000000000000000000e+00
4.581939799331102847e-01	5.012721676532389844e+13	4.946320604621671224e-01	6.565911121550218202e-15	0.000000000000000000e+00
4.648829431438126214e-01	4.903464589955043750e+13	4.993759420364920487e-01	6.907951902217795086e-15	0.000000000000000000e+00
4.715719063545149581e-01	4.930213371580092969e+13	4.899439256117698038e-01	6.076692007114407724e-15	0.000000000000000000e+00
4.782608695652172948e-01	4.777729734502825781e+13	4.927963986169576760e-01	6.495196112518892255e-15	0.000000000000000000e+00
4.849498327759196314e-01	4.654859335956652344e+13	4.867612471491453152e-01	6.352139279825564753e-15	0.000000000000000000e+00
4.916387959866219681e-01	4.571208364604828125e+13	4.940472886033142608e-01	6.769059509633188829e-15	0.000000000000000000e+00
4.983277591973243048e-01	4.531801955636028125e+13	4.898034650702821624e-01	6.634716130185714193e-15	0.000000000000000000e+00
5.050167224080266415e-01	4.577269690460418750e+13	4.799728963849075880e-01	6.638871985185930745e-15	0.000000000000000000e+00
5.117056856187289782e-01	4.486318638997063281e+13	4.792928376724869821e-01	6.641853890347748553e-15	0.000000000000000000e+00
5.183946488294313149e-01	4.427512870927465625e+13	4.896169281416781760e-01	6.575058202270973091e-15	0.000000000000000000e+00
5.250836120401336515e-01	4.355265190848953125e+13	4.966713971477126344e-01	6.607843862288542876e-15	0.000000000000000000e+00
5.317725752508359882e-01	4.245701661919003125e+13	4.921392986104214384e-01	6.151810044776230197e-15	0.000000000000000000e+00
5.384615384615383249e-01	4.180299592361198438e+13	4.959493809814609633e-01	6.608826823045080726e-15	0.000000000000000000e+00
5.451505016722408836e-01	4.086027017432010938e+13	4.956430104182312779e-01	6.341717288404624002e-15	0.000000000000000000e+00
5.518394648829432203e-01	4.040891694651117188e+13	4.980714470604872823e-01	6.433371103979811601e-15	0.000000000000000000e+00
5.585284280936455570e-01	3.960525889197877344e+13	4.990870425623195605e-01	7.298082852279972824e-15	0.000000000000000000e+00
5.652173913043478937e-01	3.938371145892700781e+13	5.001650610348841175e-01	6.498332996464027508e-15	0.000000000000000000e+00
5.719063545150502303e-01	3.914066112181175781e+13	5.009076933982773427e-01	6.731709143766506363e-15	0.000000000000000000e+00
5.785953177257525670e-01	3.773016930006332812e+13	5.106793049557092345e-01	7.398683419338827995e-15	0.000000000000000000e+00
5.852842809364549037e-01	3.725684571375477344e+13	5.077583759647402717e-01	6.864719846443370987e-15	0.000000000000000000e+00
5.919732441471572404e-01	3.630271927015889844e+13	5.166186097113021347e-01	7.717817339683610900e-15	0.000000000000000000e+00
5.986622073578595771e-01	3.647988450146523438e+13	5.109565447794146564e-01	6.346255770738418649e-15	0.000000000000000000e+00
6.053511705685619138e-01	3.564947766530815625e+13	5.035241608844729377e-01	6.778137767451845701e-15	0.000000000000000000e+00
6.120401337792642504e-01	3.580363375047854688e+13	5.008246210192291992e-01	6.841544251163956732e-15	0.000000000000000000e+00
6.187290969899665871e-01	3.508894785696355078e+13	5.019831676186312652e-01	6.803439118021270342e-15	0.000000000000000000e+00
6.254180602006689238e-01	3.457877327927069531e+13	5.076652857423504805e-01	7.401809451394606257e-15	0.000000000000000000e+00
6.321070234113712605e-01	3.489012390344741797e+13	5.065639119775882104e-01	6.687047754041082845e-15	0.000000000000000000e+00
6.387959866220735972e-01	3.355452867024893359e+13	5.078409183831433804e-01	7.216152999602593743e-15	0.000000000000000000e+00
6.454849498327759338e-01	3.324081480420054688e+13	5.055517807081626458e-01	7.032217948528143407e-15	0.000000000000000000e+00
6.521739130434782705e-01	3.309896835251505859e+13	5.109518093023972529e-01	6.493524792022505825e-15	0.000000000000000000e+00
6.588628762541806072e-01	3.207155544120453516e+13	5.265299739959308223e-01	7.460210423387878837e-15	0.000000000000000000e+00
6.655518394648829439e-01	3.189992175405911328e+13	5.214249139022517632e-01	7.559083547911975813e-15	0.000000000000000000e+00
6.722408026755852806e-01	3.155787495524037500e+13	5.302981732691899319e-01	7.179687201329353914e-15	0.000000000000000000e+00
6.789297658862876172e-01	3.124408318011850000e+13	5.288600099150408962e-01	7.375965570099050789e-15	0.000000000000000000e+00
6.856187290969899539e-01	3.069004579449830078e+13	5.312974669836252328e-01	7.327935692098275047e-15	0.000000000000000000e+00
6.923076923076922906e-01	2.911345182976554688e+13	5.354182207914255365e-01	7.415369117115865164e-15	0.000000000000000000e+00
6.989966555183946273e-01	2.849558094391812891e+13	5.448135397598680152e-01	7.532429454320979404e-15	0.000000000000000000e+00
7.056856187290969640e-01	2.906665444676756250e+13	5.424416489251715490e-01	6.928393334179781034e-15	0.000000000000000000e+00
7.123745819397993007e-01	2.822731403694092578e+13	5.529053843977256300e-01	7.427345034715795889e-15	0.000000000000000000e+00
7.190635451505016373e-01	2.827938326719151562e+13	5.577312732073996804e-01	8.636964289746280883e-15	0.000000000000000000e+00
7.257525083612039740e-01	2.739238847456691016e+13	5.604139690714531330e-01	7.905947575631378486e-15	0.000000000000000000e+00
7.324414715719063107e-01	2.643784651591638672e+13	5.648910466096582761e-01	7.665250036358411830e-15	0.000000000000000000e+00
7.391304347826086474e-01	2.572007022918441406e+13	5.750856275749479662e-01	8.817179459647657177e-15	0.000000000000000000e+00
7.458193979933109841e-01	2.487109506403448047e+13	5.816568484315292054e-01	7.647345435706454861e-15	0.000000000000000000e+00
7.525083612040133207e-01	2.386785993495009375e+13	5.810355053027321803e-01	8.632944480747499546e-15	0.000000000000000000e+00
7.591973244147156574e-01	2.375956632390501562e+13	5.766315593258385386e-01	8.490458095669913958e-15	0.000000000000000000e+00
7.658862876254179941e-01	2.338895286509840625e+13	5.899900416002010761e-01	8.499720709416034536e-15	0.000000000000000000e+00
7.725752508361203308e-01	2.212537158476045703e+13	5.950161999611071062e-01	9.652151307233754541e-15	0.000000000000000000e+00
7.792642140468226675e-01	2.205013739022860938e+13	6.145365900337647069e-01	9.918179267392961343e-15	0.000000000000000000e+00
7.859531772575250042e-01	2.160878249341539453e+13	6.068000005903508853e-01	8.758372228472880420e-15	0.000000000000000000e+00
7.926421404682273408e-01	2.020540636697318359e+13	6.386812949292136610e-01	9.904833874108325822e-15	0.000000000000000000e+00
7.993311036789296775e-01	1.991911649451257812e+13	6.349806269621909305e-01	8.911681767495789616e-15	0.000000000000000000e+00
8.060200668896320142e-01	1.882672741657514062e+13	6.592777554571079834e-01	1.064800993852559141e-14	0.000000000000000000e+00
8.127090301003343509e-01	1.890442873174224609e+13	6.697499682574389324e-01	1.207048110050235713e-14	0.000000000000000000e+00
8.193979933110366876e-01	1.822272434566766016e+13	6.865046561246462842e-01	9.857864544227315851e-15	0.000000000000000000e+00
8.260869565217390242e-01	1.706250243510406055e+13	6.936213755154991834e-01	1.119830655562836415e-14	0.000000000000000000e+00
8.327759197324413609e-01	1.658455624381575391e+13	7.119433485187388611e-01	1.085855839451290578e-14	0.000000000000000000e+00
8.394648829431436976e-01	1.644071012593116992e+13	7.174279114229618060e-01	1.216294203716415471e-14	0.000000000000000000e+00
8.461538461538460343e-01	1.563458495076278516e+13	7.249408629495772693e-01	1.261573360904026131e-14	0.000000000000000000e+00
8.528428093645483710e-01	1.496137265361172070e+13	7.409305563732903055e-01	1.160565181395051210e-14	0.000000000000000000e+00
8.595317725752507076e-01	1.475590045922614844e+13	7.418913339634918280e-01	1.216274546352077448e-14	0.000000000000000000e+00
8.662207357859530443e-01	1.316707477007983984e+13	7.634538090842419855e-01	1.282734639191513688e-14	0.000000000000000000e+00
8.729096989966553810e-01	1.259550784310368359e+13	7.530372339680209137e-01	1.266014050885343462e-14	0.000000000000000000e+00
8.795986622073577177e-01	1.206447960361968750e+13	7.671659894791730272e-01	1.158860231515800823e-14	0.000000000000000000e+00
8.862876254180602764e-01	1.203526370135958594e+13	7.570121574592320046e-01	1.322583008349471275e-14	0.000000000000000000e+00
8.929765886287626131e-01	1.085088997826110547e+13	7.733449333799853331e-01	1.171632019049189363e-14	0.000000000000000000e+00
8.996655518394649498e-01	1.006198270815833008e+13	7.549405503795154626e-01	1.194450499620318310e-14	0.000000000000000000e+00
9.063545150501672865e-01	9.912579076421835938e+12	7.353334092164575120e-01	1.232170953193268682e-14	0.000000000000000000e+00
9.130434782608696231e-01	9.657764469329451172e+12	7.371063339516112922e-01	1.139937247031221383e-14	0.000000000000000000e+00
9.197324414715719598e-01	9.136994257749642578e+12	7.174670314902592549e-01	9.900759261524582278e-15	0.000000000000000000e+00
9.264214046822742965e-01	8.849405900744300781e+12	6.703619541649555869e-01	1.142137250550920655e-14	0.000000000000000000e+00
9.331103678929766332e-01	8.170610120049970703e+12	6.606672244423278384e-01	9.790123461362356458e-15	0.000000000000000000e+00
9.397993311036789699e-01	7.246894184495860352e+12	6.303663609111795907e-01	7.254113018047149686e-15	0.000000000000000000e+00
9.464882943143813065e-01	6.574876493125549805e+12	6.027769724145481955e-01	6.614467221639170214e-15	0.000000000000000000e+00
9.531772575250836432e-01	5.986922691192960938e+12	6.305127178428368007e-01	1.250832273718584836e-14	0.000000000000000000e+00
9.598662207357859799e-01	5.202378329161350586e+12	5.896557607294644621e-01	8.548033582181119475e-15	0.000000000000000000e+00
9.665551839464883166e-01	4.838153414315734375e+12	5.605350750387073644e-01	7.748171033497913039e-15	0.000000000000000000e+00
9.732441471571906533e-01	4.319590626462374023e+12	4.979645354567367455e-01	nan	nan
9.799331103678929900e-01	3.621681153266964844e+12	4.421347185742574015e-01	nan	nan
9.866220735785953266e-01	3.214865945348250977e+12	4.826189954940799254e+01	nan	nan
9.933110367892976633e-01	2.483897055639482910e+12	1.141173165818537958e+07	nan	nan
1.000000000000000000e+00	9.102116962874132080e+11	2.118841082044810586e-01	nan	nan


==> dat/1dbte_with_E_pic_vs_pde/Ewtx_10K_pic_idx_0001.csv <==
x	ne_pic	Te_pic	elastic_pic	ionization_pic
-1.000000000000000000e+00	9.913929500348944092e+11	2.241342342799188259e-01	nan	nan
-9.933110367892976633e-01	2.471925028135434570e+12	2.879140983969369350e-01	nan	nan
-9.866220735785953266e-01	3.284023232209854492e+12	3.691815825527333117e-01	nan	nan
-9.799331103678929900e-01	3.894882301515122559e+12	4.267611602977387508e-01	4.420546168344799737e-15	0.000000000000000000e+00
-9.732441471571906533e-01	4.492418919389217773e+12	5.227064992080365791e-01	7.643613798200711298e-15	0.000000000000000000e+00
-9.665551839464883166e-01	4.950082782086335938e+12	5.868844012787799436e-01	1.120068417020319681e-14	0.000000000000000000e+00
-9.598662207357859799e-01	5.612517657515025391e+12	5.983239753835367658e-01	5.534381775539415482e-15	0.000000000000000000e+00
-9.531772575250836432e-01	6.017021562943418945e+12	6.207510296835776487e-01	8.633276163101534877e-15	0.000000000000000000e+00
-9.464882943143813065e-01	6.756170905285203125e+12	6.689804193697921342e-01	1.025514918423802540e-14	0.000000000000000000e+00
-9.397993311036789699e-01	7.094737765523965820e+12	7.302752037902215942e-01	8.940666092155000068e-15	0.000000000000000000e+00
-9.331103678929766332e-01	7.145872086902384766e+12	7.489445247733126365e-01	1.484596081986500953e-14	0.000000000000000000e+00
-9.264214046822742965e-01	8.004300219538230469e+12	7.826964189584491027e-01	1.241153422663365360e-14	0.000000000000000000e+00
-9.197324414715719598e-01	8.486687227970358398e+12	7.746020330589207248e-01	1.282909837409222743e-14	0.000000000000000000e+00
-9.130434782608696231e-01	9.190881366363464844e+12	7.781343435080780857e-01	1.460470135315843479e-14	0.000000000000000000e+00
-9.063545150501672865e-01	1.001554890083282227e+13	7.835911615034091282e-01	1.283712519072972837e-14	0.000000000000000000e+00
-8.996655518394648388e-01	1.053356632517697656e+13	7.849099788290729851e-01	1.295479259197296593e-14	0.000000000000000000e+00
-8.929765886287625021e-01	1.092685132413804297e+13	7.944258575220486396e-01	1.258281019096830370e-14	0.000000000000000000e+00
-8.862876254180601654e-01	1.187526443573632227e+13	8.014829875409001936e-01	1.305925310635797157e-14	0.000000000000000000e+00
-8.795986622073578287e-01	1.259813078188459375e+13	7.840101778127270826e-01	1.327997839845933767e-14	0.000000000000000000e+00
-8.729096989966554920e-01	1.257164169716849805e+13	7.976280095880896592e-01	1.353486226635672044e-14	0.000000000000000000e+00
-8.662207357859531554e-01	1.351800320318637891e+13	7.936774607680112670e-01	1.326147958869314656e-14	0.000000000000000000e+00
-8.595317725752508187e-01	1.454406569056984180e+13	7.739740984562456516e-01	1.402430523527610937e-14	0.000000000000000000e+00
-8.528428093645484820e-01	1.513635643088296484e+13	7.575029796501937529e-01	1.257233489165022091e-14	0.000000000000000000e+00
-8.461538461538461453e-01	1.620324327235861133e+13	7.452077169605660911e-01	1.298392380247156341e-14	0.000000000000000000e+00
-8.394648829431438086e-01	1.672777908911878711e+13	7.409059006246531132e-01	1.179140848409083378e-14	0.000000000000000000e+00
-8.327759197324414719e-01	1.695600073273115625e+13	7.276426993052761416e-01	1.174400257291487680e-14	0.000000000000000000e+00
-8.260869565217391353e-01	1.800138467014275781e+13	7.074791233057009521e-01	1.071582659332196530e-14	0.000000000000000000e+00
-8.193979933110367986e-01	1.832226617087962891e+13	6.992963897975775778e-01	1.116858586136581668e-14	0.000000000000000000e+00
-8.127090301003344619e-01	1.887053828512016016e+13	6.804048588032989286e-01	1.127856454517911794e-14	0.000000000000000000e+00
-8.060200668896321252e-01	1.966731437156480859e+13	6.762084218626474019e-01	1.120603918017374061e-14	0.000000000000000000e+00
-7.993311036789297885e-01	1.981640636701064844e+13	6.658354869379632390e-01	9.699076018132642926e-15	0.000000000000000000e+00
-7.926421404682274519e-01	2.073718772749364844e+13	6.528390945612985163e-01	9.852792226963164082e-15	0.000000000000000000e+00
-7.859531772575251152e-01	2.111006054940833594e+13	6.601797443180884573e-01	9.662226653597090392e-15	0.000000000000000000e+00
-7.792642140468227785e-01	2.160667894845241406e+13	6.403897737849549854e-01	9.605488367979196427e-15	0.000000000000000000e+00
-7.725752508361204418e-01	2.202866045585566406e+13	6.271220554189532725e-01	9.151945721531244418e-15	0.000000000000000000e+00
-7.658862876254181051e-01	2.291105861319142578e+13	6.069923818113833747e-01	8.419675436109499348e-15	0.000000000000000000e+00
-7.591973244147156574e-01	2.357780445730923438e+13	6.060969888128991956e-01	9.188435961191728036e-15	0.000000000000000000e+00
-7.525083612040133207e-01	2.424460224080906641e+13	5.820082672037295568e-01	8.019948513440200281e-15	0.000000000000000000e+00
-7.458193979933109841e-01	2.451214199644118359e+13	5.843761166533708584e-01	8.700350986824065008e-15	0.000000000000000000e+00
-7.391304347826086474e-01	2.594429254039885156e+13	5.821170110217243066e-01	8.452955222267059305e-15	0.000000000000000000e+00
-7.324414715719063107e-01	2.676818098414035156e+13	5.596654285108942917e-01	8.175494417492171583e-15	0.000000000000000000e+00
-7.257525083612039740e-01	2.704561519200487109e+13	5.528681661236735101e-01	8.132409716927657351e-15	0.000000000000000000e+00
-7.190635451505016373e-01	2.670154275729623438e+13	5.515283517807691993e-01	7.243003977112055591e-15	0.000000000000000000e+00
-7.123745819397993007e-01	2.772404739702641016e+13	5.424946785492235080e-01	7.965512047239092501e-15	0.000000000000000000e+00
-7.056856187290969640e-01	2.792832498563080859e+13	5.412434606770423207e-01	7.902780653556288382e-15	0.000000000000000000e+00
-6.989966555183946273e-01	2.947842986564761328e+13	5.275758741848216582e-01	7.308830964660856772e-15	0.000000000000000000e+00
-6.923076923076922906e-01	2.947983222895591406e+13	5.341657961260257714e-01	7.130899010315898708e-15	0.000000000000000000e+00
-6.856187290969899539e-01	2.968675872603212109e+13	5.316313143540776220e-01	7.672008056372314416e-15	0.000000000000000000e+00
-6.789297658862876172e-01	3.072523472566539844e+13	5.290618793908236084e-01	7.437762922845705133e-15	0.000000000000000000e+00
-6.722408026755852806e-01	3.131708398123298828e+13	5.215785687835426954e-01	7.189743580046936534e-15	0.000000000000000000e+00
-6.655518394648829439e-01	3.132954943286395312e+13	5.259774318712298058e-01	7.116814766043863842e-15	0.000000000000000000e+00
-6.588628762541806072e-01	3.289466479421980859e+13	5.130763897484583724e-01	6.969322780924177871e-15	0.000000000000000000e+00
-6.521739130434782705e-01	3.321502690113850000e+13	5.144154578561650482e-01	7.131114404364918872e-15	0.000000000000000000e+00
-6.454849498327759338e-01	3.404125261706125000e+13	5.190510801176063671e-01	7.828204464215348914e-15	0.000000000000000000e+00
-6.387959866220735972e-01	3.474874490619782422e+13	5.115202020584677101e-01	7.442035330333444192e-15	0.000000000000000000e+00
-6.321070234113712605e-01	3.419933012555769922e+13	5.168223470760336946e-01	7.265177586513661468e-15	0.000000000000000000e+00
-6.254180602006689238e-01	3.539255951325309375e+13	4.993592087597377716e-01	7.066589256351636297e-15	0.000000000000000000e+00
-6.187290969899665871e-01	3.580971065814896094e+13	4.944072342991308600e-01	6.758998539824547717e-15	0.000000000000000000e+00
-6.120401337792642504e-01	3.614942018478702344e+13	4.953066119496215003e-01	7.092785763014420338e-15	0.000000000000000000e+00
-6.053511705685619138e-01	3.619426984096835938e+13	4.906591659507820724e-01	6.703535753990487637e-15	0.000000000000000000e+00
-5.986622073578595771e-01	3.688272634667653906e+13	4.908317101623531076e-01	6.935761667420735860e-15	0.000000000000000000e+00
-5.919732441471572404e-01	3.791208698480425781e+13	4.900027199687885249e-01	6.360912646395566502e-15	0.000000000000000000e+00
-5.852842809364549037e-01	3.820110367480928125e+13	5.010422093672748378e-01	7.021915527882864112e-15	0.000000000000000000e+00
-5.785953177257525670e-01	3.831952546530450000e+13	5.064340707703246514e-01	6.586686961037663199e-15	0.000000000000000000e+00
-5.719063545150502303e-01	3.978351485030281250e+13	4.997074399702989278e-01	6.083790723569661928e-15	0.000000000000000000e+00
-5.652173913043478937e-01	4.059948253832121875e+13	5.019418542242342074e-01	6.919718118027536827e-15	0.000000000000000000e+00
-5.585284280936455570e-01	4.121140636495311719e+13	5.021489045494994530e-01	6.552885034399245321e-15	0.000000000000000000e+00
-5.518394648829432203e-01	4.029478015501415625e+13	5.113399472547180968e-01	6.782593216454840797e-15	0.000000000000000000e+00
-5.451505016722408836e-01	4.045799966230881250e+13	5.107870113954884328e-01	6.832126935761129099e-15	0.000000000000000000e+00
-5.384615384615385469e-01	4.129871646575247656e+13	5.210870846890125474e-01	6.950797635962906984e-15	0.000000000000000000e+00
-5.317725752508362103e-01	4.209232424990777344e+13	5.129549478116594008e-01	6.334245325230685790e-15	0.000000000000000000e+00
-5.250836120401337626e-01	4.333258474781889062e+13	5.080856381442346859e-01	7.215474271090435034e-15	0.000000000000000000e+00
-5.183946488294314259e-01	4.347684638075802344e+13	5.087828245526451187e-01	7.118039413878193348e-15	0.000000000000000000e+00
-5.117056856187290892e-01	4.383738359949602344e+13	5.086877639494329362e-01	6.645241834819852910e-15	0.000000000000000000e+00
-5.050167224080267525e-01	4.493104519228782812e+13	5.194272161652869757e-01	7.364602977303612739e-15	0.000000000000000000e+00
-4.983277591973244158e-01	4.523185212196011719e+13	5.156317407297875688e-01	7.183884034693293599e-15	0.000000000000000000e+00
-4.916387959866220791e-01	4.540951077739403125e+13	5.130474772577247045e-01	7.079613844469228326e-15	0.000000000000000000e+00
-4.849498327759197425e-01	4.699815467870293750e+13	5.053245556123424631e-01	7.164816083029773593e-15	0.000000000000000000e+00
-4.782608695652174058e-01	4.765064316251829688e+13	5.017751195402297970e-01	6.625678324424162621e-15	0.000000000000000000e+00
-4.715719063545150691e-01	4.820387548772042188e+13	5.075927315831352260e-01	6.977621049795004810e-15	0.000000000000000000e+00
-4.648829431438127324e-01	4.922471806723360156e+13	5.087582789879413481e-01	6.636748008764693500e-15	0.000000000000000000e+00
-4.581939799331103957e-01	5.002276666853182031e+13	5.056300248282921128e-01	6.561297478474389555e-15	0.000000000000000000e+00
-4.515050167224080591e-01	4.950056812395338281e+13	5.069626509231798250e-01	7.226000388978886024e-15	0.000000000000000000e+00
-4.448160535117057224e-01	4.841220434810436719e+13	5.080798729575640715e-01	6.701217908278591157e-15	0.000000000000000000e+00
-4.381270903010033857e-01	4.952282414905278906e+13	5.024759481376303016e-01	6.866262105182719204e-15	0.000000000000000000e+00
-4.314381270903010490e-01	5.118836430511138281e+13	4.963987784134389347e-01	6.619552871516300635e-15	0.000000000000000000e+00
-4.247491638795987123e-01	5.146185111995921875e+13	4.977671760392747280e-01	7.133229451116284970e-15	0.000000000000000000e+00
-4.180602006688963757e-01	5.262404672703091406e+13	4.967971557670390337e-01	6.849182944856181250e-15	0.000000000000000000e+00
-4.113712374581940390e-01	5.347795613345132031e+13	5.035358459866117187e-01	6.736088106709156800e-15	0.000000000000000000e+00
-4.046822742474917023e-01	5.407170117645390625e+13	4.998273872389848438e-01	6.731880006700953761e-15	0.000000000000000000e+00
-3.979933110367892546e-01	5.368163641916500781e+13	4.946876535612471093e-01	6.712941711302089338e-15	0.000000000000000000e+00
-3.913043478260869179e-01	5.475693744049139844e+13	4.951124954043001902e-01	6.678285697961654301e-15	0.000000000000000000e+00
-3.846153846153845812e-01	5.557074964416505469e+13	4.923037121649435077e-01	6.504675681506101730e-15	0.000000000000000000e+00
-3.779264214046822445e-01	5.573978636222076562e+13	4.909067481961387758e-01	6.019853296609313706e-15	0.000000000000000000e+00
-3.712374581939799079e-01	5.518554121907353125e+13	4.962732806819289966e-01	6.750456669401953752e-15	0.000000000000000000e+00
-3.645484949832775712e-01	5.568205573935417969e+13	4.975918109518386867e-01	6.355827984909627450e-15	0.000000000000000000e+00
-3.578595317725752345e-01	5.623918351819109375e+13	4.906037520188912815e-01	6.585538973153278499e-15	0.000000000000000000e+00
-3.511705685618728978e-01	5.799192989628545312e+13	4.963061594170812829e-01	6.902741758898252704e-15	0.000000000000000000e+00
-3.444816053511705611e-01	5.951853220603917188e+13	4.979713935472335762e-01	6.703994038935042079e-15	0.000000000000000000e+00
-3.377926421404682245e-01	5.889886941151971094e+13	4.975090841394587127e-01	6.520180795403002246e-15	0.000000000000000000e+00
-3.311036789297658878e-01	5.911083402862944531e+13	4.908514395608645775e-01	6.297134129953835739e-15	0.000000000000000000e+00
-3.244147157190635511e-01	6.039542478890422656e+13	4.880492015879484002e-01	6.621761618489849103e-15	0.000000000000000000e+00
-3.177257525083612144e-01	6.006602522955236719e+13	4.937385480516683911e-01	6.747786227762847892e-15	0.000000000000000000e+00
-3.110367892976588777e-01	6.064997969908765625e+13	4.908050935645912327e-01	6.711302093869263770e-15	0.000000000000000000e+00
-3.043478260869565410e-01	6.193347973234388281e+13	4.916399299196064221e-01	6.492479098060558944e-15	0.000000000000000000e+00
-2.976588628762542044e-01	6.132197142076663281e+13	4.979899306342651655e-01	6.568800219542828803e-15	0.000000000000000000e+00
-2.909698996655518677e-01	6.179846330936470312e+13	4.947832169152792670e-01	6.542311095724266020e-15	0.000000000000000000e+00
-2.842809364548495310e-01	6.165324079786269531e+13	4.959431419336335911e-01	6.787305297889298024e-15	0.000000000000000000e+00
-2.775919732441471943e-01	6.249761932772375781e+13	5.014743340576198749e-01	6.557428822434427077e-15	0.000000000000000000e+00
-2.709030100334448576e-01	6.209521896725735938e+13	5.014551520673216078e-01	6.462226328428012382e-15	0.000000000000000000e+00
-2.642140468227425210e-01	6.245212042927014062e+13	4.962416849745713288e-01	6.865748085028045917e-15	0.000000000000000000e+00
-2.575250836120401843e-01	6.386269016009094531e+13	4.941323932957170650e-01	7.064601494916789555e-15	0.000000000000000000e+00
-2.508361204013378476e-01	6.539508371091507031e+13	4.876513588139641531e-01	6.542746304149502968e-15	0.000000000000000000e+00
-2.441471571906355109e-01	6.454839387856414844e+13	4.933929554850523536e-01	6.468193562780834920e-15	0.000000000000000000e+00
-2.374581939799331742e-01	6.332535128571828125e+13	4.988482759036291236e-01	6.549577379423822207e-15	0.000000000000000000e+00
-2.307692307692308376e-01	6.472597462492565625e+13	5.030643246448416317e-01	6.929293029781068694e-15	0.000000000000000000e+00
-2.240802675585283898e-01	6.504028579386482812e+13	4.981031894543985761e-01	7.134682252097331662e-15	0.000000000000000000e+00
-2.173913043478260532e-01	6.534909138833446094e+13	4.913391921193850931e-01	6.902747369409653653e-15	0.000000000000000000e+00
-2.107023411371237165e-01	6.640948580708564844e+13	4.916946173097411776e-01	6.640406881130601691e-15	0.000000000000000000e+00
-2.040133779264213798e-01	6.618715928330704688e+13	4.931983438998187030e-01	6.804442680937684343e-15	0.000000000000000000e+00
-1.973244147157190431e-01	6.600503384103888281e+13	4.883781234470768173e-01	6.305497330780957401e-15	0.000000000000000000e+00
-1.906354515050167064e-01	6.712334067049235156e+13	4.979236437643658753e-01	6.523339087157495310e-15	0.000000000000000000e+00
-1.839464882943143698e-01	6.785129707605716406e+13	4.938404008605770112e-01	6.647866465560333751e-15	0.000000000000000000e+00
-1.772575250836120331e-01	6.810650122851255469e+13	4.909389458335260414e-01	6.232425410169301603e-15	0.000000000000000000e+00
-1.705685618729096964e-01	6.864178849730379688e+13	4.881340253888480918e-01	6.051104665133071371e-15	0.000000000000000000e+00
-1.638795986622073597e-01	6.950850096133710156e+13	4.941714862562832655e-01	6.237343761594909328e-15	0.000000000000000000e+00
-1.571906354515050230e-01	6.899622283868156250e+13	4.951170158421437928e-01	6.624067664795785212e-15	0.000000000000000000e+00
-1.505016722408026864e-01	6.829498924505111719e+13	4.941515422284671333e-01	6.442258029269677548e-15	0.000000000000000000e+00
-1.438127090301003497e-01	6.975708284261359375e+13	5.001656449970718343e-01	6.866346311156703504e-15	0.000000000000000000e+00
-1.371237458193980130e-01	7.034337458432951562e+13	4.951983175245431301e-01	6.618191062787417302e-15	0.000000000000000000e+00
-1.304347826086956763e-01	7.022336864268909375e+13	4.998434752309363072e-01	6.453329979199842891e-15	0.000000000000000000e+00
-1.237458193979933396e-01	7.068830401883748438e+13	4.950444585987562318e-01	6.530213959229366654e-15	0.000000000000000000e+00
-1.170568561872910029e-01	7.153205927611718750e+13	4.900084907026797665e-01	6.667317976405289445e-15	0.000000000000000000e+00
-1.103678929765886663e-01	7.207033305936168750e+13	4.936805053076419592e-01	6.884912124329718005e-15	0.000000000000000000e+00
-1.036789297658863296e-01	7.199182668377720312e+13	4.909103142068737546e-01	6.497560564861408689e-15	0.000000000000000000e+00
-9.698996655518399290e-02	7.126457145986640625e+13	4.935278814361051536e-01	6.491441536856533798e-15	0.000000000000000000e+00
-9.030100334448165622e-02	7.115988763585646875e+13	4.940246895288546436e-01	6.533621746018425282e-15	0.000000000000000000e+00
-8.361204013377931954e-02	7.033010407228060156e+13	4.949352317337860629e-01	6.730500898213924885e-15	0.000000000000000000e+00
-7.692307692307698286e-02	6.974731823883603125e+13	5.050991549798593550e-01	7.071548757720005544e-15	0.000000000000000000e+00
-7.023411371237464618e-02	6.966211168299960938e+13	5.034916500692229180e-01	6.567221469669872735e-15	0.000000000000000000e+00
-6.354515050167230950e-02	6.876246965090772656e+13	5.017229054704599456e-01	7.006990220851240725e-15	0.000000000000000000e+00
-5.685618729096986179e-02	6.851152452775929688e+13	5.078868751873631959e-01	7.141878862239097478e-15	0.000000000000000000e+00
-5.016722408026752511e-02	7.019108831690281250e+13	4.992165756060362725e-01	6.493740328556950576e-15	0.000000000000000000e+00
-4.347826086956518843e-02	7.138013658436301562e+13	5.000378399633442772e-01	6.557216354897741094e-15	0.000000000000000000e+00
-3.678929765886285175e-02	7.103445402881862500e+13	5.015993715863090729e-01	6.515473036598694852e-15	0.000000000000000000e+00
-3.010033444816051507e-02	7.240645876865589062e+13	5.010050348106392937e-01	6.972077863224370218e-15	0.000000000000000000e+00
-2.341137123745817838e-02	7.135775071080937500e+13	5.040694590131336028e-01	7.011837273262491712e-15	0.000000000000000000e+00
-1.672240802675584170e-02	7.036872100264628125e+13	5.064070253237469288e-01	6.498503571524467719e-15	0.000000000000000000e+00
-1.003344481605350502e-02	7.106242338591600000e+13	5.004958425856990134e-01	6.674705698563192344e-15	0.000000000000000000e+00
-3.344481605351168341e-03	7.215478649416243750e+13	5.014676745532600233e-01	6.396736978036610836e-15	0.000000000000000000e+00
3.344481605351168341e-03	7.335874136419820312e+13	4.977209595623888205e-01	6.698140868237160396e-15	0.000000000000000000e+00
1.003344481605350502e-02	7.296509278956496875e+13	5.023878747155112734e-01	6.569935677354056798e-15	0.000000000000000000e+00
1.672240802675584170e-02	7.223749995967295312e+13	5.008009606854664231e-01	6.516255527051689086e-15	0.000000000000000000e+00
2.341137123745817838e-02	7.097241243726304688e+13	5.075639887197624933e-01	6.760224615082028898e-15	0.000000000000000000e+00
3.010033444816051507e-02	7.195289811712043750e+13	5.067114879374434722e-01	7.020178641523300530e-15	0.000000000000000000e+00
3.678929765886285175e-02	7.181349281637956250e+13	5.037608909490831621e-01	6.909972469316339312e-15	0.000000000000000000e+00
4.347826086956518843e-02	7.212131156259443750e+13	5.006499058796386459e-01	6.415253132144078674e-15	0.000000000000000000e+00
5.016722408026752511e-02	7.204989491262520312e+13	5.025523818979528157e-01	6.433935370503964406e-15	0.000000000000000000e+00
5.685618729096986179e-02	7.167954115072768750e+13	4.961041029593616924e-01	6.611147441914544730e-15	0.000000000000000000e+00
6.354515050167219847e-02	7.144918999246110938e+13	4.932745867372134163e-01	6.753110167038339041e-15	0.000000000000000000e+00
7.023411371237453515e-02	7.209290072075190625e+13	4.929646770912640696e-01	6.462292431793066533e-15	0.000000000000000000e+00
7.692307692307687184e-02	7.202449655492701562e+13	5.004096324598732437e-01	6.692998845986644805e-15	0.000000000000000000e+00
8.361204013377920852e-02	7.064176633274823438e+13	4.972841205838504641e-01	6.695642856703645656e-15	0.000000000000000000e+00
9.030100334448154520e-02	7.108070604830817188e+13	4.963503034980885631e-01	6.564078025437784198e-15	0.000000000000000000e+00
9.698996655518388188e-02	7.037334360762579688e+13	4.974729619687869864e-01	6.607561180855160930e-15	0.000000000000000000e+00
1.036789297658862186e-01	7.130820054057526562e+13	4.955854391824363048e-01	6.654568111510515518e-15	0.000000000000000000e+00
1.103678929765885552e-01	7.080270050724368750e+13	4.927348067398417686e-01	6.796608833089329216e-15	0.000000000000000000e+00
1.170568561872908919e-01	7.064828472516365625e+13	4.922370313419720533e-01	6.400977128185970031e-15	0.000000000000000000e+00
1.237458193979932286e-01	7.074299618786909375e+13	4.939092261758171731e-01	6.934669086494734136e-15	0.000000000000000000e+00
1.304347826086955653e-01	7.052513645092532812e+13	4.881141239553812849e-01	6.434795017673349095e-15	0.000000000000000000e+00
1.371237458193979020e-01	6.968400413242620312e+13	4.909073032485297694e-01	6.253344952581020215e-15	0.000000000000000000e+00
1.438127090301002386e-01	6.886699765677278125e+13	4.936797711517980081e-01	6.594106512045491098e-15	0.000000000000000000e+00
1.505016722408025753e-01	6.942230755724621094e+13	5.003534903855085814e-01	6.680960238885923647e-15	0.000000000000000000e+00
1.571906354515049120e-01	6.893576539827060938e+13	4.919974814359713289e-01	6.274460908785019738e-15	0.000000000000000000e+00
1.638795986622072487e-01	6.708215274072808594e+13	4.943519060940182452e-01	6.462225811043572315e-15	0.000000000000000000e+00
1.705685618729095854e-01	6.792053227199122656e+13	4.904734263061722999e-01	6.463012351665040477e-15	0.000000000000000000e+00
1.772575250836119221e-01	6.766184818095507031e+13	4.860480913151526416e-01	6.565273672985424784e-15	0.000000000000000000e+00
1.839464882943142587e-01	6.858460323794663281e+13	4.914217833845818117e-01	6.598475025244442746e-15	0.000000000000000000e+00
1.906354515050165954e-01	6.811574643847214844e+13	4.882459285298306750e-01	6.624749175714440131e-15	0.000000000000000000e+00
1.973244147157189321e-01	6.703143393440371094e+13	4.894224977435833179e-01	6.008235846239696434e-15	0.000000000000000000e+00
2.040133779264214908e-01	6.619887161390178125e+13	4.856716536798494355e-01	6.085514180338693281e-15	0.000000000000000000e+00
2.107023411371238275e-01	6.655221522826176562e+13	4.845731140209378340e-01	6.208864840267235698e-15	0.000000000000000000e+00
2.173913043478261642e-01	6.716603484232878906e+13	4.821525599082480684e-01	6.038877563428891674e-15	0.000000000000000000e+00
2.240802675585285009e-01	6.578662874058571094e+13	4.841633674994014758e-01	6.253897378670310056e-15	0.000000000000000000e+00
2.307692307692308376e-01	6.715008945211738281e+13	4.826835558861301001e-01	6.485041935145012167e-15	0.000000000000000000e+00
2.374581939799331742e-01	6.603102950162750781e+13	4.895098868112195412e-01	6.678984127384644042e-15	0.000000000000000000e+00
2.441471571906355109e-01	6.526188516629860156e+13	4.848288285836274691e-01	6.346445749685338756e-15	0.000000000000000000e+00
2.508361204013378476e-01	6.468553981619748438e+13	4.908867701506283154e-01	6.416880955724167290e-15	0.000000000000000000e+00
2.575250836120401843e-01	6.446349895901892969e+13	4.904957432654125093e-01	6.508588331129903445e-15	0.000000000000000000e+00
2.642140468227425210e-01	6.375481206410082031e+13	4.965697455991594511e-01	6.444601821527582903e-15	0.000000000000000000e+00
2.709030100334448576e-01	6.275941978166730469e+13	4.935276410387910984e-01	6.625957753642066377e-15	0.000000000000000000e+00
2.775919732441471943e-01	6.244313491621933594e+13	4.971764518749096085e-01	6.620715451731780883e-15	0.000000000000000000e+00
2.842809364548495310e-01	6.178856885713285156e+13	4.912543312075651758e-01	6.594098697230575050e-15	0.000000000000000000e+00
2.909698996655518677e-01	6.039856712150294531e+13	4.995333758093262189e-01	6.808525876703448264e-15	0.000000000000000000e+00
2.976588628762542044e-01	6.053402502922753906e+13	4.960817164759282472e-01	6.518649971944418611e-15	0.000000000000000000e+00
3.043478260869565410e-01	6.039272394105110938e+13	4.898189838730416246e-01	6.403526568396558929e-15	0.000000000000000000e+00
3.110367892976588777e-01	5.960799779118282031e+13	4.958065075890352169e-01	6.455983306235045204e-15	0.000000000000000000e+00
3.177257525083612144e-01	5.897072754623446094e+13	4.987815011707241730e-01	6.642872022845583234e-15	0.000000000000000000e+00
3.244147157190635511e-01	5.894112209861085938e+13	4.954105573900850490e-01	6.531586212547546609e-15	0.000000000000000000e+00
3.311036789297658878e-01	6.008300940740019531e+13	4.946059461495583287e-01	6.125710754130232495e-15	0.000000000000000000e+00
3.377926421404682245e-01	5.912405260129704688e+13	4.884203025539333720e-01	6.243789056068594738e-15	0.000000000000000000e+00
3.444816053511705611e-01	5.855690052177370312e+13	4.884532229273334525e-01	6.531205464173341523e-15	0.000000000000000000e+00
3.511705685618728978e-01	5.762518592142285938e+13	5.023623226882591997e-01	6.568933261742567150e-15	0.000000000000000000e+00
3.578595317725752345e-01	5.618742592423137500e+13	4.966975200156930614e-01	6.443338743384273754e-15	0.000000000000000000e+00
3.645484949832775712e-01	5.582927791705559375e+13	4.891543113775922436e-01	6.671520730419508196e-15	0.000000000000000000e+00
3.712374581939799079e-01	5.566517544027060156e+13	4.851822894853543566e-01	6.396918985040695763e-15	0.000000000000000000e+00
3.779264214046822445e-01	5.725932491604986719e+13	4.807157159181638106e-01	6.332556146432620709e-15	0.000000000000000000e+00
3.846153846153845812e-01	5.507418318450233594e+13	4.855477506073138105e-01	6.468476399402170837e-15	0.000000000000000000e+00
3.913043478260869179e-01	5.433570905412415625e+13	4.826582558893133812e-01	5.904120857501728813e-15	0.000000000000000000e+00
3.979933110367892546e-01	5.484006642105603906e+13	4.872119574418069532e-01	6.490664987743279114e-15	0.000000000000000000e+00
4.046822742474915913e-01	5.361458267726622656e+13	4.837754205838706856e-01	6.076968281705706735e-15	0.000000000000000000e+00
4.113712374581939279e-01	5.205247980005441406e+13	4.901672863994873119e-01	6.579264436947503054e-15	0.000000000000000000e+00
4.180602006688962646e-01	5.250739087551681250e+13	4.949243377337753103e-01	6.936137749421889938e-15	0.000000000000000000e+00
4.247491638795986013e-01	5.200202069063920312e+13	4.919958721533216894e-01	6.595494769592808283e-15	0.000000000000000000e+00
4.314381270903009380e-01	5.102343079821745312e+13	5.028120712167879480e-01	6.636961007088041738e-15	0.000000000000000000e+00
4.381270903010032747e-01	5.110965017199938281e+13	5.039580523999871442e-01	6.481495286923788156e-15	0.000000000000000000e+00
4.448160535117056114e-01	5.026646624792021094e+13	4.966707833501423086e-01	7.147668242856257043e-15	0.000000000000000000e+00
4.515050167224079480e-01	5.123905714174424219e+13	4.843532718441119211e-01	7.064383062616675353e-15	0.000000000000000000e+00
4.581939799331102847e-01	5.012721676532389844e+13	4.946320604621671224e-01	6.565911121550218202e-15	0.000000000000000000e+00
4.648829431438126214e-01	4.903464589955043750e+13	4.993759420364920487e-01	6.907951902217795086e-15	0.000000000000000000e+00
4.715719063545149581e-01	4.930213371580092969e+13	4.899439256117698038e-01	6.076692007114407724e-15	0.000000000000000000e+00
4.782608695652172948e-01	4.777729734502825781e+13	4.927963986169576760e-01	6.495196112518892255e-15	0.000000000000000000e+00
4.849498327759196314e-01	4.654859335956652344e+13	4.867612471491453152e-01	6.352139279825564753e-15	0.000000000000000000e+00
4.916387959866219681e-01	4.571208364604828125e+13	4.940472886033142608e-01	6.769059509633188829e-15	0.000000000000000000e+00
4.983277591973243048e-01	4.531801955636028125e+13	4.898034650702821624e-01	6.634716130185714193e-15	0.000000000000000000e+00
5.050167224080266415e-01	4.577269690460418750e+13	4.799728963849075880e-01	6.638871985185930745e-15	0.000000000000000000e+00
5.117056856187289782e-01	4.486318638997063281e+13	4.792928376724869821e-01	6.641853890347748553e-15	0.000000000000000000e+00
5.183946488294313149e-01	4.427512870927465625e+13	4.896169281416781760e-01	6.575058202270973091e-15	0.000000000000000000e+00
5.250836120401336515e-01	4.355265190848953125e+13	4.966713971477126344e-01	6.607843862288542876e-15	0.000000000000000000e+00
5.317725752508359882e-01	4.245701661919003125e+13	4.921392986104214384e-01	6.151810044776230197e-15	0.000000000000000000e+00
5.384615384615383249e-01	4.180299592361198438e+13	4.959493809814609633e-01	6.608826823045080726e-15	0.000000000000000000e+00
5.451505016722408836e-01	4.086027017432010938e+13	4.956430104182312779e-01	6.341717288404624002e-15	0.000000000000000000e+00
5.518394648829432203e-01	4.040891694651117188e+13	4.980714470604872823e-01	6.433371103979811601e-15	0.000000000000000000e+00
5.585284280936455570e-01	3.960525889197877344e+13	4.990870425623195605e-01	7.298082852279972824e-15	0.000000000000000000e+00
5.652173913043478937e-01	3.938371145892700781e+13	5.001650610348841175e-01	6.498332996464027508e-15	0.000000000000000000e+00
5.719063545150502303e-01	3.914066112181175781e+13	5.009076933982773427e-01	6.731709143766506363e-15	0.000000000000000000e+00
5.785953177257525670e-01	3.773016930006332812e+13	5.106793049557092345e-01	7.398683419338827995e-15	0.000000000000000000e+00
5.852842809364549037e-01	3.725684571375477344e+13	5.077583759647402717e-01	6.864719846443370987e-15	0.000000000000000000e+00
5.919732441471572404e-01	3.630271927015889844e+13	5.166186097113021347e-01	7.717817339683610900e-15	0.000000000000000000e+00
5.986622073578595771e-01	3.647988450146523438e+13	5.109565447794146564e-01	6.346255770738418649e-15	0.000000000000000000e+00
6.053511705685619138e-01	3.564947766530815625e+13	5.035241608844729377e-01	6.778137767451845701e-15	0.000000000000000000e+00
6.120401337792642504e-01	3.580363375047854688e+13	5.008246210192291992e-01	6.841544251163956732e-15	0.000000000000000000e+00
6.187290969899665871e-01	3.508894785696355078e+13	5.019831676186312652e-01	6.803439118021270342e-15	0.000000000000000000e+00
6.254180602006689238e-01	3.457877327927069531e+13	5.076652857423504805e-01	7.401809451394606257e-15	0.000000000000000000e+00
6.321070234113712605e-01	3.489012390344741797e+13	5.065639119775882104e-01	6.687047754041082845e-15	0.000000000000000000e+00
6.387959866220735972e-01	3.355452867024893359e+13	5.078409183831433804e-01	7.216152999602593743e-15	0.000000000000000000e+00
6.454849498327759338e-01	3.324081480420054688e+13	5.055517807081626458e-01	7.032217948528143407e-15	0.000000000000000000e+00
6.521739130434782705e-01	3.309896835251505859e+13	5.109518093023972529e-01	6.493524792022505825e-15	0.000000000000000000e+00
6.588628762541806072e-01	3.207155544120453516e+13	5.265299739959308223e-01	7.460210423387878837e-15	0.000000000000000000e+00
6.655518394648829439e-01	3.189992175405911328e+13	5.214249139022517632e-01	7.559083547911975813e-15	0.000000000000000000e+00
6.722408026755852806e-01	3.155787495524037500e+13	5.302981732691899319e-01	7.179687201329353914e-15	0.000000000000000000e+00
6.789297658862876172e-01	3.124408318011850000e+13	5.288600099150408962e-01	7.375965570099050789e-15	0.000000000000000000e+00
6.856187290969899539e-01	3.069004579449830078e+13	5.312974669836252328e-01	7.327935692098275047e-15	0.000000000000000000e+00
6.923076923076922906e-01	2.911345182976554688e+13	5.354182207914255365e-01	7.415369117115865164e-15	0.000000000000000000e+00
6.989966555183946273e-01	2.849558094391812891e+13	5.448135397598680152e-01	7.532429454320979404e-15	0.000000000000000000e+00
7.056856187290969640e-01	2.906665444676756250e+13	5.424416489251715490e-01	6.928393334179781034e-15	0.000000000000000000e+00
7.123745819397993007e-01	2.822731403694092578e+13	5.529053843977256300e-01	7.427345034715795889e-15	0.000000000000000000e+00
7.190635451505016373e-01	2.827938326719151562e+13	5.577312732073996804e-01	8.636964289746280883e-15	0.000000000000000000e+00
7.257525083612039740e-01	2.739238847456691016e+13	5.604139690714531330e-01	7.905947575631378486e-15	0.000000000000000000e+00
7.324414715719063107e-01	2.643784651591638672e+13	5.648910466096582761e-01	7.665250036358411830e-15	0.000000000000000000e+00
7.391304347826086474e-01	2.572007022918441406e+13	5.750856275749479662e-01	8.817179459647657177e-15	0.000000000000000000e+00
7.458193979933109841e-01	2.487109506403448047e+13	5.816568484315292054e-01	7.647345435706454861e-15	0.000000000000000000e+00
7.525083612040133207e-01	2.386785993495009375e+13	5.810355053027321803e-01	8.632944480747499546e-15	0.000000000000000000e+00
7.591973244147156574e-01	2.375956632390501562e+13	5.766315593258385386e-01	8.490458095669913958e-15	0.000000000000000000e+00
7.658862876254179941e-01	2.338895286509840625e+13	5.899900416002010761e-01	8.499720709416034536e-15	0.000000000000000000e+00
7.725752508361203308e-01	2.212537158476045703e+13	5.950161999611071062e-01	9.652151307233754541e-15	0.000000000000000000e+00
7.792642140468226675e-01	2.205013739022860938e+13	6.145365900337647069e-01	9.918179267392961343e-15	0.000000000000000000e+00
7.859531772575250042e-01	2.160878249341539453e+13	6.068000005903508853e-01	8.758372228472880420e-15	0.000000000000000000e+00
7.926421404682273408e-01	2.020540636697318359e+13	6.386812949292136610e-01	9.904833874108325822e-15	0.000000000000000000e+00
7.993311036789296775e-01	1.991911649451257812e+13	6.349806269621909305e-01	8.911681767495789616e-15	0.000000000000000000e+00
8.060200668896320142e-01	1.882672741657514062e+13	6.592777554571079834e-01	1.064800993852559141e-14	0.000000000000000000e+00
8.127090301003343509e-01	1.890442873174224609e+13	6.697499682574389324e-01	1.207048110050235713e-14	0.000000000000000000e+00
8.193979933110366876e-01	1.822272434566766016e+13	6.865046561246462842e-01	9.857864544227315851e-15	0.000000000000000000e+00
8.260869565217390242e-01	1.706250243510406055e+13	6.936213755154991834e-01	1.119830655562836415e-14	0.000000000000000000e+00
8.327759197324413609e-01	1.658455624381575391e+13	7.119433485187388611e-01	1.085855839451290578e-14	0.000000000000000000e+00
8.394648829431436976e-01	1.644071012593116992e+13	7.174279114229618060e-01	1.216294203716415471e-14	0.000000000000000000e+00
8.461538461538460343e-01	1.563458495076278516e+13	7.249408629495772693e-01	1.261573360904026131e-14	0.000000000000000000e+00
8.528428093645483710e-01	1.496137265361172070e+13	7.409305563732903055e-01	1.160565181395051210e-14	0.000000000000000000e+00
8.595317725752507076e-01	1.475590045922614844e+13	7.418913339634918280e-01	1.216274546352077448e-14	0.000000000000000000e+00
8.662207357859530443e-01	1.316707477007983984e+13	7.634538090842419855e-01	1.282734639191513688e-14	0.000000000000000000e+00
8.729096989966553810e-01	1.259550784310368359e+13	7.530372339680209137e-01	1.266014050885343462e-14	0.000000000000000000e+00
8.795986622073577177e-01	1.206447960361968750e+13	7.671659894791730272e-01	1.158860231515800823e-14	0.000000000000000000e+00
8.862876254180602764e-01	1.203526370135958594e+13	7.570121574592320046e-01	1.322583008349471275e-14	0.000000000000000000e+00
8.929765886287626131e-01	1.085088997826110547e+13	7.733449333799853331e-01	1.171632019049189363e-14	0.000000000000000000e+00
8.996655518394649498e-01	1.006198270815833008e+13	7.549405503795154626e-01	1.194450499620318310e-14	0.000000000000000000e+00
9.063545150501672865e-01	9.912579076421835938e+12	7.353334092164575120e-01	1.232170953193268682e-14	0.000000000000000000e+00
9.130434782608696231e-01	9.657764469329451172e+12	7.371063339516112922e-01	1.139937247031221383e-14	0.000000000000000000e+00
9.197324414715719598e-01	9.136994257749642578e+12	7.174670314902592549e-01	9.900759261524582278e-15	0.000000000000000000e+00
9.264214046822742965e-01	8.849405900744300781e+12	6.703619541649555869e-01	1.142137250550920655e-14	0.000000000000000000e+00
9.331103678929766332e-01	8.170610120049970703e+12	6.606672244423278384e-01	9.790123461362356458e-15	0.000000000000000000e+00
9.397993311036789699e-01	7.246894184495860352e+12	6.303663609111795907e-01	7.254113018047149686e-15	0.000000000000000000e+00
9.464882943143813065e-01	6.574876493125549805e+12	6.027769724145481955e-01	6.614467221639170214e-15	0.000000000000000000e+00
9.531772575250836432e-01	5.986922691192960938e+12	6.305127178428368007e-01	1.250832273718584836e-14	0.000000000000000000e+00
9.598662207357859799e-01	5.202378329161350586e+12	5.896557607294644621e-01	8.548033582181119475e-15	0.000000000000000000e+00
9.665551839464883166e-01	4.838153414315734375e+12	5.605350750387073644e-01	7.748171033497913039e-15	0.000000000000000000e+00
9.732441471571906533e-01	4.319590626462374023e+12	4.979645354567367455e-01	nan	nan
9.799331103678929900e-01	3.621681153266964844e+12	4.421347185742574015e-01	nan	nan
9.866220735785953266e-01	3.214865945348250977e+12	4.826189954940799254e+01	nan	nan
9.933110367892976633e-01	2.483897055639482910e+12	1.141173165818537958e+07	nan	nan
1.000000000000000000e+00	9.102116962874132080e+11	2.118841082044810586e-01	nan	nan


==> dat/1dbte_with_E_pic_vs_pde/Ewtx_10K_pic_idx_0002.csv <==
x	ne_pic	Te_pic	elastic_pic	ionization_pic
-1.000000000000000000e+00	0.000000000000000000e+00	1.737991433271826169e-310	nan	nan
-9.933110367892976633e-01	0.000000000000000000e+00	8.366098594105615355e-311	nan	nan
-9.866220735785953266e-01	0.000000000000000000e+00	2.302002640714528731e-314	nan	nan
-9.799331103678929900e-01	4.539501968987280273e+10	3.486247333884364558e-02	nan	nan
-9.732441471571906533e-01	1.038268242105900726e+11	nan	nan	nan
-9.665551839464883166e-01	2.105362841108930969e+11	nan	nan	nan
-9.598662207357859799e-01	2.991188997642877197e+11	nan	nan	nan
-9.531772575250836432e-01	3.997254823035232544e+11	nan	nan	nan
-9.464882943143813065e-01	6.790814472943541260e+11	nan	nan	nan
-9.397993311036789699e-01	8.136044461464893799e+11	nan	nan	nan
-9.331103678929766332e-01	9.417129313467812500e+11	nan	nan	nan
-9.264214046822742965e-01	1.311261632826719482e+12	1.172263257112092116e+00	2.555139530280434715e-14	0.000000000000000000e+00
-9.197324414715719598e-01	1.583605781275067139e+12	1.226013309605845647e+00	2.361858924959303101e-14	0.000000000000000000e+00
-9.130434782608696231e-01	1.955465785244852051e+12	1.261251458278449089e+00	2.294750664539621903e-14	0.000000000000000000e+00
-9.063545150501672865e-01	2.311224580857896484e+12	1.346278824659209672e+00	2.423065100508830511e-14	0.000000000000000000e+00
-8.996655518394648388e-01	2.764967020229566406e+12	1.464596532289653696e+00	3.096194463036934460e-14	0.000000000000000000e+00
-8.929765886287625021e-01	3.043102409748147949e+12	1.554446030057757833e+00	2.960209028845330460e-14	0.000000000000000000e+00
-8.862876254180601654e-01	3.575662860995308105e+12	1.541919711008292060e+00	3.296603730857376397e-14	0.000000000000000000e+00
-8.795986622073578287e-01	4.097212163301712891e+12	1.582709541950712673e+00	3.140765447699387971e-14	0.000000000000000000e+00
-8.729096989966554920e-01	4.646600974251316406e+12	1.596655561433685033e+00	3.520841267486453211e-14	0.000000000000000000e+00
-8.662207357859531554e-01	5.459478269052514648e+12	1.588688326346908486e+00	3.353026193887890590e-14	0.000000000000000000e+00
-8.595317725752508187e-01	6.039563254643179688e+12	1.579837356547516558e+00	3.098916094680625903e-14	0.000000000000000000e+00
-8.528428093645484820e-01	6.707114159178655273e+12	1.551330603397469421e+00	3.253734179206373582e-14	0.000000000000000000e+00
-8.461538461538461453e-01	7.420423659076576172e+12	1.540756953422061759e+00	3.453360139002367437e-14	0.000000000000000000e+00
-8.394648829431438086e-01	8.165468121252471680e+12	1.552046644510321594e+00	3.170026549271755118e-14	0.000000000000000000e+00
-8.327759197324414719e-01	9.118218171230986328e+12	1.568925892876981587e+00	3.483919270248506008e-14	0.000000000000000000e+00
-8.260869565217391353e-01	9.843058213887500000e+12	1.506934629752765487e+00	3.481324422355194886e-14	0.000000000000000000e+00
-8.193979933110367986e-01	1.046908358267666992e+13	1.544910756896377357e+00	3.329046319845418723e-14	0.000000000000000000e+00
-8.127090301003344619e-01	1.121114153039884766e+13	1.478219567706372750e+00	3.034749881063460902e-14	0.000000000000000000e+00
-8.060200668896321252e-01	1.227148400976838867e+13	1.442415862589292885e+00	3.210302850981800270e-14	0.000000000000000000e+00
-7.993311036789297885e-01	1.322945396761728906e+13	1.431581088341220775e+00	2.989180359554622035e-14	0.000000000000000000e+00
-7.926421404682274519e-01	1.402204893382762305e+13	1.440286728214390077e+00	2.951402659895320002e-14	0.000000000000000000e+00
-7.859531772575251152e-01	1.518603644957094922e+13	1.400076071725187443e+00	2.853598252984524425e-14	0.000000000000000000e+00
-7.792642140468227785e-01	1.580154409354666406e+13	1.356612493293715138e+00	2.835210580921284766e-14	0.000000000000000000e+00
-7.725752508361204418e-01	1.699131951235216406e+13	1.329929887375942865e+00	2.762483087220434194e-14	0.000000000000000000e+00
-7.658862876254181051e-01	1.840708318135288672e+13	1.261031918834667254e+00	2.629221874540661177e-14	0.000000000000000000e+00
-7.591973244147156574e-01	1.937029901676341406e+13	1.247804258750810913e+00	2.508084660708650585e-14	0.000000000000000000e+00
-7.525083612040133207e-01	2.081722631484116797e+13	1.186468925308335587e+00	2.521887241000409722e-14	0.000000000000000000e+00
-7.458193979933109841e-01	2.283042272295288281e+13	1.135648978614921090e+00	2.234644801082628569e-14	0.000000000000000000e+00
-7.391304347826086474e-01	2.387536517561941016e+13	1.104549799929526177e+00	2.136459093228446087e-14	0.000000000000000000e+00
-7.324414715719063107e-01	2.550730055165615625e+13	1.074753901993264149e+00	2.199569806008602607e-14	0.000000000000000000e+00
-7.257525083612039740e-01	2.691054682964380859e+13	1.027689267605356838e+00	2.088717351858775035e-14	0.000000000000000000e+00
-7.190635451505016373e-01	2.805370665328719531e+13	1.012863949731159119e+00	1.913603679612165511e-14	0.000000000000000000e+00
-7.123745819397993007e-01	2.945113572051417188e+13	9.862501704428088267e-01	1.882360551037376686e-14	0.000000000000000000e+00
-7.056856187290969640e-01	3.073037672446294141e+13	9.641466160968668042e-01	1.895253577356333212e-14	0.000000000000000000e+00
-6.989966555183946273e-01	3.249255010035349219e+13	9.362015055783114992e-01	1.758656563994580892e-14	0.000000000000000000e+00
-6.923076923076922906e-01	3.368941524477425391e+13	9.033372422116744405e-01	1.631061073073894895e-14	0.000000000000000000e+00
-6.856187290969899539e-01	3.468249622471750391e+13	8.849014359384398398e-01	1.596701337909609012e-14	0.000000000000000000e+00
-6.789297658862876172e-01	3.580342599295176562e+13	8.583051221547713938e-01	1.581129740805264562e-14	0.000000000000000000e+00
-6.722408026755852806e-01	3.737731910983092188e+13	8.375134098108827363e-01	1.502848050349967325e-14	0.000000000000000000e+00
-6.655518394648829439e-01	3.877812423687441406e+13	8.136270586200869959e-01	1.417826246324486388e-14	0.000000000000000000e+00
-6.588628762541806072e-01	3.966563842331683594e+13	7.825581157328675985e-01	1.321655023605966869e-14	0.000000000000000000e+00
-6.521739130434782705e-01	4.172615160824449219e+13	7.604513339921054049e-01	1.265509037841707194e-14	0.000000000000000000e+00
-6.454849498327759338e-01	4.209692088519660156e+13	7.595541490467250245e-01	1.271895293906521796e-14	0.000000000000000000e+00
-6.387959866220735972e-01	4.395564957184625000e+13	7.436419582122780758e-01	1.236129987313733605e-14	0.000000000000000000e+00
-6.321070234113712605e-01	4.545763261462867969e+13	7.203645441851932452e-01	1.206092336149304917e-14	0.000000000000000000e+00
-6.254180602006689238e-01	4.666987181606072656e+13	7.067446542800791542e-01	1.115054598127464584e-14	0.000000000000000000e+00
-6.187290969899665871e-01	4.748737171584165625e+13	6.831204631105679548e-01	1.159064206109258711e-14	0.000000000000000000e+00
-6.120401337792642504e-01	4.817110173780684375e+13	6.703070304537576130e-01	1.000936743091940323e-14	0.000000000000000000e+00
-6.053511705685619138e-01	4.835623966421971094e+13	6.722725259084855187e-01	1.052473303460259513e-14	0.000000000000000000e+00
-5.986622073578595771e-01	4.906432925624657812e+13	6.498264124533955632e-01	9.626875430407334625e-15	0.000000000000000000e+00
-5.919732441471572404e-01	5.020416495945475781e+13	6.405916280773557014e-01	1.047139544197136158e-14	0.000000000000000000e+00
-5.852842809364549037e-01	4.980324487137056250e+13	6.334369687543280891e-01	9.767483740522551744e-15	0.000000000000000000e+00
-5.785953177257525670e-01	5.021135856383407812e+13	6.183011920893062285e-01	9.387802067404077711e-15	0.000000000000000000e+00
-5.719063545150502303e-01	5.060617577455760938e+13	6.062722981810449996e-01	9.069519769865615124e-15	0.000000000000000000e+00
-5.652173913043478937e-01	5.055054869665364844e+13	6.084653083883111435e-01	8.925731026547111444e-15	0.000000000000000000e+00
-5.585284280936455570e-01	5.095635108662779688e+13	6.039359739711178676e-01	8.245080611557006471e-15	0.000000000000000000e+00
-5.518394648829432203e-01	5.115044855640004688e+13	5.964271664868824319e-01	9.079119413648813017e-15	0.000000000000000000e+00
-5.451505016722408836e-01	5.224107169535632812e+13	5.845101756263336723e-01	8.594927961537014013e-15	0.000000000000000000e+00
-5.384615384615385469e-01	5.231344922388917969e+13	5.755730610282501214e-01	8.659568460461254760e-15	0.000000000000000000e+00
-5.317725752508362103e-01	5.148145823658698438e+13	5.704252242847059895e-01	8.412224356149865799e-15	0.000000000000000000e+00
-5.250836120401337626e-01	5.133343099846784375e+13	5.637398076910919986e-01	8.062710492628803560e-15	0.000000000000000000e+00
-5.183946488294314259e-01	5.303623766096507031e+13	5.496618098241013994e-01	7.549122245089599885e-15	0.000000000000000000e+00
-5.117056856187290892e-01	5.218905440448749219e+13	5.556064113728775844e-01	7.711758546751811550e-15	0.000000000000000000e+00
-5.050167224080267525e-01	5.179112083085600781e+13	5.516917055269321413e-01	7.460786897237206429e-15	0.000000000000000000e+00
-4.983277591973244158e-01	5.215674810901010938e+13	5.571519957550700175e-01	7.433371845021847497e-15	0.000000000000000000e+00
-4.916387959866220791e-01	5.308493083139909375e+13	5.520111174469475301e-01	7.484940421118854460e-15	0.000000000000000000e+00
-4.849498327759197425e-01	5.349431703871721094e+13	5.413880053299079398e-01	7.656582045724764270e-15	0.000000000000000000e+00
-4.782608695652174058e-01	5.504987555382163281e+13	5.425863555867874721e-01	8.033112217786009494e-15	0.000000000000000000e+00
-4.715719063545150691e-01	5.601119560179685156e+13	5.274397898814793262e-01	7.188604857917641514e-15	0.000000000000000000e+00
-4.648829431438127324e-01	5.412088777101487500e+13	5.258430042043336083e-01	7.230987793454847877e-15	0.000000000000000000e+00
-4.581939799331103957e-01	5.408172547714079688e+13	5.245277935822144633e-01	7.648181153633348332e-15	0.000000000000000000e+00
-4.515050167224080591e-01	5.410678622885757812e+13	5.161570197526808013e-01	7.317271216951568176e-15	0.000000000000000000e+00
-4.448160535117057224e-01	5.524519359906642188e+13	5.153978226454776213e-01	7.238733491219197299e-15	0.000000000000000000e+00
-4.381270903010033857e-01	5.537353581148490625e+13	5.114551370373185968e-01	7.105077750315647196e-15	0.000000000000000000e+00
-4.314381270903010490e-01	5.485733626550314844e+13	5.072377127974035949e-01	6.733920811819020386e-15	0.000000000000000000e+00
-4.247491638795987123e-01	5.572446424459039844e+13	5.117047759519823824e-01	7.384519864644167289e-15	0.000000000000000000e+00
-4.180602006688963757e-01	5.411236971240047656e+13	5.167327259917303683e-01	7.100443041268183941e-15	0.000000000000000000e+00
-4.113712374581940390e-01	5.519683803461406250e+13	5.104115198739266335e-01	7.076350424525127648e-15	0.000000000000000000e+00
-4.046822742474917023e-01	5.518315200751095312e+13	5.095818925084619755e-01	7.171701520967208830e-15	0.000000000000000000e+00
-3.979933110367892546e-01	5.535701908807340625e+13	5.057121230419615587e-01	7.285854447442096269e-15	0.000000000000000000e+00
-3.913043478260869179e-01	5.547673936311353906e+13	5.001103569773794888e-01	7.335005074816366735e-15	0.000000000000000000e+00
-3.846153846153845812e-01	5.603773662589468750e+13	4.945812660384070192e-01	6.355428012821340098e-15	0.000000000000000000e+00
-3.779264214046822445e-01	5.520558982044697656e+13	5.072009558330068391e-01	6.994111944468857599e-15	0.000000000000000000e+00
-3.712374581939799079e-01	5.658790452757091406e+13	5.061236807866287268e-01	7.022345757858567046e-15	0.000000000000000000e+00
-3.645484949832775712e-01	5.837581386714107812e+13	4.976394491425931155e-01	6.558409104437761648e-15	0.000000000000000000e+00
-3.578595317725752345e-01	5.780964863587181250e+13	5.057607416000401424e-01	6.486849218435211789e-15	0.000000000000000000e+00
-3.511705685618728978e-01	5.728581400076650000e+13	5.061449179867869574e-01	6.555368079319540626e-15	0.000000000000000000e+00
-3.444816053511705611e-01	5.717294972412320312e+13	5.053304353028457152e-01	6.907995419916669735e-15	0.000000000000000000e+00
-3.377926421404682245e-01	5.982352025594685156e+13	4.977433454652727129e-01	6.314850838568769953e-15	0.000000000000000000e+00
-3.311036789297658878e-01	6.093273769358601562e+13	4.980086498041120802e-01	6.793372094364148727e-15	0.000000000000000000e+00
-3.244147157190635511e-01	6.146064957016237500e+13	5.026050381985508464e-01	7.037577511805625222e-15	0.000000000000000000e+00
-3.177257525083612144e-01	6.089045903680375781e+13	5.099549158251700520e-01	6.689410638135075086e-15	0.000000000000000000e+00
-3.110367892976588777e-01	6.115181800600238281e+13	5.008394387445912477e-01	7.163150967242120456e-15	0.000000000000000000e+00
-3.043478260869565410e-01	6.045832338025967188e+13	5.000854804230919770e-01	6.613224813371084003e-15	0.000000000000000000e+00
-2.976588628762542044e-01	5.975129854555874219e+13	5.021567612953428128e-01	7.066585336280855670e-15	0.000000000000000000e+00
-2.909698996655518677e-01	6.024841036873001562e+13	5.021912129860618412e-01	6.602314737127612024e-15	0.000000000000000000e+00
-2.842809364548495310e-01	6.033740849943810156e+13	4.975807578304240475e-01	6.809608922536029274e-15	0.000000000000000000e+00
-2.775919732441471943e-01	6.154063621812860156e+13	5.014692170329823062e-01	6.533944007762851112e-15	0.000000000000000000e+00
-2.709030100334448576e-01	5.934544421620356250e+13	5.077715019900495008e-01	6.595746486971184116e-15	0.000000000000000000e+00
-2.642140468227425210e-01	5.992617844406651562e+13	5.064029360818288472e-01	7.042750488698169094e-15	0.000000000000000000e+00
-2.575250836120401843e-01	6.200941510853031250e+13	5.040384192697512367e-01	6.877143320412491972e-15	0.000000000000000000e+00
-2.508361204013378476e-01	6.277705320178710156e+13	5.029626103522438774e-01	6.720774989811503695e-15	0.000000000000000000e+00
-2.441471571906355109e-01	6.252927638092788281e+13	5.028199612351855752e-01	6.739243635124582009e-15	0.000000000000000000e+00
-2.374581939799331742e-01	6.290362947522457031e+13	4.951767940600469986e-01	6.508708800816351356e-15	0.000000000000000000e+00
-2.307692307692308376e-01	6.226482701851269531e+13	5.020409793418995070e-01	6.481610270158559438e-15	0.000000000000000000e+00
-2.240802675585283898e-01	6.189457713537873438e+13	5.044750099709738311e-01	6.906104153518250204e-15	0.000000000000000000e+00
-2.173913043478260532e-01	6.273093103075207812e+13	4.979330611521486372e-01	6.924173458564097264e-15	0.000000000000000000e+00
-2.107023411371237165e-01	6.418074096451985938e+13	4.946762375543707346e-01	6.500758231619152659e-15	0.000000000000000000e+00
-2.040133779264213798e-01	6.443555557161221094e+13	4.895408719764877681e-01	6.189246268851937615e-15	0.000000000000000000e+00
-1.973244147157190431e-01	6.336181273173933594e+13	4.909164898171468061e-01	6.641433976798196994e-15	0.000000000000000000e+00
-1.906354515050167064e-01	6.352511014810674219e+13	4.874030139703705578e-01	6.093358073545145274e-15	0.000000000000000000e+00
-1.839464882943143698e-01	6.517730188304366406e+13	4.843127573241283179e-01	6.217584566693108807e-15	0.000000000000000000e+00
-1.772575250836120331e-01	6.555368061322983594e+13	4.862469134904271462e-01	6.399918921746887774e-15	0.000000000000000000e+00
-1.705685618729096964e-01	6.472013144447371875e+13	4.891703343797320636e-01	6.349085298217653242e-15	0.000000000000000000e+00
-1.638795986622073597e-01	6.606972434106598438e+13	4.883144556632170730e-01	6.614291512425454780e-15	0.000000000000000000e+00
-1.571906354515050230e-01	6.612966238765867188e+13	4.864716436948315348e-01	6.549203604111147962e-15	0.000000000000000000e+00
-1.505016722408026864e-01	6.626815874921801562e+13	4.921326846010682932e-01	6.533747720502271421e-15	0.000000000000000000e+00
-1.438127090301003497e-01	6.709778649464846875e+13	4.886208741167465397e-01	6.588542784618913779e-15	0.000000000000000000e+00
-1.371237458193980130e-01	6.694324086411442969e+13	4.945503396144461661e-01	6.718060962531548494e-15	0.000000000000000000e+00
-1.304347826086956763e-01	6.735893770631985156e+13	4.937829244729657341e-01	6.260042341965854221e-15	0.000000000000000000e+00
-1.237458193979933396e-01	6.704075705343662500e+13	4.933385839387320893e-01	6.007595048093785604e-15	0.000000000000000000e+00
-1.170568561872910029e-01	6.786672307245053125e+13	4.933922466179235244e-01	7.038992108038166861e-15	0.000000000000000000e+00
-1.103678929765886663e-01	6.691116829585497656e+13	4.996684053090731936e-01	6.864903025118199992e-15	0.000000000000000000e+00
-1.036789297658863296e-01	6.661807436437900000e+13	4.903944096894651272e-01	6.598679403878599788e-15	0.000000000000000000e+00
-9.698996655518399290e-02	6.731445162581129688e+13	4.968945268783132585e-01	6.796399073002577293e-15	0.000000000000000000e+00
-9.030100334448165622e-02	6.701699478626442188e+13	5.050065690798183349e-01	6.958000216367815213e-15	0.000000000000000000e+00
-8.361204013377931954e-02	6.798683289285396094e+13	4.975342716752574890e-01	7.118413377007486744e-15	0.000000000000000000e+00
-7.692307692307698286e-02	6.747224346770796094e+13	4.917752916021632670e-01	6.738568621263226252e-15	0.000000000000000000e+00
-7.023411371237464618e-02	6.801243900807975000e+13	4.914876982311432441e-01	6.127288438020668808e-15	0.000000000000000000e+00
-6.354515050167230950e-02	6.703283629771274219e+13	4.974728087581555824e-01	6.549153116774790864e-15	0.000000000000000000e+00
-5.685618729096986179e-02	6.863067346959974219e+13	5.008272026477430527e-01	6.631161993836344074e-15	0.000000000000000000e+00
-5.016722408026752511e-02	7.010902409366481250e+13	4.887900929099032732e-01	6.225290319972497718e-15	0.000000000000000000e+00
-4.347826086956518843e-02	6.824621816554406250e+13	4.966637559760260778e-01	6.520563710972489302e-15	0.000000000000000000e+00
-3.678929765886285175e-02	6.731450356519349219e+13	4.943799542634201294e-01	6.744910773611833616e-15	0.000000000000000000e+00
-3.010033444816051507e-02	6.824907483154331250e+13	4.911755649205608032e-01	6.798106681080723017e-15	0.000000000000000000e+00
-2.341137123745817838e-02	6.877049428539518750e+13	4.998362626527383390e-01	6.705185531046609783e-15	0.000000000000000000e+00
-1.672240802675584170e-02	6.785064783378449219e+13	4.946812897545833088e-01	6.528944263597145742e-15	0.000000000000000000e+00
-1.003344481605350502e-02	6.746528359054810938e+13	4.993007991980524807e-01	6.562412086757649637e-15	0.000000000000000000e+00
-3.344481605351168341e-03	6.818820187607777344e+13	4.901370578455254146e-01	6.340154757717459586e-15	0.000000000000000000e+00
3.344481605351168341e-03	6.831257072578915625e+13	4.992848351078594260e-01	6.638272938205357959e-15	0.000000000000000000e+00
1.003344481605350502e-02	6.818194318057167188e+13	5.002712572393944734e-01	6.328173222433705165e-15	0.000000000000000000e+00
1.672240802675584170e-02	6.749231803877277344e+13	4.997489716309111984e-01	6.718929572150746211e-15	0.000000000000000000e+00
2.341137123745817838e-02	6.792580411924357812e+13	5.012922883159447451e-01	6.851988211475962565e-15	0.000000000000000000e+00
3.010033444816051507e-02	6.745767447111460938e+13	4.947647292802663244e-01	6.798477139310643352e-15	0.000000000000000000e+00
3.678929765886285175e-02	6.779291721091828125e+13	4.926211348694491954e-01	6.568247081515011234e-15	0.000000000000000000e+00
4.347826086956518843e-02	6.694308504596861719e+13	4.944429664801154867e-01	6.700935026822378035e-15	0.000000000000000000e+00
5.016722408026752511e-02	6.832464663205664062e+13	4.944490285261958773e-01	6.380535574750810030e-15	0.000000000000000000e+00
5.685618729096986179e-02	6.823455777433115625e+13	4.924254833630957173e-01	6.905663402905633914e-15	0.000000000000000000e+00
6.354515050167219847e-02	6.886569917222787500e+13	4.951033790503306387e-01	6.720602651916505131e-15	0.000000000000000000e+00
7.023411371237453515e-02	6.792170090808145312e+13	4.968626511876458873e-01	6.554645125827904997e-15	0.000000000000000000e+00
7.692307692307687184e-02	6.783285859551917188e+13	4.917852764842323143e-01	6.829828224113547844e-15	0.000000000000000000e+00
8.361204013377920852e-02	6.730473896141581250e+13	5.001876339336313038e-01	6.626947463719812657e-15	0.000000000000000000e+00
9.030100334448154520e-02	6.810359262313218750e+13	5.026880950982656193e-01	6.509577853590742546e-15	0.000000000000000000e+00
9.698996655518388188e-02	6.772388977251133594e+13	4.945345117783119249e-01	6.574481893881075694e-15	0.000000000000000000e+00
1.036789297658862186e-01	6.828577000478200781e+13	4.888717958756981785e-01	6.728367068571194469e-15	0.000000000000000000e+00
1.103678929765885552e-01	6.826312443431950781e+13	4.842597378035981559e-01	6.582718025541579206e-15	0.000000000000000000e+00
1.170568561872908919e-01	6.774422404048383594e+13	4.893263054578517735e-01	6.403564350945293081e-15	0.000000000000000000e+00
1.237458193979932286e-01	6.740679984664565625e+13	4.915130235835749040e-01	6.408525751242607390e-15	0.000000000000000000e+00
1.304347826086955653e-01	6.712900206310842969e+13	4.912242698018684517e-01	6.578822825445581144e-15	0.000000000000000000e+00
1.371237458193979020e-01	6.719130335157245312e+13	4.939087431225772651e-01	6.345075441195608813e-15	0.000000000000000000e+00
1.438127090301002386e-01	6.673028939874978125e+13	4.974580571010277508e-01	6.333586170912868592e-15	0.000000000000000000e+00
1.505016722408025753e-01	6.785482895401893750e+13	4.938378602673645923e-01	6.483615240931703400e-15	0.000000000000000000e+00
1.571906354515049120e-01	6.805217263515390625e+13	4.987874867700602399e-01	6.865312708195167335e-15	0.000000000000000000e+00
1.638795986622072487e-01	6.748896794864705469e+13	4.977687813919794424e-01	6.665425985453722671e-15	0.000000000000000000e+00
1.705685618729095854e-01	6.737823318665742969e+13	4.897963815895552409e-01	6.280164214595712636e-15	0.000000000000000000e+00
1.772575250836119221e-01	6.499364422901234375e+13	4.984480452063105305e-01	6.643911706287790979e-15	0.000000000000000000e+00
1.839464882943142587e-01	6.535519426569531250e+13	4.880807962491375274e-01	6.378752801516020318e-15	0.000000000000000000e+00
1.906354515050165954e-01	6.536732211134507031e+13	4.938623352710059256e-01	6.609133833038675121e-15	0.000000000000000000e+00
1.973244147157189321e-01	6.504631076215360156e+13	4.971097083538243977e-01	6.456614149062950640e-15	0.000000000000000000e+00
2.040133779264214908e-01	6.337300566851644531e+13	4.986119846732663952e-01	6.292864240333347660e-15	0.000000000000000000e+00
2.107023411371238275e-01	6.417546911726778906e+13	4.947910528221404203e-01	6.120085645386126521e-15	0.000000000000000000e+00
2.173913043478261642e-01	6.421922804643088281e+13	4.865621822479663794e-01	6.380808848886719902e-15	0.000000000000000000e+00
2.240802675585285009e-01	6.660869930596485938e+13	4.774019958402619390e-01	6.242963158593870626e-15	0.000000000000000000e+00
2.307692307692308376e-01	6.466307603357022656e+13	4.831603226465191470e-01	6.654663118741134362e-15	0.000000000000000000e+00
2.374581939799331742e-01	6.434949201597560938e+13	4.806915096423928779e-01	6.529832882035978328e-15	0.000000000000000000e+00
2.441471571906355109e-01	6.440976766855018750e+13	4.899057936355619702e-01	6.563845511070206149e-15	0.000000000000000000e+00
2.508361204013378476e-01	6.206405533817958594e+13	4.953709729561907027e-01	6.255476044074472450e-15	0.000000000000000000e+00
2.575250836120401843e-01	6.158990072176204688e+13	4.945923139228747267e-01	6.438049546455366175e-15	0.000000000000000000e+00
2.642140468227425210e-01	6.154525882310853125e+13	4.985022521673899143e-01	6.472078536594773346e-15	0.000000000000000000e+00
2.709030100334448576e-01	6.242835816209832812e+13	4.984350330489392134e-01	6.706085008394594088e-15	0.000000000000000000e+00
2.775919732441471943e-01	6.219595539825087500e+13	5.013937377225291536e-01	6.748869728122557195e-15	0.000000000000000000e+00
2.842809364548495310e-01	6.128956124652598438e+13	5.009077597321704989e-01	6.599039664545734548e-15	0.000000000000000000e+00
2.909698996655518677e-01	6.151310834577650000e+13	4.914457092805524785e-01	6.445760094843721157e-15	0.000000000000000000e+00
2.976588628762542044e-01	6.183936557252896094e+13	4.854222404229937560e-01	6.519062707173344311e-15	0.000000000000000000e+00
3.043478260869565410e-01	6.009651364666742969e+13	4.908876553888184557e-01	6.071365771605600805e-15	0.000000000000000000e+00
3.110367892976588777e-01	6.000117891138014844e+13	4.924085110819715894e-01	6.969321885080583591e-15	0.000000000000000000e+00
3.177257525083612144e-01	5.911704078475455469e+13	4.979296176895463555e-01	6.571876077237833245e-15	0.000000000000000000e+00
3.244147157190635511e-01	5.748004131899294531e+13	4.977801392821293303e-01	6.345326305243683847e-15	0.000000000000000000e+00
3.311036789297658878e-01	5.741239027420305469e+13	4.979792208006874610e-01	6.555523591269116091e-15	0.000000000000000000e+00
3.377926421404682245e-01	5.664363548423772656e+13	4.988706653978092764e-01	6.451585459253936780e-15	0.000000000000000000e+00
3.444816053511705611e-01	5.653173208615782031e+13	4.975832481686073838e-01	6.577125757280674600e-15	0.000000000000000000e+00
3.511705685618728978e-01	5.663049482064332031e+13	4.966252597251403222e-01	6.992141065818867462e-15	0.000000000000000000e+00
3.578595317725752345e-01	5.569298897922237500e+13	5.019155100752585863e-01	6.932797710668057687e-15	0.000000000000000000e+00
3.645484949832775712e-01	5.613862887503361719e+13	5.037690289758239848e-01	6.622145009308381038e-15	0.000000000000000000e+00
3.712374581939799079e-01	5.748401468170050000e+13	5.018037354555074936e-01	7.189281248818823297e-15	0.000000000000000000e+00
3.779264214046822445e-01	5.649685479128232812e+13	5.048852729891379898e-01	6.889993993957860150e-15	0.000000000000000000e+00
3.846153846153845812e-01	5.597317597432175000e+13	5.019378659311454216e-01	6.585741455188831346e-15	0.000000000000000000e+00
3.913043478260869179e-01	5.651991587679924219e+13	4.976128827634908047e-01	6.697753727619421847e-15	0.000000000000000000e+00
3.979933110367892546e-01	5.494236103350330469e+13	5.048660688454097434e-01	6.673043803479553598e-15	0.000000000000000000e+00
4.046822742474915913e-01	5.504907049340360156e+13	5.090196716223837070e-01	6.856374028645635366e-15	0.000000000000000000e+00
4.113712374581939279e-01	5.500040329266092188e+13	5.149366147125787885e-01	7.785797241860842534e-15	0.000000000000000000e+00
4.180602006688962646e-01	5.468944221384708594e+13	5.176698349450136183e-01	6.877736921078753261e-15	0.000000000000000000e+00
4.247491638795986013e-01	5.367169002755078906e+13	5.208975425384919644e-01	7.353059592394905670e-15	0.000000000000000000e+00
4.314381270903009380e-01	5.453261125051380469e+13	5.157057210314957008e-01	6.499514809043871888e-15	0.000000000000000000e+00
4.381270903010032747e-01	5.515988316446626562e+13	5.116958813274717910e-01	6.960708954797233213e-15	0.000000000000000000e+00
4.448160535117056114e-01	5.394494311518046875e+13	5.208054678995243103e-01	6.915512780323312005e-15	0.000000000000000000e+00
4.515050167224079480e-01	5.424998310447017188e+13	5.186009649636861285e-01	6.621072398715576366e-15	0.000000000000000000e+00
4.581939799331102847e-01	5.528775792244846875e+13	5.046138605294733237e-01	6.674077454597074539e-15	0.000000000000000000e+00
4.648829431438126214e-01	5.340043660611993750e+13	5.155529532276460492e-01	7.117126568607753953e-15	0.000000000000000000e+00
4.715719063545149581e-01	5.372085065242082031e+13	5.146823401803802822e-01	6.664375308515618272e-15	0.000000000000000000e+00
4.782608695652172948e-01	5.457761672484032031e+13	5.215127308867069100e-01	7.272262211528905479e-15	0.000000000000000000e+00
4.849498327759196314e-01	5.365699118250235938e+13	5.262061737722281141e-01	7.290927845174607184e-15	0.000000000000000000e+00
4.916387959866219681e-01	5.348312410193950000e+13	5.272975792048829602e-01	7.501158827018075020e-15	0.000000000000000000e+00
4.983277591973243048e-01	5.426636997942636719e+13	5.324578274274944789e-01	7.490653675762589940e-15	0.000000000000000000e+00
5.050167224080266415e-01	5.320883222667386719e+13	5.387084526834257092e-01	7.353153329695095964e-15	0.000000000000000000e+00
5.117056856187289782e-01	5.228763535113645312e+13	5.513247122820359447e-01	7.683402953685808647e-15	0.000000000000000000e+00
5.183946488294313149e-01	5.157043039760387500e+13	5.479261742457625095e-01	7.362236735359020156e-15	0.000000000000000000e+00
5.250836120401336515e-01	5.131242151853128906e+13	5.472900560437685691e-01	7.594768728933477788e-15	0.000000000000000000e+00
5.317725752508359882e-01	5.121796975273489062e+13	5.545626045922738001e-01	7.497838994572842622e-15	0.000000000000000000e+00
5.384615384615383249e-01	5.068327978683392969e+13	5.595229952158536912e-01	8.302812785326944197e-15	0.000000000000000000e+00
5.451505016722408836e-01	5.233287455268121094e+13	5.564689998595993004e-01	8.006427878854886163e-15	0.000000000000000000e+00
5.518394648829432203e-01	5.176720274553907031e+13	5.662077196635003640e-01	8.394253934298820549e-15	0.000000000000000000e+00
5.585284280936455570e-01	5.165231283300551562e+13	5.758074869335859658e-01	8.800529239499403447e-15	0.000000000000000000e+00
5.652173913043478937e-01	5.161569556883922656e+13	5.792452234433017599e-01	8.458522481327992490e-15	0.000000000000000000e+00
5.719063545150502303e-01	5.061645977215318750e+13	5.835222396623920282e-01	8.760900729270842352e-15	0.000000000000000000e+00
5.785953177257525670e-01	4.913662887570709375e+13	6.031099599266442901e-01	9.525817657213653618e-15	0.000000000000000000e+00
5.852842809364549037e-01	4.960073322174696875e+13	6.067451281155530340e-01	9.286149068977126470e-15	0.000000000000000000e+00
5.919732441471572404e-01	4.788873328867210156e+13	6.209580783797977732e-01	9.422076616467830405e-15	0.000000000000000000e+00
5.986622073578595771e-01	4.829419807266390625e+13	6.224343668631220350e-01	9.682005692643360588e-15	0.000000000000000000e+00
6.053511705685619138e-01	4.746792041735954688e+13	6.360673297667683856e-01	1.004219783838703756e-14	0.000000000000000000e+00
6.120401337792642504e-01	4.674391140481128906e+13	6.448975062887948306e-01	1.004261134510689998e-14	0.000000000000000000e+00
6.187290969899665871e-01	4.596746958634003125e+13	6.636171045247889477e-01	1.042998759518250547e-14	0.000000000000000000e+00
6.254180602006689238e-01	4.457554609358364062e+13	6.712119529724869249e-01	1.033402507739757283e-14	0.000000000000000000e+00
6.321070234113712605e-01	4.320073662712953125e+13	6.900626698884235743e-01	1.098232107773012645e-14	0.000000000000000000e+00
6.387959866220735972e-01	4.302793430389350781e+13	7.073272227221016895e-01	1.154805190635498064e-14	0.000000000000000000e+00
6.454849498327759338e-01	4.230426289732716406e+13	7.164600233663427353e-01	1.213393462161124474e-14	0.000000000000000000e+00
6.521739130434782705e-01	4.090493804266480469e+13	7.506987184272642111e-01	1.322639911782178531e-14	0.000000000000000000e+00
6.588628762541806072e-01	4.010429247227635938e+13	7.666765547073619569e-01	1.296486652352428364e-14	0.000000000000000000e+00
6.655518394648829439e-01	3.860745142829213281e+13	7.723318170238984148e-01	1.245221963473332113e-14	0.000000000000000000e+00
6.722408026755852806e-01	3.735023272222406250e+13	8.023783392626693267e-01	1.388748339978482081e-14	0.000000000000000000e+00
6.789297658862876172e-01	3.692482321562246094e+13	8.115585616717693185e-01	1.375226767847278909e-14	0.000000000000000000e+00
6.856187290969899539e-01	3.522019867476215625e+13	8.397579823240708397e-01	1.431762314739372303e-14	0.000000000000000000e+00
6.923076923076922906e-01	3.404094098077097656e+13	8.687911998010955372e-01	1.644931346252956377e-14	0.000000000000000000e+00
6.989966555183946273e-01	3.304315948677505469e+13	8.921446399036654373e-01	1.605593691324879200e-14	0.000000000000000000e+00
7.056856187290969640e-01	3.194009686587796875e+13	9.235988230129611454e-01	1.701828938219610514e-14	0.000000000000000000e+00
7.123745819397993007e-01	3.070510821521908984e+13	9.463152521139139850e-01	1.737731981811583468e-14	0.000000000000000000e+00
7.190635451505016373e-01	2.892509366168183594e+13	9.612342118879719788e-01	1.732071678702679680e-14	0.000000000000000000e+00
7.257525083612039740e-01	2.798257566991737500e+13	1.004351422960830131e+00	1.890492089122953061e-14	0.000000000000000000e+00
7.324414715719063107e-01	2.618144775767993750e+13	1.050571136340692879e+00	2.022166761165300983e-14	0.000000000000000000e+00
7.391304347826086474e-01	2.465154729718208984e+13	1.043374240432849209e+00	2.002777160951372379e-14	0.000000000000000000e+00
7.458193979933109841e-01	2.308614626922687891e+13	1.102050569410116365e+00	2.132782940795379915e-14	0.000000000000000000e+00
7.525083612040133207e-01	2.207813271701648047e+13	1.144302374042234449e+00	2.396675386358434580e-14	0.000000000000000000e+00
7.591973244147156574e-01	2.114896314637367578e+13	1.170046732628114539e+00	2.336902313411128732e-14	0.000000000000000000e+00
7.658862876254179941e-01	2.014562413852602344e+13	1.197386714000357344e+00	2.413236957549646546e-14	0.000000000000000000e+00
7.725752508361203308e-01	1.797990773577008594e+13	1.254743446499045678e+00	2.655911851535623166e-14	0.000000000000000000e+00
7.792642140468226675e-01	1.674263375231180273e+13	1.298425703520585062e+00	2.638960788761927899e-14	0.000000000000000000e+00
7.859531772575250042e-01	1.570675472176851562e+13	1.309353789098505416e+00	2.804064198984085130e-14	0.000000000000000000e+00
7.926421404682273408e-01	1.468160117356656836e+13	1.359384896431559797e+00	2.850102774634390541e-14	0.000000000000000000e+00
7.993311036789296775e-01	1.308194612331641406e+13	1.397445933511926697e+00	2.951325432878815632e-14	0.000000000000000000e+00
8.060200668896320142e-01	1.241694024848859180e+13	1.396406518298966892e+00	2.778658888488482824e-14	0.000000000000000000e+00
8.127090301003343509e-01	1.141183530165923438e+13	1.422220837761095869e+00	2.904856862418011917e-14	0.000000000000000000e+00
8.193979933110366876e-01	1.025015908840604297e+13	1.475010536464417488e+00	3.055306057660502766e-14	0.000000000000000000e+00
8.260869565217390242e-01	9.444397488911205078e+12	1.467697934087091483e+00	3.104799859740821159e-14	0.000000000000000000e+00
8.327759197324413609e-01	8.643725948831744141e+12	1.503417408346131134e+00	3.024578601596770463e-14	0.000000000000000000e+00
8.394648829431436976e-01	7.869699311614098633e+12	1.501805921107609798e+00	3.042054163203033548e-14	0.000000000000000000e+00
8.461538461538460343e-01	7.036435809457579102e+12	1.538958788978339154e+00	3.256971673794945156e-14	0.000000000000000000e+00
8.528428093645483710e-01	6.261656051203723633e+12	1.501550469232104223e+00	3.162059336432817915e-14	0.000000000000000000e+00
8.595317725752507076e-01	5.940436944485147461e+12	1.521080346265844208e+00	3.136571557404643007e-14	0.000000000000000000e+00
8.662207357859530443e-01	5.420367914560045898e+12	1.448250911625717174e+00	2.978135000534266801e-14	0.000000000000000000e+00
8.729096989966553810e-01	5.127663528447534180e+12	1.407911883201127923e+00	2.717492712303314071e-14	0.000000000000000000e+00
8.795986622073577177e-01	4.481719406739095703e+12	1.433367904716061014e+00	2.712352979405647347e-14	0.000000000000000000e+00
8.862876254180602764e-01	3.770643300258073730e+12	1.393565269091732173e+00	2.755378298795674187e-14	0.000000000000000000e+00
8.929765886287626131e-01	3.540499899519315918e+12	1.364239290989366804e+00	2.500646947587655813e-14	0.000000000000000000e+00
8.996655518394649498e-01	2.757254022032828613e+12	1.318992651458737786e+00	2.901215920464340274e-14	0.000000000000000000e+00
9.063545150501672865e-01	2.567026036204171387e+12	1.276374459795441396e+00	2.381836449112466868e-14	0.000000000000000000e+00
9.130434782608696231e-01	2.120295413375066650e+12	1.241663528265583905e+00	2.677838708620264349e-14	0.000000000000000000e+00
9.197324414715719598e-01	1.720569931071642334e+12	1.088689352550193501e+00	2.395793763450474621e-14	0.000000000000000000e+00
9.264214046822742965e-01	1.381769343615078369e+12	9.386448327122259849e-01	1.228498396398132850e-14	0.000000000000000000e+00
9.331103678929766332e-01	9.982749181228446045e+11	8.996024644428194383e-01	2.218836108173885740e-14	0.000000000000000000e+00
9.397993311036789699e-01	7.892708457749932861e+11	7.952961096078864367e-01	1.024591950492571527e-14	0.000000000000000000e+00
9.464882943143813065e-01	4.851657653582802734e+11	nan	nan	nan
9.531772575250836432e-01	3.206218038279092407e+11	nan	nan	nan
9.598662207357859799e-01	2.004340743515248718e+11	nan	nan	nan
9.665551839464883166e-01	1.207590626761541748e+11	nan	nan	nan
9.732441471571906533e-01	2.477508511678413010e+10	nan	nan	nan
9.799331103678929900e-01	1.018011883205386162e+10	nan	nan	nan
9.866220735785953266e-01	5.609453233988867760e+09	nan	nan	nan
9.933110367892976633e-01	0.000000000000000000e+00	nan	nan	nan
1.000000000000000000e+00	0.000000000000000000e+00	nan	nan	nan


==> dat/1dbte_with_E_pic_vs_pde/Ewtx_10K_pic_idx_0003.csv <==
x	ne_pic	Te_pic	elastic_pic	ionization_pic
-1.000000000000000000e+00	0.000000000000000000e+00	1.737991433271579136e-310	nan	nan
-9.933110367892976633e-01	0.000000000000000000e+00	8.560766423398387650e-311	nan	nan
-9.866220735785953266e-01	0.000000000000000000e+00	2.302001140237162311e-314	nan	nan
-9.799331103678929900e-01	0.000000000000000000e+00	2.318388305131833964e-314	nan	nan
-9.732441471571906533e-01	0.000000000000000000e+00	nan	nan	nan
-9.665551839464883166e-01	1.332245143072354507e+10	nan	nan	nan
-9.598662207357859799e-01	5.178356365080455780e+10	nan	nan	nan
-9.531772575250836432e-01	6.666419653541387939e+10	nan	nan	nan
-9.464882943143813065e-01	9.408819012380386353e+10	nan	nan	nan
-9.397993311036789699e-01	1.242390012564957581e+11	nan	nan	nan
-9.331103678929766332e-01	2.351295813913721619e+11	nan	nan	nan
-9.264214046822742965e-01	3.605112490473983154e+11	nan	nan	nan
-9.197324414715719598e-01	4.805431603784088135e+11	nan	nan	nan
-9.130434782608696231e-01	6.862750516731278076e+11	1.515479579801473298e+00	2.361770186335403623e-14	0.000000000000000000e+00
-9.063545150501672865e-01	8.227457773426191406e+11	1.640230867475857002e+00	3.324826974267965581e-14	0.000000000000000000e+00
-8.996655518394648388e-01	1.036424394052151855e+12	1.617520140327517231e+00	3.590246078972784051e-14	0.000000000000000000e+00
-8.929765886287625021e-01	1.303185058957435059e+12	1.515279366441136366e+00	3.248452039534668414e-14	0.000000000000000000e+00
-8.862876254180601654e-01	1.656970158062203857e+12	1.654437506944323566e+00	3.606692439944975014e-14	0.000000000000000000e+00
-8.795986622073578287e-01	2.019662861144990967e+12	1.699967205288653416e+00	4.151666886814780312e-14	0.000000000000000000e+00
-8.729096989966554920e-01	2.079211362374327393e+12	1.820316713159826127e+00	4.423355598735084415e-14	0.000000000000000000e+00
-8.662207357859531554e-01	2.503010748140418945e+12	1.746629786350798907e+00	4.390131075164660524e-14	0.000000000000000000e+00
-8.595317725752508187e-01	2.822983309695832031e+12	1.792016919958122179e+00	4.065115854760427709e-14	0.000000000000000000e+00
-8.528428093645484820e-01	3.387850056420305176e+12	1.784544007987251435e+00	3.950152239681822040e-14	0.000000000000000000e+00
-8.461538461538461453e-01	3.988710794729691406e+12	1.752772750377052491e+00	3.751338393414108181e-14	0.000000000000000000e+00
-8.394648829431438086e-01	4.689295146087650391e+12	1.720442517773340230e+00	3.869330545652962895e-14	0.000000000000000000e+00
-8.327759197324414719e-01	5.208792842813082031e+12	1.862380291946146738e+00	4.344902469392066797e-14	0.000000000000000000e+00
-8.260869565217391353e-01	5.891769743742003906e+12	1.886521522324875688e+00	4.643726347363718295e-14	0.000000000000000000e+00
-8.193979933110367986e-01	6.311569797109795898e+12	1.870608615629084648e+00	4.470845009831860703e-14	0.000000000000000000e+00
-8.127090301003344619e-01	7.174230989362735352e+12	1.823610487466795993e+00	4.194436129209147657e-14	0.000000000000000000e+00
-8.060200668896321252e-01	8.242026770020122070e+12	1.800083962772952795e+00	4.126725395991986382e-14	0.000000000000000000e+00
-7.993311036789297885e-01	8.534029974478247070e+12	1.832002161331291346e+00	4.415975497437902017e-14	0.000000000000000000e+00
-7.926421404682274519e-01	9.233004205000587891e+12	1.770659652887286217e+00	4.129226459204767873e-14	0.000000000000000000e+00
-7.859531772575251152e-01	9.841967486869501953e+12	1.764701499171219323e+00	4.216261169041736609e-14	0.000000000000000000e+00
-7.792642140468227785e-01	1.012077808835140625e+13	1.750267626555971123e+00	3.755762947033046228e-14	0.000000000000000000e+00
-7.725752508361204418e-01	1.076809860367722461e+13	1.780093494414104915e+00	4.160948828473648132e-14	0.000000000000000000e+00
-7.658862876254181051e-01	1.196457420273472461e+13	1.773916902441691201e+00	4.405955452732287764e-14	0.000000000000000000e+00
-7.591973244147156574e-01	1.319909539895801758e+13	1.628289308410235892e+00	3.783312107370733341e-14	0.000000000000000000e+00
-7.525083612040133207e-01	1.424832285062278516e+13	1.584864362930615167e+00	3.583199223774119293e-14	0.000000000000000000e+00
-7.458193979933109841e-01	1.554535309283687305e+13	1.514590717181921065e+00	3.626535405654779318e-14	0.000000000000000000e+00
-7.391304347826086474e-01	1.608695099651639258e+13	1.479884097286241929e+00	3.369158843340842101e-14	0.000000000000000000e+00
-7.324414715719063107e-01	1.747121343045802734e+13	1.421377822935601332e+00	3.242219680489118802e-14	0.000000000000000000e+00
-7.257525083612039740e-01	1.859427271334648828e+13	1.369596821085089067e+00	3.149259739400804555e-14	0.000000000000000000e+00
-7.190635451505016373e-01	1.980105827968975000e+13	1.325414143343738749e+00	2.881951694722679806e-14	0.000000000000000000e+00
-7.123745819397993007e-01	2.107271613389714062e+13	1.291515036808110084e+00	2.894586467558951546e-14	0.000000000000000000e+00
-7.056856187290969640e-01	2.245549829545766797e+13	1.249185331025877810e+00	2.778681408252052739e-14	0.000000000000000000e+00
-6.989966555183946273e-01	2.382199746082458984e+13	1.216951557176838339e+00	2.449519360328837980e-14	0.000000000000000000e+00
-6.923076923076922906e-01	2.562141137346209375e+13	1.181685181432704512e+00	2.506115588108089042e-14	0.000000000000000000e+00
-6.856187290969899539e-01	2.771706155017564844e+13	1.141403634055205396e+00	2.469227091134295664e-14	0.000000000000000000e+00
-6.789297658862876172e-01	2.973217971541281641e+13	1.114427064187715422e+00	2.282898760539302062e-14	0.000000000000000000e+00
-6.722408026755852806e-01	3.095761151982120312e+13	1.089178041753126491e+00	2.239369516048238241e-14	0.000000000000000000e+00
-6.655518394648829439e-01	3.206420601868029688e+13	1.045226642922884919e+00	2.013814818083701494e-14	0.000000000000000000e+00
-6.588628762541806072e-01	3.462460978370542188e+13	9.899137476812110981e-01	1.928886513573937633e-14	0.000000000000000000e+00
-6.521739130434782705e-01	3.612212603965346094e+13	9.565223157449022073e-01	1.917292532885199023e-14	0.000000000000000000e+00
-6.454849498327759338e-01	3.804629834736584375e+13	9.115754379076607128e-01	1.817596804253599351e-14	0.000000000000000000e+00
-6.387959866220735972e-01	4.033807162974083594e+13	8.866692859732165921e-01	1.726564907583184771e-14	0.000000000000000000e+00
-6.321070234113712605e-01	4.205030529003431250e+13	8.685956779708623454e-01	1.620802199561791935e-14	0.000000000000000000e+00
-6.254180602006689238e-01	4.389825655496121875e+13	8.440241792239008278e-01	1.505883408136905178e-14	0.000000000000000000e+00
-6.187290969899665871e-01	4.579643320208528125e+13	8.199859727288423272e-01	1.503101994452875841e-14	0.000000000000000000e+00
-6.120401337792642504e-01	4.815344234799621094e+13	8.055669564798394466e-01	1.444447395251497404e-14	0.000000000000000000e+00
-6.053511705685619138e-01	4.980199832620685938e+13	7.920517748235840205e-01	1.509366090415869074e-14	0.000000000000000000e+00
-5.986622073578595771e-01	5.152708698349527344e+13	7.827833776925268161e-01	1.417707784127672247e-14	0.000000000000000000e+00
-5.919732441471572404e-01	5.308430755881735156e+13	7.677934945883073681e-01	1.434235196267189208e-14	0.000000000000000000e+00
-5.852842809364549037e-01	5.407834941732417188e+13	7.408933864895830279e-01	1.253382803405154380e-14	0.000000000000000000e+00
-5.785953177257525670e-01	5.446353187272442969e+13	7.336294206128647355e-01	1.192620230239983950e-14	0.000000000000000000e+00
-5.719063545150502303e-01	5.740872854778676562e+13	7.134220088228571122e-01	1.163321058561950376e-14	0.000000000000000000e+00
-5.652173913043478937e-01	5.796450590269711719e+13	6.960867415339051512e-01	1.165651277567637097e-14	0.000000000000000000e+00
-5.585284280936455570e-01	5.837861859375795312e+13	6.987443744514399979e-01	1.262504913093328129e-14	0.000000000000000000e+00
-5.518394648829432203e-01	5.884646257528732031e+13	7.000296334688577149e-01	1.200616468356031561e-14	0.000000000000000000e+00
-5.451505016722408836e-01	5.965113344776506250e+13	7.034016347507709987e-01	1.127864650099598680e-14	0.000000000000000000e+00
-5.384615384615385469e-01	6.095821396035705469e+13	6.759582452366040828e-01	1.162984870675657203e-14	0.000000000000000000e+00
-5.317725752508362103e-01	6.127701788582163281e+13	6.682384975245564407e-01	1.114792213720518761e-14	0.000000000000000000e+00
-5.250836120401337626e-01	6.170286887716903906e+13	6.618051316121431604e-01	9.922020723197394573e-15	0.000000000000000000e+00
-5.183946488294314259e-01	6.082434020377729688e+13	6.585056323543226897e-01	1.029143605339676383e-14	0.000000000000000000e+00
-5.117056856187290892e-01	6.058443219926081250e+13	6.506700489892638384e-01	1.054062344209529962e-14	0.000000000000000000e+00
-5.050167224080267525e-01	6.225856832300683594e+13	6.387571091211029506e-01	1.032455222937334438e-14	0.000000000000000000e+00
-4.983277591973244158e-01	6.281387822348064062e+13	6.325249542404237646e-01	1.098751988113870724e-14	0.000000000000000000e+00
-4.916387959866220791e-01	6.347215794836518750e+13	6.199683806742070091e-01	9.889092116515944082e-15	0.000000000000000000e+00
-4.849498327759197425e-01	6.388897148727988281e+13	6.118168470988093466e-01	9.413117711351623056e-15	0.000000000000000000e+00
-4.782608695652174058e-01	6.405613838759089062e+13	6.019001212637326015e-01	8.889107118989860773e-15	0.000000000000000000e+00
-4.715719063545150691e-01	6.535259729660559375e+13	5.878233695266255054e-01	8.983791632110765074e-15	0.000000000000000000e+00
-4.648829431438127324e-01	6.450450510094669531e+13	5.903933952763703585e-01	8.708743029143031046e-15	0.000000000000000000e+00
-4.581939799331103957e-01	6.360675885629036719e+13	5.875425424058754453e-01	8.894866755075952225e-15	0.000000000000000000e+00
-4.515050167224080591e-01	6.386037885760104688e+13	5.872055829147505568e-01	8.504361762815602820e-15	0.000000000000000000e+00
-4.448160535117057224e-01	6.438509646219720312e+13	5.730962440068702035e-01	8.671095080101786060e-15	0.000000000000000000e+00
-4.381270903010033857e-01	6.365399772403400781e+13	5.749646149255865923e-01	8.524137629898708028e-15	0.000000000000000000e+00
-4.314381270903010490e-01	6.297979857862847656e+13	5.736450080548199937e-01	8.656403205589911193e-15	0.000000000000000000e+00
-4.247491638795987123e-01	6.219063161161683594e+13	5.725984869907910779e-01	7.686931713250897507e-15	0.000000000000000000e+00
-4.180602006688963757e-01	6.343483950254503125e+13	5.644871880715478518e-01	8.279846147942107762e-15	0.000000000000000000e+00
-4.113712374581940390e-01	6.311930775813288281e+13	5.659723004368213406e-01	8.497341914544213319e-15	0.000000000000000000e+00
-4.046822742474917023e-01	6.287218017954671094e+13	5.641433849168101533e-01	7.763321005007777296e-15	0.000000000000000000e+00
-3.979933110367892546e-01	6.322993864135855469e+13	5.501889057305460184e-01	7.526034057336628683e-15	0.000000000000000000e+00
-3.913043478260869179e-01	6.302199932633778906e+13	5.456078258871601694e-01	7.920662060854913837e-15	0.000000000000000000e+00
-3.846153846153845812e-01	6.323261351952120312e+13	5.408393664350530372e-01	7.349725543713307545e-15	0.000000000000000000e+00
-3.779264214046822445e-01	6.271379103475907031e+13	5.478506703462311389e-01	7.948579230469132835e-15	0.000000000000000000e+00
-3.712374581939799079e-01	6.239098777689587500e+13	5.481196410249590256e-01	7.758769966685314214e-15	0.000000000000000000e+00
-3.645484949832775712e-01	6.133235929712591406e+13	5.509274187875020656e-01	8.008291762024542381e-15	0.000000000000000000e+00
-3.578595317725752345e-01	6.140115300831474219e+13	5.458002362069214186e-01	7.095315781508978362e-15	0.000000000000000000e+00
-3.511705685618728978e-01	6.175187368389378125e+13	5.372843042836756844e-01	7.628655564119558265e-15	0.000000000000000000e+00
-3.444816053511705611e-01	6.144748293687714062e+13	5.280721789254430032e-01	7.394600515186705824e-15	0.000000000000000000e+00
-3.377926421404682245e-01	6.320700740429600781e+13	5.232866493595551560e-01	7.461096738175262456e-15	0.000000000000000000e+00
-3.311036789297658878e-01	6.314803023626618750e+13	5.174093453236184859e-01	7.342662377584554104e-15	0.000000000000000000e+00
-3.244147157190635511e-01	6.173683723286361719e+13	5.202661204249071636e-01	6.795871248170193248e-15	0.000000000000000000e+00
-3.177257525083612144e-01	6.092660884653373438e+13	5.195193916629701203e-01	7.261476806007222727e-15	0.000000000000000000e+00
-3.110367892976588777e-01	6.190029046737645312e+13	5.143384526472114526e-01	6.850066535864184827e-15	0.000000000000000000e+00
-3.043478260869565410e-01	6.158236951140137500e+13	5.196758535896818243e-01	6.619774898789861920e-15	0.000000000000000000e+00
-2.976588628762542044e-01	6.281850082846039062e+13	5.180694963545952048e-01	6.999983384477505853e-15	0.000000000000000000e+00
-2.909698996655518677e-01	6.303737338334919531e+13	5.147627762765906168e-01	6.890751384516806079e-15	0.000000000000000000e+00
-2.842809364548495310e-01	6.262081954134375000e+13	5.090065248655667451e-01	6.805414095705559098e-15	0.000000000000000000e+00
-2.775919732441471943e-01	6.120201741850825781e+13	5.174081422782997874e-01	7.376922831116829288e-15	0.000000000000000000e+00
-2.709030100334448576e-01	6.181983636497402344e+13	5.130728248024932769e-01	7.081557081655397367e-15	0.000000000000000000e+00
-2.642140468227425210e-01	6.389837251538453125e+13	5.054166420833930973e-01	7.239878827445388176e-15	0.000000000000000000e+00
-2.575250836120401843e-01	6.237078335737734375e+13	5.121473169147082727e-01	7.214741081551353315e-15	0.000000000000000000e+00
-2.508361204013378476e-01	6.219405961081564844e+13	5.114717641351584909e-01	7.352419599686864563e-15	0.000000000000000000e+00
-2.441471571906355109e-01	6.333257085978825000e+13	5.080165747525098308e-01	7.358668897218619548e-15	0.000000000000000000e+00
-2.374581939799331742e-01	6.241820401295692188e+13	5.076685844884532006e-01	6.444527749972584945e-15	0.000000000000000000e+00
-2.307692307692308376e-01	6.133781293221436719e+13	5.139685030114566899e-01	7.043484841992921133e-15	0.000000000000000000e+00
-2.240802675585283898e-01	6.159875638635850781e+13	5.066126925610852094e-01	6.741296577093835570e-15	0.000000000000000000e+00
-2.173913043478260532e-01	6.182201781900969531e+13	5.103049531343167855e-01	6.838042809996265992e-15	0.000000000000000000e+00
-2.107023411371237165e-01	6.205416088594770312e+13	5.075631690036839228e-01	6.751105158465659473e-15	0.000000000000000000e+00
-2.040133779264213798e-01	6.217798437214971875e+13	5.045125809362596137e-01	6.599387147338150450e-15	0.000000000000000000e+00
-1.973244147157190431e-01	6.521485405608249219e+13	4.995376153370798544e-01	6.541825306451138922e-15	0.000000000000000000e+00
-1.906354515050167064e-01	6.420164656569304688e+13	5.107961842071540026e-01	7.201272971807589394e-15	0.000000000000000000e+00
-1.839464882943143698e-01	6.288062032908817188e+13	5.053000113549476202e-01	7.127355522249037641e-15	0.000000000000000000e+00
-1.772575250836120331e-01	6.272223118430083594e+13	5.075437668435208716e-01	6.829793352003684888e-15	0.000000000000000000e+00
-1.705685618729096964e-01	6.451071185707117188e+13	5.053210471852133123e-01	7.280903565951374722e-15	0.000000000000000000e+00
-1.638795986622073597e-01	6.422086413695746094e+13	5.023626167172292600e-01	6.707827848060973950e-15	0.000000000000000000e+00
-1.571906354515050230e-01	6.365446517847056250e+13	5.010673459191038459e-01	6.700232657254087925e-15	0.000000000000000000e+00
-1.505016722408026864e-01	6.436634634536856250e+13	5.004141520362562767e-01	6.984495643371663879e-15	0.000000000000000000e+00
-1.438127090301003497e-01	6.326362133045345312e+13	5.059351991509303259e-01	6.910897169841240224e-15	0.000000000000000000e+00
-1.371237458193980130e-01	6.240155744109126562e+13	5.094542843429867851e-01	7.535291120487111368e-15	0.000000000000000000e+00
-1.304347826086956763e-01	6.338773048325552344e+13	4.989294681643574036e-01	6.471983416648199510e-15	0.000000000000000000e+00
-1.237458193979933396e-01	6.382145029094459375e+13	5.058045981775765032e-01	6.528442634550058545e-15	0.000000000000000000e+00
-1.170568561872910029e-01	6.404756838959485938e+13	4.984627010710461770e-01	6.951577039931644992e-15	0.000000000000000000e+00
-1.103678929765886663e-01	6.354552232515262500e+13	5.019893325991577893e-01	6.807903809631538208e-15	0.000000000000000000e+00
-1.036789297658863296e-01	6.551514159193668750e+13	4.967237935116270986e-01	7.278319798391827708e-15	0.000000000000000000e+00
-9.698996655518399290e-02	6.474937331642469531e+13	4.986370031761048205e-01	6.758752296084554378e-15	0.000000000000000000e+00
-9.030100334448165622e-02	6.564270471362855469e+13	4.955725861556424250e-01	6.673266566693261034e-15	0.000000000000000000e+00
-8.361204013377931954e-02	6.477622597681353906e+13	4.957288764417474569e-01	6.422159119999601994e-15	0.000000000000000000e+00
-7.692307692307698286e-02	6.619858594730229688e+13	4.946922100568422187e-01	6.671009301474191342e-15	0.000000000000000000e+00
-7.023411371237464618e-02	6.542476706761092969e+13	4.954170841446650098e-01	6.641972667548586774e-15	0.000000000000000000e+00
-6.354515050167230950e-02	6.492552572978642969e+13	4.982627260055289553e-01	6.656831634766819264e-15	0.000000000000000000e+00
-5.685618729096986179e-02	6.442150596883596875e+13	4.938665935407189900e-01	6.276542793770095162e-15	0.000000000000000000e+00
-5.016722408026752511e-02	6.345060310491964062e+13	4.958935895785421266e-01	6.694897049326545227e-15	0.000000000000000000e+00
-4.347826086956518843e-02	6.429033306011005469e+13	4.977952820179843973e-01	6.808645879985146401e-15	0.000000000000000000e+00
-3.678929765886285175e-02	6.595475651945982812e+13	4.900614112925460453e-01	6.203649105077359548e-15	0.000000000000000000e+00
-3.010033444816051507e-02	6.547652466157110938e+13	4.892095432423215207e-01	6.464145789936308850e-15	0.000000000000000000e+00
-2.341137123745817838e-02	6.402510460696757812e+13	4.975090986586101494e-01	6.835704455772071786e-15	0.000000000000000000e+00
-1.672240802675584170e-02	6.317781747172632812e+13	5.020753503385224636e-01	6.659634478044398519e-15	0.000000000000000000e+00
-1.003344481605350502e-02	6.404990566177507812e+13	4.994890627683037376e-01	6.241507382674514969e-15	0.000000000000000000e+00
-3.344481605351168341e-03	6.491331997506446094e+13	5.023128292213996371e-01	6.405422405529005609e-15	0.000000000000000000e+00
3.344481605351168341e-03	6.488402616373150781e+13	5.069943781139856220e-01	6.933576991119683825e-15	0.000000000000000000e+00
1.003344481605350502e-02	6.455834027017824219e+13	5.033740594810116598e-01	6.747666383421064243e-15	0.000000000000000000e+00
1.672240802675584170e-02	6.565220962049724219e+13	5.052703444018231682e-01	6.694059625858893435e-15	0.000000000000000000e+00
2.341137123745817838e-02	6.516995246051942969e+13	5.020822098250501409e-01	6.800826640094956297e-15	0.000000000000000000e+00
3.010033444816051507e-02	6.463225001047435156e+13	5.030298943797344435e-01	6.782835813326696995e-15	0.000000000000000000e+00
3.678929765886285175e-02	6.406587702167765625e+13	5.034000623632448601e-01	6.572813048512548972e-15	0.000000000000000000e+00
4.347826086956518843e-02	6.532119994030952344e+13	5.048448177058394437e-01	6.677676793177068525e-15	0.000000000000000000e+00
5.016722408026752511e-02	6.501262807305885156e+13	4.997014961553601919e-01	6.762221525720615151e-15	0.000000000000000000e+00
5.685618729096986179e-02	6.615885232022792188e+13	4.887842951921202994e-01	6.174690561120169918e-15	0.000000000000000000e+00
6.354515050167219847e-02	6.590149268342778125e+13	4.933893948433219490e-01	6.946684996815002684e-15	0.000000000000000000e+00
7.023411371237453515e-02	6.431142044911907031e+13	5.021991878257333619e-01	6.311012786394072096e-15	0.000000000000000000e+00
7.692307692307687184e-02	6.423758861789603906e+13	5.045998579067212386e-01	6.762018052432803382e-15	0.000000000000000000e+00
8.361204013377920852e-02	6.480770124218243750e+13	4.981962630925561575e-01	6.675088391784865302e-15	0.000000000000000000e+00
9.030100334448154520e-02	6.478913291318965625e+13	4.987121631595680671e-01	6.211590028850829657e-15	0.000000000000000000e+00
9.698996655518388188e-02	6.299410787831300000e+13	4.995809126604021100e-01	6.909330429664329154e-15	0.000000000000000000e+00
1.036789297658862186e-01	6.357819219630204688e+13	4.993826740211991799e-01	6.900006974030947122e-15	0.000000000000000000e+00
1.103678929765885552e-01	6.266907122703252344e+13	5.058195089775937570e-01	6.686869300702012701e-15	0.000000000000000000e+00
1.170568561872908919e-01	6.308505373583819531e+13	4.992240351866507053e-01	6.469612541743518444e-15	0.000000000000000000e+00
1.237458193979932286e-01	6.254623458908467188e+13	4.903126494241248357e-01	6.381860460235103274e-15	0.000000000000000000e+00
1.304347826086955653e-01	6.345538152804567188e+13	4.948592893555049943e-01	6.549667282423746225e-15	0.000000000000000000e+00
1.371237458193979020e-01	6.351365751442032031e+13	4.941954908328861085e-01	6.369266664956883293e-15	0.000000000000000000e+00
1.438127090301002386e-01	6.235600660325614844e+13	4.963373601937008939e-01	6.613027686304370186e-15	0.000000000000000000e+00
1.505016722408025753e-01	6.261139254354766406e+13	4.967667091813025571e-01	6.485687627039955169e-15	0.000000000000000000e+00
1.571906354515049120e-01	6.405541123624550781e+13	4.957186963484072062e-01	6.900460971315464153e-15	0.000000000000000000e+00
1.638795986622072487e-01	6.412225722061746875e+13	4.957227114606244656e-01	6.608742176929609569e-15	0.000000000000000000e+00
1.705685618729095854e-01	6.392431623659182031e+13	4.959766173290022229e-01	6.742891950291863393e-15	0.000000000000000000e+00
1.772575250836119221e-01	6.385160110207789062e+13	4.982323269378002850e-01	7.009211464584918638e-15	0.000000000000000000e+00
1.839464882943142587e-01	6.474223165142793750e+13	4.884339787868561822e-01	6.646557800415623273e-15	0.000000000000000000e+00
1.906354515050165954e-01	6.467634654561942188e+13	4.856179699852780640e-01	6.606839994563035636e-15	0.000000000000000000e+00
1.973244147157189321e-01	6.326590666325280469e+13	4.976366863380573546e-01	7.047504229732275067e-15	0.000000000000000000e+00
2.040133779264214908e-01	6.418014366162916406e+13	4.993197124072347171e-01	6.806261494815675560e-15	0.000000000000000000e+00
2.107023411371238275e-01	6.430833005590250000e+13	4.956660566798634093e-01	6.461191419895149459e-15	0.000000000000000000e+00
2.173913043478261642e-01	6.391862887428572656e+13	4.997608271565690541e-01	6.308185045686888566e-15	0.000000000000000000e+00
2.240802675585285009e-01	6.348444161216035156e+13	4.998146021292539376e-01	6.964110568623156265e-15	0.000000000000000000e+00
2.307692307692308376e-01	6.275934187259432812e+13	5.080926474034931362e-01	6.828819410719701969e-15	0.000000000000000000e+00
2.374581939799331742e-01	6.337988763660452344e+13	5.053628975541076818e-01	6.770219432727674227e-15	0.000000000000000000e+00
2.441471571906355109e-01	6.324850697035091406e+13	5.000922367249965861e-01	6.487162085644717779e-15	0.000000000000000000e+00
2.508361204013378476e-01	6.339663808723394531e+13	5.042249716204946219e-01	7.027605804897766572e-15	0.000000000000000000e+00
2.575250836120401843e-01	6.321142225174867969e+13	5.034464508737508392e-01	6.775034403196377577e-15	0.000000000000000000e+00
2.642140468227425210e-01	6.260162793977009375e+13	5.081895344836024897e-01	6.848577508113871641e-15	0.000000000000000000e+00
2.709030100334448576e-01	6.199393717275503906e+13	5.102422068062264504e-01	6.926457762770124268e-15	0.000000000000000000e+00
2.775919732441471943e-01	6.163410113567046875e+13	5.150825057634973447e-01	7.210506645955119166e-15	0.000000000000000000e+00
2.842809364548495310e-01	6.150731710470651562e+13	5.158855419122744257e-01	6.996739630743536351e-15	0.000000000000000000e+00
2.909698996655518677e-01	6.126003370797463281e+13	5.203004602089397190e-01	7.142974448809474169e-15	0.000000000000000000e+00
2.976588628762542044e-01	6.173052659797559375e+13	5.104929922677433618e-01	6.784223196343908803e-15	0.000000000000000000e+00
3.043478260869565410e-01	6.186995786840761719e+13	5.176151034506394355e-01	7.038920321047090127e-15	0.000000000000000000e+00
3.110367892976588777e-01	6.139221943464599219e+13	5.162060000420735095e-01	7.033149339879499553e-15	0.000000000000000000e+00
3.177257525083612144e-01	6.108450456719411719e+13	5.173799428348551110e-01	7.541761672208441543e-15	0.000000000000000000e+00
3.244147157190635511e-01	6.164251531552196094e+13	5.251957510127913675e-01	7.461133148080314913e-15	0.000000000000000000e+00
3.311036789297658878e-01	6.154642745919885938e+13	5.243606786532303277e-01	7.408022082956451528e-15	0.000000000000000000e+00
3.377926421404682245e-01	6.044762386760965625e+13	5.238969995120396073e-01	6.739432982048794237e-15	0.000000000000000000e+00
3.444816053511705611e-01	6.012869009368990625e+13	5.301395502383625669e-01	7.513958170131578705e-15	0.000000000000000000e+00
3.511705685618728978e-01	6.143026503181185938e+13	5.253711557377270802e-01	7.462279849920817563e-15	0.000000000000000000e+00
3.578595317725752345e-01	6.222579457309296875e+13	5.337611533055020008e-01	7.016137321915811169e-15	0.000000000000000000e+00
3.645484949832775712e-01	6.252208277654979688e+13	5.328500546491035106e-01	7.455995070134029604e-15	0.000000000000000000e+00
3.712374581939799079e-01	6.181843400166552344e+13	5.345523013750558272e-01	7.660120872037800635e-15	0.000000000000000000e+00
3.779264214046822445e-01	6.208093563726342188e+13	5.382370264034470608e-01	8.076533823511025451e-15	0.000000000000000000e+00
3.846153846153845812e-01	6.142369470001455469e+13	5.428136674258998706e-01	7.502850157281702860e-15	0.000000000000000000e+00
3.913043478260869179e-01	6.212542171777166406e+13	5.454409460153181177e-01	7.360268631978575402e-15	0.000000000000000000e+00
3.979933110367892546e-01	6.287901020825306250e+13	5.422236502908084343e-01	7.782207371800326895e-15	0.000000000000000000e+00
4.046822742474915913e-01	6.225563374793491406e+13	5.522910327227935623e-01	8.304685839309283269e-15	0.000000000000000000e+00
4.113712374581939279e-01	6.238189838508154688e+13	5.608342854965602253e-01	8.064615637625250680e-15	0.000000000000000000e+00
4.180602006688962646e-01	6.379280572188415625e+13	5.546207872840485109e-01	8.013420920434179370e-15	0.000000000000000000e+00
4.247491638795986013e-01	6.400074503690542188e+13	5.627971398142440629e-01	7.845512270799798801e-15	0.000000000000000000e+00
4.314381270903009380e-01	6.311045209353667969e+13	5.718176316936959269e-01	8.500609980401275298e-15	0.000000000000000000e+00
4.381270903010032747e-01	6.265920274449086719e+13	5.613998753474256365e-01	8.004837334239744584e-15	0.000000000000000000e+00
4.448160535117056114e-01	6.362210694361121875e+13	5.719436194531276607e-01	8.364179507033121206e-15	0.000000000000000000e+00
4.515050167224079480e-01	6.358424313428149219e+13	5.769979861165606128e-01	8.110619177655355694e-15	0.000000000000000000e+00
4.581939799331102847e-01	6.278245489749407031e+13	5.857831475996572168e-01	8.638580437689842893e-15	0.000000000000000000e+00
4.648829431438126214e-01	6.263396020493844531e+13	5.890822591330344693e-01	8.447896255033793771e-15	0.000000000000000000e+00
4.715719063545149581e-01	6.346898964607590625e+13	5.899260618781498877e-01	9.074572664478494083e-15	0.000000000000000000e+00
4.782608695652172948e-01	6.404941223764824219e+13	5.815026715751220321e-01	8.999056076173105442e-15	0.000000000000000000e+00
4.849498327759196314e-01	6.348249388534296875e+13	5.993529788731387642e-01	9.040531037278225571e-15	0.000000000000000000e+00
4.916387959866219681e-01	6.355430008067621875e+13	5.999593733334358525e-01	9.652408504931304086e-15	0.000000000000000000e+00
4.983277591973243048e-01	6.324375451691649219e+13	6.052398265465996907e-01	9.286457184409436981e-15	0.000000000000000000e+00
5.050167224080266415e-01	6.234052866748071094e+13	6.197283559727976288e-01	9.262772168048866976e-15	0.000000000000000000e+00
5.117056856187289782e-01	6.185598617470370312e+13	6.316334507211966987e-01	9.255931686234937491e-15	0.000000000000000000e+00
5.183946488294313149e-01	6.094761832647067969e+13	6.469540958146331455e-01	9.770923752447030688e-15	0.000000000000000000e+00
5.250836120401336515e-01	6.114013164509824219e+13	6.445646532462498968e-01	1.090698931270230800e-14	0.000000000000000000e+00
5.317725752508359882e-01	6.082706702132148438e+13	6.491979781983086006e-01	1.043593872025379703e-14	0.000000000000000000e+00
5.384615384615383249e-01	6.058196507862531250e+13	6.518918405462967858e-01	1.053706827934534422e-14	0.000000000000000000e+00
5.451505016722408836e-01	6.001515060508314844e+13	6.642372302505081816e-01	1.104925290082747377e-14	0.000000000000000000e+00
5.518394648829432203e-01	6.043765150630463281e+13	6.728316865899958144e-01	1.086218172082601844e-14	0.000000000000000000e+00
5.585284280936455570e-01	6.002782381424166406e+13	6.753221393564141639e-01	1.076887470223477839e-14	0.000000000000000000e+00
5.652173913043478937e-01	5.752886433788149219e+13	6.774475943445450454e-01	1.137641603540774357e-14	0.000000000000000000e+00
5.719063545150502303e-01	5.596460597632549219e+13	6.893852354686705874e-01	1.165976650270997582e-14	0.000000000000000000e+00
5.785953177257525670e-01	5.456200894061012500e+13	7.059143535637445455e-01	1.287509060985056432e-14	0.000000000000000000e+00
5.852842809364549037e-01	5.371357913896903906e+13	7.283909464156754776e-01	1.204365038146663354e-14	0.000000000000000000e+00
5.919732441471572404e-01	5.180374210063246094e+13	7.386175299575855613e-01	1.285212464497643064e-14	0.000000000000000000e+00
5.986622073578595771e-01	5.038192749365296094e+13	7.527962122795182065e-01	1.394859674194247541e-14	0.000000000000000000e+00
6.053511705685619138e-01	5.057363575186258594e+13	7.536852755451852737e-01	1.295312201729003458e-14	0.000000000000000000e+00
6.120401337792642504e-01	4.818974797587181250e+13	7.826890499470541274e-01	1.355063347801390780e-14	0.000000000000000000e+00
6.187290969899665871e-01	4.651766345770700000e+13	7.962878765283860627e-01	1.392419572872488929e-14	0.000000000000000000e+00
6.254180602006689238e-01	4.514184117330737500e+13	8.175956337015994890e-01	1.461069047737462583e-14	0.000000000000000000e+00
6.321070234113712605e-01	4.184223612655907812e+13	8.697855952171594796e-01	1.567454234773856817e-14	0.000000000000000000e+00
6.387959866220735972e-01	3.985225662211069531e+13	8.806956427550154398e-01	1.646621127498142032e-14	0.000000000000000000e+00
6.454849498327759338e-01	3.840265444586966406e+13	8.913535481038526997e-01	1.695401235953494749e-14	0.000000000000000000e+00
6.521739130434782705e-01	3.715784925205112500e+13	9.190765837391176030e-01	1.801226168951378581e-14	0.000000000000000000e+00
6.588628762541806072e-01	3.579070084441149219e+13	9.547454824777154014e-01	1.798260436201247960e-14	0.000000000000000000e+00
6.655518394648829439e-01	3.438254629484448438e+13	9.911339389602108474e-01	1.949896259493193427e-14	0.000000000000000000e+00
6.722408026755852806e-01	3.255196875312848438e+13	1.001841583153376236e+00	1.937151486766536359e-14	0.000000000000000000e+00
6.789297658862876172e-01	3.055225061459341406e+13	1.045412461658978165e+00	2.039391421019602497e-14	0.000000000000000000e+00
6.856187290969899539e-01	2.908210641285182422e+13	1.083577654687363001e+00	2.169498557734057510e-14	0.000000000000000000e+00
6.923076923076922906e-01	2.680705761141529688e+13	1.165777512820535211e+00	2.450240363607351354e-14	0.000000000000000000e+00
6.989966555183946273e-01	2.574733840462703516e+13	1.195110408962657411e+00	2.573877100470406254e-14	0.000000000000000000e+00
7.056856187290969640e-01	2.424938066393366797e+13	1.204802119995219911e+00	2.374349820136597231e-14	0.000000000000000000e+00
7.123745819397993007e-01	2.229399278776232812e+13	1.217342553936738403e+00	2.562863001264862819e-14	0.000000000000000000e+00
7.190635451505016373e-01	2.093338874222844141e+13	1.270640936688592237e+00	2.627423111287353783e-14	0.000000000000000000e+00
7.257525083612039740e-01	1.980459015765189844e+13	1.312676934688683961e+00	2.849624547262471138e-14	0.000000000000000000e+00
7.324414715719063107e-01	1.811588503731278906e+13	1.374888626175863937e+00	3.022820803857406936e-14	0.000000000000000000e+00
7.391304347826086474e-01	1.616545737210170312e+13	1.459009848720490110e+00	3.130409535400349359e-14	0.000000000000000000e+00
7.458193979933109841e-01	1.512144982830710156e+13	1.478744873634401769e+00	3.477229371769847324e-14	0.000000000000000000e+00
7.525083612040133207e-01	1.480472347811427539e+13	1.508094185900657358e+00	3.335646766744002279e-14	0.000000000000000000e+00
7.591973244147156574e-01	1.340641144139768750e+13	1.538284399315021700e+00	3.409731455057420894e-14	0.000000000000000000e+00
7.658862876254179941e-01	1.296030409114983789e+13	1.584880235364239942e+00	3.766909916873883390e-14	0.000000000000000000e+00
7.725752508361203308e-01	1.177837151899526367e+13	1.604895571436518065e+00	3.514004221158905553e-14	0.000000000000000000e+00
7.792642140468226675e-01	1.044155571032440039e+13	1.634400694544051014e+00	3.900262428484172405e-14	0.000000000000000000e+00
7.859531772575250042e-01	9.413649374887609375e+12	1.722149000760734294e+00	3.968476400772384604e-14	0.000000000000000000e+00
7.926421404682273408e-01	8.619496227223930664e+12	1.718923256179910153e+00	3.750831262156537792e-14	0.000000000000000000e+00
7.993311036789296775e-01	8.081326322742658203e+12	1.731513337692729415e+00	3.872381656683995300e-14	0.000000000000000000e+00
8.060200668896320142e-01	7.253931970729180664e+12	1.767610451176182762e+00	3.925954500378892539e-14	0.000000000000000000e+00
8.127090301003343509e-01	6.435549101457309570e+12	1.847153761704666719e+00	4.362382386606875490e-14	0.000000000000000000e+00
8.193979933110366876e-01	5.876992989620940430e+12	1.830738960864125353e+00	4.052488256336006018e-14	0.000000000000000000e+00
8.260869565217390242e-01	5.607323719335125977e+12	1.803578296369490186e+00	3.904402870048256254e-14	0.000000000000000000e+00
8.327759197324413609e-01	4.951355296940223633e+12	1.741286876823203045e+00	4.271672539745342709e-14	0.000000000000000000e+00
8.394648829431436976e-01	4.278039121025414062e+12	1.756259048726733107e+00	3.908988579081173532e-14	0.000000000000000000e+00
8.461538461538460343e-01	3.694889711908494629e+12	1.739550590404556063e+00	3.908798043228021161e-14	0.000000000000000000e+00
8.528428093645483710e-01	3.399692235469851562e+12	1.703242388504833782e+00	3.852172579623174523e-14	0.000000000000000000e+00
8.595317725752507076e-01	2.978957273229812988e+12	1.692992092060426890e+00	3.779122185023963863e-14	0.000000000000000000e+00
8.662207357859530443e-01	2.496466386034059570e+12	1.633582459835634992e+00	3.887353185596540016e-14	0.000000000000000000e+00
8.729096989966553810e-01	2.127748714662918457e+12	1.591152823299862407e+00	3.591598491002996903e-14	0.000000000000000000e+00
8.795986622073577177e-01	1.931106215182481445e+12	1.561875528188104933e+00	2.864863171843554046e-14	0.000000000000000000e+00
8.862876254180602764e-01	1.534081580732390869e+12	1.442289944433635895e+00	3.164535262824485557e-14	0.000000000000000000e+00
8.929765886287626131e-01	1.399117097134987061e+12	1.328664140749697520e+00	2.906785542512277496e-14	0.000000000000000000e+00
8.996655518394649498e-01	1.068341144165942017e+12	1.302506143354484891e+00	2.541419797776208744e-14	0.000000000000000000e+00
9.063545150501672865e-01	8.313677147208040771e+11	1.286278613037028062e+00	2.193248775034488955e-14	0.000000000000000000e+00
9.130434782608696231e-01	6.703296614617033691e+11	nan	nan	nan
9.197324414715719598e-01	3.625888243192423706e+11	nan	nan	nan
9.264214046822742965e-01	2.906268108406036987e+11	nan	nan	nan
9.331103678929766332e-01	2.841084184251925049e+11	nan	nan	nan
9.397993311036789699e-01	2.026155283869681396e+11	nan	nan	nan
9.464882943143813065e-01	1.002430068666527557e+11	nan	nan	nan
9.531772575250836432e-01	6.224934908273747253e+10	nan	nan	nan
9.598662207357859799e-01	1.360811803060261154e+10	nan	nan	nan
9.665551839464883166e-01	5.713331997581253052e+09	nan	nan	nan
9.732441471571906533e-01	0.000000000000000000e+00	nan	nan	nan
9.799331103678929900e-01	0.000000000000000000e+00	nan	nan	nan
9.866220735785953266e-01	0.000000000000000000e+00	nan	nan	nan
9.933110367892976633e-01	0.000000000000000000e+00	nan	nan	nan
1.000000000000000000e+00	0.000000000000000000e+00	nan	nan	nan


==> dat/1dbte_with_E_pic_vs_pde/Ewtx_10K_pic_idx_0004.csv <==
x	ne_pic	Te_pic	elastic_pic	ionization_pic
-1.000000000000000000e+00	0.000000000000000000e+00	1.737991433271826169e-310	nan	nan
-9.933110367892976633e-01	0.000000000000000000e+00	8.369574805342906886e-311	nan	nan
-9.866220735785953266e-01	2.804726616994437695e+09	1.735774314740911456e-02	nan	nan
-9.799331103678929900e-01	2.487896388037651825e+10	3.876749490843404283e-02	nan	nan
-9.732441471571906533e-01	1.233560317659587860e+10	nan	nan	nan
-9.665551839464883166e-01	2.145096468182777405e+10	nan	nan	nan
-9.598662207357859799e-01	4.910868548830060577e+10	nan	nan	nan
-9.531772575250836432e-01	9.865885572186885071e+10	nan	nan	nan
-9.464882943143813065e-01	1.681537485651821899e+11	nan	nan	nan
-9.397993311036789699e-01	2.647869683970165710e+11	nan	nan	nan
-9.331103678929766332e-01	3.094028973599368286e+11	nan	nan	nan
-9.264214046822742965e-01	4.304735963268771362e+11	nan	nan	nan
-9.197324414715719598e-01	5.289246945215567017e+11	nan	nan	nan
-9.130434782608696231e-01	5.810458641540361328e+11	nan	nan	nan
-9.063545150501672865e-01	8.367434407366940918e+11	1.354591488331498006e+00	3.878904035922667692e-14	0.000000000000000000e+00
-8.996655518394648388e-01	1.037229454469989136e+12	1.398522480013392189e+00	2.930895357230758307e-14	0.000000000000000000e+00
-8.929765886287625021e-01	1.124461646196722412e+12	1.442155124999757509e+00	2.804038756274779433e-14	0.000000000000000000e+00
-8.862876254180601654e-01	1.199929567946590332e+12	1.702102110615099750e+00	3.602589824091129118e-14	0.000000000000000000e+00
-8.795986622073578287e-01	1.411738366911463135e+12	1.615869591886921697e+00	3.812835919488851218e-14	0.000000000000000000e+00
-8.729096989966554920e-01	1.688990786939525879e+12	1.748689842018540830e+00	4.538394961159314431e-14	0.000000000000000000e+00
-8.662207357859531554e-01	1.919601642114625000e+12	1.682279182965737752e+00	3.854926894370399179e-14	0.000000000000000000e+00
-8.595317725752508187e-01	2.527032712221060059e+12	1.716857784163017708e+00	3.334828703780120832e-14	0.000000000000000000e+00
-8.528428093645484820e-01	2.819996795242571289e+12	1.754468555541745411e+00	4.298881282387416925e-14	0.000000000000000000e+00
-8.461538461538461453e-01	3.139242205452848145e+12	1.732528726906657601e+00	4.329375383991590464e-14	0.000000000000000000e+00
-8.394648829431438086e-01	3.356868215178874023e+12	1.804999116262421266e+00	3.804357748908204917e-14	0.000000000000000000e+00
-8.327759197324414719e-01	3.875482942413953613e+12	1.836063280413295029e+00	4.336185133876282835e-14	0.000000000000000000e+00
-8.260869565217391353e-01	4.486653648009715820e+12	1.827199955690987476e+00	4.519986264586794374e-14	0.000000000000000000e+00
-8.193979933110367986e-01	4.688983509796768555e+12	1.831036586138315325e+00	4.516495972590708218e-14	0.000000000000000000e+00
-8.127090301003344619e-01	5.336641631104354492e+12	1.753138860177576142e+00	3.782985686367822995e-14	0.000000000000000000e+00
-8.060200668896321252e-01	6.123549235007802734e+12	1.764556761891767467e+00	4.380985046422429023e-14	0.000000000000000000e+00
-7.993311036789297885e-01	6.255293476933800781e+12	1.747011490860175487e+00	4.006428435373562428e-14	0.000000000000000000e+00
-7.926421404682274519e-01	7.169011081492402344e+12	1.725790637353956880e+00	3.783472636520168179e-14	0.000000000000000000e+00
-7.859531772575251152e-01	7.887852125551739258e+12	1.668157392869840328e+00	4.186542666280564592e-14	0.000000000000000000e+00
-7.792642140468227785e-01	8.567349087900340820e+12	1.630526503036304531e+00	3.779692335314589588e-14	0.000000000000000000e+00
-7.725752508361204418e-01	8.864650109301578125e+12	1.647125744969199834e+00	3.978817590894532013e-14	0.000000000000000000e+00
-7.658862876254181051e-01	9.750268508308023438e+12	1.614920515698703207e+00	3.715237121588308999e-14	0.000000000000000000e+00
-7.591973244147156574e-01	1.018494919456060938e+13	1.577461710130782846e+00	3.584455731374551484e-14	0.000000000000000000e+00
-7.525083612040133207e-01	1.136703758486072070e+13	1.520549105107037446e+00	3.367584349259540633e-14	0.000000000000000000e+00
-7.458193979933109841e-01	1.234201769024828711e+13	1.489524703185811427e+00	3.430605228366611921e-14	0.000000000000000000e+00
-7.391304347826086474e-01	1.342238280129932812e+13	1.453678142506468207e+00	3.289706704736286961e-14	0.000000000000000000e+00
-7.324414715719063107e-01	1.495417904923266602e+13	1.416400847507416350e+00	3.206154948357650267e-14	0.000000000000000000e+00
-7.257525083612039740e-01	1.608661339053485742e+13	1.395238045646617353e+00	2.960898562931369175e-14	0.000000000000000000e+00
-7.190635451505016373e-01	1.760555464147402344e+13	1.340441763685689347e+00	3.047802259639330518e-14	0.000000000000000000e+00
-7.123745819397993007e-01	1.911286147089045312e+13	1.311491205130183912e+00	2.871693488627988117e-14	0.000000000000000000e+00
-7.056856187290969640e-01	2.065938253356303906e+13	1.275361650023629778e+00	2.738046299136257682e-14	0.000000000000000000e+00
-6.989966555183946273e-01	2.189660457763929297e+13	1.238781968368493080e+00	2.683232896724709287e-14	0.000000000000000000e+00
-6.923076923076922906e-01	2.318316903442183203e+13	1.202711227571214403e+00	2.643525390938249848e-14	0.000000000000000000e+00
-6.856187290969899539e-01	2.451507657151267969e+13	1.173063467409656280e+00	2.618012003189797478e-14	0.000000000000000000e+00
-6.789297658862876172e-01	2.567052005895070312e+13	1.134497667479271499e+00	2.396999047361131484e-14	0.000000000000000000e+00
-6.722408026755852806e-01	2.794601034513301562e+13	1.110929935971693761e+00	2.443598763178586684e-14	0.000000000000000000e+00
-6.655518394648829439e-01	3.002472828337989062e+13	1.053614627204896292e+00	2.238360290540742670e-14	0.000000000000000000e+00
-6.588628762541806072e-01	3.202049902889906641e+13	1.004816588770873320e+00	2.054299487400514351e-14	0.000000000000000000e+00
-6.521739130434782705e-01	3.372335763077808984e+13	9.993139964973388745e-01	1.909410483419917750e-14	0.000000000000000000e+00
-6.454849498327759338e-01	3.574003397746929688e+13	9.505056022072528865e-01	1.928390437748473124e-14	0.000000000000000000e+00
-6.387959866220735972e-01	3.828220701948417188e+13	9.276450336345378744e-01	1.824095394053982225e-14	0.000000000000000000e+00
-6.321070234113712605e-01	4.005578108967884375e+13	9.074975246737984058e-01	1.802198027953694356e-14	0.000000000000000000e+00
-6.254180602006689238e-01	4.262517036775458594e+13	8.683418606560900921e-01	1.742923745867488058e-14	0.000000000000000000e+00
-6.187290969899665871e-01	4.412629641073741406e+13	8.422659140704826797e-01	1.582605340079659908e-14	0.000000000000000000e+00
-6.120401337792642504e-01	4.590737572160142969e+13	8.393328623703942837e-01	1.655763867920641542e-14	0.000000000000000000e+00
-6.053511705685619138e-01	4.714075425142510938e+13	8.331537711240575295e-01	1.558942950540669316e-14	0.000000000000000000e+00
-5.986622073578595771e-01	4.756263188006431250e+13	8.203505913364002033e-01	1.548166406257029901e-14	0.000000000000000000e+00
-5.919732441471572404e-01	5.072039047512789062e+13	7.863370545805882239e-01	1.457247742767251181e-14	0.000000000000000000e+00
-5.852842809364549037e-01	5.194013491722948438e+13	7.731301180710747900e-01	1.436443510323258599e-14	0.000000000000000000e+00
-5.785953177257525670e-01	5.372640816627288281e+13	7.638503380104115781e-01	1.317579058984586226e-14	0.000000000000000000e+00
-5.719063545150502303e-01	5.554527337739360156e+13	7.508364127314980374e-01	1.382537602570947760e-14	0.000000000000000000e+00
-5.652173913043478937e-01	5.734627144117674219e+13	7.534484986625862302e-01	1.405615559818497938e-14	0.000000000000000000e+00
-5.585284280936455570e-01	5.825526256199192188e+13	7.423399927372386076e-01	1.295798940083777488e-14	0.000000000000000000e+00
-5.518394648829432203e-01	5.844341297254869531e+13	7.429039339137571973e-01	1.266154197108160392e-14	0.000000000000000000e+00
-5.451505016722408836e-01	5.901573302056114062e+13	7.327983647452663840e-01	1.264669772150003301e-14	0.000000000000000000e+00
-5.384615384615385469e-01	6.146641484154178125e+13	7.140281065259906912e-01	1.191316695698437017e-14	0.000000000000000000e+00
-5.317725752508362103e-01	6.251823926229642188e+13	7.055559584770171311e-01	1.231343886446387768e-14	0.000000000000000000e+00
-5.250836120401337626e-01	6.404094611841533594e+13	6.837777893829775078e-01	1.132031116696376916e-14	0.000000000000000000e+00
-5.183946488294314259e-01	6.342284150534998438e+13	6.787855973449572478e-01	1.128884389247834846e-14	0.000000000000000000e+00
-5.117056856187290892e-01	6.297335809528578125e+13	6.747515351430483088e-01	1.138176685433935042e-14	0.000000000000000000e+00
-5.050167224080267525e-01	6.411589464634739062e+13	6.658306770745704428e-01	1.111393090807063887e-14	0.000000000000000000e+00
-4.983277591973244158e-01	6.574832344651111719e+13	6.598102703365248400e-01	1.100014715581946713e-14	0.000000000000000000e+00
-4.916387959866220791e-01	6.627755977732310156e+13	6.506601234992335225e-01	1.086595298867037341e-14	0.000000000000000000e+00
-4.849498327759197425e-01	6.623078836401590625e+13	6.548735995623875539e-01	1.040802482868088314e-14	0.000000000000000000e+00
-4.782608695652174058e-01	6.663877220802474219e+13	6.420311026917621122e-01	1.056995801777068918e-14	0.000000000000000000e+00
-4.715719063545150691e-01	6.576006174679674219e+13	6.326779658023446995e-01	1.006846793000369628e-14	0.000000000000000000e+00
-4.648829431438127324e-01	6.594122631050218750e+13	6.280960392358160282e-01	1.008175268369143644e-14	0.000000000000000000e+00
-4.581939799331103957e-01	6.470743226562434375e+13	6.287471726898106184e-01	9.700744452112084276e-15	0.000000000000000000e+00
-4.515050167224080591e-01	6.584280118199793750e+13	6.236106756507693305e-01	9.271901845453417047e-15	0.000000000000000000e+00
-4.448160535117057224e-01	6.644322043556221875e+13	6.167338952675702757e-01	9.697270251878373910e-15	0.000000000000000000e+00
-4.381270903010033857e-01	6.566771352596342188e+13	6.078589156168241470e-01	9.058163326759419989e-15	0.000000000000000000e+00
-4.314381270903010490e-01	6.595831436711308594e+13	6.083916390034894706e-01	9.097609972114931292e-15	0.000000000000000000e+00
-4.247491638795987123e-01	6.675971305853722656e+13	5.980357376958671534e-01	8.919214704436633380e-15	0.000000000000000000e+00
-4.180602006688963757e-01	6.723680225002596094e+13	6.086913513933239761e-01	9.074978503912290254e-15	0.000000000000000000e+00
-4.113712374581940390e-01	6.574198684193150781e+13	6.089164907819213379e-01	9.484706929951700424e-15	0.000000000000000000e+00
-4.046822742474917023e-01	6.614604926261515625e+13	6.054683191177099300e-01	9.103160208232887827e-15	0.000000000000000000e+00
-3.979933110367892546e-01	6.610353687861489844e+13	5.993991283007545912e-01	9.220911823937913817e-15	0.000000000000000000e+00
-3.913043478260869179e-01	6.609101948760210156e+13	5.941098724374724860e-01	9.067085144216031282e-15	0.000000000000000000e+00
-3.846153846153845812e-01	6.748154061704984375e+13	5.844247163295347436e-01	8.970387620757738609e-15	0.000000000000000000e+00
-3.779264214046822445e-01	6.641055056441245312e+13	5.873491497404316197e-01	8.548904049637383318e-15	0.000000000000000000e+00
-3.712374581939799079e-01	6.545245075810865625e+13	5.797630235552055922e-01	8.262974172412313259e-15	0.000000000000000000e+00
-3.645484949832775712e-01	6.579600379899969531e+13	5.720282481044323131e-01	8.244234687313041347e-15	0.000000000000000000e+00
-3.578595317725752345e-01	6.607834627844396875e+13	5.660097864960025316e-01	7.835149629242958974e-15	0.000000000000000000e+00
-3.511705685618728978e-01	6.621860857898396094e+13	5.705997334816312883e-01	8.276758070566260497e-15	0.000000000000000000e+00
-3.444816053511705611e-01	6.516886173350178906e+13	5.591616041699424278e-01	8.175227585693610448e-15	0.000000000000000000e+00
-3.377926421404682245e-01	6.613654435574660156e+13	5.511075792947527363e-01	8.226534538131708332e-15	0.000000000000000000e+00
-3.311036789297658878e-01	6.480139060729379688e+13	5.551958470603439721e-01	7.763005919112472952e-15	0.000000000000000000e+00
-3.244147157190635511e-01	6.404884090444885156e+13	5.550642246522147216e-01	8.097762799910226400e-15	0.000000000000000000e+00
-3.177257525083612144e-01	6.443498423841235156e+13	5.547798953859757187e-01	8.581043727267704150e-15	0.000000000000000000e+00
-3.110367892976588777e-01	6.474916555889753125e+13	5.450142266711163197e-01	7.647553786105314332e-15	0.000000000000000000e+00
-3.043478260869565410e-01	6.638943720571229688e+13	5.401119381578907142e-01	7.673733070016104196e-15	0.000000000000000000e+00
-2.976588628762542044e-01	6.532480972734480469e+13	5.420773863012084970e-01	7.185979357020444145e-15	0.000000000000000000e+00
-2.909698996655518677e-01	6.550096214070650781e+13	5.326390960654117102e-01	7.277427252843640932e-15	0.000000000000000000e+00
-2.842809364548495310e-01	6.525923625782710938e+13	5.361752364068002041e-01	7.541214377474011495e-15	0.000000000000000000e+00
-2.775919732441471943e-01	6.422712283246389062e+13	5.378839149282672594e-01	7.711791868678494182e-15	0.000000000000000000e+00
-2.709030100334448576e-01	6.413583936895750000e+13	5.407087322773674876e-01	7.798829585169151335e-15	0.000000000000000000e+00
-2.642140468227425210e-01	6.400638045983027344e+13	5.340317133722510823e-01	7.967866562680641324e-15	0.000000000000000000e+00
-2.575250836120401843e-01	6.331353507635989844e+13	5.307446697328090934e-01	7.819467773926124083e-15	0.000000000000000000e+00
-2.508361204013378476e-01	6.348488309690553125e+13	5.345675508464987624e-01	7.194565573996123699e-15	0.000000000000000000e+00
-2.441471571906355109e-01	6.430921302539263281e+13	5.330885817281418859e-01	7.499032246706927255e-15	0.000000000000000000e+00
-2.374581939799331742e-01	6.310120688357700781e+13	5.350533960050938287e-01	7.173913974468530924e-15	0.000000000000000000e+00
-2.307692307692308376e-01	6.242417704186375000e+13	5.383477592459059435e-01	7.161732236273116692e-15	0.000000000000000000e+00
-2.240802675585283898e-01	6.355279383860426562e+13	5.376057919071530744e-01	7.497738290774872569e-15	0.000000000000000000e+00
-2.173913043478260532e-01	6.386500146258092188e+13	5.289957280363742909e-01	7.109847654986695644e-15	0.000000000000000000e+00
-2.107023411371237165e-01	6.487405380242630469e+13	5.325832145462734424e-01	7.611530754142244631e-15	0.000000000000000000e+00
-2.040133779264213798e-01	6.352365584541611719e+13	5.348186587659637947e-01	7.604099069516558443e-15	0.000000000000000000e+00
-1.973244147157190431e-01	6.355271592953137500e+13	5.324615038590835292e-01	7.245923323518741881e-15	0.000000000000000000e+00
-1.906354515050167064e-01	6.420891807914494531e+13	5.317026793537287244e-01	7.430511036252630586e-15	0.000000000000000000e+00
-1.839464882943143698e-01	6.351815027094582812e+13	5.291267248110491650e-01	7.182608522088736088e-15	0.000000000000000000e+00
-1.772575250836120331e-01	6.278398710925682812e+13	5.295572838314603903e-01	7.411710787825250651e-15	0.000000000000000000e+00
-1.705685618729096964e-01	6.380096020482604688e+13	5.253364605872110626e-01	7.442087312272951921e-15	0.000000000000000000e+00
-1.638795986622073597e-01	6.391057827010718750e+13	5.273607837335649862e-01	7.507197551330319881e-15	0.000000000000000000e+00
-1.571906354515050230e-01	6.311263354757214062e+13	5.262201521520327718e-01	6.684873560502312947e-15	0.000000000000000000e+00
-1.505016722408026864e-01	6.330914619859810938e+13	5.185546849447073559e-01	7.450286028065619721e-15	0.000000000000000000e+00
-1.438127090301003497e-01	6.325832351351076562e+13	5.169985240895225154e-01	6.981808017051111036e-15	0.000000000000000000e+00
-1.371237458193980130e-01	6.425561158337918750e+13	5.067089454635677059e-01	6.752546319046508080e-15	0.000000000000000000e+00
-1.304347826086956763e-01	6.401578148793530469e+13	5.084508109309450186e-01	6.817122036208412095e-15	0.000000000000000000e+00
-1.237458193979933396e-01	6.363285839564235156e+13	5.057228032341440915e-01	6.891483956131935520e-15	0.000000000000000000e+00
-1.170568561872910029e-01	6.355243026293144531e+13	5.056415778304284014e-01	7.270918366857402704e-15	0.000000000000000000e+00
-1.103678929765886663e-01	6.362418451888309375e+13	5.119880503357520096e-01	7.602655616852715140e-15	0.000000000000000000e+00
-1.036789297658863296e-01	6.266138419852617969e+13	5.148361814811206472e-01	7.084142910411714634e-15	0.000000000000000000e+00
-9.698996655518399290e-02	6.411989397874567969e+13	5.138292453820451078e-01	6.972890376000338266e-15	0.000000000000000000e+00
-9.030100334448165622e-02	6.365194611845275781e+13	5.171848508520077159e-01	7.055490618063938596e-15	0.000000000000000000e+00
-8.361204013377931954e-02	6.282616188727517188e+13	5.078936092066566044e-01	7.219531820606938989e-15	0.000000000000000000e+00
-7.692307692307698286e-02	6.366796941773698438e+13	4.999930294054644175e-01	6.471254257590655906e-15	0.000000000000000000e+00
-7.023411371237464618e-02	6.435276419702872656e+13	5.019895091536145104e-01	6.937038169810181079e-15	0.000000000000000000e+00
-6.354515050167230950e-02	6.332613037644539844e+13	5.067408881751632732e-01	6.716786839765215083e-15	0.000000000000000000e+00
-5.685618729096986179e-02	6.335960530801317188e+13	5.020999330808980643e-01	6.896973853963754512e-15	0.000000000000000000e+00
-5.016722408026752511e-02	6.376745930356767969e+13	5.016878724237290310e-01	6.808700492247273311e-15	0.000000000000000000e+00
-4.347826086956518843e-02	6.407782307949066406e+13	5.042128412714609320e-01	6.513493928924365420e-15	0.000000000000000000e+00
-3.678929765886285175e-02	6.332446831622817188e+13	5.078181484818871105e-01	6.720921980480764178e-15	0.000000000000000000e+00
-3.010033444816051507e-02	6.321752512910964062e+13	5.048163205940997544e-01	7.006412723739754170e-15	0.000000000000000000e+00
-2.341137123745817838e-02	6.249517817677871094e+13	5.107582416560214611e-01	7.177269698462418613e-15	0.000000000000000000e+00
-1.672240802675584170e-02	6.330517283589040625e+13	5.132022339212889417e-01	6.924092439470331593e-15	0.000000000000000000e+00
-1.003344481605350502e-02	6.357611462103046094e+13	5.171640142183104860e-01	7.282780493467137843e-15	0.000000000000000000e+00
-3.344481605351168341e-03	6.362008130772135938e+13	5.063755829837577327e-01	6.904279701355446348e-15	0.000000000000000000e+00
3.344481605351168341e-03	6.216253240606485156e+13	5.128209655779487619e-01	7.030785502576693477e-15	0.000000000000000000e+00
1.003344481605350502e-02	6.220797936513699219e+13	5.060746445250531300e-01	6.512752764758817086e-15	0.000000000000000000e+00
1.672240802675584170e-02	6.156034721352065625e+13	5.115580366982268590e-01	6.808306619911168941e-15	0.000000000000000000e+00
2.341137123745817838e-02	6.181999218311919531e+13	5.063988026153440902e-01	6.443784625138720316e-15	0.000000000000000000e+00
3.010033444816051507e-02	6.149376092605746094e+13	5.038986358874905092e-01	6.882727181311163577e-15	0.000000000000000000e+00
3.678929765886285175e-02	6.247058487949858594e+13	5.026337503804716444e-01	7.208579327145693186e-15	0.000000000000000000e+00
4.347826086956518843e-02	6.278583095731046094e+13	5.018120478632049908e-01	6.712025625387870608e-15	0.000000000000000000e+00
5.016722408026752511e-02	6.288067226847054688e+13	5.088653497755797339e-01	7.065202356054856200e-15	0.000000000000000000e+00
5.685618729096986179e-02	6.544538700218489844e+13	4.970703689508775835e-01	6.613622390040351750e-15	0.000000000000000000e+00
6.354515050167219847e-02	6.371170237720971094e+13	4.987163976485805561e-01	6.890371043661100102e-15	0.000000000000000000e+00
7.023411371237453515e-02	6.573733826726119531e+13	5.038792821162534352e-01	7.171280226387043091e-15	0.000000000000000000e+00
7.692307692307687184e-02	6.481985505752240625e+13	5.083282195854122998e-01	6.499322469229732170e-15	0.000000000000000000e+00
8.361204013377920852e-02	6.393787241524127344e+13	5.114736076977325352e-01	7.363839848442694887e-15	0.000000000000000000e+00
9.030100334448154520e-02	6.444846250798863281e+13	5.003266025570174413e-01	6.882875777699969834e-15	0.000000000000000000e+00
9.698996655518388188e-02	6.358276286190060156e+13	5.052347227703538612e-01	6.820565660387438291e-15	0.000000000000000000e+00
1.036789297658862186e-01	6.406031950782561719e+13	5.129546511488028981e-01	7.294650178292802729e-15	0.000000000000000000e+00
1.103678929765885552e-01	6.363677981896861719e+13	5.132511057695733347e-01	6.889252253780371406e-15	0.000000000000000000e+00
1.170568561872908919e-01	6.218751524870923438e+13	5.100609512296953030e-01	6.813178472014567228e-15	0.000000000000000000e+00
1.237458193979932286e-01	6.219268321719824219e+13	5.143207447438955526e-01	7.222301792947403949e-15	0.000000000000000000e+00
1.304347826086955653e-01	6.306162907464843750e+13	5.120581551809529897e-01	7.233340382568285814e-15	0.000000000000000000e+00
1.371237458193979020e-01	6.148560644311567188e+13	5.149452819017000804e-01	7.180000750589352244e-15	0.000000000000000000e+00
1.438127090301002386e-01	6.310941330590082031e+13	5.045945792045326561e-01	7.094273400048588489e-15	0.000000000000000000e+00
1.505016722408025753e-01	6.329657686820349219e+13	5.146452225151593174e-01	6.915594117166854253e-15	0.000000000000000000e+00
1.571906354515049120e-01	6.366316502492064062e+13	5.123542296950210906e-01	7.048759324665481859e-15	0.000000000000000000e+00
1.638795986622072487e-01	6.242978649509752344e+13	5.089286627422874298e-01	7.679559170865428381e-15	0.000000000000000000e+00
1.705685618729095854e-01	6.386629994712554688e+13	5.024854792141552062e-01	7.146396662336206970e-15	0.000000000000000000e+00
1.772575250836119221e-01	6.258892876092110938e+13	5.019461675324136118e-01	6.636159686668122309e-15	0.000000000000000000e+00
1.839464882943142587e-01	6.253935262099678906e+13	5.073681301643230279e-01	6.962097883411289015e-15	0.000000000000000000e+00
1.906354515050165954e-01	6.221626369653335156e+13	5.131158229669924298e-01	7.025395127400917315e-15	0.000000000000000000e+00
1.973244147157189321e-01	6.279829640894175781e+13	5.112249750291318895e-01	6.824294215128434772e-15	0.000000000000000000e+00
2.040133779264214908e-01	6.268174443619096875e+13	5.191796091371181365e-01	7.529882113744242705e-15	0.000000000000000000e+00
2.107023411371238275e-01	6.054685405653075781e+13	5.178062830417287099e-01	7.084358384233562565e-15	0.000000000000000000e+00
2.173913043478261642e-01	6.129794945668605469e+13	5.278917204612908476e-01	7.408629440666788575e-15	0.000000000000000000e+00
2.240802675585285009e-01	6.223410487418035938e+13	5.231114721848072469e-01	7.205561049669076885e-15	0.000000000000000000e+00
2.307692307692308376e-01	6.307980785827717188e+13	5.191574091414890013e-01	7.276352164658307660e-15	0.000000000000000000e+00
2.374581939799331742e-01	6.326016736156427344e+13	5.237404026728863515e-01	6.946163924458369021e-15	0.000000000000000000e+00
2.441471571906355109e-01	6.428064636540497656e+13	5.236963704686901089e-01	7.640725007095530823e-15	0.000000000000000000e+00
2.508361204013378476e-01	6.482478929879310156e+13	5.282893041692107161e-01	7.426359104907745483e-15	0.000000000000000000e+00
2.575250836120401843e-01	6.498429514028864844e+13	5.293121472402607663e-01	7.328871810661440915e-15	0.000000000000000000e+00
2.642140468227425210e-01	6.536908805032585938e+13	5.331582416897716614e-01	7.713379055603627778e-15	0.000000000000000000e+00
2.709030100334448576e-01	6.392566666051872656e+13	5.347344004431162645e-01	7.209719896680380180e-15	0.000000000000000000e+00
2.775919732441471943e-01	6.372731016143935938e+13	5.407740037397258392e-01	7.931522814585415962e-15	0.000000000000000000e+00
2.842809364548495310e-01	6.352627878419704688e+13	5.372163754730119312e-01	7.431886271977460543e-15	0.000000000000000000e+00
2.909698996655518677e-01	6.297961679079205469e+13	5.474398160110862666e-01	8.192259411675513377e-15	0.000000000000000000e+00
2.976588628762542044e-01	6.392932838693537500e+13	5.513153058288636776e-01	8.266465379165553627e-15	0.000000000000000000e+00
3.043478260869565410e-01	6.557549515358439062e+13	5.414650325685768095e-01	7.796444552288652824e-15	0.000000000000000000e+00
3.110367892976588777e-01	6.540425101180198438e+13	5.415123993993501417e-01	7.927872536089430633e-15	0.000000000000000000e+00
3.177257525083612144e-01	6.472368929212632812e+13	5.433602853380196107e-01	7.755154006226658862e-15	0.000000000000000000e+00
3.244147157190635511e-01	6.546699378501185156e+13	5.472614922972749429e-01	7.930544080988048813e-15	0.000000000000000000e+00
3.311036789297658878e-01	6.586277187429878125e+13	5.552571722627097639e-01	8.061700060272732108e-15	0.000000000000000000e+00
3.377926421404682245e-01	6.558001387980002344e+13	5.536127217907085285e-01	7.486120681488234343e-15	0.000000000000000000e+00
3.444816053511705611e-01	6.585020254390403125e+13	5.504196472714760757e-01	7.933222346673445673e-15	0.000000000000000000e+00
3.511705685618728978e-01	6.533363942225004688e+13	5.615026549207584594e-01	8.273331430071242438e-15	0.000000000000000000e+00
3.578595317725752345e-01	6.585381233093853906e+13	5.585635001348301376e-01	8.477340682542744515e-15	0.000000000000000000e+00
3.645484949832775712e-01	6.441722096983785156e+13	5.693267269296261590e-01	8.045680158560164159e-15	0.000000000000000000e+00
3.712374581939799079e-01	6.488259783073203906e+13	5.666720737512330741e-01	8.460833634307683050e-15	0.000000000000000000e+00
3.779264214046822445e-01	6.501688710236640625e+13	5.747474473400463468e-01	8.697904031155691141e-15	0.000000000000000000e+00
3.846153846153845812e-01	6.511248153456193750e+13	5.795961515319338897e-01	8.394832014406788837e-15	0.000000000000000000e+00
3.913043478260869179e-01	6.523978495934456250e+13	5.916758450385813939e-01	8.561011411928008782e-15	0.000000000000000000e+00
3.979933110367892546e-01	6.556754842816905469e+13	5.843680163287870988e-01	8.765655088159670958e-15	0.000000000000000000e+00
4.046822742474915913e-01	6.561979944625606250e+13	5.862470849892843505e-01	8.818152595815616946e-15	0.000000000000000000e+00
4.113712374581939279e-01	6.606816615961180469e+13	5.876175236838355742e-01	9.170346720235015277e-15	0.000000000000000000e+00
4.180602006688962646e-01	6.542414379502977344e+13	5.868882096714405083e-01	9.049067339054143766e-15	0.000000000000000000e+00
4.247491638795986013e-01	6.662781299846573438e+13	5.930667851641110433e-01	8.528663928897754741e-15	0.000000000000000000e+00
4.314381270903009380e-01	6.628096180683099219e+13	5.894929693780586177e-01	8.409940342140280886e-15	0.000000000000000000e+00
4.381270903010032747e-01	6.634092582311450000e+13	5.897809283132262603e-01	9.351462076861989737e-15	0.000000000000000000e+00
4.448160535117056114e-01	6.724765758082182812e+13	5.998487347799800196e-01	9.077778117918786244e-15	0.000000000000000000e+00
4.515050167224079480e-01	6.718538226204820312e+13	5.979409552730111654e-01	9.808673845376304984e-15	0.000000000000000000e+00
4.581939799331102847e-01	6.691046711420080469e+13	5.981930816449410049e-01	9.024691638859528034e-15	0.000000000000000000e+00
4.648829431438126214e-01	6.579587395054513281e+13	6.133037923731624597e-01	9.258489350406776534e-15	0.000000000000000000e+00
4.715719063545149581e-01	6.551688156122715625e+13	6.148800505468968725e-01	9.699367970327797781e-15	0.000000000000000000e+00
4.782608695652172948e-01	6.505391988158673438e+13	6.239989394418592461e-01	9.906298870577253178e-15	0.000000000000000000e+00
4.849498327759196314e-01	6.500172080288154688e+13	6.267150156641326797e-01	9.995368119733509467e-15	0.000000000000000000e+00
4.916387959866219681e-01	6.524266759503367969e+13	6.233434791779892681e-01	9.788730510914638382e-15	0.000000000000000000e+00
4.983277591973243048e-01	6.488493510291261719e+13	6.228308839621495840e-01	1.012288810288100152e-14	0.000000000000000000e+00
5.050167224080266415e-01	6.374219079432398438e+13	6.301046338075291242e-01	9.635052833892097443e-15	0.000000000000000000e+00
5.117056856187289782e-01	6.209285572538567969e+13	6.476550691926032943e-01	1.099736632078475383e-14	0.000000000000000000e+00
5.183946488294313149e-01	6.015341323942492969e+13	6.698814741929077776e-01	1.050228350215632140e-14	0.000000000000000000e+00
5.250836120401336515e-01	6.014315521152007031e+13	6.729279195848719697e-01	1.168888043427506429e-14	0.000000000000000000e+00
5.317725752508359882e-01	6.060320828578016406e+13	6.647238520444157528e-01	1.092706011797514363e-14	0.000000000000000000e+00
5.384615384615383249e-01	6.098774149890802344e+13	6.763220741010206316e-01	1.112454344315714291e-14	0.000000000000000000e+00
5.451505016722408836e-01	6.075354682638902344e+13	6.792870146130655096e-01	1.138487488035263409e-14	0.000000000000000000e+00
5.518394648829432203e-01	5.811658441259598438e+13	6.987584635168083702e-01	1.197049791170153702e-14	0.000000000000000000e+00
5.585284280936455570e-01	5.793900366623496094e+13	6.961958054614424407e-01	1.260197072753433459e-14	0.000000000000000000e+00
5.652173913043478937e-01	5.690125481794687500e+13	6.964127831274057323e-01	1.222538649455898601e-14	0.000000000000000000e+00
5.719063545150502303e-01	5.549855390346796875e+13	7.209942699844741343e-01	1.207820536986835207e-14	0.000000000000000000e+00
5.785953177257525670e-01	5.412600380012204688e+13	7.311736305033368355e-01	1.313998108420859343e-14	0.000000000000000000e+00
5.852842809364549037e-01	5.298660958165886719e+13	7.601649708599205191e-01	1.323800743152245697e-14	0.000000000000000000e+00
5.919732441471572404e-01	5.097120574982120312e+13	7.723586951716567839e-01	1.389994522767393777e-14	0.000000000000000000e+00
5.986622073578595771e-01	4.985985879752824219e+13	7.699660620921696674e-01	1.395476608599829171e-14	0.000000000000000000e+00
6.053511705685619138e-01	4.820509606319250000e+13	7.879038922313948978e-01	1.398837415894427198e-14	0.000000000000000000e+00
6.120401337792642504e-01	4.607249101633177344e+13	8.187388266516187896e-01	1.483767583114493704e-14	0.000000000000000000e+00
6.187290969899665871e-01	4.429935843088224219e+13	8.316202735647717503e-01	1.580140706379505072e-14	0.000000000000000000e+00
6.254180602006689238e-01	4.203846311098492188e+13	8.559385432690729267e-01	1.594062958730364002e-14	0.000000000000000000e+00
6.321070234113712605e-01	4.018747339222332812e+13	8.695372595716976960e-01	1.638450090795308988e-14	0.000000000000000000e+00
6.387959866220735972e-01	3.789723232161115625e+13	8.880577066747673554e-01	1.729742257168600212e-14	0.000000000000000000e+00
6.454849498327759338e-01	3.589626763791249219e+13	9.240271117448459748e-01	1.855095926778825780e-14	0.000000000000000000e+00
6.521739130434782705e-01	3.527172254150409375e+13	9.363357104546996545e-01	1.802515498605497577e-14	0.000000000000000000e+00
6.588628762541806072e-01	3.352313131395342578e+13	9.579259036155968188e-01	1.932125965512803329e-14	0.000000000000000000e+00
6.655518394648829439e-01	3.221654422548844531e+13	9.741893157279309934e-01	1.921989705446036187e-14	0.000000000000000000e+00
6.722408026755852806e-01	3.025541704762751953e+13	1.022843688589781586e+00	2.142920267286898290e-14	0.000000000000000000e+00
6.789297658862876172e-01	2.852157660450734375e+13	1.049577554224353726e+00	2.143119198958224599e-14	0.000000000000000000e+00
6.856187290969899539e-01	2.690205474072025781e+13	1.082413202621518522e+00	2.298055436404690838e-14	0.000000000000000000e+00
6.923076923076922906e-01	2.502062854422573438e+13	1.136967134224406095e+00	2.556644422946690337e-14	0.000000000000000000e+00
6.989966555183946273e-01	2.316660037162906250e+13	1.171969564820002585e+00	2.489778535663632025e-14	0.000000000000000000e+00
7.056856187290969640e-01	2.157400907730325781e+13	1.208892984387516023e+00	2.662239721009328771e-14	0.000000000000000000e+00
7.123745819397993007e-01	2.013050977842298047e+13	1.245500226775117847e+00	2.699319341503507325e-14	0.000000000000000000e+00
7.190635451505016373e-01	1.864600433761526953e+13	1.281125260683264155e+00	2.920594758761608290e-14	0.000000000000000000e+00
7.257525083612039740e-01	1.785714900689470703e+13	1.289253417393157797e+00	2.907892216522019474e-14	0.000000000000000000e+00
7.324414715719063107e-01	1.603781634133736719e+13	1.326447088799745488e+00	3.022259110836596466e-14	0.000000000000000000e+00
7.391304347826086474e-01	1.463394679076810547e+13	1.356985578285343719e+00	3.081031694929699067e-14	0.000000000000000000e+00
7.458193979933109841e-01	1.364507290075094727e+13	1.397164180040952663e+00	3.027081420572123438e-14	0.000000000000000000e+00
7.525083612040133207e-01	1.220894899408626953e+13	1.456179641286991400e+00	3.341639109657607945e-14	0.000000000000000000e+00
7.591973244147156574e-01	1.134200280283487305e+13	1.497332047820495893e+00	3.603025462256651206e-14	0.000000000000000000e+00
7.658862876254179941e-01	1.022174824656332812e+13	1.550623313757673927e+00	3.579645790708161053e-14	0.000000000000000000e+00
7.725752508361203308e-01	9.993812269550636719e+12	1.558220663611356471e+00	3.623002897917696420e-14	0.000000000000000000e+00
7.792642140468226675e-01	8.952765270518703125e+12	1.599552263012438358e+00	3.934821753877727811e-14	0.000000000000000000e+00
7.859531772575250042e-01	7.947192869253732422e+12	1.601667158330176921e+00	3.668235162148440654e-14	0.000000000000000000e+00
7.926421404682273408e-01	7.600627344218686523e+12	1.608587072159994413e+00	3.433615288072875631e-14	0.000000000000000000e+00
7.993311036789296775e-01	6.965772280523744141e+12	1.647676259275490773e+00	3.713120743058237558e-14	0.000000000000000000e+00
8.060200668896320142e-01	6.007568595456708984e+12	1.696691876523802156e+00	3.809703163285109735e-14	0.000000000000000000e+00
8.127090301003343509e-01	5.793864009056222656e+12	1.614545276850066546e+00	3.619290244533413508e-14	0.000000000000000000e+00
8.193979933110366876e-01	5.139194071206009766e+12	1.656166234780532154e+00	3.534976926491059233e-14	0.000000000000000000e+00
8.260869565217390242e-01	4.581183322878643555e+12	1.686634986563553040e+00	3.807979417035707423e-14	0.000000000000000000e+00
8.327759197324413609e-01	4.151125241606251465e+12	1.684086622519580523e+00	3.591569944935651938e-14	0.000000000000000000e+00
8.394648829431436976e-01	3.699772013797370605e+12	1.589191661185217930e+00	3.288857050704422594e-14	0.000000000000000000e+00
8.461538461538460343e-01	3.216112490511193848e+12	1.602476158085862412e+00	3.649829918080850908e-14	0.000000000000000000e+00
8.528428093645483710e-01	2.739412844385747559e+12	1.557959703774375315e+00	3.289343278925934285e-14	0.000000000000000000e+00
8.595317725752507076e-01	2.563779824841892578e+12	1.478604939548102459e+00	2.950634808743101911e-14	0.000000000000000000e+00
8.662207357859530443e-01	2.115283263031827637e+12	1.437764197493816676e+00	3.290852271711239955e-14	0.000000000000000000e+00
8.729096989966553810e-01	1.934222578090290039e+12	1.341433198352527612e+00	3.023442523750628385e-14	0.000000000000000000e+00
8.795986622073577177e-01	1.622066893495154785e+12	1.387078960779135839e+00	3.075072630690910898e-14	0.000000000000000000e+00
8.862876254180602764e-01	1.350995259900820801e+12	1.319579502449851116e+00	2.664614922892232080e-14	0.000000000000000000e+00
8.929765886287626131e-01	1.024530275620843872e+12	1.426929179699036210e+00	3.178473389964072214e-14	0.000000000000000000e+00
8.996655518394649498e-01	8.687640696140421143e+11	nan	nan	nan
9.063545150501672865e-01	7.021944721936506348e+11	1.158433822841564931e+00	1.937355543007716877e-14	0.000000000000000000e+00
9.130434782608696231e-01	5.268990586315074463e+11	nan	nan	nan
9.197324414715719598e-01	3.717301555153747559e+11	nan	nan	nan
9.264214046822742965e-01	2.501660324213848267e+11	nan	nan	nan
9.331103678929766332e-01	1.447810267568945312e+11	nan	nan	nan
9.397993311036789699e-01	1.283941518001915741e+11	nan	nan	nan
9.464882943143813065e-01	7.616910340411721802e+10	nan	nan	nan
9.531772575250836432e-01	5.045910941500162506e+10	nan	nan	nan
9.598662207357859799e-01	1.926951064638766479e+10	nan	nan	nan
9.665551839464883166e-01	2.438553975331269073e+10	nan	nan	nan
9.732441471571906533e-01	1.913966219189718628e+10	nan	nan	nan
9.799331103678929900e-01	5.245877561415514946e+09	nan	nan	nan
9.866220735785953266e-01	0.000000000000000000e+00	nan	nan	nan
9.933110367892976633e-01	0.000000000000000000e+00	nan	nan	nan
1.000000000000000000e+00	0.000000000000000000e+00	nan	nan	nan


==> dat/1dbte_with_E_pic_vs_pde/Ewtx_10K_pic_idx_0005.csv <==
x	ne_pic	Te_pic	elastic_pic	ionization_pic
-1.000000000000000000e+00	4.181120234593547821e+10	2.671126077930982001e-01	nan	nan
-9.933110367892976633e-01	1.159806395508999939e+11	5.314551525857672543e-01	nan	nan
-9.866220735785953266e-01	1.747240803623971863e+11	5.335686153300731593e-01	nan	nan
-9.799331103678929900e-01	1.868259563209126282e+11	5.894294987815639209e-01	nan	nan
-9.732441471571906533e-01	3.056113224888081055e+11	nan	nan	nan
-9.665551839464883166e-01	3.214788036275488892e+11	nan	nan	nan
-9.598662207357859799e-01	3.697564590071168213e+11	nan	nan	nan
-9.531772575250836432e-01	4.101652980445529785e+11	nan	nan	nan
-9.464882943143813065e-01	3.865069096363909302e+11	nan	nan	nan
-9.397993311036789699e-01	6.517353627786507568e+11	1.170031626081882825e+00	2.099563573072889219e-14	0.000000000000000000e+00
-9.331103678929766332e-01	7.391493423416501465e+11	nan	nan	nan
-9.264214046822742965e-01	8.406908337532026367e+11	nan	nan	nan
-9.197324414715719598e-01	1.025231457275073975e+12	1.313805960688731567e+00	2.393425940762439926e-14	0.000000000000000000e+00
-9.130434782608696231e-01	1.230885439497103271e+12	1.400785459355957885e+00	3.394788161716171893e-14	0.000000000000000000e+00
-9.063545150501672865e-01	1.392832431937622803e+12	1.326819993505448547e+00	3.107010740382947792e-14	0.000000000000000000e+00
-8.996655518394648388e-01	1.603109019139519043e+12	1.335948500150279772e+00	3.189659378820896822e-14	0.000000000000000000e+00
-8.929765886287625021e-01	1.775262100103009766e+12	1.361583442365837282e+00	3.367882237185269705e-14	0.000000000000000000e+00
-8.862876254180601654e-01	2.074173242340064697e+12	1.425523835003545292e+00	3.201966267070357364e-14	0.000000000000000000e+00
-8.795986622073578287e-01	2.307718672586722168e+12	1.438260265643912073e+00	2.415830644648026844e-14	0.000000000000000000e+00
-8.729096989966554920e-01	2.666463982652962891e+12	1.442332722131703271e+00	3.290752589935885413e-14	0.000000000000000000e+00
-8.662207357859531554e-01	2.819321583279150879e+12	1.585706724187324612e+00	4.045791081425940179e-14	0.000000000000000000e+00
-8.595317725752508187e-01	3.194505707683973633e+12	1.611995404274684462e+00	3.176819665556116764e-14	0.000000000000000000e+00
-8.528428093645484820e-01	3.822920288036124512e+12	1.621604017532779274e+00	3.790067513603954875e-14	0.000000000000000000e+00
-8.461538461538461453e-01	4.321901928952164062e+12	1.561824736460338814e+00	3.581433654694149587e-14	0.000000000000000000e+00
-8.394648829431438086e-01	4.664831697261517578e+12	1.544664888328790120e+00	3.404761182381050262e-14	0.000000000000000000e+00
-8.327759197324414719e-01	4.998412376847610352e+12	1.528426507441342341e+00	3.755121721625404679e-14	0.000000000000000000e+00
-8.260869565217391353e-01	5.588028238997887695e+12	1.437046619331730390e+00	2.957537394821229612e-14	0.000000000000000000e+00
-8.193979933110367986e-01	6.346784697967479492e+12	1.382981301030069554e+00	3.142299806442672134e-14	0.000000000000000000e+00
-8.127090301003344619e-01	6.814862406714873047e+12	1.348259802852215250e+00	3.020491095817689137e-14	0.000000000000000000e+00
-8.060200668896321252e-01	7.763457306149696289e+12	1.348277236357606768e+00	3.034540361666790415e-14	0.000000000000000000e+00
-7.993311036789297885e-01	8.620898590531874023e+12	1.309298290764855155e+00	2.804770554551275639e-14	0.000000000000000000e+00
-7.926421404682274519e-01	8.940299818887722656e+12	1.317658708303240278e+00	2.635344111708284121e-14	0.000000000000000000e+00
-7.859531772575251152e-01	9.740841510512667969e+12	1.248145518081011041e+00	2.961354915524821540e-14	0.000000000000000000e+00
-7.792642140468227785e-01	9.874819145855490234e+12	1.285552559593837074e+00	2.824944365402057190e-14	0.000000000000000000e+00
-7.725752508361204418e-01	1.093438253449845117e+13	1.236844101030207810e+00	2.596396963023521052e-14	0.000000000000000000e+00
-7.658862876254181051e-01	1.162205994948007422e+13	1.235055687312679673e+00	2.697294765642609746e-14	0.000000000000000000e+00
-7.591973244147156574e-01	1.243088597250091016e+13	1.207131901917995132e+00	2.655584995955221278e-14	0.000000000000000000e+00
-7.525083612040133207e-01	1.363021823755640430e+13	1.208246203624256498e+00	2.656399029687946536e-14	0.000000000000000000e+00
-7.458193979933109841e-01	1.506039508500591406e+13	1.193787015874632207e+00	2.636169335688118674e-14	0.000000000000000000e+00
-7.391304347826086474e-01	1.626616783340474805e+13	1.177607610387658932e+00	2.618003227218005885e-14	0.000000000000000000e+00
-7.324414715719063107e-01	1.803117190560309375e+13	1.099820737783492541e+00	2.119846503689131927e-14	0.000000000000000000e+00
-7.257525083612039740e-01	1.880839281480116016e+13	1.059520830479016018e+00	2.226578686047957126e-14	0.000000000000000000e+00
-7.190635451505016373e-01	1.950692556057816016e+13	1.051970756715650435e+00	2.117830624681379541e-14	0.000000000000000000e+00
-7.123745819397993007e-01	2.079117871487055469e+13	1.034035589223424090e+00	2.084601167435081814e-14	0.000000000000000000e+00
-7.056856187290969640e-01	2.187678970348403516e+13	1.039681389556536217e+00	2.220501484588228866e-14	0.000000000000000000e+00
-6.989966555183946273e-01	2.332410654692596484e+13	1.020639216733241428e+00	2.100252454795431990e-14	0.000000000000000000e+00
-6.923076923076922906e-01	2.501551251511869922e+13	9.844582845356091294e-01	1.923262023604293059e-14	0.000000000000000000e+00
-6.856187290969899539e-01	2.553160818233720703e+13	9.657133910030328838e-01	1.988263869065293960e-14	0.000000000000000000e+00
-6.789297658862876172e-01	2.772095700380983203e+13	9.202129981736232311e-01	1.799899543653182671e-14	0.000000000000000000e+00
-6.722408026755852806e-01	3.003493437190289844e+13	9.190739908749062659e-01	1.781772291455320872e-14	0.000000000000000000e+00
-6.655518394648829439e-01	3.083669663900010938e+13	8.968354298255617474e-01	1.772339486175182988e-14	0.000000000000000000e+00
-6.588628762541806072e-01	3.283459689917202734e+13	8.690358365162472731e-01	1.741920314942803773e-14	0.000000000000000000e+00
-6.521739130434782705e-01	3.442570792111651562e+13	8.669706759925051021e-01	1.570745494736071987e-14	0.000000000000000000e+00
-6.454849498327759338e-01	3.642825675596028906e+13	8.407246836426833791e-01	1.637203771773076243e-14	0.000000000000000000e+00
-6.387959866220735972e-01	3.815981186628164844e+13	8.305479326059832523e-01	1.624039021696015721e-14	0.000000000000000000e+00
-6.321070234113712605e-01	3.917766793134203906e+13	8.209303791468508527e-01	1.568564655615880139e-14	0.000000000000000000e+00
-6.254180602006689238e-01	4.139197362576746875e+13	8.054716107347792420e-01	1.525746347282414432e-14	0.000000000000000000e+00
-6.187290969899665871e-01	4.281339868738419531e+13	7.860408231527822309e-01	1.515241638878671542e-14	0.000000000000000000e+00
-6.120401337792642504e-01	4.403794752230225781e+13	7.999293960496670630e-01	1.509667995756648225e-14	0.000000000000000000e+00
-6.053511705685619138e-01	4.530976119465460156e+13	7.815509892643820455e-01	1.468444742604150809e-14	0.000000000000000000e+00
-5.986622073578595771e-01	4.691718118248295312e+13	7.627242593683789540e-01	1.433417971117635312e-14	0.000000000000000000e+00
-5.919732441471572404e-01	4.670098350575655469e+13	7.629959233256781159e-01	1.416775583796953164e-14	0.000000000000000000e+00
-5.852842809364549037e-01	4.853215835036303906e+13	7.608033111450298591e-01	1.346886900582972476e-14	0.000000000000000000e+00
-5.785953177257525670e-01	5.227361171805207812e+13	7.415229537611092159e-01	1.395303461362431198e-14	0.000000000000000000e+00
-5.719063545150502303e-01	5.213776426496394531e+13	7.467429002727313803e-01	1.278081959211952347e-14	0.000000000000000000e+00
-5.652173913043478937e-01	5.218614579910698438e+13	7.519853585638072158e-01	1.401835351381533332e-14	0.000000000000000000e+00
-5.585284280936455570e-01	5.336516976588060938e+13	7.455608976355493356e-01	1.379759957276683189e-14	0.000000000000000000e+00
-5.518394648829432203e-01	5.582273355494947656e+13	7.279021416375389686e-01	1.321142047956042257e-14	0.000000000000000000e+00
-5.451505016722408836e-01	5.713212537003081250e+13	7.235381866515373517e-01	1.255158119827490330e-14	0.000000000000000000e+00
-5.384615384615385469e-01	5.821012723921117969e+13	7.056061310565490130e-01	1.253745803127009087e-14	0.000000000000000000e+00
-5.317725752508362103e-01	5.924870711760736719e+13	7.004770827705837366e-01	1.272658996680262683e-14	0.000000000000000000e+00
-5.250836120401337626e-01	6.014933599795414062e+13	6.889146790895511741e-01	1.154263194879345619e-14	0.000000000000000000e+00
-5.183946488294314259e-01	6.090115854945392188e+13	6.824406217409370035e-01	1.215199767964341187e-14	0.000000000000000000e+00
-5.117056856187290892e-01	6.083945456387961719e+13	6.840939054646003603e-01	1.207194654348027829e-14	0.000000000000000000e+00
-5.050167224080267525e-01	6.141626736841760938e+13	6.761655542091495885e-01	1.115842972690163856e-14	0.000000000000000000e+00
-4.983277591973244158e-01	6.201395980443767188e+13	6.472608838911214635e-01	1.104081488885475653e-14	0.000000000000000000e+00
-4.916387959866220791e-01	6.268467901126260938e+13	6.530886874444435941e-01	1.121846652820024390e-14	0.000000000000000000e+00
-4.849498327759197425e-01	6.358946304215181250e+13	6.437795935558444649e-01	1.043566961446280653e-14	0.000000000000000000e+00
-4.782608695652174058e-01	6.421777374374066406e+13	6.447843117902858356e-01	1.102644752885444970e-14	0.000000000000000000e+00
-4.715719063545150691e-01	6.284917103341076562e+13	6.493534980022072078e-01	1.027556111234438956e-14	0.000000000000000000e+00
-4.648829431438127324e-01	6.454034327438582031e+13	6.395879728221589566e-01	1.021081048056570701e-14	0.000000000000000000e+00
-4.581939799331103957e-01	6.443859402544699219e+13	6.340940114927325899e-01	1.051613183093698810e-14	0.000000000000000000e+00
-4.515050167224080591e-01	6.475113925540537500e+13	6.408418299930705997e-01	1.009740556956417263e-14	0.000000000000000000e+00
-4.448160535117057224e-01	6.429077454485523438e+13	6.351824992733432484e-01	1.018787386326312128e-14	0.000000000000000000e+00
-4.381270903010033857e-01	6.445695459691245312e+13	6.264961104974084982e-01	1.004203211340533032e-14	0.000000000000000000e+00
-4.314381270903010490e-01	6.524632932145069531e+13	6.072010603008805019e-01	9.652287725432288794e-15	0.000000000000000000e+00
-4.247491638795987123e-01	6.449201367962469531e+13	6.087817928223693276e-01	9.211019791100174185e-15	0.000000000000000000e+00
-4.180602006688963757e-01	6.552030956042563281e+13	6.115232095346420094e-01	9.766465518416321832e-15	0.000000000000000000e+00
-4.113712374581940390e-01	6.682074183214763281e+13	6.062726520822250276e-01	8.976295960839984886e-15	0.000000000000000000e+00
-4.046822742474917023e-01	6.510713177823677344e+13	6.070116287295563851e-01	9.539913582330311864e-15	0.000000000000000000e+00
-3.979933110367892546e-01	6.664131723773286719e+13	5.974428113969146859e-01	9.221193669474931411e-15	0.000000000000000000e+00
-3.913043478260869179e-01	6.700660690990579688e+13	5.875889164694731992e-01	9.154930873766212556e-15	0.000000000000000000e+00
-3.846153846153845812e-01	6.637294645199191406e+13	5.916960931792403233e-01	9.266722397550247279e-15	0.000000000000000000e+00
-3.779264214046822445e-01	6.549223632456489062e+13	5.935420076235810027e-01	9.180421510108971584e-15	0.000000000000000000e+00
-3.712374581939799079e-01	6.564878162129863281e+13	5.987311746536957413e-01	9.437569741794638922e-15	0.000000000000000000e+00
-3.645484949832775712e-01	6.626828859767301562e+13	5.951579233153727611e-01	9.132487250520223712e-15	0.000000000000000000e+00
-3.578595317725752345e-01	6.693994271337009375e+13	5.800795675007007768e-01	9.115481101281107905e-15	0.000000000000000000e+00
-3.511705685618728978e-01	6.724545015709552344e+13	5.775273040159558668e-01	8.729911627034310159e-15	0.000000000000000000e+00
-3.444816053511705611e-01	6.599926856965944531e+13	5.841312787976472576e-01	8.863038683753346534e-15	0.000000000000000000e+00
-3.377926421404682245e-01	6.565784504342204688e+13	5.717833115431293356e-01	8.730212838088477021e-15	0.000000000000000000e+00
-3.311036789297658878e-01	6.656120074131241406e+13	5.709657850907743359e-01	8.189660470120756218e-15	0.000000000000000000e+00
-3.244147157190635511e-01	6.592151531511050000e+13	5.694432234550302896e-01	8.614000405409837571e-15	0.000000000000000000e+00
-3.177257525083612144e-01	6.552181580249767969e+13	5.675385563234198738e-01	8.502995703329977819e-15	0.000000000000000000e+00
-3.110367892976588777e-01	6.603734013651585938e+13	5.650120023217563014e-01	8.113832634303287384e-15	0.000000000000000000e+00
-3.043478260869565410e-01	6.679923892808431250e+13	5.626106741709265835e-01	8.080464309102301902e-15	0.000000000000000000e+00
-2.976588628762542044e-01	6.612036523831717969e+13	5.694417911081128825e-01	8.207336506512288561e-15	0.000000000000000000e+00
-2.909698996655518677e-01	6.497632244518303125e+13	5.720460887120176752e-01	8.168939061440535686e-15	0.000000000000000000e+00
-2.842809364548495310e-01	6.379592208479186719e+13	5.764702840965091335e-01	8.489652209301278883e-15	0.000000000000000000e+00
-2.775919732441471943e-01	6.521246484451970312e+13	5.681355466210477045e-01	7.968789296113364352e-15	0.000000000000000000e+00
-2.709030100334448576e-01	6.419842632402146094e+13	5.719106042955395264e-01	8.100979387225903039e-15	0.000000000000000000e+00
-2.642140468227425210e-01	6.392457593350116406e+13	5.624766505277953854e-01	7.879134932342664256e-15	0.000000000000000000e+00
-2.575250836120401843e-01	6.264642565656964844e+13	5.692355895780871755e-01	7.740251508674432080e-15	0.000000000000000000e+00
-2.508361204013378476e-01	6.324009279049967969e+13	5.723404102837740259e-01	8.209948818634975832e-15	0.000000000000000000e+00
-2.441471571906355109e-01	6.424649622187391406e+13	5.654403818414055483e-01	8.508327559040911978e-15	0.000000000000000000e+00
-2.374581939799331742e-01	6.410651958793316406e+13	5.670519538537118764e-01	8.503043108119557203e-15	0.000000000000000000e+00
-2.307692307692308376e-01	6.350158160815265625e+13	5.634275498146692485e-01	7.974782887503807496e-15	0.000000000000000000e+00
-2.240802675585283898e-01	6.374016515843403125e+13	5.427957032615334798e-01	7.354058540568031617e-15	0.000000000000000000e+00
-2.173913043478260532e-01	6.280481480135721875e+13	5.460536795691190992e-01	7.721055081734697416e-15	0.000000000000000000e+00
-2.107023411371237165e-01	6.345309619524618750e+13	5.422647684066882467e-01	7.339712493289649222e-15	0.000000000000000000e+00
-2.040133779264213798e-01	6.344047492546967188e+13	5.412307714724468033e-01	7.374963919705933479e-15	0.000000000000000000e+00
-1.973244147157190431e-01	6.385362673796735938e+13	5.329980727493602854e-01	7.605777494268890777e-15	0.000000000000000000e+00
-1.906354515050167064e-01	6.329387602034979688e+13	5.250098125143347616e-01	7.208250301450911906e-15	0.000000000000000000e+00
-1.839464882943143698e-01	6.271101227783315625e+13	5.334230915069960721e-01	7.440001371284775900e-15	0.000000000000000000e+00
-1.772575250836120331e-01	6.303711368644054688e+13	5.393847355906252750e-01	7.520461811474054051e-15	0.000000000000000000e+00
-1.705685618729096964e-01	6.388128445877403906e+13	5.366389200761431111e-01	8.024329905519902715e-15	0.000000000000000000e+00
-1.638795986622073597e-01	6.289368308360998438e+13	5.441097534945592562e-01	7.781984151111846131e-15	0.000000000000000000e+00
-1.571906354515050230e-01	6.282353894849414062e+13	5.406734365741693304e-01	7.620763123946339625e-15	0.000000000000000000e+00
-1.505016722408026864e-01	6.389689224300382031e+13	5.333989044647092781e-01	7.511595611984164271e-15	0.000000000000000000e+00
-1.438127090301003497e-01	6.424836603961892188e+13	5.233417974568764786e-01	7.259055576401316017e-15	0.000000000000000000e+00
-1.371237458193980130e-01	6.514216489125839844e+13	5.192704212137926323e-01	7.436717521744730299e-15	0.000000000000000000e+00
-1.304347826086956763e-01	6.460576092575792188e+13	5.251327895709663185e-01	7.254408352605485079e-15	0.000000000000000000e+00
-1.237458193979933396e-01	6.412394525052575781e+13	5.214173742001260159e-01	6.949179475492485806e-15	0.000000000000000000e+00
-1.170568561872910029e-01	6.299093957602366406e+13	5.265578611284216226e-01	7.447050699805328121e-15	0.000000000000000000e+00
-1.103678929765886663e-01	6.298109706317333594e+13	5.273701926488232328e-01	7.326879881602691301e-15	0.000000000000000000e+00
-1.036789297658863296e-01	6.331283389470579688e+13	5.295676530421108419e-01	7.377389529072047773e-15	0.000000000000000000e+00
-9.698996655518399290e-02	6.290381126306064062e+13	5.246865727951192104e-01	7.339612566977871203e-15	0.000000000000000000e+00
-9.030100334448165622e-02	6.384666686080720312e+13	5.220336095153816913e-01	7.145955818031287786e-15	0.000000000000000000e+00
-8.361204013377931954e-02	6.346114679942447656e+13	5.233745303387206116e-01	7.046985848317604739e-15	0.000000000000000000e+00
-7.692307692307698286e-02	6.326024527063657031e+13	5.244086669932452871e-01	7.772749978133419354e-15	0.000000000000000000e+00
-7.023411371237464618e-02	6.339435275443446094e+13	5.232911457943040245e-01	7.462388217735599702e-15	0.000000000000000000e+00
-6.354515050167230950e-02	6.354552232515260938e+13	5.251296801216212007e-01	7.154121299687479482e-15	0.000000000000000000e+00
-5.685618729096986179e-02	6.297777294273846875e+13	5.153099514692688343e-01	6.848623051906968576e-15	0.000000000000000000e+00
-5.016722408026752511e-02	6.235294217973023438e+13	5.248512468147766841e-01	7.188292640144033595e-15	0.000000000000000000e+00
-4.347826086956518843e-02	6.329434347478622656e+13	5.185952238485427301e-01	7.005798346086737810e-15	0.000000000000000000e+00
-3.678929765886285175e-02	6.307370498091573438e+13	5.216542937716734940e-01	7.251782644941563541e-15	0.000000000000000000e+00
-3.010033444816051507e-02	6.296626836967078125e+13	5.203112666826408272e-01	7.298218988375366089e-15	0.000000000000000000e+00
-2.341137123745817838e-02	6.367937011204136719e+13	5.209951950750534300e-01	7.219876189795153316e-15	0.000000000000000000e+00
-1.672240802675584170e-02	6.325045469716810938e+13	5.247074973303070822e-01	6.881646199159007227e-15	0.000000000000000000e+00
-1.003344481605350502e-02	6.313263020956376562e+13	5.156327634721948883e-01	7.269161934787296691e-15	0.000000000000000000e+00
-3.344481605351168341e-03	6.332413071024588281e+13	5.158759763340674542e-01	7.400707892433775417e-15	0.000000000000000000e+00
3.344481605351168341e-03	6.334836043185375000e+13	5.187125630010340771e-01	7.661637718121074537e-15	0.000000000000000000e+00
1.003344481605350502e-02	6.293881840639138281e+13	5.202010665123711908e-01	7.341336351579145861e-15	0.000000000000000000e+00
1.672240802675584170e-02	6.168113224588687500e+13	5.299544066506568507e-01	7.251085273956311895e-15	0.000000000000000000e+00
2.341137123745817838e-02	6.234328145471623438e+13	5.279301827061889663e-01	7.555776196282281349e-15	0.000000000000000000e+00
3.010033444816051507e-02	6.358873589080714062e+13	5.207687427939858837e-01	7.298048688767940248e-15	0.000000000000000000e+00
3.678929765886285175e-02	6.419562159740468750e+13	5.205590526207841684e-01	7.160617707055387744e-15	0.000000000000000000e+00
4.347826086956518843e-02	6.454179757707667188e+13	5.156223561031714198e-01	7.102288648970621646e-15	0.000000000000000000e+00
5.016722408026752511e-02	6.500683683198812500e+13	5.128889098458713214e-01	6.936114201575882824e-15	0.000000000000000000e+00
5.685618729096986179e-02	6.394265083836632031e+13	5.128730034686159733e-01	7.613813017756405442e-15	0.000000000000000000e+00
6.354515050167219847e-02	6.476939594810726562e+13	5.097751652676052458e-01	6.651680909910194376e-15	0.000000000000000000e+00
7.023411371237453515e-02	6.435310180301054688e+13	5.165234852268929533e-01	6.860811119355534707e-15	0.000000000000000000e+00
7.692307692307687184e-02	6.488290946702258594e+13	5.170857879035409832e-01	6.846921305961122291e-15	0.000000000000000000e+00
8.361204013377920852e-02	6.382087895774472656e+13	5.214065029324801426e-01	6.618955772029544013e-15	0.000000000000000000e+00
9.030100334448154520e-02	6.540012183094948438e+13	5.187475957225078371e-01	6.895441645387371315e-15	0.000000000000000000e+00
9.698996655518388188e-02	6.506259375834664062e+13	5.185808972976224673e-01	7.293847718867772792e-15	0.000000000000000000e+00
1.036789297658862186e-01	6.422317543944764062e+13	5.135263951735546950e-01	7.196565019495359583e-15	0.000000000000000000e+00
1.103678929765885552e-01	6.516408331037637500e+13	5.127001751706590227e-01	6.958043553235696717e-15	0.000000000000000000e+00
1.170568561872908919e-01	6.486569156195748438e+13	5.173238269442228532e-01	7.020625343072668352e-15	0.000000000000000000e+00
1.237458193979932286e-01	6.522378762975131250e+13	5.193397191528752455e-01	6.617400047306032709e-15	0.000000000000000000e+00
1.304347826086955653e-01	6.308850770472767188e+13	5.180294004216788872e-01	7.379506228003862981e-15	0.000000000000000000e+00
1.371237458193979020e-01	6.382578722932476562e+13	5.139175119785992507e-01	7.345559392026314961e-15	0.000000000000000000e+00
1.438127090301002386e-01	6.450577761580045312e+13	5.250141952505534837e-01	7.249378610893344474e-15	0.000000000000000000e+00
1.505016722408025753e-01	6.327746317570253906e+13	5.283751668913712063e-01	7.231948970119415093e-15	0.000000000000000000e+00
1.571906354515049120e-01	6.353253747970353125e+13	5.283407460951821122e-01	7.164226195497641813e-15	0.000000000000000000e+00
1.638795986622072487e-01	6.275394017688732031e+13	5.277354476771722869e-01	7.043464270955683187e-15	0.000000000000000000e+00
1.705685618729095854e-01	6.014040242428548438e+13	5.373881061813362559e-01	7.613120800511443765e-15	0.000000000000000000e+00
1.772575250836119221e-01	6.146966105290382812e+13	5.332414219311507608e-01	7.429748553775560028e-15	0.000000000000000000e+00
1.839464882943142587e-01	6.192223485618510938e+13	5.341471415213471241e-01	7.966070825309010561e-15	0.000000000000000000e+00
1.906354515050165954e-01	6.369775665319738281e+13	5.358590263952532906e-01	7.412214598711191158e-15	0.000000000000000000e+00
1.973244147157189321e-01	6.357195947048660938e+13	5.384713218683310210e-01	7.471757346621355516e-15	0.000000000000000000e+00
2.040133779264214908e-01	6.409117150061252344e+13	5.357293683881328983e-01	7.604594770881905382e-15	0.000000000000000000e+00
2.107023411371238275e-01	6.304077541285759375e+13	5.340052547446891840e-01	7.388905500980387277e-15	0.000000000000000000e+00
2.173913043478261642e-01	6.281878649506046094e+13	5.436113688315765691e-01	7.904158986785554730e-15	0.000000000000000000e+00
2.240802675585285009e-01	6.261669036049114844e+13	5.436944227999630508e-01	7.860809807402053912e-15	0.000000000000000000e+00
2.307692307692308376e-01	6.471631389991181250e+13	5.369316215530854919e-01	7.744411994361543698e-15	0.000000000000000000e+00
2.374581939799331742e-01	6.493978309008953125e+13	5.460458817453195390e-01	8.160078003361604752e-15	0.000000000000000000e+00
2.441471571906355109e-01	6.383892789291914062e+13	5.423948461098971885e-01	7.316456294332797664e-15	0.000000000000000000e+00
2.508361204013378476e-01	6.335996888368559375e+13	5.528626710682685852e-01	8.190340752726350172e-15	0.000000000000000000e+00
2.575250836120401843e-01	6.530629333773487500e+13	5.492656111902027849e-01	8.122759984509025871e-15	0.000000000000000000e+00
2.642140468227425210e-01	6.528634861512482812e+13	5.431756263183550315e-01	8.087680978001368367e-15	0.000000000000000000e+00
2.709030100334448576e-01	6.492970685002093750e+13	5.471285433917566499e-01	8.242308382463356142e-15	0.000000000000000000e+00
2.775919732441471943e-01	6.531548660831267969e+13	5.474066670669160972e-01	7.879917171711291124e-15	0.000000000000000000e+00
2.842809364548495310e-01	6.453008524648110938e+13	5.589371491823896809e-01	8.136490911668514612e-15	0.000000000000000000e+00
2.909698996655518677e-01	6.471833953580169531e+13	5.601943871077016412e-01	8.389865939801726058e-15	0.000000000000000000e+00
2.976588628762542044e-01	6.509973041633076562e+13	5.569709205447496148e-01	8.199008458692596530e-15	0.000000000000000000e+00
3.043478260869565410e-01	6.497398517300216406e+13	5.548867351347650523e-01	7.869253274410926035e-15	0.000000000000000000e+00
3.110367892976588777e-01	6.451795740083192188e+13	5.578858366055168272e-01	8.178611900437382589e-15	0.000000000000000000e+00
3.177257525083612144e-01	6.405372320633750781e+13	5.601242024911387007e-01	8.090590910907617035e-15	0.000000000000000000e+00
3.244147157190635511e-01	6.481847866390507031e+13	5.639044113265359037e-01	8.102472898361341414e-15	0.000000000000000000e+00
3.311036789297658878e-01	6.475324280036838281e+13	5.697763033780606223e-01	8.325894513294978978e-15	0.000000000000000000e+00
3.377926421404682245e-01	6.371915567849702344e+13	5.732814715195160282e-01	8.748449519136006879e-15	0.000000000000000000e+00
3.444816053511705611e-01	6.287620548163589844e+13	5.702686165518653372e-01	8.274910796361866639e-15	0.000000000000000000e+00
3.511705685618728978e-01	6.520350530115949219e+13	5.616536730994149407e-01	8.568532756766314706e-15	0.000000000000000000e+00
3.578595317725752345e-01	6.438810894634129688e+13	5.748800656521929620e-01	8.249050767738193853e-15	0.000000000000000000e+00
3.645484949832775712e-01	6.378665090514128906e+13	5.844567019013947595e-01	8.410571768420866317e-15	0.000000000000000000e+00
3.712374581939799079e-01	6.346273095056932031e+13	5.841353110497637946e-01	8.998911253821816414e-15	0.000000000000000000e+00
3.779264214046822445e-01	6.368225274773100781e+13	5.863498690093301713e-01	9.608553845950582524e-15	0.000000000000000000e+00
3.846153846153845812e-01	6.424950870601832031e+13	5.816415911803946015e-01	8.766243461760047683e-15	0.000000000000000000e+00
3.913043478260869179e-01	6.509664002311397656e+13	5.814559234205881610e-01	8.407589861416499781e-15	0.000000000000000000e+00
3.979933110367892546e-01	6.505846457749422656e+13	5.909375277736028664e-01	8.809261088682037159e-15	0.000000000000000000e+00
4.046822742474915913e-01	6.435549101457337500e+13	6.020428709105090093e-01	9.282254509256499077e-15	0.000000000000000000e+00
4.113712374581939279e-01	6.490150376570566406e+13	5.939423020603733505e-01	9.173137436119356811e-15	0.000000000000000000e+00
4.180602006688962646e-01	6.600254075071191406e+13	5.856576397361659136e-01	8.909741625722524015e-15	0.000000000000000000e+00
4.247491638795986013e-01	6.288124360166993750e+13	5.991264418929367341e-01	9.018822683453066245e-15	0.000000000000000000e+00
4.314381270903009380e-01	6.306417410435623438e+13	5.975795923047090286e-01	9.475025409995963100e-15	0.000000000000000000e+00
4.381270903010032747e-01	6.243324046398686719e+13	6.136866747097698971e-01	9.758404380063857666e-15	0.000000000000000000e+00
4.448160535117056114e-01	6.242454061753621094e+13	6.075007109255359250e-01	8.716110742012916857e-15	0.000000000000000000e+00
4.515050167224079480e-01	6.325245436336721875e+13	6.130025961106895238e-01	9.577983232031006509e-15	0.000000000000000000e+00
4.581939799331102847e-01	6.376143433527950000e+13	6.147074199415449858e-01	9.875443826270623282e-15	0.000000000000000000e+00
4.648829431438126214e-01	6.314208317705089062e+13	6.243469999044886087e-01	1.012479336367492468e-14	0.000000000000000000e+00
4.715719063545149581e-01	6.374857933828483594e+13	6.241011099510554994e-01	9.680243319900238962e-15	0.000000000000000000e+00
4.782608695652172948e-01	6.364932317967213281e+13	6.255870365369242680e-01	9.955400558494570104e-15	0.000000000000000000e+00
4.849498327759196314e-01	6.254511789237597656e+13	6.360768935969929316e-01	1.048809342806655770e-14	0.000000000000000000e+00
4.916387959866219681e-01	6.270293570396407812e+13	6.401684352588957738e-01	1.069817832769846294e-14	0.000000000000000000e+00
4.983277591973243048e-01	6.205081079582166406e+13	6.441632986407269668e-01	1.126456133899028637e-14	0.000000000000000000e+00
5.050167224080266415e-01	6.067646878380342969e+13	6.428640157961713619e-01	1.085313691836567983e-14	0.000000000000000000e+00
5.117056856187289782e-01	6.059739107501864844e+13	6.463742501955656028e-01	1.034225615087955078e-14	0.000000000000000000e+00
5.183946488294313149e-01	5.948739454665210938e+13	6.550676221718877423e-01	1.097488401835441469e-14	0.000000000000000000e+00
5.250836120401336515e-01	5.785504365556147656e+13	6.600219619819401862e-01	1.101221319499678001e-14	0.000000000000000000e+00
5.317725752508359882e-01	5.877886346987930469e+13	6.560935305663063710e-01	1.066688385279911001e-14	0.000000000000000000e+00
5.384615384615383249e-01	5.630592562379936719e+13	6.660035685095420099e-01	1.085483737660026269e-14	0.000000000000000000e+00
5.451505016722408836e-01	5.612582581742076562e+13	6.663901681251215292e-01	1.112273782895104077e-14	0.000000000000000000e+00
5.518394648829432203e-01	5.587729587552610938e+13	6.799202870370295582e-01	1.181625069362804875e-14	0.000000000000000000e+00
5.585284280936455570e-01	5.484097536023771875e+13	6.940845298841392674e-01	1.179739395724735494e-14	0.000000000000000000e+00
5.652173913043478937e-01	5.435521229198899219e+13	6.992669298498964681e-01	1.270095220142709456e-14	0.000000000000000000e+00
5.719063545150502303e-01	5.405840469471431250e+13	7.063847850445309495e-01	1.210992142137384851e-14	0.000000000000000000e+00
5.785953177257525670e-01	5.342090072254786719e+13	6.979445099885449588e-01	1.209428692681880018e-14	0.000000000000000000e+00
5.852842809364549037e-01	5.105168582191468750e+13	7.148367005132814089e-01	1.264929947918349106e-14	0.000000000000000000e+00
5.919732441471572404e-01	5.053390212478846875e+13	7.119581093516551551e-01	1.263284518760370350e-14	0.000000000000000000e+00
5.986622073578595771e-01	4.796311048340415625e+13	7.429452493960733150e-01	1.376645102934823927e-14	0.000000000000000000e+00
6.053511705685619138e-01	4.646489304580157812e+13	7.502548953316307001e-01	1.361811944030095261e-14	0.000000000000000000e+00
6.120401337792642504e-01	4.517713398323847656e+13	7.780506171783978520e-01	1.458504491952322503e-14	0.000000000000000000e+00
6.187290969899665871e-01	4.346736744357990625e+13	7.787159530682358222e-01	1.410759233181009077e-14	0.000000000000000000e+00
6.254180602006689238e-01	4.194092095197177344e+13	7.857573820415173493e-01	1.471242853243338128e-14	0.000000000000000000e+00
6.321070234113712605e-01	4.066682194682009375e+13	7.866954517454303186e-01	1.525020696319215278e-14	0.000000000000000000e+00
6.387959866220735972e-01	3.958484671493271875e+13	8.163901127730860408e-01	1.555146371922158893e-14	0.000000000000000000e+00
6.454849498327759338e-01	3.866009199174250000e+13	8.240097626986313539e-01	1.555097981757224363e-14	0.000000000000000000e+00
6.521739130434782705e-01	3.687628586333417969e+13	8.471710496394357914e-01	1.638706895103976211e-14	0.000000000000000000e+00
6.588628762541806072e-01	3.499919660521932812e+13	8.501237512390669160e-01	1.701205207355039120e-14	0.000000000000000000e+00
6.655518394648829439e-01	3.284363435160495703e+13	8.521710306233093446e-01	1.664661707337231927e-14	0.000000000000000000e+00
6.722408026755852806e-01	3.170569443583230078e+13	8.566332506921818801e-01	1.698862575487901801e-14	0.000000000000000000e+00
6.789297658862876172e-01	2.957688096384243750e+13	8.759551670981794436e-01	1.689763445674807159e-14	0.000000000000000000e+00
6.856187290969899539e-01	2.815093717600928125e+13	8.964917384353969787e-01	1.834765916716492126e-14	0.000000000000000000e+00
6.923076923076922906e-01	2.643345763815516016e+13	9.078724829383719719e-01	1.846026638173922408e-14	0.000000000000000000e+00
6.989966555183946273e-01	2.529603711620049219e+13	9.227103772373810298e-01	1.886106161001958678e-14	0.000000000000000000e+00
7.056856187290969640e-01	2.334703778398889453e+13	9.313262892940465942e-01	1.741189645722149407e-14	0.000000000000000000e+00
7.123745819397993007e-01	2.192735269166297656e+13	9.711066135560663115e-01	1.934435880963595849e-14	0.000000000000000000e+00
7.190635451505016373e-01	2.079434701716036719e+13	9.905576504011168737e-01	1.861499744430289725e-14	0.000000000000000000e+00
7.257525083612039740e-01	1.928327458256384766e+13	1.024286376473088511e+00	2.106653051913830700e-14	0.000000000000000000e+00
7.324414715719063107e-01	1.847081280281714453e+13	1.061425822375985817e+00	2.192650232004419790e-14	0.000000000000000000e+00
7.391304347826086474e-01	1.704455737869355078e+13	1.073044677480914588e+00	2.189502583945817511e-14	0.000000000000000000e+00
7.458193979933109841e-01	1.570462520711486719e+13	1.100646667585016392e+00	2.409625946724219838e-14	0.000000000000000000e+00
7.525083612040133207e-01	1.471216749975322070e+13	1.132389525713793699e+00	2.426794390708668594e-14	0.000000000000000000e+00
7.591973244147156574e-01	1.391448247412709375e+13	1.151239476011471918e+00	2.461236000182104107e-14	0.000000000000000000e+00
7.658862876254179941e-01	1.321633927371363086e+13	1.183300391212476432e+00	2.602494424879106479e-14	0.000000000000000000e+00
7.725752508361203308e-01	1.214080452516902930e+13	1.199983758940930567e+00	2.613718044175891287e-14	0.000000000000000000e+00
7.792642140468226675e-01	1.098652967382189258e+13	1.277820914880395398e+00	2.947189609989209865e-14	0.000000000000000000e+00
7.859531772575250042e-01	9.939613524646835938e+12	1.314912313216906270e+00	2.786105719074899629e-14	0.000000000000000000e+00
7.926421404682273408e-01	8.966477267313109375e+12	1.348367171247361718e+00	2.963608947879884018e-14	0.000000000000000000e+00
7.993311036789296775e-01	7.972409439115691406e+12	1.384796355863974870e+00	3.156913836577967655e-14	0.000000000000000000e+00
8.060200668896320142e-01	7.131900393198771484e+12	1.396262644245072959e+00	2.957769607912506185e-14	0.000000000000000000e+00
8.127090301003343509e-01	6.715320581502611328e+12	1.399951913618793231e+00	3.147991866767770630e-14	0.000000000000000000e+00
8.193979933110366876e-01	6.168762466861211914e+12	1.437216631001410505e+00	3.446733130794821665e-14	0.000000000000000000e+00
8.260869565217390242e-01	5.809160156995253906e+12	1.387693351227284877e+00	3.066583838327635238e-14	0.000000000000000000e+00
8.327759197324413609e-01	5.063959876674379883e+12	1.389019447700568399e+00	3.240736756348716744e-14	0.000000000000000000e+00
8.394648829431436976e-01	4.727652379544089844e+12	1.419254670418921949e+00	2.906493699244149991e-14	0.000000000000000000e+00
8.461538461538460343e-01	4.261989852050238281e+12	1.462950895212403957e+00	3.142533559317682527e-14	0.000000000000000000e+00
8.528428093645483710e-01	3.828477801888237793e+12	1.398995651388860173e+00	2.848942107679909628e-14	0.000000000000000000e+00
8.595317725752507076e-01	3.589348888098618652e+12	1.321907787839641690e+00	2.841210553803057259e-14	0.000000000000000000e+00
8.662207357859530443e-01	3.052035983417043457e+12	1.337409750198335301e+00	2.994365040002936029e-14	0.000000000000000000e+00
8.729096989966553810e-01	2.767745777155537598e+12	1.299830898323716566e+00	2.684537999174289429e-14	0.000000000000000000e+00
8.795986622073577177e-01	2.470185058845116211e+12	1.304426183644230797e+00	2.916748211576706311e-14	0.000000000000000000e+00
8.862876254180602764e-01	2.123619533810059570e+12	1.259744923226925772e+00	2.537428783904541951e-14	0.000000000000000000e+00
8.929765886287626131e-01	1.768406101705914551e+12	1.275563418789435577e+00	2.374929029434361936e-14	0.000000000000000000e+00
8.996655518394649498e-01	1.478480472519559814e+12	1.179591150774006669e+00	2.487395654297947698e-14	0.000000000000000000e+00
9.063545150501672865e-01	1.369719407038319824e+12	1.284900023184491591e+00	2.680545499744439599e-14	0.000000000000000000e+00
9.130434782608696231e-01	1.244805193818502197e+12	1.242281964248594939e+00	2.310097582743391129e-14	0.000000000000000000e+00
9.197324414715719598e-01	1.096777955699348389e+12	1.300479388243406698e+00	2.137451782028200720e-14	0.000000000000000000e+00
9.264214046822742965e-01	8.963438813478234863e+11	1.280584918739787970e+00	nan	nan
9.331103678929766332e-01	8.387171372449447021e+11	nan	nan	nan
9.397993311036789699e-01	6.596041791207767334e+11	nan	nan	nan
9.464882943143813065e-01	5.845258027343770752e+11	nan	nan	nan
9.531772575250836432e-01	3.704836103522601318e+11	nan	nan	nan
9.598662207357859799e-01	3.333469523679804077e+11	nan	nan	nan
9.665551839464883166e-01	3.115064423226773071e+11	nan	nan	nan
9.732441471571906533e-01	3.322042859684595337e+11	nan	nan	nan
9.799331103678929900e-01	1.809308364870424805e+11	nan	nan	nan
9.866220735785953266e-01	1.479493290464588013e+11	nan	nan	nan
9.933110367892976633e-01	1.175128513138872070e+11	nan	nan	nan
1.000000000000000000e+00	5.430262366791992188e+10	nan	nan	nan


==> dat/1dbte_with_E_pic_vs_pde/Ewtx_10K_pic_idx_0006.csv <==
x	ne_pic	Te_pic	elastic_pic	ionization_pic
-1.000000000000000000e+00	5.950175578572078857e+11	2.595464274881038147e+00	nan	nan
-9.933110367892976633e-01	1.425476333396543457e+12	2.569382997781854083e+00	6.561399749389486079e-14	0.000000000000000000e+00
-9.866220735785953266e-01	1.824344815900415527e+12	2.489720895075954843e+00	6.353588960022573566e-14	0.000000000000000000e+00
-9.799331103678929900e-01	2.195841244197685303e+12	2.407891000911123847e+00	6.669563530298157479e-14	0.000000000000000000e+00
-9.732441471571906533e-01	2.486831630710862793e+12	2.311306150827463934e+00	6.358231671098852469e-14	0.000000000000000000e+00
-9.665551839464883166e-01	2.894218171829291504e+12	2.215846236336547648e+00	4.887970132806290236e-14	0.000000000000000000e+00
-9.598662207357859799e-01	3.225669336761717773e+12	2.163978552983788273e+00	5.465726565055944988e-14	0.000000000000000000e+00
-9.531772575250836432e-01	3.386291874966427734e+12	2.184924909240936852e+00	5.265390258703166261e-14	0.000000000000000000e+00
-9.464882943143813065e-01	3.657129781342667969e+12	2.124344185278452812e+00	5.109703409850383259e-14	0.000000000000000000e+00
-9.397993311036789699e-01	4.035196541437143066e+12	1.967158778131802066e+00	4.041781415178566907e-14	0.000000000000000000e+00
-9.331103678929766332e-01	4.270585819737509766e+12	1.901328151845184333e+00	3.947882582591492893e-14	0.000000000000000000e+00
-9.264214046822742965e-01	4.851995259564111328e+12	1.859569580149815327e+00	4.036732139316881039e-14	0.000000000000000000e+00
-9.197324414715719598e-01	5.062583483056754883e+12	1.856329340686858176e+00	4.526538255901863560e-14	0.000000000000000000e+00
-9.130434782608696231e-01	5.605635689426854492e+12	1.785847492787165258e+00	4.249682579960016655e-14	0.000000000000000000e+00
-9.063545150501672865e-01	5.936437612086833984e+12	1.720068103691110517e+00	4.053967765485521455e-14	0.000000000000000000e+00
-8.996655518394648388e-01	6.336500700371986328e+12	1.668967379530583717e+00	3.758881386522913452e-14	0.000000000000000000e+00
-8.929765886287625021e-01	6.589081914046907227e+12	1.637035720690167340e+00	3.409236382430946840e-14	0.000000000000000000e+00
-8.862876254180601654e-01	6.524469323092351562e+12	1.582963439962050245e+00	3.053330862006525240e-14	0.000000000000000000e+00
-8.795986622073578287e-01	7.180255957651117188e+12	1.539563216763130127e+00	3.391441183512620125e-14	0.000000000000000000e+00
-8.729096989966554920e-01	7.741720674868215820e+12	1.501157577187970604e+00	3.309640175415406425e-14	0.000000000000000000e+00
-8.662207357859531554e-01	8.278384337277360352e+12	1.431465411260897547e+00	3.168011901062726385e-14	0.000000000000000000e+00
-8.595317725752508187e-01	9.004133319115300781e+12	1.393354794239781258e+00	2.860644553106812876e-14	0.000000000000000000e+00
-8.528428093645484820e-01	9.720974696975531250e+12	1.369734631086020116e+00	2.871082196638277636e-14	0.000000000000000000e+00
-8.461538461538461453e-01	9.995474329768464844e+12	1.329019024981944019e+00	2.848405906840522479e-14	0.000000000000000000e+00
-8.394648829431438086e-01	1.030734434776354102e+13	1.288757583688141084e+00	2.716492983886004891e-14	0.000000000000000000e+00
-8.327759197324414719e-01	1.103756011643621094e+13	1.283130223539552750e+00	2.525917012637871880e-14	0.000000000000000000e+00
-8.260869565217391353e-01	1.193063181673078320e+13	1.247795182967255334e+00	2.915611735746819572e-14	0.000000000000000000e+00
-8.193979933110367986e-01	1.265531604124237695e+13	1.204337996848906300e+00	2.400658753953032081e-14	0.000000000000000000e+00
-8.127090301003344619e-01	1.340996928905032617e+13	1.197562573947532405e+00	2.363644476384986869e-14	0.000000000000000000e+00
-8.060200668896321252e-01	1.397499185392032227e+13	1.195256519245631477e+00	2.490442362124880965e-14	0.000000000000000000e+00
-7.993311036789297885e-01	1.463555691160398633e+13	1.151780580837106438e+00	2.367562554240681948e-14	0.000000000000000000e+00
-7.926421404682274519e-01	1.549665992240310352e+13	1.134369389160197139e+00	2.225674301128405324e-14	0.000000000000000000e+00
-7.859531772575251152e-01	1.594131296996060742e+13	1.118042817740484862e+00	2.158234765155466476e-14	0.000000000000000000e+00
-7.792642140468227785e-01	1.719884331231907812e+13	1.073289832996958015e+00	2.125161507440797378e-14	0.000000000000000000e+00
-7.725752508361204418e-01	1.796359876988641406e+13	1.060607311611352355e+00	2.118240860605473429e-14	0.000000000000000000e+00
-7.658862876254181051e-01	1.871547326076781641e+13	1.070424018692825330e+00	2.079619524650741837e-14	0.000000000000000000e+00
-7.591973244147156574e-01	1.932783857214492188e+13	1.039341357124616838e+00	2.041159627819066673e-14	0.000000000000000000e+00
-7.525083612040133207e-01	2.044406782632678516e+13	1.013209636846513773e+00	1.987068302573152721e-14	0.000000000000000000e+00
-7.458193979933109841e-01	2.107232658853372656e+13	9.983412312755269857e-01	1.930352562438261450e-14	0.000000000000000000e+00
-7.391304347826086474e-01	2.127761699508289062e+13	9.672833712829226327e-01	1.861119630899668553e-14	0.000000000000000000e+00
-7.324414715719063107e-01	2.171138874215352734e+13	9.753407238200634266e-01	1.910885255458398554e-14	0.000000000000000000e+00
-7.257525083612039740e-01	2.322155223756936328e+13	9.408169474305037028e-01	1.776631460411132898e-14	0.000000000000000000e+00
-7.190635451505016373e-01	2.351090653355569141e+13	9.559160602940286466e-01	1.933695633896159559e-14	0.000000000000000000e+00
-7.123745819397993007e-01	2.480611889740749219e+13	9.182859213742069482e-01	1.787953379997322977e-14	0.000000000000000000e+00
-7.056856187290969640e-01	2.594862947877876953e+13	8.926100075208606155e-01	1.707277081342661119e-14	0.000000000000000000e+00
-6.989966555183946273e-01	2.704904319120341016e+13	8.582154357004532219e-01	1.684832806642702663e-14	0.000000000000000000e+00
-6.923076923076922906e-01	2.843418859463535156e+13	8.474180400598599894e-01	1.624194948739076019e-14	0.000000000000000000e+00
-6.856187290969899539e-01	2.949733580062174609e+13	8.408396392504102757e-01	1.567954407976841808e-14	0.000000000000000000e+00
-6.789297658862876172e-01	3.103619580447906641e+13	8.190004439661096036e-01	1.607223411170639893e-14	0.000000000000000000e+00
-6.722408026755852806e-01	3.231263208181152734e+13	8.105677237066563068e-01	1.422180393785850312e-14	0.000000000000000000e+00
-6.655518394648829439e-01	3.341699318725311719e+13	7.949988555972752335e-01	1.429784413939995421e-14	0.000000000000000000e+00
-6.588628762541806072e-01	3.338889398170135547e+13	8.016670390194966522e-01	1.598936080982279325e-14	0.000000000000000000e+00
-6.521739130434782705e-01	3.406080779430756641e+13	7.876562695732869379e-01	1.471289622968272843e-14	0.000000000000000000e+00
-6.454849498327759338e-01	3.578859729944896094e+13	7.739229899670523327e-01	1.554666972663488888e-14	0.000000000000000000e+00
-6.387959866220735972e-01	3.697146478047569531e+13	7.619833971897354008e-01	1.403027711884623748e-14	0.000000000000000000e+00
-6.321070234113712605e-01	3.895596468014448438e+13	7.261946306213529212e-01	1.327005716336295727e-14	0.000000000000000000e+00
-6.254180602006689238e-01	4.088034474538470312e+13	7.201408378168677737e-01	1.271467539932801613e-14	0.000000000000000000e+00
-6.187290969899665871e-01	4.048859195818647656e+13	7.289226363629950356e-01	1.300366648626891273e-14	0.000000000000000000e+00
-6.120401337792642504e-01	4.108298624346190625e+13	7.329506317830191131e-01	1.361814995049224273e-14	0.000000000000000000e+00
-6.053511705685619138e-01	4.251243593956648438e+13	7.326075535726429555e-01	1.332101081065562520e-14	0.000000000000000000e+00
-5.986622073578595771e-01	4.343485339057540625e+13	7.313859758181981974e-01	1.285678672760747738e-14	0.000000000000000000e+00
-5.919732441471572404e-01	4.482514079280497656e+13	7.320456642909862754e-01	1.260684078324288118e-14	0.000000000000000000e+00
-5.852842809364549037e-01	4.545828185690076562e+13	7.261843931993927637e-01	1.256887605988105945e-14	0.000000000000000000e+00
-5.785953177257525670e-01	4.615894411733141406e+13	7.074864001216200071e-01	1.261870881325944991e-14	0.000000000000000000e+00
-5.719063545150502303e-01	4.636496167522619531e+13	7.105174280559866107e-01	1.228751914248343105e-14	0.000000000000000000e+00
-5.652173913043478937e-01	4.741372167245502344e+13	7.024421578006182498e-01	1.265855482552840476e-14	0.000000000000000000e+00
-5.585284280936455570e-01	4.832886761001282031e+13	7.135028697719415502e-01	1.245803879326939242e-14	0.000000000000000000e+00
-5.518394648829432203e-01	5.006668141584067188e+13	7.019288146226825287e-01	1.249931715301730171e-14	0.000000000000000000e+00
-5.451505016722408836e-01	5.059604759510774219e+13	6.893835114880844106e-01	1.191758389192290286e-14	0.000000000000000000e+00
-5.384615384615385469e-01	5.011880258547326562e+13	6.840803966993997953e-01	1.175790433927041137e-14	0.000000000000000000e+00
-5.317725752508362103e-01	5.120420581655946094e+13	6.775885230494568257e-01	1.194334031785979558e-14	0.000000000000000000e+00
-5.250836120401337626e-01	5.170949809236350000e+13	6.758401896154374588e-01	1.082600735759255020e-14	0.000000000000000000e+00
-5.183946488294314259e-01	5.276365978529855469e+13	6.698663883317974577e-01	1.119635273714244376e-14	0.000000000000000000e+00
-5.117056856187290892e-01	5.371604625960481250e+13	6.642193014967622267e-01	1.116787736278808217e-14	0.000000000000000000e+00
-5.050167224080267525e-01	5.444122390824301562e+13	6.692047404780291364e-01	1.178041906839037193e-14	0.000000000000000000e+00
-4.983277591973244158e-01	5.455694485088507031e+13	6.632820337766416330e-01	1.114604444920078683e-14	0.000000000000000000e+00
-4.916387959866220791e-01	5.645501761924508594e+13	6.427058287576636886e-01	1.155464887354029683e-14	0.000000000000000000e+00
-4.849498327759197425e-01	5.520758948664588281e+13	6.267654585067011785e-01	1.032930177392553251e-14	0.000000000000000000e+00
-4.782608695652174058e-01	5.615462620462656250e+13	6.298984238127529611e-01	1.020534478281025723e-14	0.000000000000000000e+00
-4.715719063545150691e-01	5.677587315029106250e+13	6.315104456750771922e-01	1.018795453382374073e-14	0.000000000000000000e+00
-4.648829431438127324e-01	5.692408217624670312e+13	6.335987724816439792e-01	1.090432950703407343e-14	0.000000000000000000e+00
-4.581939799331103957e-01	5.788950543538346875e+13	6.204065733382128078e-01	1.047413800502811717e-14	0.000000000000000000e+00
-4.515050167224080591e-01	5.911719660290018750e+13	6.132933129804312156e-01	1.032678545502191845e-14	0.000000000000000000e+00
-4.448160535117057224e-01	5.891556792276708594e+13	6.203128196211140644e-01	1.026083274901613290e-14	0.000000000000000000e+00
-4.381270903010033857e-01	5.932438279688496094e+13	6.123692184225992818e-01	1.025472489395557914e-14	0.000000000000000000e+00
-4.314381270903010490e-01	5.991332344707211719e+13	6.229760354763068664e-01	9.850220290240244527e-15	0.000000000000000000e+00
-4.247491638795987123e-01	6.005163802079564062e+13	6.220933162233320823e-01	1.042431570489114640e-14	0.000000000000000000e+00
-4.180602006688963757e-01	5.973062667160357812e+13	6.137012062129334478e-01	9.343331462175245334e-15	0.000000000000000000e+00
-4.113712374581940390e-01	5.954325535177402344e+13	6.121258248921049860e-01	9.699480151719492303e-15	0.000000000000000000e+00
-4.046822742474917023e-01	5.867020628316188281e+13	6.281654659204538582e-01	9.867819932059432909e-15	0.000000000000000000e+00
-3.979933110367892546e-01	5.822677381107663281e+13	6.335503480155154632e-01	1.042203125305409396e-14	0.000000000000000000e+00
-3.913043478260869179e-01	5.883233506343862500e+13	6.219126154185145028e-01	9.773591471602601748e-15	0.000000000000000000e+00
-3.846153846153845812e-01	5.990327317669442969e+13	6.088749140631886103e-01	1.033053314315498971e-14	0.000000000000000000e+00
-3.779264214046822445e-01	6.045767413798710156e+13	6.044091309957385638e-01	9.836756856318219602e-15	0.000000000000000000e+00
-3.712374581939799079e-01	6.060832431488653125e+13	5.990573739779361251e-01	8.879348272028486129e-15	0.000000000000000000e+00
-3.645484949832775712e-01	6.196833105752932812e+13	5.851024063919294527e-01	8.668088080648612043e-15	0.000000000000000000e+00
-3.578595317725752345e-01	6.254893543693803906e+13	5.895906686059879664e-01	9.187321438256957498e-15	0.000000000000000000e+00
-3.511705685618728978e-01	6.208293530346254688e+13	5.936722351964571764e-01	9.629912358455185416e-15	0.000000000000000000e+00
-3.444816053511705611e-01	6.256978909872853125e+13	5.885861375395248229e-01	8.925085118111207588e-15	0.000000000000000000e+00
-3.377926421404682245e-01	6.237008217572306250e+13	5.942752141459244353e-01	9.350054634467455486e-15	0.000000000000000000e+00
-3.311036789297658878e-01	6.381127017211271875e+13	5.739955187465742847e-01	8.795018912200388733e-15	0.000000000000000000e+00
-3.244147157190635511e-01	6.296400900656219531e+13	5.781263984921700683e-01	8.833086437169822638e-15	0.000000000000000000e+00
-3.177257525083612144e-01	6.158642078318187500e+13	5.906094431386635923e-01	9.399941785412184487e-15	0.000000000000000000e+00
-3.110367892976588777e-01	6.213001835306081250e+13	5.836519452190834789e-01	8.401874772548920932e-15	0.000000000000000000e+00
-3.043478260869565410e-01	6.144678175522265625e+13	5.779072223766728023e-01	8.286167905912595204e-15	0.000000000000000000e+00
-2.976588628762542044e-01	6.179023091735023438e+13	5.743147804138026835e-01	8.345892076204195420e-15	0.000000000000000000e+00
-2.909698996655518677e-01	6.279250516787110156e+13	5.700890185773251906e-01	8.606098663958307796e-15	0.000000000000000000e+00
-2.842809364548495310e-01	6.221587415116964062e+13	5.715775306016366297e-01	8.294703700924392525e-15	0.000000000000000000e+00
-2.775919732441471943e-01	6.128696427743613281e+13	5.738454333689448905e-01	8.301041392596251910e-15	0.000000000000000000e+00
-2.709030100334448576e-01	6.109686614006189844e+13	5.729996575067499709e-01	8.322265857652918118e-15	0.000000000000000000e+00
-2.642140468227425210e-01	6.225620508113463281e+13	5.681484200445759969e-01	8.320216377042650393e-15	0.000000000000000000e+00
-2.575250836120401843e-01	6.342930795838302344e+13	5.667402523340661080e-01	8.197087747217220241e-15	0.000000000000000000e+00
-2.508361204013378476e-01	6.547483663166304688e+13	5.632421442491685193e-01	8.680435612814757769e-15	0.000000000000000000e+00
-2.441471571906355109e-01	6.433333886823695312e+13	5.647213768918368793e-01	8.632985190693204387e-15	0.000000000000000000e+00
-2.374581939799331742e-01	6.358881379987964844e+13	5.688820935431320169e-01	8.349604547832157182e-15	0.000000000000000000e+00
-2.307692307692308376e-01	6.347628712921815625e+13	5.748849842357659501e-01	8.158289350811429036e-15	0.000000000000000000e+00
-2.240802675585283898e-01	6.390972127030770312e+13	5.638930602875260600e-01	8.139697327008817533e-15	0.000000000000000000e+00
-2.173913043478260532e-01	6.462708204198570312e+13	5.554116191603668540e-01	7.563356556370523281e-15	0.000000000000000000e+00
-2.107023411371237165e-01	6.583568548669211719e+13	5.505114524433086798e-01	8.222081287057559322e-15	0.000000000000000000e+00
-2.040133779264213798e-01	6.574897268878334375e+13	5.492219008696648253e-01	7.530822032442407233e-15	0.000000000000000000e+00
-1.973244147157190431e-01	6.459381486794509375e+13	5.520272571890599833e-01	8.230544905234314299e-15	0.000000000000000000e+00
-1.906354515050167064e-01	6.407577147390968750e+13	5.493116004475375735e-01	8.032633210769051764e-15	0.000000000000000000e+00
-1.839464882943143698e-01	6.576499598806771094e+13	5.409293416970925028e-01	7.631800662468095469e-15	0.000000000000000000e+00
-1.772575250836120331e-01	6.481115521107136719e+13	5.494062515859645668e-01	8.114401585610220184e-15	0.000000000000000000e+00
-1.705685618729096964e-01	6.460755283443042188e+13	5.415401844512927054e-01	7.830602730437885822e-15	0.000000000000000000e+00
-1.638795986622073597e-01	6.573115748082764844e+13	5.400501872458665087e-01	7.540336124826471584e-15	0.000000000000000000e+00
-1.571906354515050230e-01	6.712160070120258594e+13	5.354429299126044484e-01	7.717026991731369471e-15	0.000000000000000000e+00
-1.505016722408026864e-01	6.620702609684417188e+13	5.378872665360934224e-01	7.920927147438375794e-15	0.000000000000000000e+00
-1.438127090301003497e-01	6.513349101449858594e+13	5.392990578698071413e-01	7.879138003342497569e-15	0.000000000000000000e+00
-1.371237458193980130e-01	6.445612356680339844e+13	5.438119185508450970e-01	7.879275103645498025e-15	0.000000000000000000e+00
-1.304347826086956763e-01	6.483348914524380469e+13	5.350915926378082554e-01	7.040827024348353767e-15	0.000000000000000000e+00
-1.237458193979933396e-01	6.421416395670568750e+13	5.346456002612230973e-01	7.864580755993867270e-15	0.000000000000000000e+00
-1.170568561872910029e-01	6.387840182308426562e+13	5.318223036561655626e-01	7.230080084751691948e-15	0.000000000000000000e+00
-1.103678929765886663e-01	6.443976266153782031e+13	5.277598247768766626e-01	7.574948707621690070e-15	0.000000000000000000e+00
-1.036789297658863296e-01	6.300379457301822656e+13	5.357204828733711510e-01	7.836554456817477834e-15	0.000000000000000000e+00
-9.698996655518399290e-02	6.336012470183090625e+13	5.373097748849697819e-01	7.451513761233781197e-15	0.000000000000000000e+00
-9.030100334448165622e-02	6.253615834901631250e+13	5.434468871582807115e-01	7.589417095150021527e-15	0.000000000000000000e+00
-8.361204013377931954e-02	6.185868702255723438e+13	5.385245556778791576e-01	7.928668342699447915e-15	0.000000000000000000e+00
-7.692307692307698286e-02	6.152798897866081250e+13	5.338909483101486053e-01	7.128410741561336446e-15	0.000000000000000000e+00
-7.023411371237464618e-02	6.171413972301859375e+13	5.420956999634276574e-01	7.668878171497072241e-15	0.000000000000000000e+00
-6.354515050167230950e-02	6.211134614530534375e+13	5.390453017395392399e-01	8.123560415598009947e-15	0.000000000000000000e+00
-5.685618729096986179e-02	6.266315013750809375e+13	5.340916656014745856e-01	7.589845300541054569e-15	0.000000000000000000e+00
-5.016722408026752511e-02	6.279460871283424219e+13	5.380242187898801598e-01	7.762566573082679152e-15	0.000000000000000000e+00
-4.347826086956518843e-02	6.250335862941189062e+13	5.417458438460077685e-01	7.587708314360155608e-15	0.000000000000000000e+00
-3.678929765886285175e-02	6.307180919347997656e+13	5.418346893180843171e-01	8.101366582642324276e-15	0.000000000000000000e+00
-3.010033444816051507e-02	6.345587495217192188e+13	5.330758054574311622e-01	7.728274620131240035e-15	0.000000000000000000e+00
-2.341137123745817838e-02	6.274955129912578906e+13	5.318308600886760829e-01	7.182557511222560221e-15	0.000000000000000000e+00
-1.672240802675584170e-02	6.355214459633153125e+13	5.260790078232707723e-01	7.442125376609736294e-15	0.000000000000000000e+00
-1.003344481605350502e-02	6.327011375317807031e+13	5.317348824699886789e-01	7.028864006300602528e-15	0.000000000000000000e+00
-3.344481605351168341e-03	6.407551177700093750e+13	5.237391223080724023e-01	7.522915026287241615e-15	0.000000000000000000e+00
3.344481605351168341e-03	6.346462673800496875e+13	5.254674508268826205e-01	7.250757752045606177e-15	0.000000000000000000e+00
1.003344481605350502e-02	6.433744207939917969e+13	5.251925115667421817e-01	6.796095034368967520e-15	0.000000000000000000e+00
1.672240802675584170e-02	6.447866525850279688e+13	5.314259702132202445e-01	7.114141107430908669e-15	0.000000000000000000e+00
2.341137123745817838e-02	6.405315187313739062e+13	5.357568460875138383e-01	7.658424119081551689e-15	0.000000000000000000e+00
3.010033444816051507e-02	6.435562086302723438e+13	5.362451214171685132e-01	7.538979329406411561e-15	0.000000000000000000e+00
3.678929765886285175e-02	6.308907903792760156e+13	5.341507462939282247e-01	7.127914933587804274e-15	0.000000000000000000e+00
4.347826086956518843e-02	6.263699865877332031e+13	5.302745558081729538e-01	7.561693014929184216e-15	0.000000000000000000e+00
5.016722408026752511e-02	6.414783736615244531e+13	5.291878838043456712e-01	7.300341514410044397e-15	0.000000000000000000e+00
5.685618729096986179e-02	6.447788616777569531e+13	5.259336306752805390e-01	7.441581136198320256e-15	0.000000000000000000e+00
6.354515050167219847e-02	6.381835989772815625e+13	5.263130976506444902e-01	7.219862918211626301e-15	0.000000000000000000e+00
7.023411371237453515e-02	6.400653627797571094e+13	5.216841162924122921e-01	7.180802198261798489e-15	0.000000000000000000e+00
7.692307692307687184e-02	6.451336076554271875e+13	5.241029482912976656e-01	7.345409471535586851e-15	0.000000000000000000e+00
8.361204013377920852e-02	6.551197328964754688e+13	5.138779075352989389e-01	7.309138266317232641e-15	0.000000000000000000e+00
9.030100334448154520e-02	6.654915080473549219e+13	5.179448947508521472e-01	7.611805296725667335e-15	0.000000000000000000e+00
9.698996655518388188e-02	6.420058180836605469e+13	5.297203899132402194e-01	7.476021374846258201e-15	0.000000000000000000e+00
1.036789297658862186e-01	6.380469984031546875e+13	5.341427302470335148e-01	7.784639805656194472e-15	0.000000000000000000e+00
1.103678929765885552e-01	6.383900580199194531e+13	5.314505126966998505e-01	7.497898474432681307e-15	0.000000000000000000e+00
1.170568561872908919e-01	6.310154448955871875e+13	5.335580062202981422e-01	7.692853739078173903e-15	0.000000000000000000e+00
1.237458193979932286e-01	6.432484677931333594e+13	5.254069642525278638e-01	7.213446397928747437e-15	0.000000000000000000e+00
1.304347826086955653e-01	6.323941757853675781e+13	5.327429271363407493e-01	7.927600587991513168e-15	0.000000000000000000e+00
1.371237458193979020e-01	6.371201401350019531e+13	5.350197604208618563e-01	7.310979626039539204e-15	0.000000000000000000e+00
1.438127090301002386e-01	6.400900339861083594e+13	5.315182084673332197e-01	7.528060591025924049e-15	0.000000000000000000e+00
1.505016722408025753e-01	6.399529140181639062e+13	5.313892823877096605e-01	7.380567264569975000e-15	0.000000000000000000e+00
1.571906354515049120e-01	6.298665457702565625e+13	5.374806629422455018e-01	7.446276094389792316e-15	0.000000000000000000e+00
1.638795986622072487e-01	6.279260904663510156e+13	5.402918465715204066e-01	7.265731007712491566e-15	0.000000000000000000e+00
1.705685618729095854e-01	6.313359108812675781e+13	5.450961545828341137e-01	7.779317868790367739e-15	0.000000000000000000e+00
1.772575250836119221e-01	6.468052766585375781e+13	5.436012825281790750e-01	7.649612574256309665e-15	0.000000000000000000e+00
1.839464882943142587e-01	6.457498684204407812e+13	5.423434818344334829e-01	7.944175326850660284e-15	0.000000000000000000e+00
1.906354515050165954e-01	6.460282635068638281e+13	5.374627096257014180e-01	7.747757490449895220e-15	0.000000000000000000e+00
1.973244147157189321e-01	6.450224573783840625e+13	5.388500387897136035e-01	7.329149902684217957e-15	0.000000000000000000e+00
2.040133779264214908e-01	6.619578122068557031e+13	5.342881418801981308e-01	7.461817442396543552e-15	0.000000000000000000e+00
2.107023411371238275e-01	6.459456798898107812e+13	5.439592319646571195e-01	7.832482017323640534e-15	0.000000000000000000e+00
2.173913043478261642e-01	6.416287381718221094e+13	5.484061651226678213e-01	7.820615548929498076e-15	0.000000000000000000e+00
2.240802675585285009e-01	6.380830962735061719e+13	5.516653734129417508e-01	8.143853153008722805e-15	0.000000000000000000e+00
2.307692307692308376e-01	6.469439548079354688e+13	5.530848571747073450e-01	8.225798875810668055e-15	0.000000000000000000e+00
2.374581939799331742e-01	6.381612650431062500e+13	5.542750595559623461e-01	8.107601989688203398e-15	0.000000000000000000e+00
2.441471571906355109e-01	6.406966859654916406e+13	5.649735440160527089e-01	7.840417287931693682e-15	0.000000000000000000e+00
2.508361204013378476e-01	6.358213958931835156e+13	5.640261744664654131e-01	8.024807337685596508e-15	0.000000000000000000e+00
2.575250836120401843e-01	6.333488216227795312e+13	5.611013891830539668e-01	7.867597872047708451e-15	0.000000000000000000e+00
2.642140468227425210e-01	6.272841197073519531e+13	5.516554976700240864e-01	7.975845258313598093e-15	0.000000000000000000e+00
2.709030100334448576e-01	6.273220354560629688e+13	5.547353725853501061e-01	7.916987052518312841e-15	0.000000000000000000e+00
2.775919732441471943e-01	6.253205513785421094e+13	5.590451342596057804e-01	8.419917668612541366e-15	0.000000000000000000e+00
2.842809364548495310e-01	6.136321128991289062e+13	5.706106194687474709e-01	8.508861570028892517e-15	0.000000000000000000e+00
2.909698996655518677e-01	6.055513838792758594e+13	5.788966578992237322e-01	8.188776784669485721e-15	0.000000000000000000e+00
2.976588628762542044e-01	6.137933846796052344e+13	5.749107644743599588e-01	8.633090058320661090e-15	0.000000000000000000e+00
3.043478260869565410e-01	6.014110360593896094e+13	5.818175908930606210e-01	9.050945810331526727e-15	0.000000000000000000e+00
3.110367892976588777e-01	6.204211094937049219e+13	5.777634988649842374e-01	8.662595863352216242e-15	0.000000000000000000e+00
3.177257525083612144e-01	6.169024760739279688e+13	5.782607031235850181e-01	8.855629263834074652e-15	0.000000000000000000e+00
3.244147157190635511e-01	6.145228732969326562e+13	5.832645180343873914e-01	9.238925213339809588e-15	0.000000000000000000e+00
3.311036789297658878e-01	6.165409779766205469e+13	5.752095043032849908e-01	8.975829865433550634e-15	0.000000000000000000e+00
3.377926421404682245e-01	6.158766732834488281e+13	5.770952432186194914e-01	8.568441513689394950e-15	0.000000000000000000e+00
3.444816053511705611e-01	6.296104846180000781e+13	5.838581974211589642e-01	8.683556798457976535e-15	0.000000000000000000e+00
3.511705685618728978e-01	6.169157206162833594e+13	5.800037354001358336e-01	8.545877390161804458e-15	0.000000000000000000e+00
3.578595317725752345e-01	6.074284731373898438e+13	5.847359584161091473e-01	9.016996264981836745e-15	0.000000000000000000e+00
3.645484949832775712e-01	6.104692642446485938e+13	5.881507299398867072e-01	9.074036023364405136e-15	0.000000000000000000e+00
3.712374581939799079e-01	5.971052613084851562e+13	5.932431584537274372e-01	9.437891145848196461e-15	0.000000000000000000e+00
3.779264214046822445e-01	6.021664943676185938e+13	5.869204045474377684e-01	9.216408371317289349e-15	0.000000000000000000e+00
3.846153846153845812e-01	5.966507917177725000e+13	5.885038176171719648e-01	9.152003062998417560e-15	0.000000000000000000e+00
3.913043478260869179e-01	5.964033005635117188e+13	5.921277908034949800e-01	8.868072962316071176e-15	0.000000000000000000e+00
3.979933110367892546e-01	5.929745222742357031e+13	6.031945555690042537e-01	9.226100809717036015e-15	0.000000000000000000e+00
4.046822742474915913e-01	5.952567387103611719e+13	6.039069915547387035e-01	9.160285173117798861e-15	0.000000000000000000e+00
4.113712374581939279e-01	5.989293723971750781e+13	6.019256296604734713e-01	9.535385683072626347e-15	0.000000000000000000e+00
4.180602006688962646e-01	5.955569483371405469e+13	6.059586689348364086e-01	9.394534995314253707e-15	0.000000000000000000e+00
4.247491638795986013e-01	5.876483983679472656e+13	6.109889414296511001e-01	9.843387311306653115e-15	0.000000000000000000e+00
4.314381270903009380e-01	6.093541257174831250e+13	6.022943894375978324e-01	9.594749670162748336e-15	0.000000000000000000e+00
4.381270903010032747e-01	5.987982254581313281e+13	6.105780489645722398e-01	9.534137738757442666e-15	0.000000000000000000e+00
4.448160535117056114e-01	5.817475652020803125e+13	6.193667850131374664e-01	9.911205737611988230e-15	0.000000000000000000e+00
4.515050167224079480e-01	5.868036043230294531e+13	6.218085801975677951e-01	9.797911859206818062e-15	0.000000000000000000e+00
4.581939799331102847e-01	5.907782655149860938e+13	6.258679702468044059e-01	1.046562021353338354e-14	0.000000000000000000e+00
4.648829431438126214e-01	5.752278743021150000e+13	6.304509647989946508e-01	1.061482593628217794e-14	0.000000000000000000e+00
4.715719063545149581e-01	5.649350470115625781e+13	6.337870279008694929e-01	9.979428213479279757e-15	0.000000000000000000e+00
4.782608695652172948e-01	5.583717270308853906e+13	6.472746119053360836e-01	1.044176656323669461e-14	0.000000000000000000e+00
4.849498327759196314e-01	5.691953748033949219e+13	6.476037562221830246e-01	1.058734474982844693e-14	0.000000000000000000e+00
4.916387959866219681e-01	5.698524079831174219e+13	6.410571606554713586e-01	1.054951099027731097e-14	0.000000000000000000e+00
4.983277591973243048e-01	5.479602182529278906e+13	6.610569747550032460e-01	1.128033891455981088e-14	0.000000000000000000e+00
5.050167224080266415e-01	5.366498984729885156e+13	6.561097637720187947e-01	1.075286329196615727e-14	0.000000000000000000e+00
5.117056856187289782e-01	5.329406475220160938e+13	6.573285699710719188e-01	1.081413258246324105e-14	0.000000000000000000e+00
5.183946488294313149e-01	5.166641437516314844e+13	6.525649700149751542e-01	1.146949232856439356e-14	0.000000000000000000e+00
5.250836120401336515e-01	5.050115434456581250e+13	6.547107505789399040e-01	1.111530040800466756e-14	0.000000000000000000e+00
5.317725752508359882e-01	5.061594037833535156e+13	6.569356290847263580e-01	1.103622950210497431e-14	0.000000000000000000e+00
5.384615384615383249e-01	5.063697582796309375e+13	6.470317434642164356e-01	9.650457011028744018e-15	0.000000000000000000e+00
5.451505016722408836e-01	4.996623065144698438e+13	6.545568992085519788e-01	1.073123467341213481e-14	0.000000000000000000e+00
5.518394648829432203e-01	4.929842005000226562e+13	6.524620692127655053e-01	1.163756267047914152e-14	0.000000000000000000e+00
5.585284280936455570e-01	4.889557820479113281e+13	6.510857425384473096e-01	1.128959882848686824e-14	0.000000000000000000e+00
5.652173913043478937e-01	4.779781340083783594e+13	6.728743754919945808e-01	1.235867645914726871e-14	0.000000000000000000e+00
5.719063545150502303e-01	4.608472274074495312e+13	6.762684557142224495e-01	1.144969883363876141e-14	0.000000000000000000e+00
5.785953177257525670e-01	4.507104779591926562e+13	6.758584451569763507e-01	1.106769097493069109e-14	0.000000000000000000e+00
5.852842809364549037e-01	4.525093984477014844e+13	6.748932389039303814e-01	1.123153487519907419e-14	0.000000000000000000e+00
5.919732441471572404e-01	4.403901227962890625e+13	6.712301938159820347e-01	1.128367673895893649e-14	0.000000000000000000e+00
5.986622073578595771e-01	4.369392702697511719e+13	6.741136353323375907e-01	1.053215593908840682e-14	0.000000000000000000e+00
6.053511705685619138e-01	4.274299485535950781e+13	6.769167879664644838e-01	1.210455720851021106e-14	0.000000000000000000e+00
6.120401337792642504e-01	4.210188109615832812e+13	6.881931802174156010e-01	1.162190742195651785e-14	0.000000000000000000e+00
6.187290969899665871e-01	3.965800333419278125e+13	7.314812454485870585e-01	1.272778350258315311e-14	0.000000000000000000e+00
6.254180602006689238e-01	3.920763695463780469e+13	7.328872776703877490e-01	1.310773538017179765e-14	0.000000000000000000e+00
6.321070234113712605e-01	3.817931510414589062e+13	7.375165308065000369e-01	1.305803354531680482e-14	0.000000000000000000e+00
6.387959866220735972e-01	3.682063281573980469e+13	7.449684069167228362e-01	1.335945493876881342e-14	0.000000000000000000e+00
6.454849498327759338e-01	3.685218599018057812e+13	7.506347123438446012e-01	1.305672734826299686e-14	0.000000000000000000e+00
6.521739130434782705e-01	3.637647319230932031e+13	7.646995337286097705e-01	1.310737599333100732e-14	0.000000000000000000e+00
6.588628762541806072e-01	3.534207443414696875e+13	7.764910519314270898e-01	1.365470323453242499e-14	0.000000000000000000e+00
6.655518394648829439e-01	3.443056425331458594e+13	7.771382625979886827e-01	1.346514964194259756e-14	0.000000000000000000e+00
6.722408026755852806e-01	3.373491414322769531e+13	7.718713670340096034e-01	1.432963590718506485e-14	0.000000000000000000e+00
6.789297658862876172e-01	3.219018498922707422e+13	7.894461555974903177e-01	1.392299566509943910e-14	0.000000000000000000e+00
6.856187290969899539e-01	3.113085532780273438e+13	7.886385541288118972e-01	1.447131977570871607e-14	0.000000000000000000e+00
6.923076923076922906e-01	3.023425174954553516e+13	8.118418851286761662e-01	1.419422866776822074e-14	0.000000000000000000e+00
6.989966555183946273e-01	2.926532258213766797e+13	8.010094697729729374e-01	1.501069453439569087e-14	0.000000000000000000e+00
7.056856187290969640e-01	2.774030442352904688e+13	8.141122329145418224e-01	1.555903976317999744e-14	0.000000000000000000e+00
7.123745819397993007e-01	2.700803704927537891e+13	8.322848495176790040e-01	1.535790012774727961e-14	0.000000000000000000e+00
7.190635451505016373e-01	2.535389758752112500e+13	8.596888152887497414e-01	1.564754762761944780e-14	0.000000000000000000e+00
7.257525083612039740e-01	2.457111916447059766e+13	8.640638518001487745e-01	1.509062894312425426e-14	0.000000000000000000e+00
7.324414715719063107e-01	2.342289525110232422e+13	8.849063520701149210e-01	1.649432331156088157e-14	0.000000000000000000e+00
7.391304347826086474e-01	2.268538199928729297e+13	8.940810502920865099e-01	1.627940379177185371e-14	0.000000000000000000e+00
7.458193979933109841e-01	2.241012924545798438e+13	9.426662927965491212e-01	1.941711051285906423e-14	0.000000000000000000e+00
7.525083612040133207e-01	2.140009005735826953e+13	9.600112608584530083e-01	1.815536698628339659e-14	0.000000000000000000e+00
7.591973244147156574e-01	2.039290753525729688e+13	9.473330685679924867e-01	1.778735811757823323e-14	0.000000000000000000e+00
7.658862876254179941e-01	1.905263775769771875e+13	9.717119031702270426e-01	1.858417337756309920e-14	0.000000000000000000e+00
7.725752508361203308e-01	1.782333646934564844e+13	9.966083061258568243e-01	2.081318589453488133e-14	0.000000000000000000e+00
7.792642140468226675e-01	1.686993717709474219e+13	1.019388202302530022e+00	1.993855426457012026e-14	0.000000000000000000e+00
7.859531772575250042e-01	1.619264763847219727e+13	1.042083636321739171e+00	2.211820077038904591e-14	0.000000000000000000e+00
7.926421404682273408e-01	1.536231871138726172e+13	1.059767859563085945e+00	2.105396090852705872e-14	0.000000000000000000e+00
7.993311036789296775e-01	1.457650183450184961e+13	1.098549375892958313e+00	2.299445676690532304e-14	0.000000000000000000e+00
8.060200668896320142e-01	1.390264029507794336e+13	1.115122788558771116e+00	2.166901405865586139e-14	0.000000000000000000e+00
8.127090301003343509e-01	1.336008151283466992e+13	1.110300240630758273e+00	2.280203097211042705e-14	0.000000000000000000e+00
8.193979933110366876e-01	1.274727471671235742e+13	1.151484627077979717e+00	2.415714228678801388e-14	0.000000000000000000e+00
8.260869565217390242e-01	1.196802817162403711e+13	1.177430423773953905e+00	2.385789260330737149e-14	0.000000000000000000e+00
8.327759197324413609e-01	1.131699399049973047e+13	1.190659012531587457e+00	2.245144997079494855e-14	0.000000000000000000e+00
8.394648829431436976e-01	1.070901755688429492e+13	1.209186788436158455e+00	2.461287035120941633e-14	0.000000000000000000e+00
8.461538461538460343e-01	1.003053341248081641e+13	1.261070114682901755e+00	2.695071681801703248e-14	0.000000000000000000e+00
8.528428093645483710e-01	9.446345215728173828e+12	1.317557915393887225e+00	2.943134831408220924e-14	0.000000000000000000e+00
8.595317725752507076e-01	8.903007342758175781e+12	1.377089140859762084e+00	2.881900208068704137e-14	0.000000000000000000e+00
8.662207357859530443e-01	8.142614793262104492e+12	1.376437830096438608e+00	2.623407661681613561e-14	0.000000000000000000e+00
8.729096989966553810e-01	7.984017890947411133e+12	1.397106010882318339e+00	2.868105285068908142e-14	0.000000000000000000e+00
8.795986622073577177e-01	7.350435342106436523e+12	1.476869926230471641e+00	3.280060476405161612e-14	0.000000000000000000e+00
8.862876254180602764e-01	6.736927364329735352e+12	1.496396498307887901e+00	3.078048787984127146e-14	0.000000000000000000e+00
8.929765886287626131e-01	6.431342011531790039e+12	1.548565696002634384e+00	3.345917973684922283e-14	0.000000000000000000e+00
8.996655518394649498e-01	6.061118098088664062e+12	1.603193397458039016e+00	3.502395357792739422e-14	0.000000000000000000e+00
9.063545150501672865e-01	5.647550770536315430e+12	1.647343374932838111e+00	3.555091517030835146e-14	0.000000000000000000e+00
9.130434782608696231e-01	5.115873288779712891e+12	1.702628655856603279e+00	3.839809484412183751e-14	0.000000000000000000e+00
9.197324414715719598e-01	4.775592428941901367e+12	1.722662674457996479e+00	3.793031785623938509e-14	0.000000000000000000e+00
9.264214046822742965e-01	4.483355497265601562e+12	1.749432765664360234e+00	3.955448613319400102e-14	0.000000000000000000e+00
9.331103678929766332e-01	4.253601641890136719e+12	1.804005086136883707e+00	4.415896954899519537e-14	0.000000000000000000e+00
9.397993311036789699e-01	3.845124373754040039e+12	1.844546380969402488e+00	3.641756772589736660e-14	0.000000000000000000e+00
9.464882943143813065e-01	3.532864810395275879e+12	1.905420164021301765e+00	3.696517873105010748e-14	0.000000000000000000e+00
9.531772575250836432e-01	3.346038854074380371e+12	1.975205088268775278e+00	4.493746324225052365e-14	0.000000000000000000e+00
9.598662207357859799e-01	3.099326790542487793e+12	2.082729934398543925e+00	5.427729311399512601e-14	0.000000000000000000e+00
9.665551839464883166e-01	2.921174710981507324e+12	2.101897173920527440e+00	4.542232038886947792e-14	0.000000000000000000e+00
9.732441471571906533e-01	2.504335202376176758e+12	2.194709977660046718e+00	5.654122673617427836e-14	0.000000000000000000e+00
9.799331103678929900e-01	2.382121837009713867e+12	2.208108572957510951e+00	5.340502616432477123e-14	0.000000000000000000e+00
9.866220735785953266e-01	2.014053407910984375e+12	2.330728972704916302e+00	5.836911742126042875e-14	0.000000000000000000e+00
9.933110367892976633e-01	1.628273649619778809e+12	2.414114571450363123e+00	5.269219386838056806e-14	0.000000000000000000e+00
1.000000000000000000e+00	6.646163294641036377e+11	nan	nan	nan


==> dat/1dbte_with_E_pic_vs_pde/Ewtx_10K_pic_idx_0007.csv <==
x	ne_pic	Te_pic	elastic_pic	ionization_pic
-1.000000000000000000e+00	1.286642365855340088e+12	6.768282499562316978e+00	2.687428309702215993e-13	0.000000000000000000e+00
-9.933110367892976633e-01	3.736467187036353027e+12	6.433215364450671103e+00	2.558180876139480887e-13	0.000000000000000000e+00
-9.866220735785953266e-01	4.985349622325868164e+12	6.093910505950723255e+00	2.200238827427786560e-13	0.000000000000000000e+00
-9.799331103678929900e-01	6.303908738294838867e+12	5.724159660948149764e+00	2.082508854260136737e-13	1.575511445076662215e-16
-9.732441471571906533e-01	7.530431269721061523e+12	5.400970355979659132e+00	1.928651957151565106e-13	6.103159600324063448e-17
-9.665551839464883166e-01	8.245792375199822266e+12	5.042281688625657843e+00	1.737478481692414870e-13	0.000000000000000000e+00
-9.598662207357859799e-01	9.308757793349955078e+12	4.790134615674313423e+00	1.581073141208762464e-13	0.000000000000000000e+00
-9.531772575250836432e-01	1.016440716906058398e+13	4.565700855650726808e+00	1.462138143480311915e-13	0.000000000000000000e+00
-9.464882943143813065e-01	1.099302209654621094e+13	4.298411778797904148e+00	1.324748077184151863e-13	0.000000000000000000e+00
-9.397993311036789699e-01	1.145273756482440430e+13	4.066107193796995034e+00	1.225160750153889451e-13	0.000000000000000000e+00
-9.331103678929766332e-01	1.254821703597838672e+13	3.844987282918659766e+00	1.120616692839317019e-13	0.000000000000000000e+00
-9.264214046822742965e-01	1.317935843387452344e+13	3.635656155180656768e+00	1.026756258757935123e-13	0.000000000000000000e+00
-9.197324414715719598e-01	1.401181687561339648e+13	3.417350521086183868e+00	9.454768005659180816e-14	0.000000000000000000e+00
-9.130434782608696231e-01	1.478041584743351758e+13	3.238372218602482810e+00	8.828375757736732412e-14	0.000000000000000000e+00
-9.063545150501672865e-01	1.542882708977741992e+13	3.079522162210136749e+00	7.951323170476978334e-14	0.000000000000000000e+00
-8.996655518394648388e-01	1.612424347264671680e+13	2.941972781024011940e+00	7.544644149913070984e-14	0.000000000000000000e+00
-8.929765886287625021e-01	1.643697049044138281e+13	2.803368623990032393e+00	7.249682079336743262e-14	0.000000000000000000e+00
-8.862876254180601654e-01	1.713742499334486914e+13	2.661154274166137146e+00	6.672482614173517597e-14	0.000000000000000000e+00
-8.795986622073578287e-01	1.809832952626527734e+13	2.547841610965096759e+00	6.078393928489590264e-14	0.000000000000000000e+00
-8.729096989966554920e-01	1.827772815098943359e+13	2.418425538524429541e+00	5.796882062204883488e-14	0.000000000000000000e+00
-8.662207357859531554e-01	1.867820675432890234e+13	2.300682178731678018e+00	5.356724786889374965e-14	0.000000000000000000e+00
-8.595317725752508187e-01	1.899347880183172266e+13	2.188384879657052196e+00	5.017091223819691856e-14	0.000000000000000000e+00
-8.528428093645484820e-01	1.907678957023300781e+13	2.104629133009677133e+00	4.871303799714102647e-14	0.000000000000000000e+00
-8.461538461538461453e-01	1.948638353507726172e+13	2.007051779462313057e+00	4.377407714740921558e-14	0.000000000000000000e+00
-8.394648829431438086e-01	2.035135602982039062e+13	1.916526758490655569e+00	4.186608580120613069e-14	0.000000000000000000e+00
-8.327759197324414719e-01	2.051008278058964453e+13	1.830653202715045058e+00	3.817245896492342175e-14	0.000000000000000000e+00
-8.260869565217391353e-01	2.065268235331110156e+13	1.763769585715450061e+00	3.707647921500286068e-14	0.000000000000000000e+00
-8.193979933110367986e-01	2.093115534881118359e+13	1.705190931877401450e+00	3.684630094447404891e-14	0.000000000000000000e+00
-8.127090301003344619e-01	2.106946992253465625e+13	1.679226459020750628e+00	3.730623793164171550e-14	0.000000000000000000e+00
-8.060200668896321252e-01	2.136001882430266406e+13	1.628902938214608742e+00	3.512437357924185201e-14	0.000000000000000000e+00
-7.993311036789297885e-01	2.176517197200389844e+13	1.569964547276730960e+00	3.309861503305674521e-14	0.000000000000000000e+00
-7.926421404682274519e-01	2.192530108608132031e+13	1.496991652435353259e+00	3.029958824533695256e-14	0.000000000000000000e+00
-7.859531772575251152e-01	2.236421483195008203e+13	1.440958731096736001e+00	2.991287628733447698e-14	0.000000000000000000e+00
-7.792642140468227785e-01	2.310837632463555859e+13	1.391974028367932270e+00	2.910995324100748013e-14	0.000000000000000000e+00
-7.725752508361204418e-01	2.379685880003503516e+13	1.350641557892775513e+00	2.749162561426709437e-14	0.000000000000000000e+00
-7.658862876254181051e-01	2.424057693871971484e+13	1.296132859759238309e+00	2.623776502214850574e-14	0.000000000000000000e+00
-7.591973244147156574e-01	2.489197469551666016e+13	1.252026888273629401e+00	2.474125162214862593e-14	0.000000000000000000e+00
-7.525083612040133207e-01	2.507002289631438672e+13	1.212716550787023229e+00	2.265492482927610184e-14	0.000000000000000000e+00
-7.458193979933109841e-01	2.576310200700227344e+13	1.163267152533174587e+00	2.248705515100758274e-14	0.000000000000000000e+00
-7.391304347826086474e-01	2.557671753542669141e+13	1.133856767865883297e+00	2.142768554198012935e-14	0.000000000000000000e+00
-7.324414715719063107e-01	2.631939875573064844e+13	1.100829924341586885e+00	2.083935195081826426e-14	0.000000000000000000e+00
-7.257525083612039740e-01	2.726373462585806250e+13	1.066595817651311506e+00	2.064823773499181009e-14	0.000000000000000000e+00
-7.190635451505016373e-01	2.769506522198435547e+13	1.045735274469227427e+00	2.031958072014225233e-14	0.000000000000000000e+00
-7.123745819397993007e-01	2.719034427937987891e+13	1.013489043135325618e+00	1.898043411249408227e-14	0.000000000000000000e+00
-7.056856187290969640e-01	2.727046077580057031e+13	1.024121035867597174e+00	1.966811003270749765e-14	0.000000000000000000e+00
-6.989966555183946273e-01	2.777422083984208984e+13	9.805922293680873203e-01	1.866340060458089575e-14	0.000000000000000000e+00
-6.923076923076922906e-01	2.785737579009779297e+13	9.661104733879747331e-01	1.748865923472735292e-14	0.000000000000000000e+00
-6.856187290969899539e-01	2.875052539946499219e+13	9.491217883552215406e-01	1.855235472303960349e-14	0.000000000000000000e+00
-6.789297658862876172e-01	2.949866025485705469e+13	9.239201393065857859e-01	1.764937478339642308e-14	0.000000000000000000e+00
-6.722408026755852806e-01	3.019859536394237109e+13	8.928976684130719432e-01	1.679611310348422914e-14	0.000000000000000000e+00
-6.655518394648829439e-01	3.096719433576300000e+13	8.712748141475276098e-01	1.490257660149890345e-14	0.000000000000000000e+00
-6.588628762541806072e-01	3.074289411547544531e+13	8.674397561179292282e-01	1.483418248994720423e-14	0.000000000000000000e+00
-6.521739130434782705e-01	3.125187408738757422e+13	8.525877643479597978e-01	1.503673756861160511e-14	0.000000000000000000e+00
-6.454849498327759338e-01	3.246291868303876562e+13	8.352626456631052632e-01	1.489091923275239282e-14	0.000000000000000000e+00
-6.387959866220735972e-01	3.327854876507527344e+13	8.203171009109863077e-01	1.395858191956208059e-14	0.000000000000000000e+00
-6.321070234113712605e-01	3.352492322262578125e+13	8.064696768596096854e-01	1.399385015112183906e-14	0.000000000000000000e+00
-6.254180602006689238e-01	3.358826329872626172e+13	8.032440165160895651e-01	1.361877294745193163e-14	0.000000000000000000e+00
-6.187290969899665871e-01	3.430505273720446875e+13	8.026542989887521795e-01	1.459364063237856404e-14	0.000000000000000000e+00
-6.120401337792642504e-01	3.515966332527902734e+13	7.911111439792651856e-01	1.394420751453329006e-14	0.000000000000000000e+00
-6.053511705685619138e-01	3.606649896174951562e+13	7.832595368364377864e-01	1.323744746446220535e-14	0.000000000000000000e+00
-5.986622073578595771e-01	3.677970458288386719e+13	7.766162418824960056e-01	1.349563788769994401e-14	0.000000000000000000e+00
-5.919732441471572404e-01	3.738422704760992188e+13	7.659337014698088808e-01	1.366496235018808323e-14	0.000000000000000000e+00
-5.852842809364549037e-01	3.775930729325106250e+13	7.581572243928073052e-01	1.321317282148767292e-14	0.000000000000000000e+00
-5.785953177257525670e-01	3.907376319805828125e+13	7.427802670621407310e-01	1.145084697868917669e-14	0.000000000000000000e+00
-5.719063545150502303e-01	3.928263742195192188e+13	7.310054441261533142e-01	1.219800704181524637e-14	0.000000000000000000e+00
-5.652173913043478937e-01	3.937389491576739844e+13	7.378867718680679477e-01	1.325427653493380779e-14	0.000000000000000000e+00
-5.585284280936455570e-01	3.935143113314031250e+13	7.409921107280575958e-01	1.325589187485220591e-14	0.000000000000000000e+00
-5.518394648829432203e-01	4.026746004018891406e+13	7.360353164267173787e-01	1.295712492665737793e-14	0.000000000000000000e+00
-5.451505016722408836e-01	4.135694051274603125e+13	7.215837364046159275e-01	1.248945359818632475e-14	0.000000000000000000e+00
-5.384615384615385469e-01	4.146510427533667188e+13	7.108675746480659363e-01	1.264076258944261007e-14	0.000000000000000000e+00
-5.317725752508362103e-01	4.168859943520593750e+13	7.007045363440808083e-01	1.245497665223686411e-14	0.000000000000000000e+00
-5.250836120401337626e-01	4.312451558434328906e+13	6.808205569146722480e-01	1.200556303252636139e-14	0.000000000000000000e+00
-5.183946488294314259e-01	4.390602149253955469e+13	6.804399051891595329e-01	1.156746265704805798e-14	0.000000000000000000e+00
-5.117056856187290892e-01	4.485827811839084375e+13	6.826796019529443038e-01	1.149693372719457530e-14	0.000000000000000000e+00
-5.050167224080267525e-01	4.524644708824475000e+13	6.750927051317259231e-01	1.031270583130266125e-14	0.000000000000000000e+00
-4.983277591973244158e-01	4.601411115119287500e+13	6.611146388529668405e-01	1.115592041243791070e-14	0.000000000000000000e+00
-4.916387959866220791e-01	4.600774857692260938e+13	6.664115145300496534e-01	1.180143125290449151e-14	0.000000000000000000e+00
-4.849498327759197425e-01	4.514376293043403125e+13	6.734660188554304483e-01	1.122425565196962385e-14	0.000000000000000000e+00
-4.782608695652174058e-01	4.624776046020305469e+13	6.671015816993257630e-01	1.103573440929888799e-14	0.000000000000000000e+00
-4.715719063545150691e-01	4.711668034796204688e+13	6.521721005249019321e-01	1.106548985149822662e-14	0.000000000000000000e+00
-4.648829431438127324e-01	4.833860624409932031e+13	6.416750878885237874e-01	1.096236048020599764e-14	0.000000000000000000e+00
-4.581939799331103957e-01	4.826269683760443750e+13	6.431717229197315699e-01	1.056678971625435898e-14	0.000000000000000000e+00
-4.515050167224080591e-01	4.846287121504717969e+13	6.337617443157054220e-01	1.035965402133008919e-14	0.000000000000000000e+00
-4.448160535117057224e-01	4.831336370454666406e+13	6.300319900724623556e-01	1.037646726360809918e-14	0.000000000000000000e+00
-4.381270903010033857e-01	4.805610794651028125e+13	6.405250452989997845e-01	1.087708909235649355e-14	0.000000000000000000e+00
-4.314381270903010490e-01	4.989400894105918750e+13	6.412353734285213269e-01	1.089562946837826528e-14	0.000000000000000000e+00
-4.247491638795987123e-01	5.166745316279957812e+13	6.154270372388883636e-01	1.034509341004666232e-14	0.000000000000000000e+00
-4.180602006688963757e-01	5.100823852904235156e+13	6.185619405262380299e-01	9.966931144878701805e-15	0.000000000000000000e+00
-4.113712374581940390e-01	5.115429207065321094e+13	6.277754130762213114e-01	1.038983146964223342e-14	0.000000000000000000e+00
-4.046822742474917023e-01	5.176161926199564844e+13	6.302221519940061079e-01	1.105224661358894034e-14	0.000000000000000000e+00
-3.979933110367892546e-01	5.307963301445615625e+13	6.181276192433994288e-01	9.740152712997332842e-15	0.000000000000000000e+00
-3.913043478260869179e-01	5.346084210714931250e+13	6.130200210303130559e-01	9.805129298521954874e-15	0.000000000000000000e+00
-3.846153846153845812e-01	5.467461352034435156e+13	5.925781176737987543e-01	9.152252771742157364e-15	0.000000000000000000e+00
-3.779264214046822445e-01	5.588578796444967188e+13	5.926783843704938048e-01	8.920480497308687485e-15	0.000000000000000000e+00
-3.712374581939799079e-01	5.582605767538439844e+13	6.063880496990986524e-01	9.342842634002308378e-15	0.000000000000000000e+00
-3.645484949832775712e-01	5.707878362492622656e+13	6.013032738963178803e-01	9.716437360789767556e-15	0.000000000000000000e+00
-3.578595317725752345e-01	5.656196080636343750e+13	5.973531319091766045e-01	8.867301698013936207e-15	0.000000000000000000e+00
-3.511705685618728978e-01	5.643764389603449219e+13	6.013925440157604774e-01	9.203733801000920398e-15	0.000000000000000000e+00
-3.444816053511705611e-01	5.817376967195388281e+13	5.950353296418123827e-01	9.894650619296599403e-15	0.000000000000000000e+00
-3.377926421404682245e-01	5.874058414549572656e+13	5.909341102133577328e-01	8.768638136725680535e-15	0.000000000000000000e+00
-3.311036789297658878e-01	6.000055563879834375e+13	5.825892276863915420e-01	8.530340604242641836e-15	0.000000000000000000e+00
-3.244147157190635511e-01	5.796951805304073438e+13	5.833306720568872672e-01	8.990497339051263947e-15	0.000000000000000000e+00
-3.177257525083612144e-01	5.814496928474785156e+13	5.793866232545884509e-01	9.059500888236764558e-15	0.000000000000000000e+00
-3.110367892976588777e-01	5.766349121549678125e+13	5.754646309221923550e-01	8.805713785069489348e-15	0.000000000000000000e+00
-3.043478260869565410e-01	5.869570851962392969e+13	5.703610352235521930e-01	8.156180453867857449e-15	0.000000000000000000e+00
-2.976588628762542044e-01	5.869934427634932812e+13	5.779230039325805590e-01	8.828023144180891455e-15	0.000000000000000000e+00
-2.909698996655518677e-01	5.936808978666661719e+13	5.740676905399254570e-01	8.294129730465919975e-15	0.000000000000000000e+00
-2.842809364548495310e-01	5.857629988087456250e+13	5.802181422610019901e-01	8.732228754762500533e-15	0.000000000000000000e+00
-2.775919732441471943e-01	5.820306348328681250e+13	5.809962906753004530e-01	8.880375216364499239e-15	0.000000000000000000e+00
-2.709030100334448576e-01	5.884360590928827344e+13	5.781251190787953798e-01	8.903235465056805005e-15	0.000000000000000000e+00
-2.642140468227425210e-01	5.906024507076015625e+13	5.780558418522918629e-01	8.468224899158012547e-15	0.000000000000000000e+00
-2.575250836120401843e-01	5.933071940146405469e+13	5.720912589180083829e-01	8.382589351965946018e-15	0.000000000000000000e+00
-2.508361204013378476e-01	5.917993937610959375e+13	5.712256401770179348e-01	8.093862109642450921e-15	0.000000000000000000e+00
-2.441471571906355109e-01	5.990576626702060938e+13	5.731476901607504004e-01	8.294601715136492670e-15	0.000000000000000000e+00
-2.374581939799331742e-01	5.994446110645903906e+13	5.696880388074013757e-01	8.709385055551111845e-15	0.000000000000000000e+00
-2.307692307692308376e-01	6.113644394899051562e+13	5.665517375359431229e-01	8.502422456445576732e-15	0.000000000000000000e+00
-2.240802675585283898e-01	6.127893964294858594e+13	5.676164742607117120e-01	8.113579645992530255e-15	0.000000000000000000e+00
-2.173913043478260532e-01	6.140777527949388281e+13	5.666110433810117586e-01	7.912541424072356694e-15	0.000000000000000000e+00
-2.107023411371237165e-01	6.227087795649229688e+13	5.586702405427628193e-01	8.197964052747643216e-15	0.000000000000000000e+00
-2.040133779264213798e-01	6.162545322860178906e+13	5.595282939284984547e-01	8.212451205667603657e-15	0.000000000000000000e+00
-1.973244147157190431e-01	6.292063962276278125e+13	5.556908405159096676e-01	8.136257053702784444e-15	0.000000000000000000e+00
-1.906354515050167064e-01	6.452107376373960156e+13	5.544196114406838571e-01	8.120248405699662483e-15	0.000000000000000000e+00
-1.839464882943143698e-01	6.487579377171667969e+13	5.636735542051019010e-01	7.907142566898203325e-15	0.000000000000000000e+00
-1.772575250836120331e-01	6.476235816187423438e+13	5.584026959522970790e-01	8.834341106919379533e-15	0.000000000000000000e+00
-1.705685618729096964e-01	6.446856304874367969e+13	5.606138634300882329e-01	8.268549293835954437e-15	0.000000000000000000e+00
-1.638795986622073597e-01	6.293705246741021094e+13	5.587483522113423362e-01	8.411058318202027589e-15	0.000000000000000000e+00
-1.571906354515050230e-01	6.271267433805067188e+13	5.640910852593795655e-01	8.348078182487708453e-15	0.000000000000000000e+00
-1.505016722408026864e-01	6.313964202610612500e+13	5.496608189248531895e-01	7.910951151658592954e-15	0.000000000000000000e+00
-1.438127090301003497e-01	6.325936230114677344e+13	5.449057285632491476e-01	8.044075969090638506e-15	0.000000000000000000e+00
-1.371237458193980130e-01	6.220398003273871094e+13	5.523799401387496921e-01	8.217393586983925365e-15	0.000000000000000000e+00
-1.304347826086956763e-01	6.304521623000085156e+13	5.532150377903990446e-01	8.348806785831637538e-15	0.000000000000000000e+00
-1.237458193979933396e-01	6.326092048260012500e+13	5.473528291868948736e-01	7.214504278219793377e-15	0.000000000000000000e+00
-1.170568561872910029e-01	6.393187341664351562e+13	5.430767128719418135e-01	7.685127464468923817e-15	0.000000000000000000e+00
-1.103678929765886663e-01	6.438522631065131250e+13	5.394687169643519464e-01	7.959361397672098062e-15	0.000000000000000000e+00
-1.036789297658863296e-01	6.247598657520592188e+13	5.525800519842155589e-01	7.935675498893854135e-15	0.000000000000000000e+00
-9.698996655518399290e-02	6.125068461925147656e+13	5.532698317198463389e-01	7.994411835763853361e-15	0.000000000000000000e+00
-9.030100334448165622e-02	6.123790753132899219e+13	5.550659359373310009e-01	7.851924621006375056e-15	0.000000000000000000e+00
-8.361204013377931954e-02	6.151767901137486719e+13	5.483879483833045132e-01	7.643760068302364401e-15	0.000000000000000000e+00
-7.692307692307698286e-02	6.127668027984009375e+13	5.555477930193768454e-01	8.105504752205855069e-15	0.000000000000000000e+00
-7.023411371237464618e-02	6.165923979646039062e+13	5.564145884717642820e-01	8.133748282168843290e-15	0.000000000000000000e+00
-6.354515050167230950e-02	6.194789291079251562e+13	5.437814990186768949e-01	8.136777929659470869e-15	0.000000000000000000e+00
-5.685618729096986179e-02	6.267732958873813281e+13	5.426781558989829390e-01	8.081106068173239534e-15	0.000000000000000000e+00
-5.016722408026752511e-02	6.255979076773352344e+13	5.405065214641889826e-01	7.419942707321926812e-15	0.000000000000000000e+00
-4.347826086956518843e-02	6.309575324848823438e+13	5.357141147817399141e-01	7.667857128482759805e-15	0.000000000000000000e+00
-3.678929765886285175e-02	6.274316275516499219e+13	5.404059142089342460e-01	7.755733802293382353e-15	0.000000000000000000e+00
-3.010033444816051507e-02	6.256298503971402344e+13	5.306873701353514994e-01	7.443191751449226468e-15	0.000000000000000000e+00
-2.341137123745817838e-02	6.346737952523985156e+13	5.321422911023006019e-01	7.411050291818982634e-15	0.000000000000000000e+00
-1.672240802675584170e-02	6.338071866671322656e+13	5.364184204749011808e-01	7.227324425295422944e-15	0.000000000000000000e+00
-1.003344481605350502e-02	6.531166906375047656e+13	5.342549004485517283e-01	7.590382862116207307e-15	0.000000000000000000e+00
-3.344481605351168341e-03	6.487704031687988281e+13	5.334779426098962274e-01	7.326936840929935733e-15	0.000000000000000000e+00
3.344481605351168341e-03	6.475493083027731250e+13	5.299049767574086633e-01	7.435780027745427939e-15	0.000000000000000000e+00
1.003344481605350502e-02	6.394291053527539062e+13	5.276752448567182396e-01	7.392609437359307977e-15	0.000000000000000000e+00
1.672240802675584170e-02	6.432160056795114844e+13	5.280028639834949411e-01	7.212176964921546338e-15	0.000000000000000000e+00
2.341137123745817838e-02	6.391995332852117969e+13	5.395313629174723902e-01	7.587748716110424002e-15	0.000000000000000000e+00
3.010033444816051507e-02	6.456950723726424219e+13	5.380309836719239236e-01	7.812405607992886481e-15	0.000000000000000000e+00
3.678929765886285175e-02	6.424758694889164844e+13	5.328805646975272037e-01	7.443850886696282373e-15	0.000000000000000000e+00
4.347826086956518843e-02	6.375517563977302344e+13	5.378691236905545070e-01	7.572492726018319652e-15	0.000000000000000000e+00
5.016722408026752511e-02	6.325549281720260938e+13	5.416531545564650107e-01	7.560680597009849869e-15	0.000000000000000000e+00
5.685618729096986179e-02	6.278294832162106250e+13	5.396511938500041516e-01	7.943309453628249959e-15	0.000000000000000000e+00
6.354515050167219847e-02	6.402842872740262500e+13	5.398643416494572911e-01	7.507732384652263590e-15	0.000000000000000000e+00
7.023411371237453515e-02	6.320137198137091406e+13	5.428337274245809141e-01	7.690955724503067153e-15	0.000000000000000000e+00
7.692307692307687184e-02	6.372577794967608594e+13	5.343151327237144477e-01	7.122441041105403606e-15	0.000000000000000000e+00
8.361204013377920852e-02	6.318771192395832031e+13	5.454029434051357317e-01	8.260127884320221958e-15	0.000000000000000000e+00
9.030100334448154520e-02	6.395332438132536719e+13	5.439183516148576869e-01	8.050875902242680602e-15	0.000000000000000000e+00
9.698996655518388188e-02	6.366189251006668750e+13	5.400898635877104947e-01	7.974447648760928749e-15	0.000000000000000000e+00
1.036789297658862186e-01	6.290905714062178906e+13	5.472596009984543874e-01	8.217018249593404399e-15	0.000000000000000000e+00
1.103678929765885552e-01	6.357873755981133594e+13	5.429629707729258792e-01	7.484358905019698051e-15	0.000000000000000000e+00
1.170568561872908919e-01	6.450060964731176562e+13	5.486039322332884050e-01	8.537148394646155440e-15	0.000000000000000000e+00
1.237458193979932286e-01	6.456859829808336719e+13	5.362065784706578908e-01	7.970203064522996577e-15	0.000000000000000000e+00
1.304347826086955653e-01	6.322113491614412500e+13	5.377865901814744554e-01	7.661011210061190360e-15	0.000000000000000000e+00
1.371237458193979020e-01	6.292567774279683594e+13	5.423361534387679539e-01	7.917086082375990815e-15	0.000000000000000000e+00
1.438127090301002386e-01	6.266455250081651562e+13	5.441311597083305918e-01	7.632436975722402906e-15	0.000000000000000000e+00
1.505016722408025753e-01	5.968328392509663281e+13	5.589363981680872673e-01	7.846147805232519420e-15	0.000000000000000000e+00
1.571906354515049120e-01	5.982598737658157812e+13	5.524582669801154644e-01	8.081244285291276992e-15	0.000000000000000000e+00
1.638795986622072487e-01	5.965962553668814844e+13	5.495599531543231553e-01	7.703144391244325499e-15	0.000000000000000000e+00
1.705685618729095854e-01	6.052464997081318750e+13	5.498538167450617298e-01	7.924660582216892776e-15	0.000000000000000000e+00
1.772575250836119221e-01	6.081556244825336719e+13	5.498611075277241023e-01	8.532824576692232508e-15	0.000000000000000000e+00
1.839464882943142587e-01	6.046086840996751562e+13	5.509960042720407625e-01	8.233663155270417563e-15	0.000000000000000000e+00
1.906354515050165954e-01	6.029557132740123438e+13	5.568597116477900233e-01	8.436143699189966046e-15	0.000000000000000000e+00
1.973244147157189321e-01	5.976929554135118750e+13	5.639566681426730899e-01	8.209131358173539983e-15	0.000000000000000000e+00
2.040133779264214908e-01	6.046182928853100781e+13	5.687951458741010713e-01	8.531882009689736017e-15	0.000000000000000000e+00
2.107023411371238275e-01	6.053747899811716406e+13	5.655380780579384314e-01	8.605934180914446609e-15	0.000000000000000000e+00
2.173913043478261642e-01	6.018823859491925000e+13	5.679265624999683126e-01	8.575799994674149407e-15	0.000000000000000000e+00
2.240802675585285009e-01	6.039638566746749219e+13	5.648768479165400258e-01	8.407199275975883213e-15	0.000000000000000000e+00
2.307692307692308376e-01	6.170338827098671875e+13	5.662890263770217203e-01	8.436400015991623775e-15	0.000000000000000000e+00
2.374581939799331742e-01	6.121775505119268750e+13	5.732089091917267343e-01	8.294714169848056199e-15	0.000000000000000000e+00
2.441471571906355109e-01	5.971088970652135938e+13	5.785280674207218254e-01	8.418616273528358876e-15	0.000000000000000000e+00
2.508361204013378476e-01	5.865652025605856250e+13	5.761175785352380396e-01	8.338432164760971689e-15	0.000000000000000000e+00
2.575250836120401843e-01	5.956782267936373438e+13	5.671579755616411589e-01	8.281959738562379323e-15	0.000000000000000000e+00
2.642140468227425210e-01	5.984177694864791406e+13	5.647553940350925616e-01	8.112768951140436961e-15	0.000000000000000000e+00
2.709030100334448576e-01	6.207932551642763281e+13	5.613774127737465314e-01	8.393870369419289502e-15	0.000000000000000000e+00
2.775919732441471943e-01	6.064896688114175781e+13	5.759029659782441968e-01	8.764037729096422085e-15	0.000000000000000000e+00
2.842809364548495310e-01	6.093063414862301562e+13	5.674359088571059306e-01	8.897508975039103718e-15	0.000000000000000000e+00
2.909698996655518677e-01	6.036896167387929688e+13	5.671818601995866072e-01	8.468538391889087223e-15	0.000000000000000000e+00
2.976588628762542044e-01	6.047284043747158594e+13	5.758827207530382575e-01	9.279423750984069799e-15	0.000000000000000000e+00
3.043478260869565410e-01	5.972179697669835156e+13	5.822571462280516918e-01	8.646338428492691405e-15	0.000000000000000000e+00
3.110367892976588777e-01	5.921551785264030469e+13	5.763771042992518190e-01	9.039064915804561307e-15	0.000000000000000000e+00
3.177257525083612144e-01	5.824079744416166406e+13	5.826130466871006774e-01	8.308080772807574656e-15	0.000000000000000000e+00
3.244147157190635511e-01	5.825796340984549219e+13	5.870714733318240786e-01	8.498582343207729037e-15	0.000000000000000000e+00
3.311036789297658878e-01	5.846572093703053125e+13	5.753355788916384439e-01	8.371893666187158922e-15	0.000000000000000000e+00
3.377926421404682245e-01	5.807651317954046094e+13	5.817993657351457903e-01	9.016794247445812313e-15	0.000000000000000000e+00
3.444816053511705611e-01	5.737361752569264844e+13	5.935318496741088801e-01	8.935386545069220238e-15	0.000000000000000000e+00
3.511705685618728978e-01	5.677950890701710156e+13	5.936499350133224162e-01	9.049638047686643721e-15	0.000000000000000000e+00
3.578595317725752345e-01	5.654767747636952344e+13	5.887059869863260353e-01	9.060106119487030103e-15	0.000000000000000000e+00
3.645484949832775712e-01	5.641268702308100000e+13	5.887808370185160234e-01	8.714011828971372944e-15	0.000000000000000000e+00
3.712374581939799079e-01	5.627829387268366406e+13	5.952995943894486830e-01	8.775050364652114319e-15	0.000000000000000000e+00
3.779264214046822445e-01	5.579479016754303906e+13	5.998330011824370978e-01	9.787248260915018844e-15	0.000000000000000000e+00
3.846153846153845812e-01	5.448781353371444531e+13	6.031244425457189529e-01	9.675665642117792254e-15	0.000000000000000000e+00
3.913043478260869179e-01	5.391858387891907812e+13	6.124907119843246983e-01	1.068824593489794114e-14	0.000000000000000000e+00
3.979933110367892546e-01	5.333922604467330469e+13	6.164353468616886600e-01	9.188522830341011107e-15	0.000000000000000000e+00
4.046822742474915913e-01	5.253845062583057031e+13	6.226263447565140163e-01	1.002370988227388422e-14	0.000000000000000000e+00
4.113712374581939279e-01	5.304727477959728125e+13	6.197729285279822697e-01	9.726618759800722393e-15	0.000000000000000000e+00
4.180602006688962646e-01	5.279238226343254688e+13	6.140887224089086605e-01	9.589063541839104377e-15	0.000000000000000000e+00
4.247491638795986013e-01	5.191967080080165625e+13	6.130143389131434972e-01	9.629771363715209100e-15	0.000000000000000000e+00
4.314381270903009380e-01	5.169259182358869531e+13	6.286299200914657881e-01	1.011354907078601213e-14	0.000000000000000000e+00
4.381270903010032747e-01	5.116182328101342969e+13	6.323213581573371433e-01	9.998685449169212719e-15	0.000000000000000000e+00
4.448160535117056114e-01	4.889669490149936719e+13	6.474769815564689335e-01	1.083460187753628271e-14	0.000000000000000000e+00
4.515050167224079480e-01	4.840005053276452344e+13	6.414864741935266679e-01	1.089702181421713147e-14	0.000000000000000000e+00
4.581939799331102847e-01	4.705749542240564844e+13	6.492159202172752552e-01	1.095994984116975388e-14	0.000000000000000000e+00
4.648829431438126214e-01	4.728937879243471094e+13	6.375451930629101316e-01	1.082717200563885113e-14	0.000000000000000000e+00
4.715719063545149581e-01	4.692081693920906250e+13	6.414750477582965571e-01	1.068767547074975567e-14	0.000000000000000000e+00
4.782608695652172948e-01	4.616341090416594531e+13	6.623491994853157872e-01	1.073964229593501227e-14	0.000000000000000000e+00
4.849498327759196314e-01	4.706536423874771094e+13	6.432421948020857760e-01	1.137653004437596871e-14	0.000000000000000000e+00
4.916387959866219681e-01	4.663177427951339062e+13	6.495023407956399542e-01	1.049015230985623390e-14	0.000000000000000000e+00
4.983277591973243048e-01	4.619509392706153906e+13	6.593245873847115579e-01	1.114532712097253665e-14	0.000000000000000000e+00
5.050167224080266415e-01	4.487759956841926562e+13	6.541537570401039225e-01	1.050318170488126549e-14	0.000000000000000000e+00
5.117056856187289782e-01	4.379289751898758594e+13	6.560472123288216828e-01	1.150994978837128074e-14	0.000000000000000000e+00
5.183946488294313149e-01	4.386792395599209375e+13	6.578497701771831574e-01	1.150556986515030299e-14	0.000000000000000000e+00
5.250836120401336515e-01	4.342643921072464062e+13	6.659461547922990166e-01	1.121747248006969820e-14	0.000000000000000000e+00
5.317725752508359882e-01	4.451581580451803906e+13	6.560825852389841062e-01	1.077686255416995433e-14	0.000000000000000000e+00
5.384615384615383249e-01	4.252474557305170312e+13	6.560224566849752748e-01	1.030514976822675888e-14	0.000000000000000000e+00
5.451505016722408836e-01	4.174882314839835938e+13	6.645397208246129894e-01	1.075278157467846668e-14	0.000000000000000000e+00
5.518394648829432203e-01	4.167478355964786719e+13	6.712791936304641771e-01	1.089384330997806388e-14	0.000000000000000000e+00
5.585284280936455570e-01	4.108355757666210156e+13	6.788956011380117284e-01	1.115991850001639133e-14	0.000000000000000000e+00
5.652173913043478937e-01	4.069728439424311719e+13	6.973384365888775083e-01	1.176410681003397856e-14	0.000000000000000000e+00
5.719063545150502303e-01	3.970272314191929688e+13	6.974001377098463239e-01	1.117370765882934413e-14	0.000000000000000000e+00
5.785953177257525670e-01	3.842742953098661719e+13	7.107519786639068249e-01	1.212408116296083338e-14	0.000000000000000000e+00
5.852842809364549037e-01	3.774250490324008594e+13	7.198876941960591358e-01	1.254187679220626012e-14	0.000000000000000000e+00
5.919732441471572404e-01	3.732556151587106250e+13	7.334824281733183238e-01	1.272220574877059073e-14	0.000000000000000000e+00
5.986622073578595771e-01	3.602572654703946875e+13	7.506102928253348683e-01	1.280387711780356574e-14	0.000000000000000000e+00
6.053511705685619138e-01	3.480486540822913672e+13	7.588900585762550222e-01	1.283499618358162454e-14	0.000000000000000000e+00
6.120401337792642504e-01	3.538396354556535156e+13	7.691097441926298961e-01	1.333884406532944930e-14	0.000000000000000000e+00
6.187290969899665871e-01	3.460149675880603516e+13	7.790429262433733459e-01	1.369188570916971689e-14	0.000000000000000000e+00
6.254180602006689238e-01	3.373496608260923438e+13	7.925758291495682561e-01	1.299586214219613525e-14	0.000000000000000000e+00
6.321070234113712605e-01	3.367830021706929688e+13	7.937345849959751565e-01	1.388523931923717635e-14	0.000000000000000000e+00
6.387959866220735972e-01	3.291125942670338672e+13	8.019569079771079467e-01	1.391443942626611924e-14	0.000000000000000000e+00
6.454849498327759338e-01	3.219579444246113281e+13	8.093615146844823638e-01	1.462433657503465104e-14	0.000000000000000000e+00
6.521739130434782705e-01	3.188706675706460938e+13	8.163653489454153478e-01	1.438313145991943404e-14	0.000000000000000000e+00
6.588628762541806072e-01	3.123286427365040234e+13	8.180985861521300473e-01	1.368336166943808062e-14	0.000000000000000000e+00
6.655518394648829439e-01	2.996738720587681250e+13	8.276101455886432090e-01	1.419376319423949464e-14	0.000000000000000000e+00
6.722408026755852806e-01	2.911363361760180859e+13	8.418292222594052632e-01	1.431677778814286395e-14	0.000000000000000000e+00
6.789297658862876172e-01	2.884196468111690625e+13	8.760241165824345089e-01	1.532146489481011190e-14	0.000000000000000000e+00
6.856187290969899539e-01	2.815667647769821875e+13	8.879315160348424385e-01	1.545708839992486413e-14	0.000000000000000000e+00
6.923076923076922906e-01	2.752758668538282422e+13	9.049510749287948963e-01	1.630140878475313878e-14	0.000000000000000000e+00
6.989966555183946273e-01	2.758627818681251953e+13	9.172162210824577055e-01	1.625519170778902588e-14	0.000000000000000000e+00
7.056856187290969640e-01	2.733655363913632812e+13	9.372550736444696939e-01	1.723447993014461947e-14	0.000000000000000000e+00
7.123745819397993007e-01	2.694256745852123047e+13	9.541357125015580420e-01	1.628090213811975591e-14	0.000000000000000000e+00
7.190635451505016373e-01	2.716899719346156250e+13	9.725785935941515525e-01	1.730725790144419518e-14	0.000000000000000000e+00
7.257525083612039740e-01	2.686813832440750391e+13	1.006438896164064456e+00	1.725822945543163757e-14	0.000000000000000000e+00
7.324414715719063107e-01	2.661802423136754688e+13	1.048599682929944210e+00	2.033875102913491070e-14	0.000000000000000000e+00
7.391304347826086474e-01	2.625476019508516797e+13	1.076741341496568527e+00	1.951342140828254372e-14	0.000000000000000000e+00
7.458193979933109841e-01	2.567615548187555469e+13	1.112776090797495288e+00	1.994727889883637059e-14	0.000000000000000000e+00
7.525083612040133207e-01	2.580210848273148438e+13	1.127553786815303827e+00	2.211395307595975873e-14	0.000000000000000000e+00
7.591973244147156574e-01	2.466442826386751172e+13	1.184545063798917663e+00	2.367092896835183610e-14	0.000000000000000000e+00
7.658862876254179941e-01	2.409454936679991797e+13	1.218810227351827313e+00	2.431069059119274478e-14	0.000000000000000000e+00
7.725752508361203308e-01	2.344600827600148828e+13	1.252863664688783407e+00	2.446748106327428823e-14	0.000000000000000000e+00
7.792642140468226675e-01	2.306383830474503906e+13	1.291194461678304428e+00	2.533039400379081692e-14	0.000000000000000000e+00
7.859531772575250042e-01	2.316766512895572266e+13	1.335701094081005680e+00	2.562846529034519662e-14	0.000000000000000000e+00
7.926421404682273408e-01	2.291222724928221484e+13	1.401337547653439541e+00	2.914038994230563078e-14	0.000000000000000000e+00
7.993311036789296775e-01	2.274841043909702344e+13	1.437822849496665834e+00	3.115230429362480185e-14	0.000000000000000000e+00
8.060200668896320142e-01	2.214780939769657812e+13	1.501178715853651369e+00	3.165690795638398376e-14	0.000000000000000000e+00
8.127090301003343509e-01	2.175639421648033984e+13	1.535606046626549315e+00	3.161416038921700277e-14	0.000000000000000000e+00
8.193979933110366876e-01	2.146478055738588281e+13	1.601681326031183294e+00	3.381083471803247159e-14	0.000000000000000000e+00
8.260869565217390242e-01	2.006010594639858203e+13	1.674275744295542712e+00	3.750722814896046258e-14	0.000000000000000000e+00
8.327759197324413609e-01	1.989862640839418359e+13	1.759447132092394117e+00	3.756570060174850912e-14	0.000000000000000000e+00
8.394648829431436976e-01	1.969962066704185156e+13	1.813509844371809177e+00	3.949947235402208390e-14	0.000000000000000000e+00
8.461538461538460343e-01	1.917965551588045703e+13	1.902836482464078660e+00	4.092803455921130568e-14	0.000000000000000000e+00
8.528428093645483710e-01	1.862865658409569531e+13	1.988200227285398025e+00	4.441163469967562923e-14	0.000000000000000000e+00
8.595317725752507076e-01	1.887404419339136328e+13	2.087984438674803211e+00	4.607040941164334875e-14	0.000000000000000000e+00
8.662207357859530443e-01	1.881431390432588672e+13	2.170203329893435562e+00	4.988402893280238414e-14	0.000000000000000000e+00
8.729096989966553810e-01	1.828770051229440625e+13	2.286956500760587652e+00	5.512079625299066924e-14	0.000000000000000000e+00
8.795986622073577177e-01	1.786143400589307031e+13	2.405872202625011891e+00	5.689528043303304570e-14	0.000000000000000000e+00
8.862876254180602764e-01	1.705621776990678125e+13	2.534461032136940073e+00	6.123912873655864976e-14	0.000000000000000000e+00
8.929765886287626131e-01	1.645250036559877344e+13	2.664198635600311338e+00	6.739037126509431534e-14	0.000000000000000000e+00
8.996655518394649498e-01	1.576773155599763281e+13	2.833272025374808489e+00	6.912005884844118587e-14	0.000000000000000000e+00
9.063545150501672865e-01	1.508236544350570117e+13	2.993472019844057641e+00	7.546363548127932700e-14	0.000000000000000000e+00
9.130434782608696231e-01	1.468497723338308984e+13	3.144878055298087727e+00	8.192386467496669934e-14	0.000000000000000000e+00
9.197324414715719598e-01	1.448324467448684375e+13	3.317102626701119217e+00	9.152133528900887707e-14	0.000000000000000000e+00
9.264214046822742965e-01	1.370033640298176172e+13	3.482855664501221415e+00	9.530863791685689307e-14	0.000000000000000000e+00
9.331103678929766332e-01	1.298622184266538086e+13	3.680614849220918305e+00	1.052239169218231652e-13	0.000000000000000000e+00
9.397993311036789699e-01	1.244239054556863672e+13	3.896710926327411340e+00	1.129283519201376766e-13	0.000000000000000000e+00
9.464882943143813065e-01	1.167225936198558008e+13	4.100198429424277258e+00	1.257886383964620459e-13	0.000000000000000000e+00
9.531772575250836432e-01	1.089181821111644336e+13	4.348408557058871082e+00	1.349738829930051573e-13	0.000000000000000000e+00
9.598662207357859799e-01	9.966206488126535156e+12	4.611326424057981654e+00	1.482377934794485240e-13	0.000000000000000000e+00
9.665551839464883166e-01	8.687744574903782227e+12	4.896919282933426487e+00	1.617750059693719983e-13	0.000000000000000000e+00
9.732441471571906533e-01	7.579591894591044922e+12	5.198747585504499114e+00	1.847404202081188527e-13	0.000000000000000000e+00
9.799331103678929900e-01	6.391712263221335938e+12	5.525676835846835999e+00	2.007238482202510157e-13	0.000000000000000000e+00
9.866220735785953266e-01	5.129273649283122070e+12	5.866303020647354316e+00	2.124196645734711340e-13	0.000000000000000000e+00
9.933110367892976633e-01	3.806169837406806152e+12	6.250661813642879316e+00	2.396885434939578423e-13	0.000000000000000000e+00
1.000000000000000000e+00	1.345723412648501221e+12	6.512839149895157220e+00	2.555518384167940573e-13	0.000000000000000000e+00


==> dat/1dbte_with_E_pic_vs_pde/Ewtx_10K_pic_idx_0008.csv <==
x	ne_pic	Te_pic	elastic_pic	ionization_pic
-1.000000000000000000e+00	1.554779424378177979e+12	9.206883671042898953e+00	3.336405700857409923e-13	2.807453416149068175e-16
-9.933110367892976633e-01	4.452503504478691406e+12	8.861103058682484601e+00	3.078365347789639289e-13	1.310305199576975374e-15
-9.866220735785953266e-01	6.015515320871633789e+12	8.482187567704741582e+00	3.096396273677675135e-13	9.793442149357213304e-17
-9.799331103678929900e-01	7.915328058521791992e+12	8.025208546150908617e+00	3.045057939606313419e-13	1.326438183969240021e-16
-9.732441471571906533e-01	9.495895385961345703e+12	7.572604071170673912e+00	2.971437254719166507e-13	5.198987807683461707e-17
-9.665551839464883166e-01	1.122576246637494922e+13	7.186737178196369591e+00	2.886617351536503899e-13	4.577369700243047278e-17
-9.598662207357859799e-01	1.258358775498212109e+13	6.808411756784114921e+00	2.701739964883005700e-13	8.510908079986461208e-17
-9.531772575250836432e-01	1.426912457303164258e+13	6.401051057959831425e+00	2.508083571907918087e-13	0.000000000000000000e+00
-9.464882943143813065e-01	1.553963976083925781e+13	6.078768702578706495e+00	2.268634458678596670e-13	3.142671734495226646e-17
-9.397993311036789699e-01	1.672964890686330664e+13	5.714154280901840188e+00	2.101211417750741739e-13	0.000000000000000000e+00
-9.331103678929766332e-01	1.819150877720784766e+13	5.420602320322577938e+00	1.986244175523370778e-13	3.073854105272702553e-17
-9.264214046822742965e-01	1.930579030457227734e+13	5.116360959311505141e+00	1.749902215169497387e-13	0.000000000000000000e+00
-9.197324414715719598e-01	2.048320415051022656e+13	4.815144177823223792e+00	1.592659783976023717e-13	0.000000000000000000e+00
-9.130434782608696231e-01	2.088866893450228125e+13	4.554120439972480838e+00	1.490801946061460125e-13	0.000000000000000000e+00
-9.063545150501672865e-01	2.167736844707761719e+13	4.299097903225019834e+00	1.298108589247672390e-13	0.000000000000000000e+00
-8.996655518394648388e-01	2.212578709981483203e+13	4.079258486933535544e+00	1.218657580254443953e-13	0.000000000000000000e+00
-8.929765886287625021e-01	2.300577007589678906e+13	3.826118916846440676e+00	1.105944331849727257e-13	0.000000000000000000e+00
-8.862876254180601654e-01	2.348646905442065625e+13	3.637611836536577936e+00	1.055164005243385575e-13	0.000000000000000000e+00
-8.795986622073578287e-01	2.413571132687319531e+13	3.453588759674538711e+00	9.285163285454627277e-14	0.000000000000000000e+00
-8.729096989966554920e-01	2.457078155848891406e+13	3.262150445333947157e+00	8.319552685433335550e-14	0.000000000000000000e+00
-8.662207357859531554e-01	2.460983997359978516e+13	3.087923669424935902e+00	7.967229430488269240e-14	0.000000000000000000e+00
-8.595317725752508187e-01	2.495702877121636328e+13	2.942543418485595641e+00	7.828567567888927998e-14	0.000000000000000000e+00
-8.528428093645484820e-01	2.549473122126173047e+13	2.768069335163860334e+00	6.709577993583681994e-14	0.000000000000000000e+00
-8.461538461538461453e-01	2.580156311922265625e+13	2.635123936685863644e+00	6.282887982195792623e-14	0.000000000000000000e+00
-8.394648829431438086e-01	2.613665004088080469e+13	2.505177460083976904e+00	5.910154931739899368e-14	0.000000000000000000e+00
-8.327759197324414719e-01	2.674595092873173828e+13	2.365311301580948378e+00	5.460425842963984459e-14	0.000000000000000000e+00
-8.260869565217391353e-01	2.709771039194644922e+13	2.254025676670623479e+00	5.284074537282288062e-14	0.000000000000000000e+00
-8.193979933110367986e-01	2.716637425468104297e+13	2.144155327834955216e+00	4.777082615779010789e-14	0.000000000000000000e+00
-8.127090301003344619e-01	2.688104526078365234e+13	2.037441665129652080e+00	4.411450802654964092e-14	0.000000000000000000e+00
-8.060200668896321252e-01	2.639463295026233203e+13	1.945689109746949974e+00	4.260484813674450752e-14	0.000000000000000000e+00
-7.993311036789297885e-01	2.685081654057852734e+13	1.855687100788066202e+00	4.062926257846597771e-14	0.000000000000000000e+00
-7.926421404682274519e-01	2.711451278195764062e+13	1.793088810755596896e+00	3.871575070267708735e-14	0.000000000000000000e+00
-7.859531772575251152e-01	2.700959523072912109e+13	1.720753424694066336e+00	3.598112741523643883e-14	0.000000000000000000e+00
-7.792642140468227785e-01	2.715588249955779688e+13	1.636909683722588271e+00	3.401276698421061967e-14	0.000000000000000000e+00
-7.725752508361204418e-01	2.733580051810025781e+13	1.581367587467983782e+00	3.271847721850775089e-14	0.000000000000000000e+00
-7.658862876254181051e-01	2.722677975571004688e+13	1.512569857054844036e+00	3.043370593045623574e-14	0.000000000000000000e+00
-7.591973244147156574e-01	2.766262907805276562e+13	1.461328836592075353e+00	2.926825141230901677e-14	0.000000000000000000e+00
-7.525083612040133207e-01	2.776362520595554688e+13	1.405298380922440860e+00	2.834156648786432574e-14	0.000000000000000000e+00
-7.458193979933109841e-01	2.815792302286126953e+13	1.368541462124498898e+00	2.858067707781119591e-14	0.000000000000000000e+00
-7.391304347826086474e-01	2.791544401894573438e+13	1.307083131439527701e+00	2.577024218409639458e-14	0.000000000000000000e+00
-7.324414715719063107e-01	2.814532772277578906e+13	1.250218461394549951e+00	2.459513741388751325e-14	0.000000000000000000e+00
-7.257525083612039740e-01	2.800524721007126562e+13	1.209882699683944463e+00	2.393104376233515150e-14	0.000000000000000000e+00
-7.190635451505016373e-01	2.777185759797008594e+13	1.176831076174791546e+00	2.321446259109870582e-14	0.000000000000000000e+00
-7.123745819397993007e-01	2.762196054210623828e+13	1.147389532105523635e+00	2.259523222984355758e-14	0.000000000000000000e+00
-7.056856187290969640e-01	2.788015120901517188e+13	1.107491351164054061e+00	2.076900507500103767e-14	0.000000000000000000e+00
-6.989966555183946273e-01	2.868362747571176562e+13	1.068608692382894798e+00	1.998936656541200772e-14	0.000000000000000000e+00
-6.923076923076922906e-01	2.860839328117949219e+13	1.051193751435873569e+00	1.852205110998697540e-14	0.000000000000000000e+00
-6.856187290969899539e-01	2.874678576397586328e+13	1.032097706881426991e+00	1.954555820312855999e-14	0.000000000000000000e+00
-6.789297658862876172e-01	2.917377942172241797e+13	1.001419624332541058e+00	1.781602995370547858e-14	0.000000000000000000e+00
-6.722408026755852806e-01	2.832109059077400000e+13	9.691711855743094794e-01	1.763586612084477287e-14	0.000000000000000000e+00
-6.655518394648829439e-01	2.895420568517841016e+13	9.509268393765650806e-01	1.725369996489250144e-14	0.000000000000000000e+00
-6.588628762541806072e-01	2.929825215019641797e+13	9.467405454830210010e-01	1.668743699173284834e-14	0.000000000000000000e+00
-6.521739130434782705e-01	2.965627030891784766e+13	9.166843697719899708e-01	1.687288251595689232e-14	0.000000000000000000e+00
-6.454849498327759338e-01	2.986644301735599219e+13	9.101336574507631338e-01	1.645320548811243631e-14	0.000000000000000000e+00
-6.387959866220735972e-01	3.024370471703256250e+13	8.807770864936046440e-01	1.547045450431985866e-14	0.000000000000000000e+00
-6.321070234113712605e-01	3.056183343053471094e+13	8.742486209799117391e-01	1.544470982715783286e-14	0.000000000000000000e+00
-6.254180602006689238e-01	3.096890833536209375e+13	8.425516638556861393e-01	1.410941976062693740e-14	0.000000000000000000e+00
-6.187290969899665871e-01	3.131736964783287500e+13	8.329206142082949960e-01	1.417721982619003817e-14	0.000000000000000000e+00
-6.120401337792642504e-01	3.185626670365937109e+13	8.102549539031880244e-01	1.418550766999124528e-14	0.000000000000000000e+00
-6.053511705685619138e-01	3.183595840537709375e+13	7.966113231589306842e-01	1.393434100284129215e-14	0.000000000000000000e+00
-5.986622073578595771e-01	3.173036564218537500e+13	7.867087112094848234e-01	1.340209714565410799e-14	0.000000000000000000e+00
-5.919732441471572404e-01	3.234641864967006250e+13	7.798361160311648721e-01	1.426014843682716898e-14	0.000000000000000000e+00
-5.852842809364549037e-01	3.241051184680660547e+13	7.672187304573977462e-01	1.240695387843590209e-14	0.000000000000000000e+00
-5.785953177257525670e-01	3.239259276008651953e+13	7.588195600835704324e-01	1.350717377343286061e-14	0.000000000000000000e+00
-5.719063545150502303e-01	3.292972387693217578e+13	7.616885737803897882e-01	1.319958903672063082e-14	0.000000000000000000e+00
-5.652173913043478937e-01	3.366170558458613672e+13	7.504677285358304362e-01	1.302320344913454865e-14	0.000000000000000000e+00
-5.585284280936455570e-01	3.402811195346707031e+13	7.375156271578279243e-01	1.216855445208184818e-14	0.000000000000000000e+00
-5.518394648829432203e-01	3.390434040664680859e+13	7.410820819660298708e-01	1.222710594465925463e-14	0.000000000000000000e+00
-5.451505016722408836e-01	3.393363421797979688e+13	7.386213991410529589e-01	1.272025907477001067e-14	0.000000000000000000e+00
-5.384615384615385469e-01	3.464541150611492188e+13	7.239844151963990004e-01	1.185138158668967638e-14	0.000000000000000000e+00
-5.317725752508362103e-01	3.587515427921228125e+13	7.290253655587874970e-01	1.313851333408200254e-14	0.000000000000000000e+00
-5.250836120401337626e-01	3.610293443807985938e+13	7.234233611727156621e-01	1.228909145725490290e-14	0.000000000000000000e+00
-5.183946488294314259e-01	3.703709018937468750e+13	7.122015273801188817e-01	1.239283002838444743e-14	0.000000000000000000e+00
-5.117056856187290892e-01	3.672599926210641406e+13	7.120482336480916663e-01	1.177452022194515768e-14	0.000000000000000000e+00
-5.050167224080267525e-01	3.730644782336983594e+13	7.060711385759548264e-01	1.162842371913349295e-14	0.000000000000000000e+00
-4.983277591973244158e-01	3.860319239898473438e+13	7.087838569276188050e-01	1.142935395176296165e-14	0.000000000000000000e+00
-4.916387959866220791e-01	3.901411081806551562e+13	7.026813470450844479e-01	1.137061845299770343e-14	0.000000000000000000e+00
-4.849498327759197425e-01	4.000158234477474219e+13	6.825966589973070375e-01	1.150420915069043728e-14	0.000000000000000000e+00
-4.782608695652174058e-01	4.105226409912946094e+13	6.673421327246411572e-01	1.130407628464354408e-14	0.000000000000000000e+00
-4.715719063545150691e-01	4.147923178718520312e+13	6.573239193565938443e-01	1.085734712528214806e-14	0.000000000000000000e+00
-4.648829431438127324e-01	4.306753808251247656e+13	6.562307388195320890e-01	1.047917613517838583e-14	0.000000000000000000e+00
-4.581939799331103957e-01	4.223539127706488281e+13	6.613051580598423573e-01	1.131737425386081973e-14	0.000000000000000000e+00
-4.515050167224080591e-01	4.304034781614285938e+13	6.576851597712770614e-01	1.060918602288094513e-14	0.000000000000000000e+00
-4.448160535117057224e-01	4.495717070133101562e+13	6.520620326121721044e-01	1.106229729579773205e-14	0.000000000000000000e+00
-4.381270903010033857e-01	4.414390386116657031e+13	6.530614829905689867e-01	1.124560889086415091e-14	0.000000000000000000e+00
-4.314381270903010490e-01	4.321940883488494531e+13	6.467935632210456420e-01	1.088699070482761467e-14	0.000000000000000000e+00
-4.247491638795987123e-01	4.427759582991013281e+13	6.511906130784698155e-01	1.093058804157788939e-14	0.000000000000000000e+00
-4.180602006688963757e-01	4.558070297979438281e+13	6.404258300146408178e-01	1.039151812308917460e-14	0.000000000000000000e+00
-4.113712374581940390e-01	4.664875845736051562e+13	6.319146438633113094e-01	1.050275951636960333e-14	0.000000000000000000e+00
-4.046822742474917023e-01	4.609282528430505469e+13	6.456754619203090018e-01	1.046505334097916661e-14	0.000000000000000000e+00
-3.979933110367892546e-01	4.718269530222532031e+13	6.352984323515125098e-01	1.012450650685545050e-14	0.000000000000000000e+00
-3.913043478260869179e-01	4.861224887709300781e+13	6.354619240218253307e-01	9.915171467478805556e-15	0.000000000000000000e+00
-3.846153846153845812e-01	4.957917837830171094e+13	6.277313449437585957e-01	1.055365240888873182e-14	0.000000000000000000e+00
-3.779264214046822445e-01	5.135903711369330469e+13	6.138616338231076552e-01	9.487257521064625295e-15	0.000000000000000000e+00
-3.712374581939799079e-01	5.180072961648856250e+13	6.214124369840091644e-01	1.016594652256779124e-14	0.000000000000000000e+00
-3.645484949832775712e-01	5.292391874783103125e+13	6.101783794051223175e-01	9.929723187722385979e-15	0.000000000000000000e+00
-3.578595317725752345e-01	5.330876359724967969e+13	6.086015462669872589e-01	1.006149147171393271e-14	0.000000000000000000e+00
-3.511705685618728978e-01	5.313687021319547656e+13	6.080474580385236694e-01	9.113633230887136363e-15	0.000000000000000000e+00
-3.444816053511705611e-01	5.171900299923227344e+13	6.139049038891734034e-01	9.330832631403613624e-15	0.000000000000000000e+00
-3.377926421404682245e-01	5.285135943146144531e+13	6.094571320233319600e-01	9.637691910691865206e-15	0.000000000000000000e+00
-3.311036789297658878e-01	5.316915053898175000e+13	5.958863021920470793e-01	8.824699083297839491e-15	0.000000000000000000e+00
-3.244147157190635511e-01	5.389786006558260156e+13	5.855594857749867321e-01	9.293113206984451658e-15	0.000000000000000000e+00
-3.177257525083612144e-01	5.472998090133932031e+13	5.838851914970483170e-01	9.363055278315420272e-15	0.000000000000000000e+00
-3.110367892976588777e-01	5.441850042870703906e+13	5.910823590389252535e-01	9.319022211160831808e-15	0.000000000000000000e+00
-3.043478260869565410e-01	5.470377748322299219e+13	5.829485294080951618e-01	9.148952702840555592e-15	0.000000000000000000e+00
-2.976588628762542044e-01	5.407723272061567969e+13	5.831986120343732871e-01	8.824683230374129770e-15	0.000000000000000000e+00
-2.909698996655518677e-01	5.467580812612592188e+13	5.821536880729963892e-01	9.322748880518198471e-15	0.000000000000000000e+00
-2.842809364548495310e-01	5.469515554584507031e+13	5.838071324052797051e-01	8.756981087951578651e-15	0.000000000000000000e+00
-2.775919732441471943e-01	5.490221189137503125e+13	5.896685499676578290e-01	8.647007420234423170e-15	0.000000000000000000e+00
-2.709030100334448576e-01	5.526145062556860938e+13	5.837142505050054719e-01	9.264287268363966586e-15	0.000000000000000000e+00
-2.642140468227425210e-01	5.560599051471387500e+13	5.774741051564479255e-01	8.958158862724814522e-15	0.000000000000000000e+00
-2.575250836120401843e-01	5.584579464046671094e+13	5.836843125240095409e-01	8.883700299720764063e-15	0.000000000000000000e+00
-2.508361204013378476e-01	5.582912209890984375e+13	5.856144379212614437e-01	8.770798171939032713e-15	0.000000000000000000e+00
-2.441471571906355109e-01	5.642569783822131250e+13	5.831400139919502568e-01	9.213736130282142822e-15	0.000000000000000000e+00
-2.374581939799331742e-01	5.701162600426376562e+13	5.728603970699669423e-01	8.429817874299635650e-15	0.000000000000000000e+00
-2.307692307692308376e-01	5.787236543939056250e+13	5.739756432095276528e-01	8.806851767261076114e-15	0.000000000000000000e+00
-2.240802675585283898e-01	5.706756471845857812e+13	5.701810236183386671e-01	9.291950677433986666e-15	0.000000000000000000e+00
-2.173913043478260532e-01	5.720665838290881250e+13	5.701490455502821186e-01	9.187179693883142151e-15	0.000000000000000000e+00
-2.107023411371237165e-01	5.800291507553554688e+13	5.658713467726785851e-01	8.421131460017725868e-15	0.000000000000000000e+00
-2.040133779264213798e-01	5.839521322624181250e+13	5.616967461408270967e-01	8.151856667141785467e-15	0.000000000000000000e+00
-1.973244147157190431e-01	5.892624146572607812e+13	5.602831446607445809e-01	8.468201645828226963e-15	0.000000000000000000e+00
-1.906354515050167064e-01	5.912483169202414844e+13	5.655745119396488052e-01	8.460618409340547091e-15	0.000000000000000000e+00
-1.839464882943143698e-01	5.926662620432776562e+13	5.604319758635839532e-01	8.135129138896483262e-15	0.000000000000000000e+00
-1.772575250836120331e-01	5.910886033212167969e+13	5.692261375920570909e-01	8.362502674538669425e-15	0.000000000000000000e+00
-1.705685618729096964e-01	5.862257787005470312e+13	5.682583134406883341e-01	9.257581334298247287e-15	0.000000000000000000e+00
-1.638795986622073597e-01	5.998167567351590625e+13	5.620812577922386089e-01	7.910781048770849930e-15	0.000000000000000000e+00
-1.571906354515050230e-01	6.099052025583435156e+13	5.677385804491523746e-01	8.895769193529161680e-15	0.000000000000000000e+00
-1.505016722408026864e-01	6.066252305979101562e+13	5.596558139309880664e-01	8.031178042216747298e-15	0.000000000000000000e+00
-1.438127090301003497e-01	5.936245436374130469e+13	5.614209006103927369e-01	8.535085476999676843e-15	0.000000000000000000e+00
-1.371237458193980130e-01	6.076100012767652344e+13	5.582768681754313178e-01	8.369377306440733769e-15	0.000000000000000000e+00
-1.304347826086956763e-01	6.070921656402576562e+13	5.529781935908922863e-01	8.616458094975791378e-15	0.000000000000000000e+00
-1.237458193979933396e-01	6.095785038468428125e+13	5.508470604322969200e-01	8.335124795304831991e-15	0.000000000000000000e+00
-1.170568561872910029e-01	6.133737144746944531e+13	5.489740234716233847e-01	8.032085508520022735e-15	0.000000000000000000e+00
-1.103678929765886663e-01	6.146612917494245312e+13	5.446590020229856721e-01	8.023023174740481504e-15	0.000000000000000000e+00
-1.036789297658863296e-01	6.008116555934620312e+13	5.509865412759344938e-01	7.810449190627647599e-15	0.000000000000000000e+00
-9.698996655518399290e-02	6.053742705873486719e+13	5.484715504441231015e-01	7.876076794183040427e-15	0.000000000000000000e+00
-9.030100334448165622e-02	5.946371018855264844e+13	5.562156140907674740e-01	8.035708706153219989e-15	0.000000000000000000e+00
-8.361204013377931954e-02	5.935531269874440625e+13	5.531931292337999295e-01	7.770857881098789964e-15	0.000000000000000000e+00
-7.692307692307698286e-02	6.055098323738415625e+13	5.519913866853783935e-01	8.275057798441316962e-15	0.000000000000000000e+00
-7.023411371237464618e-02	5.869563061055078906e+13	5.619454074478625882e-01	8.753744725971672384e-15	0.000000000000000000e+00
-6.354515050167230950e-02	5.902258901895811719e+13	5.650852540188803230e-01	8.564607139210690105e-15	0.000000000000000000e+00
-5.685618729096986179e-02	5.943252058978458594e+13	5.623435461424022286e-01	8.066967441781146042e-15	0.000000000000000000e+00
-5.016722408026752511e-02	5.834259863248275000e+13	5.594658590285133126e-01	8.321748369309085919e-15	0.000000000000000000e+00
-4.347826086956518843e-02	5.867438740339614844e+13	5.654218302241432736e-01	8.015367164863180398e-15	0.000000000000000000e+00
-3.678929765886285175e-02	6.023082888799205469e+13	5.557219823573025241e-01	7.659843760244985837e-15	0.000000000000000000e+00
-3.010033444816051507e-02	5.997409252377359375e+13	5.567509392052818473e-01	7.669666830619669592e-15	0.000000000000000000e+00
-2.341137123745817838e-02	6.075385846268001562e+13	5.452765434055072413e-01	8.057458196346435791e-15	0.000000000000000000e+00
-1.672240802675584170e-02	6.036148240290090625e+13	5.478758164994087521e-01	8.056030213494025125e-15	0.000000000000000000e+00
-1.003344481605350502e-02	6.112935422337519531e+13	5.397797357807091467e-01	7.599751330196201779e-15	0.000000000000000000e+00
-3.344481605351168341e-03	6.162454428942042969e+13	5.376659647083804616e-01	7.680108480554385757e-15	0.000000000000000000e+00
3.344481605351168341e-03	6.052246851677768750e+13	5.437799119948611981e-01	8.478567811099215780e-15	0.000000000000000000e+00
1.003344481605350502e-02	6.098626122652703125e+13	5.356252359574235067e-01	7.539485931417092090e-15	0.000000000000000000e+00
1.672240802675584170e-02	5.988062760623119531e+13	5.491615089408292683e-01	7.777363696660257123e-15	0.000000000000000000e+00
2.341137123745817838e-02	6.107341550918085938e+13	5.361173517588068149e-01	7.829157510911284282e-15	0.000000000000000000e+00
3.010033444816051507e-02	6.138401301232211719e+13	5.449471158433565332e-01	8.068982739291321204e-15	0.000000000000000000e+00
3.678929765886285175e-02	6.076333739985779688e+13	5.466389273985982067e-01	7.729568505742001152e-15	0.000000000000000000e+00
4.347826086956518843e-02	6.113561291888173438e+13	5.461575397309140767e-01	7.650007947507503459e-15	0.000000000000000000e+00
5.016722408026752511e-02	6.192628612796536719e+13	5.443614938497768341e-01	7.415141115375032190e-15	0.000000000000000000e+00
5.685618729096986179e-02	6.252948413845510156e+13	5.380240706653200977e-01	7.190893593915349118e-15	0.000000000000000000e+00
6.354515050167219847e-02	6.122037798997313281e+13	5.507761197359470895e-01	7.963984086599364745e-15	0.000000000000000000e+00
7.023411371237453515e-02	5.999260891338369531e+13	5.523198546086193206e-01	8.140216799757748067e-15	0.000000000000000000e+00
7.692307692307687184e-02	6.021851925450657812e+13	5.512131603665847424e-01	8.222350505387632732e-15	0.000000000000000000e+00
8.361204013377920852e-02	5.991231062912723438e+13	5.553189625413178510e-01	8.198335371457596301e-15	0.000000000000000000e+00
9.030100334448154520e-02	6.093678896536591406e+13	5.522075570354799678e-01	8.033372799102259041e-15	0.000000000000000000e+00
9.698996655518388188e-02	6.019504265393431250e+13	5.566839888267920422e-01	8.223253613828644699e-15	0.000000000000000000e+00
1.036789297658862186e-01	6.020901434763773438e+13	5.579118127922493287e-01	7.992658880737073960e-15	0.000000000000000000e+00
1.103678929765885552e-01	5.955130595595250000e+13	5.608662677402638241e-01	7.850970757342644450e-15	0.000000000000000000e+00
1.170568561872908919e-01	6.062865858286030469e+13	5.543323165981086653e-01	7.888600476156713399e-15	0.000000000000000000e+00
1.237458193979932286e-01	6.021028686249136719e+13	5.623592414442074583e-01	8.049416052836296210e-15	0.000000000000000000e+00
1.304347826086955653e-01	6.000138666890766406e+13	5.615664639715834960e-01	8.405632442511737492e-15	0.000000000000000000e+00
1.371237458193979020e-01	5.936967393781117969e+13	5.616157546408003798e-01	8.269902573961825984e-15	0.000000000000000000e+00
1.438127090301002386e-01	5.988179624232177344e+13	5.516710652625979039e-01	8.353052209919480883e-15	0.000000000000000000e+00
1.505016722408025753e-01	5.962666999893899219e+13	5.581900004009091587e-01	7.955538366493926828e-15	0.000000000000000000e+00
1.571906354515049120e-01	5.869313752022489844e+13	5.643608074617932902e-01	8.388179192201511113e-15	0.000000000000000000e+00
1.638795986622072487e-01	5.949271833328700781e+13	5.660088667603963009e-01	8.742712843035688131e-15	0.000000000000000000e+00
1.705685618729095854e-01	6.041407102696904688e+13	5.599306824090209966e-01	8.136167553488288767e-15	0.000000000000000000e+00
1.772575250836119221e-01	6.032717644122406250e+13	5.558105538249749067e-01	8.030065595538782481e-15	0.000000000000000000e+00
1.839464882943142587e-01	6.006013010971876562e+13	5.589584360014461240e-01	8.156134128065153276e-15	0.000000000000000000e+00
1.906354515050165954e-01	5.876907289641108594e+13	5.742830671254413044e-01	8.864499485914139581e-15	0.000000000000000000e+00
1.973244147157189321e-01	5.801231610364028125e+13	5.771732562128933930e-01	8.579485816810151856e-15	0.000000000000000000e+00
2.040133779264214908e-01	5.742106415096336719e+13	5.760402676687690349e-01	9.001148261735081670e-15	0.000000000000000000e+00
2.107023411371238275e-01	5.634433479663728906e+13	5.816607019551716107e-01	8.598672436119020601e-15	0.000000000000000000e+00
2.173913043478261642e-01	5.657904886297430469e+13	5.801154572410890387e-01	8.657461411156790967e-15	0.000000000000000000e+00
2.240802675585285009e-01	5.745256538602281250e+13	5.699506390536935863e-01	8.347707333664982884e-15	0.000000000000000000e+00
2.307692307692308376e-01	5.643470932096285156e+13	5.743055511688975878e-01	9.055268073372843895e-15	0.000000000000000000e+00
2.374581939799331742e-01	5.734590786550423438e+13	5.693390371964295316e-01	8.998660522784594662e-15	0.000000000000000000e+00
2.441471571906355109e-01	5.509633533083825000e+13	5.781220009402688875e-01	8.761067868338986093e-15	0.000000000000000000e+00
2.508361204013378476e-01	5.653048554099505469e+13	5.813952948533058773e-01	8.508660604963775888e-15	0.000000000000000000e+00
2.575250836120401843e-01	5.565470965483839062e+13	5.914572284873024222e-01	8.753889749723471895e-15	0.000000000000000000e+00
2.642140468227425210e-01	5.667303317433503125e+13	5.921921994094671016e-01	9.007138647713611414e-15	0.000000000000000000e+00
2.709030100334448576e-01	5.662937812393482812e+13	5.791630993094158963e-01	8.558575216748822981e-15	0.000000000000000000e+00
2.775919732441471943e-01	5.616363768736844531e+13	5.824117240657132877e-01	8.381149682699082242e-15	0.000000000000000000e+00
2.842809364548495310e-01	5.500544141269523438e+13	5.859075155340296437e-01	8.949507667898194677e-15	0.000000000000000000e+00
2.909698996655518677e-01	5.536161572336251562e+13	5.799344963877204329e-01	8.805478482713511843e-15	0.000000000000000000e+00
2.976588628762542044e-01	5.647706588681755469e+13	5.807184902557018802e-01	8.758727235849418543e-15	0.000000000000000000e+00
3.043478260869565410e-01	5.493584264108852344e+13	5.810791633666431144e-01	8.747291385007052355e-15	0.000000000000000000e+00
3.110367892976588777e-01	5.450196701525405469e+13	5.862604922552042686e-01	8.900185803569338366e-15	0.000000000000000000e+00
3.177257525083612144e-01	5.326767954624942969e+13	5.959672626004304252e-01	9.098273523170583818e-15	0.000000000000000000e+00
3.244147157190635511e-01	5.309669510137634375e+13	5.874857967964118854e-01	9.584174555594710070e-15	0.000000000000000000e+00
3.311036789297658878e-01	5.268123198638826562e+13	5.891594175096365182e-01	9.418943410781620884e-15	0.000000000000000000e+00
3.377926421404682245e-01	5.209914733459859375e+13	5.910247125614155328e-01	9.438126092501997104e-15	0.000000000000000000e+00
3.444816053511705611e-01	5.152519119606003906e+13	5.986816089634774407e-01	9.379328484492713902e-15	0.000000000000000000e+00
3.511705685618728978e-01	5.124778295788607812e+13	6.003408219663735057e-01	9.515365688907985989e-15	0.000000000000000000e+00
3.578595317725752345e-01	5.097434808242022656e+13	6.049491433797599127e-01	9.263277845181372250e-15	0.000000000000000000e+00
3.645484949832775712e-01	5.009963695359025781e+13	6.094566613731455806e-01	9.621595960662519240e-15	0.000000000000000000e+00
3.712374581939799079e-01	4.879221883501656250e+13	6.040389247817223861e-01	9.534187791092043838e-15	0.000000000000000000e+00
3.779264214046822445e-01	4.818626803729141406e+13	6.021557384596257778e-01	9.870438542655477557e-15	0.000000000000000000e+00
3.846153846153845812e-01	4.773631717279137500e+13	6.095479727867481046e-01	1.013261710309055103e-14	0.000000000000000000e+00
3.913043478260869179e-01	4.702895473210882031e+13	6.163307879091929342e-01	8.844618284406095861e-15	0.000000000000000000e+00
3.979933110367892546e-01	4.735936710940535938e+13	6.222359024942911709e-01	1.030922191395544991e-14	0.000000000000000000e+00
4.046822742474915913e-01	4.704193957755775781e+13	6.197257173182779688e-01	9.697750250345739011e-15	0.000000000000000000e+00
4.113712374581939279e-01	4.521829594331141406e+13	6.318166038383218330e-01	1.001988515066346169e-14	0.000000000000000000e+00
4.180602006688962646e-01	4.464576813777209375e+13	6.361077109672551577e-01	1.003693706565261742e-14	0.000000000000000000e+00
4.247491638795986013e-01	4.484807202986813281e+13	6.290315284981214949e-01	9.418548093879761825e-15	0.000000000000000000e+00
4.314381270903009380e-01	4.410554662771003906e+13	6.417347298399740385e-01	9.612214499887386980e-15	0.000000000000000000e+00
4.381270903010032747e-01	4.285393737487642188e+13	6.388915078802811509e-01	1.027978691316762236e-14	0.000000000000000000e+00
4.448160535117056114e-01	4.362783416363965625e+13	6.377342195279669390e-01	9.905711005497863138e-15	0.000000000000000000e+00
4.515050167224079480e-01	4.312176279710807812e+13	6.590899349458788636e-01	9.909817372133992058e-15	0.000000000000000000e+00
4.581939799331102847e-01	4.301489751906242969e+13	6.530157826575563318e-01	9.927174126468049627e-15	0.000000000000000000e+00
4.648829431438126214e-01	4.232509058942728906e+13	6.479659401043418310e-01	1.001568263567364284e-14	0.000000000000000000e+00
4.715719063545149581e-01	4.114349562325435156e+13	6.669484878394913441e-01	1.107177448447230612e-14	0.000000000000000000e+00
4.782608695652172948e-01	4.106818351965009375e+13	6.491525901027699330e-01	1.043726123577370146e-14	0.000000000000000000e+00
4.849498327759196314e-01	4.069001288079209375e+13	6.399124385994198194e-01	1.051819366086674274e-14	0.000000000000000000e+00
4.916387959866219681e-01	3.929702463070925781e+13	6.678438462117697316e-01	1.122578767938017084e-14	0.000000000000000000e+00
4.983277591973243048e-01	3.967862326876589844e+13	6.655924869970191171e-01	1.077964622405917987e-14	0.000000000000000000e+00
5.050167224080266415e-01	3.857462573899712500e+13	6.888231944555115449e-01	1.179730736555787028e-14	0.000000000000000000e+00
5.117056856187289782e-01	3.864256245038633594e+13	6.895911787671322735e-01	1.097990989488343534e-14	0.000000000000000000e+00
5.183946488294313149e-01	3.888654769637374219e+13	6.976285191398995389e-01	1.155056890909074044e-14	0.000000000000000000e+00
5.250836120401336515e-01	3.729621576515597656e+13	6.952311316490766835e-01	1.179368253933621527e-14	0.000000000000000000e+00
5.317725752508359882e-01	3.636507249800479688e+13	6.956285336907273020e-01	1.068427021722282102e-14	0.000000000000000000e+00
5.384615384615383249e-01	3.548451818872317188e+13	6.931038939464972959e-01	1.169363953374062036e-14	0.000000000000000000e+00
5.451505016722408836e-01	3.560179731281872656e+13	7.033180035484463133e-01	1.205615633327258052e-14	0.000000000000000000e+00
5.518394648829432203e-01	3.550207369976962500e+13	7.060715563160997466e-01	1.170395969165052601e-14	0.000000000000000000e+00
5.585284280936455570e-01	3.495120461643965625e+13	7.072973350428236605e-01	1.171854218614087678e-14	0.000000000000000000e+00
5.652173913043478937e-01	3.444682127981700781e+13	7.218048618963877061e-01	1.224831634723733503e-14	0.000000000000000000e+00
5.719063545150502303e-01	3.439083062624067188e+13	7.302081334694549009e-01	1.195887946386952690e-14	0.000000000000000000e+00
5.785953177257525670e-01	3.379051525144046484e+13	7.428515730632408998e-01	1.182005830774267860e-14	0.000000000000000000e+00
5.852842809364549037e-01	3.325860404246525000e+13	7.475315552047473444e-01	1.215798262626111556e-14	0.000000000000000000e+00
5.919732441471572404e-01	3.275593470544149219e+13	7.602487035839411433e-01	1.291371594705232841e-14	0.000000000000000000e+00
5.986622073578595771e-01	3.287539528357314453e+13	7.715360065862839622e-01	1.246587420952720962e-14	0.000000000000000000e+00
6.053511705685619138e-01	3.197263688857363281e+13	7.961863145953702592e-01	1.303118031269267534e-14	0.000000000000000000e+00
6.120401337792642504e-01	3.188083403124901562e+13	8.117390747386050709e-01	1.315718996448615289e-14	0.000000000000000000e+00
6.187290969899665871e-01	3.124379751351862891e+13	8.191149973266848017e-01	1.466012771731300393e-14	0.000000000000000000e+00
6.254180602006689238e-01	3.129713925862323438e+13	8.290678703512120995e-01	1.399414169377685414e-14	0.000000000000000000e+00
6.321070234113712605e-01	3.075702162732452344e+13	8.436617796084699972e-01	1.543565490012391878e-14	0.000000000000000000e+00
6.387959866220735972e-01	3.022113705564253516e+13	8.675176282146923601e-01	1.499787509897816634e-14	0.000000000000000000e+00
6.454849498327759338e-01	2.961687428782556641e+13	8.748831379356444282e-01	1.522340887893954888e-14	0.000000000000000000e+00
6.521739130434782705e-01	3.007349936288687109e+13	8.672929973893193090e-01	1.505544226519702308e-14	0.000000000000000000e+00
6.588628762541806072e-01	2.973360804841236328e+13	8.973160844478288434e-01	1.610283207308706380e-14	0.000000000000000000e+00
6.655518394648829439e-01	2.889413779013160156e+13	9.215134607469140926e-01	1.593002437461522289e-14	0.000000000000000000e+00
6.722408026755852806e-01	2.878223439205151562e+13	9.335565015805387112e-01	1.663743251135961655e-14	0.000000000000000000e+00
6.789297658862876172e-01	2.891493951254072266e+13	9.484850536474177529e-01	1.715403515051830278e-14	0.000000000000000000e+00
6.856187290969899539e-01	2.860909446283397266e+13	9.701149691080492854e-01	1.744803234574034992e-14	0.000000000000000000e+00
6.923076923076922906e-01	2.905842205475284375e+13	9.887745970708238241e-01	1.854430276814774740e-14	0.000000000000000000e+00
6.989966555183946273e-01	2.822656091590507812e+13	1.026055144405917829e+00	1.830930508693776839e-14	0.000000000000000000e+00
7.056856187290969640e-01	2.775006902730663672e+13	1.070722736660019159e+00	1.915619552133828120e-14	0.000000000000000000e+00
7.123745819397993007e-01	2.780444956004721094e+13	1.094648994305755796e+00	2.063129559112426701e-14	0.000000000000000000e+00
7.190635451505016373e-01	2.807149589155201172e+13	1.127248239120487217e+00	2.058840159787652641e-14	0.000000000000000000e+00
7.257525083612039740e-01	2.773557793978548438e+13	1.167446123442799299e+00	2.172450441740161316e-14	0.000000000000000000e+00
7.324414715719063107e-01	2.742620101211658594e+13	1.197725007423306343e+00	2.317232954914776130e-14	0.000000000000000000e+00
7.391304347826086474e-01	2.717678810073113672e+13	1.235566461752227729e+00	2.472129485776803929e-14	0.000000000000000000e+00
7.458193979933109841e-01	2.708997142405899609e+13	1.271330528936493121e+00	2.483192958578300328e-14	0.000000000000000000e+00
7.525083612040133207e-01	2.655834588168406641e+13	1.320885083060295173e+00	2.670810870353123198e-14	0.000000000000000000e+00
7.591973244147156574e-01	2.693934721684990625e+13	1.367330442697179294e+00	2.700147073731857224e-14	0.000000000000000000e+00
7.658862876254179941e-01	2.732136136996067578e+13	1.430762474186680455e+00	2.867075404984142078e-14	0.000000000000000000e+00
7.725752508361203308e-01	2.753716950132355469e+13	1.498311570433733531e+00	2.958152189077382282e-14	0.000000000000000000e+00
7.792642140468226675e-01	2.764081453769829688e+13	1.570429973690917524e+00	3.237535312392984670e-14	0.000000000000000000e+00
7.859531772575250042e-01	2.689270565199681250e+13	1.628598227315289027e+00	3.417447724150880338e-14	0.000000000000000000e+00
7.926421404682273408e-01	2.669956906078780469e+13	1.691907633736906336e+00	3.449210987925381837e-14	0.000000000000000000e+00
7.993311036789296775e-01	2.675174216980201953e+13	1.766000406850017246e+00	3.916846904712992977e-14	0.000000000000000000e+00
8.060200668896320142e-01	2.679298203894821094e+13	1.861064723443541791e+00	4.018374942768344441e-14	0.000000000000000000e+00
8.127090301003343509e-01	2.643857366726192578e+13	1.955984163534723486e+00	4.146390859345694544e-14	0.000000000000000000e+00
8.193979933110366876e-01	2.642104412590578906e+13	2.045429370986366013e+00	4.427088238408155923e-14	0.000000000000000000e+00
8.260869565217390242e-01	2.586422798335989453e+13	2.152466951190724842e+00	4.780224578168347812e-14	0.000000000000000000e+00
8.327759197324413609e-01	2.542656078265423828e+13	2.259132843260879042e+00	5.002379631653597522e-14	0.000000000000000000e+00
8.394648829431436976e-01	2.561694458662813672e+13	2.356382632641385033e+00	5.358990074582935158e-14	0.000000000000000000e+00
8.461538461538460343e-01	2.524100734118719922e+13	2.474645634211928513e+00	5.909090021102328923e-14	0.000000000000000000e+00
8.528428093645483710e-01	2.527863742329885156e+13	2.601017755687641486e+00	6.196648778314323646e-14	0.000000000000000000e+00
8.595317725752507076e-01	2.520979177272750781e+13	2.743716474847221587e+00	6.891411788162938598e-14	0.000000000000000000e+00
8.662207357859530443e-01	2.494606956165722656e+13	2.880799713594935252e+00	7.374374598359523120e-14	0.000000000000000000e+00
8.729096989966553810e-01	2.475552993953786719e+13	3.047410001397015566e+00	7.684424968673857204e-14	0.000000000000000000e+00
8.795986622073577177e-01	2.397251778926918750e+13	3.221931590294313086e+00	8.772935616279861150e-14	0.000000000000000000e+00
8.862876254180602764e-01	2.334319426973578125e+13	3.413379723194227111e+00	8.961397819564801799e-14	0.000000000000000000e+00
8.929765886287626131e-01	2.328484037428765625e+13	3.626711417568515117e+00	9.913301085402050397e-14	0.000000000000000000e+00
8.996655518394649498e-01	2.303994618911848047e+13	3.836346541982254887e+00	1.102096931533867611e-13	0.000000000000000000e+00
9.063545150501672865e-01	2.210031083304374609e+13	4.061210786633627556e+00	1.205481726488379453e-13	0.000000000000000000e+00
9.130434782608696231e-01	2.115002790370076562e+13	4.298222957752790840e+00	1.328634408018797486e-13	0.000000000000000000e+00
9.197324414715719598e-01	2.023877741977734375e+13	4.562386397556537965e+00	1.462285097092521005e-13	0.000000000000000000e+00
9.264214046822742965e-01	1.895977014304618359e+13	4.841893112948043587e+00	1.625159331063205696e-13	0.000000000000000000e+00
9.331103678929766332e-01	1.779653574833864453e+13	5.120045705294620220e+00	1.799290689496815860e-13	3.073854105272702553e-17
9.397993311036789699e-01	1.662535462821606445e+13	5.446765704504969996e+00	1.970228398529391073e-13	0.000000000000000000e+00
9.464882943143813065e-01	1.522073195661070117e+13	5.754942732536690642e+00	2.121829535241402414e-13	0.000000000000000000e+00
9.531772575250836432e-01	1.414124981504913477e+13	6.084828425759501336e+00	2.328830928245116999e-13	0.000000000000000000e+00
9.598662207357859799e-01	1.267089785578125195e+13	6.461884224884447470e+00	2.494601015884028977e-13	7.484637395856232288e-17
9.665551839464883166e-01	1.129453020787328711e+13	6.832653239138743118e+00	2.702064204873203818e-13	0.000000000000000000e+00
9.732441471571906533e-01	9.741049268039447266e+12	7.240062368427439665e+00	2.922130958981709787e-13	9.327428290236047988e-17
9.799331103678929900e-01	8.080547232015541016e+12	7.654673877435084428e+00	3.043552528714689543e-13	1.367266274098572301e-16
9.866220735785953266e-01	6.330397823011042969e+12	8.097324162179992513e+00	3.161974249028717937e-13	3.399646939701518000e-16
9.933110367892976633e-01	4.631954068584450195e+12	8.539555029444960255e+00	3.138663124211298597e-13	1.276115189158667218e-16
1.000000000000000000e+00	1.556753120886422607e+12	8.892306389050020243e+00	3.072194406068111220e-13	7.219165927240459896e-16


==> dat/1dbte_with_E_pic_vs_pde/Ewtx_10K_pic_idx_0009.csv <==
x	ne_pic	Te_pic	elastic_pic	ionization_pic
-1.000000000000000000e+00	1.462067627871972656e+12	9.154134054403222365e+00	3.090298130348157755e-13	4.693575370651691682e-16
-9.933110367892976633e-01	4.386644368361118164e+12	8.836938829847014176e+00	3.166898432049924819e-13	0.000000000000000000e+00
-9.866220735785953266e-01	6.028006742193661133e+12	8.385137995204033245e+00	3.161791255203351992e-13	1.108205295848316612e-16
-9.799331103678929900e-01	7.631765003605444336e+12	7.966604045644188226e+00	3.095633685601311731e-13	3.490194128880607032e-16
-9.732441471571906533e-01	9.371111021196083984e+12	7.627945974405303531e+00	3.031339433683798371e-13	1.917936666191900956e-16
-9.665551839464883166e-01	1.102587375553237891e+13	7.302296567385329062e+00	2.878551029822493944e-13	9.927099548417923390e-17
-9.598662207357859799e-01	1.282419694115276172e+13	6.981800823266262945e+00	2.826279628260493272e-13	9.387150741303390021e-17
-9.531772575250836432e-01	1.450176106409677734e+13	6.638969018201084538e+00	2.657796695429584028e-13	0.000000000000000000e+00
-9.464882943143813065e-01	1.603241464563073438e+13	6.310211805555377751e+00	2.443809681575073178e-13	2.986652570371349844e-17
-9.397993311036789699e-01	1.720624467422483203e+13	5.989431852819608437e+00	2.292013368381248872e-13	0.000000000000000000e+00
-9.331103678929766332e-01	1.838446358058059766e+13	5.694209344508296411e+00	2.138547179419394222e-13	0.000000000000000000e+00
-9.264214046822742965e-01	1.958956111701591797e+13	5.397051915991146309e+00	1.913279000307969561e-13	0.000000000000000000e+00
-9.197324414715719598e-01	2.071012730957776953e+13	5.133033580348357106e+00	1.771195196263938265e-13	0.000000000000000000e+00
-9.130434782608696231e-01	2.192345723802760938e+13	4.870446234494629323e+00	1.616631918977340116e-13	0.000000000000000000e+00
-9.063545150501672865e-01	2.287332465231681250e+13	4.637162406940468884e+00	1.477799528070366502e-13	0.000000000000000000e+00
-8.996655518394648388e-01	2.333994805837379688e+13	4.380188807114105742e+00	1.340051081053621798e-13	0.000000000000000000e+00
-8.929765886287625021e-01	2.382337385444151562e+13	4.156504384112803763e+00	1.241532252278217166e-13	0.000000000000000000e+00
-8.862876254180601654e-01	2.452180272145506641e+13	3.932482695057459399e+00	1.120483098336522456e-13	0.000000000000000000e+00
-8.795986622073578287e-01	2.484785219068040234e+13	3.732715688784283614e+00	1.029916846005162349e-13	0.000000000000000000e+00
-8.729096989966554920e-01	2.546151598660270312e+13	3.539174331927079198e+00	9.791093093957149930e-14	0.000000000000000000e+00
-8.662207357859531554e-01	2.586916222463018750e+13	3.361051974885263860e+00	9.097699060588425855e-14	0.000000000000000000e+00
-8.595317725752508187e-01	2.632617684505502344e+13	3.179487509476852658e+00	8.059381728121066272e-14	0.000000000000000000e+00
-8.528428093645484820e-01	2.667578082392507812e+13	3.026255164064933556e+00	7.619382530348295725e-14	0.000000000000000000e+00
-8.461538461538461453e-01	2.693036170379931250e+13	2.853727112855761305e+00	7.202523320743742805e-14	0.000000000000000000e+00
-8.394648829431438086e-01	2.728123819752358984e+13	2.705414834890898401e+00	6.299400720160598468e-14	0.000000000000000000e+00
-8.327759197324414719e-01	2.745791000470314844e+13	2.585699368549251087e+00	5.976919104882975269e-14	0.000000000000000000e+00
-8.260869565217391353e-01	2.811011282191800781e+13	2.439021350220815787e+00	5.554177547086459773e-14	0.000000000000000000e+00
-8.193979933110367986e-01	2.824159736693485938e+13	2.323558881610115368e+00	5.332188036459812125e-14	0.000000000000000000e+00
-8.127090301003344619e-01	2.853035436003100000e+13	2.222189556227382567e+00	4.985423196748443339e-14	0.000000000000000000e+00
-8.060200668896321252e-01	2.855338947585721484e+13	2.098533078492637483e+00	4.646586036835210309e-14	0.000000000000000000e+00
-7.993311036789297885e-01	2.846213198204146094e+13	1.999166720019398324e+00	4.321752308919108986e-14	0.000000000000000000e+00
-7.926421404682274519e-01	2.800267621067276562e+13	1.933221445816029949e+00	4.183954978785505138e-14	0.000000000000000000e+00
-7.859531772575251152e-01	2.846623519320342969e+13	1.850418533567830037e+00	4.002181301341597880e-14	0.000000000000000000e+00
-7.792642140468227785e-01	2.789916102275262500e+13	1.770353944425799186e+00	3.524366490386547165e-14	0.000000000000000000e+00
-7.725752508361204418e-01	2.832698571060839453e+13	1.696765561867478844e+00	3.737481739812930771e-14	0.000000000000000000e+00
-7.658862876254181051e-01	2.915419827478475781e+13	1.612836048019556934e+00	3.306949425021145820e-14	0.000000000000000000e+00
-7.591973244147156574e-01	2.915993757647350391e+13	1.553054317286719277e+00	3.225072237214461851e-14	0.000000000000000000e+00
-7.525083612040133207e-01	2.916728699899780469e+13	1.491026003045466286e+00	3.089263901101936408e-14	0.000000000000000000e+00
-7.458193979933109841e-01	2.933255811187317578e+13	1.432558949157618500e+00	2.849041924519275632e-14	0.000000000000000000e+00
-7.391304347826086474e-01	2.931204205606372656e+13	1.388829023600815393e+00	2.807294215831053227e-14	0.000000000000000000e+00
-7.324414715719063107e-01	2.938078382787097266e+13	1.342658968968500677e+00	2.607664670885336900e-14	0.000000000000000000e+00
-7.257525083612039740e-01	2.961521222760772656e+13	1.295364691019959213e+00	2.692161270558205585e-14	0.000000000000000000e+00
-7.190635451505016373e-01	2.946489965668970312e+13	1.222255473716559404e+00	2.337634162553690389e-14	0.000000000000000000e+00
-7.123745819397993007e-01	2.876018612447893359e+13	1.184301896067643467e+00	2.263001609206120438e-14	0.000000000000000000e+00
-7.056856187290969640e-01	2.868482208149291016e+13	1.151313005091918251e+00	2.200122423852734323e-14	0.000000000000000000e+00
-6.989966555183946273e-01	2.911140022418480469e+13	1.118808107699974963e+00	2.034826300622568089e-14	0.000000000000000000e+00
-6.923076923076922906e-01	2.968029227299868750e+13	1.085574638259439118e+00	2.078764324277123414e-14	0.000000000000000000e+00
-6.856187290969899539e-01	3.033410521104912109e+13	1.049567248754370130e+00	1.876581161816451477e-14	0.000000000000000000e+00
-6.789297658862876172e-01	3.007209699957825391e+13	1.035816142394302641e+00	1.975043679953654866e-14	0.000000000000000000e+00
-6.722408026755852806e-01	3.037386480781387109e+13	9.978546479574375017e-01	1.880079439257186322e-14	0.000000000000000000e+00
-6.655518394648829439e-01	3.026858368091307031e+13	9.731045945349707793e-01	1.781717312303210778e-14	0.000000000000000000e+00
-6.588628762541806072e-01	2.956877842028173828e+13	9.483212966322731585e-01	1.624627800685061774e-14	0.000000000000000000e+00
-6.521739130434782705e-01	2.965221903713769531e+13	9.176392371509933810e-01	1.602765116235086448e-14	0.000000000000000000e+00
-6.454849498327759338e-01	2.894038980962079297e+13	9.039000358551858572e-01	1.615304196432506631e-14	0.000000000000000000e+00
-6.387959866220735972e-01	2.933050650629192578e+13	8.867700424926479030e-01	1.655129370433942929e-14	0.000000000000000000e+00
-6.321070234113712605e-01	2.916570284785283594e+13	8.846490861424916030e-01	1.593888206496024258e-14	0.000000000000000000e+00
-6.254180602006689238e-01	2.936117671124274219e+13	8.719319419446659447e-01	1.498771649117303335e-14	0.000000000000000000e+00
-6.187290969899665871e-01	3.015545970736076562e+13	8.572510097439979271e-01	1.443479473348494249e-14	0.000000000000000000e+00
-6.120401337792642504e-01	3.035846478111099219e+13	8.484651543062462498e-01	1.506476524084251421e-14	0.000000000000000000e+00
-6.053511705685619138e-01	3.048093784338719531e+13	8.197999817283034840e-01	1.402668243393507696e-14	0.000000000000000000e+00
-5.986622073578595771e-01	3.031974397198242188e+13	8.139014389949547068e-01	1.449335361897332481e-14	0.000000000000000000e+00
-5.919732441471572404e-01	3.129139995693494531e+13	8.058125639691881004e-01	1.355979653581694179e-14	0.000000000000000000e+00
-5.852842809364549037e-01	3.145913819044548438e+13	7.916232898720065858e-01	1.343364308502099370e-14	0.000000000000000000e+00
-5.785953177257525670e-01	3.182892061914360938e+13	7.706525377543589350e-01	1.235601007716584303e-14	0.000000000000000000e+00
-5.719063545150502303e-01	3.233618659145607422e+13	7.516674768428314168e-01	1.216073879241016560e-14	0.000000000000000000e+00
-5.652173913043478937e-01	3.278481300172074219e+13	7.486684021097277375e-01	1.250496568098021739e-14	0.000000000000000000e+00
-5.585284280936455570e-01	3.255173502590991016e+13	7.460333899032715044e-01	1.398760945842763003e-14	0.000000000000000000e+00
-5.518394648829432203e-01	3.286537098288629297e+13	7.339758117410456473e-01	1.213283321783002251e-14	0.000000000000000000e+00
-5.451505016722408836e-01	3.319097896736683984e+13	7.392839929993249015e-01	1.306598213104582345e-14	0.000000000000000000e+00
-5.384615384615385469e-01	3.456119179853235156e+13	7.227402137538239124e-01	1.169139502353528165e-14	0.000000000000000000e+00
-5.317725752508362103e-01	3.527907196402803125e+13	7.257064646888031767e-01	1.229982778052620467e-14	0.000000000000000000e+00
-5.250836120401337626e-01	3.522905433935872656e+13	7.006930095731896957e-01	1.189014151784508138e-14	0.000000000000000000e+00
-5.183946488294314259e-01	3.560447219098125000e+13	7.096130675257730225e-01	1.144309020995985674e-14	0.000000000000000000e+00
-5.117056856187290892e-01	3.593031390267989844e+13	6.987805312099735211e-01	1.123604603300358785e-14	0.000000000000000000e+00
-5.050167224080267525e-01	3.626872494477303125e+13	6.910945996576443040e-01	1.103113598079769491e-14	0.000000000000000000e+00
-4.983277591973244158e-01	3.597879931558639844e+13	6.802154266090104651e-01	1.116665517379784853e-14	0.000000000000000000e+00
-4.916387959866220791e-01	3.749493583990878906e+13	6.760887846355219111e-01	1.076577580544654294e-14	0.000000000000000000e+00
-4.849498327759197425e-01	3.781506421960950781e+13	6.620461242817394787e-01	1.102478564534557375e-14	0.000000000000000000e+00
-4.782608695652174058e-01	3.843677861970984375e+13	6.630828283759095942e-01	1.037786274831217892e-14	0.000000000000000000e+00
-4.715719063545150691e-01	3.862363054572135938e+13	6.629080560239305475e-01	1.098869236696185630e-14	0.000000000000000000e+00
-4.648829431438127324e-01	3.889270251311688281e+13	6.635545033536388582e-01	1.045583591689206539e-14	0.000000000000000000e+00
-4.581939799331103957e-01	3.938526964038059375e+13	6.703039488377237065e-01	1.131721986255395902e-14	0.000000000000000000e+00
-4.515050167224080591e-01	4.040715100753030469e+13	6.487244625961360311e-01	9.822465095914123868e-15	0.000000000000000000e+00
-4.448160535117057224e-01	4.026831703998871094e+13	6.622780275666587668e-01	1.024846106749494053e-14	0.000000000000000000e+00
-4.381270903010033857e-01	4.004954836386339844e+13	6.691578921078513709e-01	1.130536817572551820e-14	0.000000000000000000e+00
-4.314381270903010490e-01	3.930712684046864062e+13	6.723073230485685503e-01	1.145863175964546014e-14	0.000000000000000000e+00
-4.247491638795987123e-01	4.016555497310468750e+13	6.753625114004107033e-01	1.160518240320884490e-14	0.000000000000000000e+00
-4.180602006688963757e-01	4.161367687696442969e+13	6.550435877925171457e-01	1.119343495828996810e-14	0.000000000000000000e+00
-4.113712374581940390e-01	4.305655290326301562e+13	6.542153381936088863e-01	1.041127774922934625e-14	0.000000000000000000e+00
-4.046822742474917023e-01	4.344368308548109375e+13	6.500187361014707621e-01	9.763777862241892855e-15	0.000000000000000000e+00
-3.979933110367892546e-01	4.395840235908128125e+13	6.443691732163289165e-01	1.012937835369867694e-14	0.000000000000000000e+00
-3.913043478260869179e-01	4.502051077743143750e+13	6.382689778429743166e-01	1.044629238049225626e-14	0.000000000000000000e+00
-3.846153846153845812e-01	4.502882107851895312e+13	6.322091179958989615e-01	9.910636979621395086e-15	0.000000000000000000e+00
-3.779264214046822445e-01	4.444141264009487500e+13	6.442374709435424451e-01	9.782893347810893717e-15	0.000000000000000000e+00
-3.712374581939799079e-01	4.411894698821296094e+13	6.451462447299505243e-01	1.044442254531882657e-14	0.000000000000000000e+00
-3.645484949832775712e-01	4.550445596731743750e+13	6.320802826134066521e-01	9.695659608800735321e-15	0.000000000000000000e+00
-3.578595317725752345e-01	4.607625662151163281e+13	6.389669096793536562e-01	9.997217459725516670e-15	0.000000000000000000e+00
-3.511705685618728978e-01	4.824425835706652344e+13	6.211689262207403806e-01	9.535631935357238367e-15	0.000000000000000000e+00
-3.444816053511705611e-01	4.871145309632358594e+13	6.237347241117823238e-01	9.742899555256153285e-15	0.000000000000000000e+00
-3.377926421404682245e-01	4.829495119369985938e+13	6.281215419829371260e-01	9.518149863426155719e-15	0.000000000000000000e+00
-3.311036789297658878e-01	4.845411942921409375e+13	6.307788095972602926e-01	1.013257273417992070e-14	0.000000000000000000e+00
-3.244147157190635511e-01	4.926393230048981250e+13	6.231562374059466114e-01	1.002181100265606475e-14	0.000000000000000000e+00
-3.177257525083612144e-01	5.087880558960639844e+13	6.054949469512063143e-01	9.945550384806175288e-15	0.000000000000000000e+00
-3.110367892976588777e-01	5.020663208009045312e+13	6.060587244802272400e-01	9.435230611146581688e-15	0.000000000000000000e+00
-3.043478260869565410e-01	4.917020768603871875e+13	5.985121333242726660e-01	9.800942636302033642e-15	0.000000000000000000e+00
-2.976588628762542044e-01	4.889565611386370312e+13	5.893495017488928900e-01	8.430983987479786284e-15	0.000000000000000000e+00
-2.909698996655518677e-01	5.012776212883310938e+13	5.858159504814594021e-01	9.112439446895397990e-15	0.000000000000000000e+00
-2.842809364548495310e-01	5.046915968537920312e+13	5.910839158268172966e-01	8.754060877223925840e-15	0.000000000000000000e+00
-2.775919732441471943e-01	5.180574176683157812e+13	5.885882806755022845e-01	8.847234832102712600e-15	0.000000000000000000e+00
-2.709030100334448576e-01	5.132561412150807031e+13	5.917928583654630259e-01	8.755487871497958699e-15	0.000000000000000000e+00
-2.642140468227425210e-01	5.198002436244918750e+13	5.891330784023915967e-01	8.786933044394013248e-15	0.000000000000000000e+00
-2.575250836120401843e-01	5.235178048765521875e+13	5.886670275393376395e-01	9.366226246606507968e-15	0.000000000000000000e+00
-2.508361204013378476e-01	5.224984945088008594e+13	5.933429311771286629e-01	9.279519185032269058e-15	0.000000000000000000e+00
-2.441471571906355109e-01	5.303525081271123438e+13	5.848182290287536889e-01	8.348091469518837510e-15	0.000000000000000000e+00
-2.374581939799331742e-01	5.353981593717016406e+13	5.841116341826321223e-01	8.336323728094788757e-15	0.000000000000000000e+00
-2.307692307692308376e-01	5.458023966362070312e+13	5.895654754918784324e-01	8.816317610670272320e-15	0.000000000000000000e+00
-2.240802675585283898e-01	5.395665544577564844e+13	5.753678169069876835e-01	8.537701731638911735e-15	0.000000000000000000e+00
-2.173913043478260532e-01	5.510313938985397656e+13	5.757445055196627193e-01	8.239252221089491376e-15	0.000000000000000000e+00
-2.107023411371237165e-01	5.408385499179467188e+13	5.828326610885451453e-01	9.417574589989893578e-15	0.000000000000000000e+00
-2.040133779264213798e-01	5.489026583356235938e+13	5.848816033028614303e-01	9.352685476842254633e-15	0.000000000000000000e+00
-1.973244147157190431e-01	5.525919126246030469e+13	5.789359182986387742e-01	9.394074791723687846e-15	0.000000000000000000e+00
-1.906354515050167064e-01	5.470398524075014844e+13	5.798331952349344842e-01	9.222484955158339197e-15	0.000000000000000000e+00
-1.839464882943143698e-01	5.571714079175749219e+13	5.765365541921247949e-01	8.782517280278060325e-15	0.000000000000000000e+00
-1.772575250836120331e-01	5.691496681474139844e+13	5.710772397581516113e-01	8.464150561347278172e-15	0.000000000000000000e+00
-1.705685618729096964e-01	5.533606154751885938e+13	5.743238344612771051e-01	8.724593481759970177e-15	0.000000000000000000e+00
-1.638795986622073597e-01	5.552615968489301562e+13	5.698896875247697613e-01	8.381639487282484177e-15	0.000000000000000000e+00
-1.571906354515050230e-01	5.705990365964347656e+13	5.675486585126715555e-01	8.264291366121779714e-15	0.000000000000000000e+00
-1.505016722408026864e-01	5.665059536139875781e+13	5.707189193760019430e-01	8.680744306889391227e-15	0.000000000000000000e+00
-1.438127090301003497e-01	5.711789397941898438e+13	5.678018178408760219e-01	8.640859880524576505e-15	0.000000000000000000e+00
-1.371237458193980130e-01	5.696786707510094531e+13	5.616954523529534837e-01	7.786923550667421369e-15	0.000000000000000000e+00
-1.304347826086956763e-01	5.646174376918785156e+13	5.661639838637603228e-01	8.271791256641656646e-15	0.000000000000000000e+00
-1.237458193979933396e-01	5.773945256137426562e+13	5.646478089502120490e-01	8.096270308068799931e-15	0.000000000000000000e+00
-1.170568561872910029e-01	5.662005500490264844e+13	5.655970746100490443e-01	7.990574648576284293e-15	0.000000000000000000e+00
-1.103678929765886663e-01	5.656305153338131250e+13	5.688215193010077719e-01	8.099313927549304540e-15	0.000000000000000000e+00
-1.036789297658863296e-01	5.651329360562046094e+13	5.757155458985618868e-01	9.007571982176129004e-15	0.000000000000000000e+00
-9.698996655518399290e-02	5.678807890501296875e+13	5.655699433804678433e-01	8.489069725677167429e-15	0.000000000000000000e+00
-9.030100334448165622e-02	5.611177621464475781e+13	5.688123692387377917e-01	8.780868670041168756e-15	0.000000000000000000e+00
-8.361204013377931954e-02	5.664155790896603906e+13	5.612858608230559820e-01	8.282856009654684603e-15	0.000000000000000000e+00
-7.692307692307698286e-02	5.558313718672358594e+13	5.658188243558234243e-01	8.335929649137001762e-15	0.000000000000000000e+00
-7.023411371237464618e-02	5.621570691761930469e+13	5.705329070608113895e-01	8.932101492287649154e-15	0.000000000000000000e+00
-6.354515050167230950e-02	5.563912784029971094e+13	5.763344928460011340e-01	8.394349727287499084e-15	0.000000000000000000e+00
-5.685618729096986179e-02	5.697422964937061719e+13	5.729784796909304090e-01	8.681471567875197582e-15	0.000000000000000000e+00
-5.016722408026752511e-02	5.665451678472402344e+13	5.599367961325498744e-01	8.579779909297533537e-15	0.000000000000000000e+00
-4.347826086956518843e-02	5.709304098522945312e+13	5.578161047834506725e-01	7.779392326605413152e-15	0.000000000000000000e+00
-3.678929765886285175e-02	5.686450770532636719e+13	5.614889203150336128e-01	8.259965164627402136e-15	0.000000000000000000e+00
-3.010033444816051507e-02	5.613597996656179688e+13	5.629326635027790404e-01	8.752736722095711655e-15	0.000000000000000000e+00
-2.341137123745817838e-02	5.612263154544029688e+13	5.672967597791617189e-01	8.458223311201284294e-15	0.000000000000000000e+00
-1.672240802675584170e-02	5.690953914934369531e+13	5.680340426473402538e-01	8.572903791540051571e-15	0.000000000000000000e+00
-1.003344481605350502e-02	5.633576479864107812e+13	5.685454149525692724e-01	8.588245827099334623e-15	0.000000000000000000e+00
-3.344481605351168341e-03	5.611761939509702344e+13	5.733837434235387054e-01	8.395675914015363469e-15	0.000000000000000000e+00
3.344481605351168341e-03	5.596808591490582031e+13	5.646305478825801583e-01	8.385003535743468793e-15	0.000000000000000000e+00
1.003344481605350502e-02	5.634064710052985938e+13	5.643480296792700024e-01	8.341287630149925316e-15	0.000000000000000000e+00
1.672240802675584170e-02	5.518985218776276562e+13	5.786047895647851158e-01	8.553245555725351990e-15	0.000000000000000000e+00
2.341137123745817838e-02	5.646361358693251562e+13	5.748664709182369492e-01	9.203143427705282578e-15	0.000000000000000000e+00
3.010033444816051507e-02	5.668100586944039062e+13	5.667513062450925121e-01	8.280270557692039752e-15	0.000000000000000000e+00
3.678929765886285175e-02	5.672357019282232812e+13	5.628853282679673331e-01	8.957570097373259744e-15	0.000000000000000000e+00
4.347826086956518843e-02	5.713560530861130469e+13	5.571731222841500575e-01	7.905231925988340674e-15	0.000000000000000000e+00
5.016722408026752511e-02	5.712062079696347656e+13	5.550777974033845874e-01	8.230813444417077051e-15	0.000000000000000000e+00
5.685618729096986179e-02	5.703081760583753906e+13	5.628974725651267885e-01	8.682737495012707775e-15	0.000000000000000000e+00
6.354515050167219847e-02	5.759669717050738281e+13	5.598941766133879172e-01	8.650249563960991080e-15	0.000000000000000000e+00
7.023411371237453515e-02	5.660465497820003125e+13	5.619974620161328760e-01	8.245326212765523981e-15	0.000000000000000000e+00
7.692307692307687184e-02	5.745469490067640625e+13	5.592401817969492317e-01	8.082733375622840079e-15	0.000000000000000000e+00
8.361204013377920852e-02	5.717076827008733594e+13	5.489983289232727159e-01	7.873811607367421819e-15	0.000000000000000000e+00
9.030100334448154520e-02	5.689143827478775000e+13	5.528678975691070363e-01	8.686154024586458024e-15	0.000000000000000000e+00
9.698996655518388188e-02	5.665591914803287500e+13	5.638016635517768549e-01	8.551689510446406148e-15	0.000000000000000000e+00
1.036789297658862186e-01	5.720665838290889844e+13	5.572957897831152252e-01	8.152493085479201747e-15	0.000000000000000000e+00
1.103678929765885552e-01	5.717863708642994531e+13	5.540649120349284695e-01	8.068954085909359754e-15	0.000000000000000000e+00
1.170568561872908919e-01	5.624017036644526562e+13	5.615647203125611053e-01	8.274608420559077614e-15	0.000000000000000000e+00
1.237458193979932286e-01	5.626569857259808594e+13	5.654318749433081548e-01	8.473480780894967866e-15	0.000000000000000000e+00
1.304347826086955653e-01	5.739888603493645312e+13	5.612580656561451109e-01	8.551475496230746757e-15	0.000000000000000000e+00
1.371237458193979020e-01	5.646400313229553125e+13	5.664824886850218233e-01	8.482035128070280722e-15	0.000000000000000000e+00
1.438127090301002386e-01	5.631293744034195312e+13	5.670155264397646055e-01	8.471504788714665959e-15	0.000000000000000000e+00
1.505016722408025753e-01	5.660003237322007031e+13	5.574956201406764400e-01	8.526679536941713302e-15	0.000000000000000000e+00
1.571906354515049120e-01	5.680719259751417969e+13	5.716081254817951818e-01	8.495572391485280406e-15	0.000000000000000000e+00
1.638795986622072487e-01	5.622357573396142188e+13	5.820879868933841461e-01	8.732104731778067997e-15	0.000000000000000000e+00
1.705685618729095854e-01	5.612045009140492188e+13	5.781420224488279525e-01	8.748149825060343127e-15	0.000000000000000000e+00
1.772575250836119221e-01	5.666667060006493750e+13	5.730499071069401484e-01	8.814625871300196768e-15	0.000000000000000000e+00
1.839464882943142587e-01	5.619869677008131250e+13	5.592365805330061779e-01	7.841674613042164218e-15	0.000000000000000000e+00
1.906354515050165954e-01	5.602579056808116406e+13	5.690809936607759134e-01	8.738941667727666104e-15	0.000000000000000000e+00
1.973244147157189321e-01	5.500985626014793750e+13	5.687941113852231778e-01	9.079056458621483221e-15	0.000000000000000000e+00
2.040133779264214908e-01	5.449165704796753906e+13	5.783888254630844550e-01	9.315124795620560305e-15	0.000000000000000000e+00
2.107023411371238275e-01	5.442104545841546094e+13	5.749408675364102717e-01	8.453082009930888016e-15	0.000000000000000000e+00
2.173913043478261642e-01	5.379192969640895312e+13	5.950238924412755148e-01	9.346996237808538601e-15	0.000000000000000000e+00
2.240802675585285009e-01	5.300777487974118750e+13	5.980233946321854566e-01	8.976192923427822194e-15	0.000000000000000000e+00
2.307692307692308376e-01	5.226491187160100000e+13	5.924766844075972649e-01	8.919242352012902180e-15	0.000000000000000000e+00
2.374581939799331742e-01	5.305755877719248438e+13	5.868688468854285079e-01	9.095197091860601503e-15	0.000000000000000000e+00
2.441471571906355109e-01	5.225439414678757031e+13	5.889888660034567902e-01	8.739361682077642462e-15	0.000000000000000000e+00
2.508361204013378476e-01	5.206977561419241406e+13	5.858992600201835543e-01	8.894358901153484873e-15	0.000000000000000000e+00
2.575250836120401843e-01	5.182288176282425781e+13	5.815259350838472008e-01	8.789156617251824790e-15	0.000000000000000000e+00
2.642140468227425210e-01	5.117901521638819531e+13	5.757468970455256185e-01	9.041137695460023886e-15	0.000000000000000000e+00
2.709030100334448576e-01	5.054325121351203125e+13	5.777259993850765163e-01	9.222596658881128825e-15	0.000000000000000000e+00
2.775919732441471943e-01	4.861040502903889844e+13	5.920257547925219521e-01	9.272312608112399144e-15	0.000000000000000000e+00
2.842809364548495310e-01	5.012576246263351562e+13	5.946048934477317083e-01	9.776567708350999718e-15	0.000000000000000000e+00
2.909698996655518677e-01	4.909084431065427344e+13	6.082214900771509836e-01	9.339335962443164499e-15	0.000000000000000000e+00
2.976588628762542044e-01	4.918080331992470312e+13	6.015174206517859279e-01	9.327643049836825391e-15	0.000000000000000000e+00
3.043478260869565410e-01	4.873277421255107031e+13	6.047962994232514156e-01	8.993964170889944706e-15	0.000000000000000000e+00
3.110367892976588777e-01	4.865167086787618750e+13	6.010305874216422817e-01	8.935564640062450513e-15	0.000000000000000000e+00
3.177257525083612144e-01	4.885974003135135156e+13	5.999280846749591722e-01	9.363768006487501234e-15	0.000000000000000000e+00
3.244147157190635511e-01	4.720082214647259375e+13	6.144688186948208397e-01	9.789883309823095411e-15	0.000000000000000000e+00
3.311036789297658878e-01	4.693850229871035156e+13	6.173678730520295588e-01	9.880702350625330999e-15	0.000000000000000000e+00
3.377926421404682245e-01	4.766456291683996094e+13	6.010686390835277004e-01	9.368732364584382968e-15	0.000000000000000000e+00
3.444816053511705611e-01	4.642700326678160938e+13	6.068677593636558898e-01	9.530858536613091857e-15	0.000000000000000000e+00
3.511705685618728978e-01	4.467565925199564062e+13	6.207935019759688311e-01	1.025007195886262840e-14	0.000000000000000000e+00
3.578595317725752345e-01	4.499459302591561719e+13	6.218787329781090278e-01	9.822899677746304451e-15	0.000000000000000000e+00
3.645484949832775712e-01	4.499911175213140625e+13	6.185634889544183723e-01	1.022556485825615312e-14	0.000000000000000000e+00
3.712374581939799079e-01	4.444536003311109375e+13	6.179285399003296986e-01	9.761418168956371238e-15	0.000000000000000000e+00
3.779264214046822445e-01	4.454807016061328125e+13	6.174347954094171476e-01	9.921890104140441349e-15	0.000000000000000000e+00
3.846153846153845812e-01	4.427744001176475000e+13	6.052761743779997428e-01	1.006827043776385280e-14	0.000000000000000000e+00
3.913043478260869179e-01	4.357020741953651562e+13	6.148215350813207580e-01	9.540684969057553540e-15	0.000000000000000000e+00
3.979933110367892546e-01	4.228720081040698438e+13	6.294811213582959253e-01	1.011291288235770010e-14	0.000000000000000000e+00
4.046822742474915913e-01	4.096762887649264844e+13	6.230508493563812200e-01	1.005430906629357731e-14	0.000000000000000000e+00
4.113712374581939279e-01	4.132590673212332031e+13	6.335953546349608612e-01	9.775888163481448986e-15	0.000000000000000000e+00
4.180602006688962646e-01	4.227063214761381250e+13	6.227992557950430275e-01	9.853178510695113437e-15	0.000000000000000000e+00
4.247491638795986013e-01	4.227639741899303906e+13	6.244031704807380123e-01	9.415743628495776728e-15	0.000000000000000000e+00
4.314381270903009380e-01	4.118146331134771094e+13	6.268554317504236861e-01	9.860826235480938935e-15	0.000000000000000000e+00
4.381270903010032747e-01	4.058751051081718750e+13	6.308664286084937345e-01	1.014786380404408211e-14	0.000000000000000000e+00
4.448160535117056114e-01	3.913463615352350781e+13	6.453165815873920241e-01	1.047137472363991814e-14	0.000000000000000000e+00
4.515050167224079480e-01	3.902465451257007812e+13	6.376038905743254270e-01	9.738629387127256078e-15	0.000000000000000000e+00
4.581939799331102847e-01	3.903688623698281250e+13	6.406367960012004925e-01	9.971600975497440286e-15	0.000000000000000000e+00
4.648829431438126214e-01	3.885891594525805469e+13	6.398839064679343602e-01	1.040935667107264790e-14	0.000000000000000000e+00
4.715719063545149581e-01	3.827464983943282812e+13	6.455515347584612762e-01	9.907648023454361495e-15	0.000000000000000000e+00
4.782608695652172948e-01	3.866203971855998438e+13	6.492971679881909264e-01	1.005960487378684978e-14	0.000000000000000000e+00
4.849498327759196314e-01	3.779815795083485156e+13	6.574779056362074492e-01	1.087825286655456863e-14	0.000000000000000000e+00
4.916387959866219681e-01	3.648790913595292188e+13	6.490723335397983185e-01	1.015837386986325918e-14	0.000000000000000000e+00
4.983277591973243048e-01	3.636670858853156250e+13	6.597753068329563764e-01	1.039267896179042167e-14	0.000000000000000000e+00
5.050167224080266415e-01	3.590933039243393750e+13	6.746201132249146637e-01	1.109911073741651414e-14	0.000000000000000000e+00
5.117056856187289782e-01	3.570131316834036719e+13	6.902308010957228790e-01	1.149545145557771991e-14	0.000000000000000000e+00
5.183946488294313149e-01	3.446063715537506250e+13	7.008644886444723721e-01	1.123883229761395769e-14	0.000000000000000000e+00
5.250836120401336515e-01	3.323629607798368359e+13	7.049639012612461952e-01	1.152422505574112852e-14	0.000000000000000000e+00
5.317725752508359882e-01	3.351186046810326172e+13	7.115882644295898896e-01	1.074760775232880726e-14	0.000000000000000000e+00
5.384615384615383249e-01	3.362480265381943359e+13	7.093043903638643899e-01	1.148929230234604843e-14	0.000000000000000000e+00
5.451505016722408836e-01	3.380983670146864844e+13	7.167254934812460343e-01	1.140809349076689559e-14	0.000000000000000000e+00
5.518394648829432203e-01	3.294268275269032812e+13	7.202484365477512807e-01	1.173587165749059957e-14	0.000000000000000000e+00
5.585284280936455570e-01	3.220584471283846484e+13	7.282528550047779881e-01	1.248633059283145706e-14	0.000000000000000000e+00
5.652173913043478937e-01	3.184271052501016016e+13	7.419398154665561851e-01	1.224229885124590124e-14	0.000000000000000000e+00
5.719063545150502303e-01	3.139029253987478125e+13	7.435272677976846323e-01	1.253567276562454426e-14	0.000000000000000000e+00
5.785953177257525670e-01	3.166466232421310156e+13	7.500805345588107409e-01	1.214760643348045357e-14	0.000000000000000000e+00
5.852842809364549037e-01	3.102279544397539453e+13	7.546853963103958840e-01	1.233633247806546553e-14	0.000000000000000000e+00
5.919732441471572404e-01	3.133466546197098438e+13	7.621243650311319007e-01	1.286023069170588587e-14	0.000000000000000000e+00
5.986622073578595771e-01	3.050441444395866797e+13	7.971059535215150316e-01	1.343420945791080635e-14	0.000000000000000000e+00
6.053511705685619138e-01	3.006129360816462500e+13	8.070763875119483233e-01	1.366156382180416233e-14	0.000000000000000000e+00
6.120401337792642504e-01	3.029094358477616016e+13	8.045240096290670051e-01	1.326837182777192662e-14	0.000000000000000000e+00
6.187290969899665871e-01	3.042795967395485938e+13	8.242709346699957917e-01	1.386571469840392947e-14	0.000000000000000000e+00
6.254180602006689238e-01	3.009658641809519141e+13	8.369350142536997605e-01	1.323822674021615217e-14	0.000000000000000000e+00
6.321070234113712605e-01	3.048285960051363672e+13	8.663670877119687974e-01	1.385751699034103655e-14	0.000000000000000000e+00
6.387959866220735972e-01	3.029681273491925781e+13	8.760037529163431369e-01	1.519249936759297946e-14	0.000000000000000000e+00
6.454849498327759338e-01	3.009931323563944531e+13	8.911796494696414550e-01	1.585932703195436920e-14	0.000000000000000000e+00
6.521739130434782705e-01	3.035147893426012500e+13	9.094272564776502144e-01	1.629834410823750226e-14	0.000000000000000000e+00
6.588628762541806072e-01	3.026074083426194922e+13	9.362312555142084936e-01	1.728667842549664689e-14	0.000000000000000000e+00
6.655518394648829439e-01	2.961869216618827344e+13	9.563529273902838801e-01	1.669696021107793485e-14	0.000000000000000000e+00
6.722408026755852806e-01	2.906584938634948047e+13	9.765441537670463967e-01	1.762602190282250612e-14	0.000000000000000000e+00
6.789297658862876172e-01	2.982896875339014453e+13	9.878479977889313979e-01	1.718454878806096626e-14	0.000000000000000000e+00
6.856187290969899539e-01	3.030018879473616016e+13	1.006082352390457180e+00	1.799181447458656427e-14	0.000000000000000000e+00
6.923076923076922906e-01	3.010037799296614844e+13	1.033618869192654444e+00	1.886556565600781102e-14	0.000000000000000000e+00
6.989966555183946273e-01	3.038646010789958984e+13	1.061863404080391149e+00	1.990458615652727354e-14	0.000000000000000000e+00
7.056856187290969640e-01	2.942765911994213281e+13	1.110978709530555442e+00	2.146223808262800037e-14	0.000000000000000000e+00
7.123745819397993007e-01	2.928080051791318750e+13	1.139974828823597131e+00	2.045120617852162217e-14	0.000000000000000000e+00
7.190635451505016373e-01	2.888395767129946875e+13	1.187499493000982120e+00	2.183543073105380987e-14	0.000000000000000000e+00
7.257525083612039740e-01	2.893171593286098047e+13	1.218496146360182886e+00	2.197376073632126214e-14	0.000000000000000000e+00
7.324414715719063107e-01	2.932549435594864453e+13	1.271075584743437625e+00	2.454535863508408980e-14	0.000000000000000000e+00
7.391304347826086474e-01	2.926560824873776172e+13	1.319889129160564556e+00	2.504765809650685448e-14	0.000000000000000000e+00
7.458193979933109841e-01	2.937904385858057812e+13	1.374874472330946062e+00	2.793709291561077635e-14	0.000000000000000000e+00
7.525083612040133207e-01	2.927682715520568750e+13	1.435013948528964356e+00	2.987439666843663729e-14	0.000000000000000000e+00
7.591973244147156574e-01	2.895971125964903516e+13	1.488257678093772629e+00	2.962848617992224382e-14	0.000000000000000000e+00
7.658862876254179941e-01	2.883812116686416797e+13	1.551487526985552146e+00	3.292443940087225526e-14	0.000000000000000000e+00
7.725752508361203308e-01	2.842974777749192969e+13	1.629225402335873429e+00	3.305668155674576366e-14	0.000000000000000000e+00
7.792642140468226675e-01	2.821017404094837500e+13	1.689763124490984314e+00	3.435961589121289212e-14	0.000000000000000000e+00
7.859531772575250042e-01	2.781372073969810156e+13	1.776210946144697989e+00	3.611918610357316107e-14	0.000000000000000000e+00
7.926421404682273408e-01	2.841419193264387891e+13	1.838345279042087999e+00	3.922159257275123555e-14	0.000000000000000000e+00
7.993311036789296775e-01	2.871299919611710156e+13	1.924270453430568795e+00	4.123707080063307035e-14	0.000000000000000000e+00
8.060200668896320142e-01	2.797971900391860156e+13	2.025860432907286679e+00	4.476292857460534283e-14	0.000000000000000000e+00
8.127090301003343509e-01	2.765504592831042969e+13	2.130764534865766446e+00	4.753506520969689638e-14	0.000000000000000000e+00
8.193979933110366876e-01	2.790879577807605469e+13	2.219653655645450918e+00	5.201503959161123313e-14	0.000000000000000000e+00
8.260869565217390242e-01	2.793588216568260938e+13	2.330237300963287517e+00	5.247382548024912402e-14	0.000000000000000000e+00
8.327759197324413609e-01	2.743767961549348047e+13	2.454978920805129583e+00	5.587361522077769871e-14	0.000000000000000000e+00
8.394648829431436976e-01	2.708721863682350000e+13	2.581003546863617437e+00	5.998300976475501497e-14	0.000000000000000000e+00
8.461538461538460343e-01	2.697380899667167578e+13	2.711064859218139667e+00	6.347745116564041488e-14	0.000000000000000000e+00
8.528428093645483710e-01	2.688891407712592969e+13	2.873226866797994106e+00	6.858409950708552973e-14	0.000000000000000000e+00
8.595317725752507076e-01	2.612286013501383594e+13	3.022029777833128428e+00	7.589439962104950575e-14	0.000000000000000000e+00
8.662207357859530443e-01	2.627678249296665234e+13	3.176630904463134897e+00	8.304728585044361566e-14	0.000000000000000000e+00
8.729096989966553810e-01	2.511482061311298047e+13	3.355398804875724394e+00	8.873259187404963928e-14	0.000000000000000000e+00
8.795986622073577177e-01	2.465819553805185938e+13	3.525128483858910311e+00	9.639980890335340772e-14	0.000000000000000000e+00
8.862876254180602764e-01	2.477825341907382812e+13	3.735370164767898515e+00	1.050963011314178829e-13	0.000000000000000000e+00
8.929765886287626131e-01	2.408364209662233984e+13	3.936624791824264502e+00	1.113392534278395426e-13	0.000000000000000000e+00
8.996655518394649498e-01	2.313372274295167969e+13	4.135661959529802090e+00	1.192110988915137422e-13	0.000000000000000000e+00
9.063545150501672865e-01	2.283899272094906641e+13	4.356053486254867657e+00	1.379893489730232396e-13	0.000000000000000000e+00
9.130434782608696231e-01	2.208997489606637500e+13	4.584324962799087189e+00	1.464558339674559352e-13	0.000000000000000000e+00
9.197324414715719598e-01	2.082395246478424219e+13	4.841746726746895213e+00	1.599612875908852511e-13	0.000000000000000000e+00
9.264214046822742965e-01	1.984897235939670703e+13	5.089934639368340008e+00	1.734761146127759323e-13	0.000000000000000000e+00
9.331103678929766332e-01	1.834958628570460547e+13	5.360985124427145365e+00	1.926695411287835007e-13	0.000000000000000000e+00
9.397993311036789699e-01	1.676073462686838477e+13	5.647403572587386122e+00	2.095107345489247735e-13	3.342206447796510877e-17
9.464882943143813065e-01	1.561393904649882617e+13	5.939257559570457978e+00	2.217365786842713484e-13	0.000000000000000000e+00
9.531772575250836432e-01	1.427052693634031836e+13	6.264992261463844692e+00	2.466331852966419735e-13	0.000000000000000000e+00
9.598662207357859799e-01	1.297939181395996094e+13	6.592351714440311206e+00	2.647390387563471888e-13	8.217132357375202639e-17
9.665551839464883166e-01	1.144442726373694922e+13	6.918459801127162301e+00	2.719604485447179764e-13	0.000000000000000000e+00
9.732441471571906533e-01	9.713417516923771484e+12	7.251934200008278708e+00	2.998624373099124817e-13	5.690783951653518404e-17
9.799331103678929900e-01	7.767950062675032227e+12	7.643685505820410953e+00	3.042699844359602587e-13	6.579968944099379692e-17
9.866220735785953266e-01	6.180786433747074219e+12	8.029896132473549386e+00	3.084854720088141775e-13	8.773291925465838357e-17
9.933110367892976633e-01	4.552019360000103516e+12	8.383042686601578808e+00	3.235383622381855388e-13	3.145081463159265802e-16
1.000000000000000000e+00	1.484765137716907471e+12	8.715646629176420745e+00	3.226844949091648494e-13	2.105590062111800762e-16


==> dat/1dbte_with_E_pic_vs_pde/Ewtx_10K_pic_idx_0010.csv <==
x	ne_pic	Te_pic	elastic_pic	ionization_pic
-1.000000000000000000e+00	1.729062019995310059e+12	6.129751507252119147e+00	2.438219966729704318e-13	0.000000000000000000e+00
-9.933110367892976633e-01	4.944317510706855469e+12	6.028505067159374953e+00	2.256663307907102260e-13	0.000000000000000000e+00
-9.866220735785953266e-01	6.535454502342357422e+12	5.852657681636783238e+00	2.210475685199836972e-13	0.000000000000000000e+00
-9.799331103678929900e-01	8.458250416437718750e+12	5.654220146763872634e+00	2.038407507460571323e-13	0.000000000000000000e+00
-9.732441471571906533e-01	9.726246544227734375e+12	5.467153370320497530e+00	1.933152570761979985e-13	0.000000000000000000e+00
-9.665551839464883166e-01	1.146473556201915039e+13	5.272994112662753530e+00	1.887851702675359737e-13	0.000000000000000000e+00
-9.598662207357859799e-01	1.302738380273975977e+13	5.133879717309003610e+00	1.786284003678280459e-13	0.000000000000000000e+00
-9.531772575250836432e-01	1.422308031106965625e+13	4.986684104515041405e+00	1.664558949583997094e-13	3.599299251473165465e-17
-9.464882943143813065e-01	1.495127044385204492e+13	4.830097573420144563e+00	1.591242803404630462e-13	0.000000000000000000e+00
-9.397993311036789699e-01	1.614494131629210547e+13	4.634836400672329049e+00	1.532082484153849185e-13	0.000000000000000000e+00
-9.331103678929766332e-01	1.706548894955737500e+13	4.485474499516510782e+00	1.471720730019760823e-13	0.000000000000000000e+00
-9.264214046822742965e-01	1.771595179748214844e+13	4.329819224627905250e+00	1.387147174359544997e-13	0.000000000000000000e+00
-9.197324414715719598e-01	1.844588189955509766e+13	4.154091564473344711e+00	1.276626310268120523e-13	0.000000000000000000e+00
-9.130434782608696231e-01	1.943795006155258984e+13	3.997869187173021199e+00	1.213308230435010806e-13	0.000000000000000000e+00
-9.063545150501672865e-01	2.011472020635696875e+13	3.846986552796400893e+00	1.152782939029922283e-13	0.000000000000000000e+00
-8.996655518394648388e-01	2.075785960144837109e+13	3.698667383128433794e+00	1.042214343532307502e-13	0.000000000000000000e+00
-8.929765886287625021e-01	2.179002496619376172e+13	3.556965571531282233e+00	9.927873556120868763e-14	0.000000000000000000e+00
-8.862876254180601654e-01	2.187949055133780078e+13	3.412450250113264527e+00	9.538458241768748726e-14	0.000000000000000000e+00
-8.795986622073578287e-01	2.202237579065911328e+13	3.282450332897403733e+00	9.034411693483638493e-14	0.000000000000000000e+00
-8.729096989966554920e-01	2.313637165142394531e+13	3.130666404551191384e+00	8.348225278592123051e-14	0.000000000000000000e+00
-8.662207357859531554e-01	2.345450036492516406e+13	2.984892101231667816e+00	7.531329696058072414e-14	0.000000000000000000e+00
-8.595317725752508187e-01	2.467406301919040234e+13	2.884014636783056584e+00	7.660820577450579761e-14	0.000000000000000000e+00
-8.528428093645484820e-01	2.486553755018231250e+13	2.786035285895023694e+00	7.012089568167675063e-14	0.000000000000000000e+00
-8.461538461538461453e-01	2.524103331087797656e+13	2.674542169064638930e+00	6.815631804238941261e-14	0.000000000000000000e+00
-8.394648829431438086e-01	2.574765004091780078e+13	2.563098924765640607e+00	6.285457602796701373e-14	0.000000000000000000e+00
-8.327759197324414719e-01	2.627099125189628516e+13	2.500807542630247404e+00	6.024392994106993514e-14	0.000000000000000000e+00
-8.260869565217391353e-01	2.619027745258514453e+13	2.394000477518957837e+00	5.682741806819014671e-14	0.000000000000000000e+00
-8.193979933110367986e-01	2.633830469070429688e+13	2.294744915789223683e+00	5.406737596670867126e-14	0.000000000000000000e+00
-8.127090301003344619e-01	2.690774210302706250e+13	2.206563341392570710e+00	4.906029018800890350e-14	0.000000000000000000e+00
-8.060200668896321252e-01	2.640309906949507031e+13	2.108977762954363566e+00	4.784219856664007232e-14	0.000000000000000000e+00
-7.993311036789297885e-01	2.681209573144910156e+13	2.037035006470743426e+00	4.624181259286378343e-14	0.000000000000000000e+00
-7.926421404682274519e-01	2.708428406175231250e+13	1.971665042136906854e+00	4.323716487907325862e-14	0.000000000000000000e+00
-7.859531772575251152e-01	2.722467621074731641e+13	1.881612352857510606e+00	4.071683454166873839e-14	0.000000000000000000e+00
-7.792642140468227785e-01	2.762276560252435938e+13	1.803929008917824373e+00	4.003652079180046680e-14	0.000000000000000000e+00
-7.725752508361204418e-01	2.774928993657972266e+13	1.751894571558407110e+00	3.804014142890439470e-14	0.000000000000000000e+00
-7.658862876254181051e-01	2.800631196739810547e+13	1.676741924328631228e+00	3.738813542528614764e-14	0.000000000000000000e+00
-7.591973244147156574e-01	2.743432952536756250e+13	1.610566669458595168e+00	3.386733064310801683e-14	0.000000000000000000e+00
-7.525083612040133207e-01	2.803742365709406250e+13	1.551206686575024030e+00	3.082611586527845293e-14	0.000000000000000000e+00
-7.458193979933109841e-01	2.853591187388307031e+13	1.494472317212915513e+00	3.019470853925026955e-14	0.000000000000000000e+00
-7.391304347826086474e-01	2.884399031700703125e+13	1.460870774831257046e+00	2.880762063670481281e-14	0.000000000000000000e+00
-7.324414715719063107e-01	2.878179290730626953e+13	1.401942221569304703e+00	2.931919961909083198e-14	0.000000000000000000e+00
-7.257525083612039740e-01	2.902837512238337891e+13	1.360238857784367816e+00	2.635275563917541186e-14	0.000000000000000000e+00
-7.190635451505016373e-01	2.934624413897625000e+13	1.318842281747425016e+00	2.453577458003057219e-14	0.000000000000000000e+00
-7.123745819397993007e-01	2.962341864993162109e+13	1.263848472412784085e+00	2.539818459804771088e-14	0.000000000000000000e+00
-7.056856187290969640e-01	3.044450236705654688e+13	1.220702253150835803e+00	2.370719031555732324e-14	0.000000000000000000e+00
-6.989966555183946273e-01	2.978271673390062891e+13	1.176235467857863926e+00	2.295225121820496077e-14	0.000000000000000000e+00
-6.923076923076922906e-01	2.971405287116608203e+13	1.149619465043562716e+00	2.175797077471832960e-14	0.000000000000000000e+00
-6.856187290969899539e-01	2.998221589937983984e+13	1.104580965373215928e+00	1.899086379478021982e-14	0.000000000000000000e+00
-6.789297658862876172e-01	2.988999752700062891e+13	1.090901100972858417e+00	1.986913804022521231e-14	0.000000000000000000e+00
-6.722408026755852806e-01	3.038035723053830469e+13	1.058903643292587127e+00	2.019738811412082967e-14	0.000000000000000000e+00
-6.655518394648829439e-01	2.969725048115502344e+13	1.034006200276242016e+00	1.820363120094977287e-14	0.000000000000000000e+00
-6.588628762541806072e-01	3.062457620374427344e+13	9.980345501472358549e-01	1.857424402168220439e-14	0.000000000000000000e+00
-6.521739130434782705e-01	3.016288703895808594e+13	9.803289573806136525e-01	1.652557606152160672e-14	0.000000000000000000e+00
-6.454849498327759338e-01	3.066973749621596094e+13	9.567795713613024278e-01	1.724580757735277817e-14	0.000000000000000000e+00
-6.387959866220735972e-01	3.143890780123595312e+13	9.427134660279933298e-01	1.679143836954222565e-14	0.000000000000000000e+00
-6.321070234113712605e-01	3.084885045434010938e+13	9.344350178508531446e-01	1.652133600129076370e-14	0.000000000000000000e+00
-6.254180602006689238e-01	3.091247619704050781e+13	9.238223653134868263e-01	1.682372672394383036e-14	0.000000000000000000e+00
-6.187290969899665871e-01	3.112449275353264062e+13	8.979990159387835069e-01	1.709958300314727765e-14	0.000000000000000000e+00
-6.120401337792642504e-01	3.163038233222775781e+13	8.682783558897246845e-01	1.539023799912373582e-14	0.000000000000000000e+00
-6.053511705685619138e-01	3.169416389307343359e+13	8.674025864294386823e-01	1.521432846245942448e-14	0.000000000000000000e+00
-5.986622073578595771e-01	3.232068268599025781e+13	8.347048263115609545e-01	1.483314262947275277e-14	0.000000000000000000e+00
-5.919732441471572404e-01	3.259450710681926953e+13	8.258031762868440762e-01	1.501269957833379684e-14	0.000000000000000000e+00
-5.852842809364549037e-01	3.196263855757781641e+13	8.165644951097513760e-01	1.385040010135928897e-14	0.000000000000000000e+00
-5.785953177257525670e-01	3.270404726302761328e+13	8.089486592835428702e-01	1.370276423143130632e-14	0.000000000000000000e+00
-5.719063545150502303e-01	3.375916983452636719e+13	7.866814491192737346e-01	1.428763609106278762e-14	0.000000000000000000e+00
-5.652173913043478937e-01	3.451880926298651953e+13	7.777150409823703203e-01	1.349690717953619314e-14	0.000000000000000000e+00
-5.585284280936455570e-01	3.426329347424041406e+13	7.802456301619461465e-01	1.266674593787773710e-14	0.000000000000000000e+00
-5.518394648829432203e-01	3.416746531482592969e+13	7.655230996461858117e-01	1.263211673054031889e-14	0.000000000000000000e+00
-5.451505016722408836e-01	3.512707136320188672e+13	7.534726868828161006e-01	1.202347984080535472e-14	0.000000000000000000e+00
-5.384615384615385469e-01	3.502501047797241797e+13	7.373672542981463129e-01	1.235521385245092057e-14	0.000000000000000000e+00
-5.317725752508362103e-01	3.511076239731779688e+13	7.158287819160996657e-01	1.150427216113469662e-14	0.000000000000000000e+00
-5.250836120401337626e-01	3.535064443214341406e+13	7.278987973077876150e-01	1.212456814721699739e-14	0.000000000000000000e+00
-5.183946488294314259e-01	3.504524086718179297e+13	7.260916143948457080e-01	1.196484336470904125e-14	0.000000000000000000e+00
-5.117056856187290892e-01	3.553326329853889062e+13	7.061773599188727601e-01	1.146492781270478347e-14	0.000000000000000000e+00
-5.050167224080267525e-01	3.581448908127419531e+13	7.059609045505284008e-01	1.177282125565678749e-14	0.000000000000000000e+00
-4.983277591973244158e-01	3.625036437330790625e+13	6.987401327638875781e-01	1.123029888936034709e-14	0.000000000000000000e+00
-4.916387959866220791e-01	3.640194945908036719e+13	6.898252938817475144e-01	1.030506284336874189e-14	0.000000000000000000e+00
-4.849498327759197425e-01	3.702010601152789062e+13	6.878416432838023731e-01	1.106983359653089148e-14	0.000000000000000000e+00
-4.782608695652174058e-01	3.776039802026870312e+13	6.860595919748504468e-01	1.147630838049534549e-14	0.000000000000000000e+00
-4.715719063545150691e-01	3.708897763178958594e+13	6.806146087684061818e-01	1.115846468861121691e-14	0.000000000000000000e+00
-4.648829431438127324e-01	3.700161559160821875e+13	6.792930773610240669e-01	1.127442516670838849e-14	0.000000000000000000e+00
-4.581939799331103957e-01	3.777873262204272656e+13	6.760651260807341023e-01	1.061302468020471866e-14	0.000000000000000000e+00
-4.515050167224080591e-01	3.800986287103571875e+13	6.782990130542753127e-01	1.111396643452200480e-14	0.000000000000000000e+00
-4.448160535117057224e-01	3.848658848685274219e+13	6.694433347193883277e-01	1.120722051818120764e-14	0.000000000000000000e+00
-4.381270903010033857e-01	3.958432732111441406e+13	6.636746348155263542e-01	1.126418249356039146e-14	0.000000000000000000e+00
-4.314381270903010490e-01	3.974300213250221094e+13	6.582516916098676285e-01	1.039080314495899834e-14	0.000000000000000000e+00
-4.247491638795987123e-01	3.941110948282442969e+13	6.683738086430331959e-01	1.005452935601875689e-14	0.000000000000000000e+00
-4.180602006688963757e-01	3.953597175666285938e+13	6.584088700659649351e-01	1.078678029161914773e-14	0.000000000000000000e+00
-4.113712374581940390e-01	4.055889191144782812e+13	6.462942460261655864e-01	1.046460065433647131e-14	0.000000000000000000e+00
-4.046822742474917023e-01	4.100749235202163281e+13	6.498984860587516676e-01	9.616794693760541511e-15	0.000000000000000000e+00
-3.979933110367892546e-01	4.163297235730216406e+13	6.515226713553123883e-01	1.024563528956519311e-14	0.000000000000000000e+00
-3.913043478260869179e-01	4.109542572540216406e+13	6.475377735074840935e-01	1.022776123345590195e-14	0.000000000000000000e+00
-3.846153846153845812e-01	4.214849669131992188e+13	6.433003370954255562e-01	1.016962941025791142e-14	0.000000000000000000e+00
-3.779264214046822445e-01	4.260449849379974219e+13	6.323561539909154927e-01	1.017495874938463742e-14	0.000000000000000000e+00
-3.712374581939799079e-01	4.235537124901453906e+13	6.312426636248746892e-01	1.019083860903587708e-14	0.000000000000000000e+00
-3.645484949832775712e-01	4.329682448345218750e+13	6.245434859015270845e-01	9.406793116866978359e-15	0.000000000000000000e+00
-3.578595317725752345e-01	4.534417103509446094e+13	6.153221576375808022e-01	9.622293204607029556e-15	0.000000000000000000e+00
-3.511705685618728978e-01	4.473206542062681250e+13	6.319920272904682168e-01	9.784633607072831369e-15	0.000000000000000000e+00
-3.444816053511705611e-01	4.556218659018414062e+13	6.251981679779219370e-01	9.666756157411681127e-15	0.000000000000000000e+00
-3.377926421404682245e-01	4.578318865972691406e+13	6.244879583423156300e-01	9.578839976621106072e-15	0.000000000000000000e+00
-3.311036789297658878e-01	4.602353814898853906e+13	6.226278679756662715e-01	9.375901319171703665e-15	0.000000000000000000e+00
-3.244147157190635511e-01	4.620008010771403125e+13	6.157874896295437717e-01	9.711406433336707703e-15	0.000000000000000000e+00
-3.177257525083612144e-01	4.786606174851786719e+13	6.061620516040410189e-01	9.381731748126457699e-15	0.000000000000000000e+00
-3.110367892976588777e-01	4.741403330874549219e+13	5.999795328132641048e-01	9.945814724527437338e-15	0.000000000000000000e+00
-3.043478260869565410e-01	4.642965217525314062e+13	6.089467749049553014e-01	9.760566137308862420e-15	0.000000000000000000e+00
-2.976588628762542044e-01	4.675406555395203125e+13	6.106412537111909344e-01	9.290834805992362827e-15	0.000000000000000000e+00
-2.909698996655518677e-01	4.780168288478157812e+13	6.039699635099183839e-01	8.921147953339768657e-15	0.000000000000000000e+00
-2.842809364548495310e-01	4.738972567806480469e+13	6.125529292917117896e-01	9.351659716547102411e-15	0.000000000000000000e+00
-2.775919732441471943e-01	4.758626429878193750e+13	6.079306771134859178e-01	9.855641102479502577e-15	0.000000000000000000e+00
-2.709030100334448576e-01	4.768962366855585938e+13	6.064717837149093960e-01	9.513593098612687393e-15	0.000000000000000000e+00
-2.642140468227425210e-01	4.812661565729821875e+13	6.172068432263548843e-01	9.831017965480771006e-15	0.000000000000000000e+00
-2.575250836120401843e-01	4.940403878288523438e+13	6.127195621775134438e-01	9.993436562850783926e-15	0.000000000000000000e+00
-2.508361204013378476e-01	4.997191801375340625e+13	6.048695599079998431e-01	9.269199801329604606e-15	0.000000000000000000e+00
-2.441471571906355109e-01	4.991683629935890625e+13	6.182320507196608084e-01	9.734398911762332588e-15	0.000000000000000000e+00
-2.374581939799331742e-01	4.998163067814956250e+13	5.976629283295775696e-01	9.471043966738187403e-15	0.000000000000000000e+00
-2.307692307692308376e-01	4.958385292266358594e+13	5.985521113022442830e-01	9.568544309906662655e-15	0.000000000000000000e+00
-2.240802675585283898e-01	5.006899271833103906e+13	6.020786508356158473e-01	9.426303787787979060e-15	0.000000000000000000e+00
-2.173913043478260532e-01	4.997196995313578125e+13	6.099884245101768743e-01	8.772092717712938036e-15	0.000000000000000000e+00
-2.107023411371237165e-01	5.028178836554963281e+13	5.993340559675041090e-01	9.205559197871571815e-15	0.000000000000000000e+00
-2.040133779264213798e-01	5.140554883009252344e+13	5.880734997701823064e-01	9.476155250014984223e-15	0.000000000000000000e+00
-1.973244147157190431e-01	5.118426109394950000e+13	5.847882078796404759e-01	9.171406724474776671e-15	0.000000000000000000e+00
-1.906354515050167064e-01	5.088955704163791406e+13	5.848234084994000659e-01	8.434505200885359046e-15	0.000000000000000000e+00
-1.839464882943143698e-01	5.206227037352312500e+13	5.856375695510529500e-01	9.057138238506540178e-15	0.000000000000000000e+00
-1.772575250836120331e-01	5.288865190759152344e+13	5.862426661330583100e-01	9.490879027375038800e-15	0.000000000000000000e+00
-1.705685618729096964e-01	5.303091387433078125e+13	5.861940295512130250e-01	8.935934647985597122e-15	0.000000000000000000e+00
-1.638795986622073597e-01	5.101034207400500781e+13	5.884046348167707441e-01	9.047186332160044793e-15	0.000000000000000000e+00
-1.571906354515050230e-01	5.115621382777953125e+13	5.898831339404687624e-01	8.782900346124577159e-15	0.000000000000000000e+00
-1.505016722408026864e-01	5.085434214078022656e+13	5.939847484000523314e-01	9.142466128639429845e-15	0.000000000000000000e+00
-1.438127090301003497e-01	5.033861004923465625e+13	5.961557483058536056e-01	9.347677816744772642e-15	0.000000000000000000e+00
-1.371237458193980130e-01	4.995856959263166406e+13	5.948999455220506105e-01	9.260743516110567099e-15	0.000000000000000000e+00
-1.304347826086956763e-01	5.222694418350814844e+13	5.927477927009416891e-01	9.234724258504260093e-15	0.000000000000000000e+00
-1.237458193979933396e-01	5.255437004635107812e+13	5.932427193404287147e-01	9.188180061834140388e-15	0.000000000000000000e+00
-1.170568561872910029e-01	5.198147866513901562e+13	5.916453271521510127e-01	9.445028587142034862e-15	0.000000000000000000e+00
-1.103678929765886663e-01	5.251679190362178906e+13	5.914166557302050764e-01	8.986337097210549707e-15	0.000000000000000000e+00
-1.036789297658863296e-01	5.349320034200798438e+13	5.851581127894739387e-01	9.039293974146276069e-15	0.000000000000000000e+00
-9.698996655518399290e-02	5.303743226674675781e+13	5.848206365585477684e-01	9.301594458598000635e-15	0.000000000000000000e+00
-9.030100334448165622e-02	5.233297843144484375e+13	5.778282599180967205e-01	8.749404137063263908e-15	0.000000000000000000e+00
-8.361204013377931954e-02	5.189196114061346094e+13	5.900620939945220300e-01	9.177947073297357042e-15	0.000000000000000000e+00
-7.692307692307698286e-02	5.276425708818933594e+13	5.860836498465581412e-01	9.027905269226632783e-15	0.000000000000000000e+00
-7.023411371237464618e-02	5.274574069857932031e+13	5.814439214849791426e-01	8.866896879719411194e-15	0.000000000000000000e+00
-6.354515050167230950e-02	5.274444221403457812e+13	5.803509727973638066e-01	9.380878838305460225e-15	0.000000000000000000e+00
-5.685618729096986179e-02	5.331310053562972656e+13	5.854703094757885973e-01	8.690550152974820459e-15	0.000000000000000000e+00
-5.016722408026752511e-02	5.366039321200992188e+13	5.777048577430293763e-01	8.417002419164205480e-15	0.000000000000000000e+00
-4.347826086956518843e-02	5.328772814762289062e+13	5.829693714109245306e-01	9.087598662711478065e-15	0.000000000000000000e+00
-3.678929765886285175e-02	5.382984544512046094e+13	5.866738585254440697e-01	9.063120835561945347e-15	0.000000000000000000e+00
-3.010033444816051507e-02	5.418144909018950781e+13	5.838837390323950993e-01	8.909269972868063681e-15	0.000000000000000000e+00
-2.341137123745817838e-02	5.429218385217893750e+13	5.860919913992816976e-01	9.518519601788054191e-15	0.000000000000000000e+00
-1.672240802675584170e-02	5.357510874710099219e+13	5.810418790994765770e-01	8.872477235337008345e-15	0.000000000000000000e+00
-1.003344481605350502e-02	5.357687468608190625e+13	5.848808061987829099e-01	8.716652809747095569e-15	0.000000000000000000e+00
-3.344481605351168341e-03	5.404570551586530469e+13	5.891156508218803323e-01	8.900949403670937122e-15	0.000000000000000000e+00
3.344481605351168341e-03	5.274327357794410938e+13	5.911194556738860184e-01	9.136098508169384928e-15	0.000000000000000000e+00
1.003344481605350502e-02	5.347922864830474219e+13	5.842219470080756150e-01	8.790657591841642704e-15	0.000000000000000000e+00
1.672240802675584170e-02	5.241782141160929688e+13	5.801278952015497259e-01	9.003737746461870742e-15	0.000000000000000000e+00
2.341137123745817838e-02	5.226426262932868750e+13	5.813555406983755836e-01	8.709177732392554840e-15	0.000000000000000000e+00
3.010033444816051507e-02	5.174424553878476562e+13	5.719983893619654536e-01	8.557623588560786931e-15	0.000000000000000000e+00
3.678929765886285175e-02	5.374263922308439844e+13	5.615910206694783025e-01	8.216655668556067101e-15	0.000000000000000000e+00
4.347826086956518843e-02	5.366379524151814844e+13	5.678426604328318250e-01	8.840392202807479110e-15	0.000000000000000000e+00
5.016722408026752511e-02	5.342679584238186719e+13	5.767528297920906377e-01	8.909706473097212295e-15	0.000000000000000000e+00
5.685618729096986179e-02	5.458005787578424219e+13	5.646802255585282593e-01	8.684334238110695167e-15	0.000000000000000000e+00
6.354515050167219847e-02	5.417700827304582031e+13	5.652386056535774195e-01	8.393508812017818244e-15	0.000000000000000000e+00
7.023411371237453515e-02	5.395551277937623438e+13	5.652462315371639123e-01	8.083108783601488391e-15	0.000000000000000000e+00
7.692307692307687184e-02	5.299151785323894531e+13	5.602531815015372452e-01	8.437577375952680309e-15	0.000000000000000000e+00
8.361204013377920852e-02	5.288792475624623438e+13	5.685360142305030395e-01	8.762496738322528790e-15	0.000000000000000000e+00
9.030100334448154520e-02	5.266679283824891406e+13	5.698135307754031986e-01	8.511363687334660323e-15	0.000000000000000000e+00
9.698996655518388188e-02	5.289691026929683594e+13	5.707313655652457296e-01	8.659384284902129899e-15	0.000000000000000000e+00
1.036789297658862186e-01	5.285133346177057031e+13	5.862416864187210974e-01	9.358703838754816685e-15	0.000000000000000000e+00
1.103678929765885552e-01	5.305091053632278906e+13	5.859364057926117475e-01	9.324780129634900194e-15	0.000000000000000000e+00
1.170568561872908919e-01	5.292802195899299219e+13	5.863688809930588386e-01	8.930790216957118226e-15	0.000000000000000000e+00
1.237458193979932286e-01	5.132231597076383594e+13	5.951954557213635644e-01	9.158260385444053522e-15	0.000000000000000000e+00
1.304347826086955653e-01	5.335828779779261719e+13	5.848082088274790813e-01	8.713940420396458293e-15	0.000000000000000000e+00
1.371237458193979020e-01	5.127084404340373438e+13	5.869228493213882736e-01	8.902275092560375141e-15	0.000000000000000000e+00
1.438127090301002386e-01	5.085608211007051562e+13	5.880082448220267377e-01	8.608918509468477892e-15	0.000000000000000000e+00
1.505016722408025753e-01	5.275916702877347656e+13	5.745555972879899942e-01	9.258329541328051271e-15	0.000000000000000000e+00
1.571906354515049120e-01	5.182366085355199219e+13	5.726421189334223172e-01	8.597854262679939462e-15	0.000000000000000000e+00
1.638795986622072487e-01	5.145564436383487500e+13	5.767451207086768949e-01	8.414041890384360056e-15	0.000000000000000000e+00
1.705685618729095854e-01	5.169448761102417969e+13	5.752351663679469151e-01	8.872089503101264909e-15	0.000000000000000000e+00
1.772575250836119221e-01	5.221447873187687500e+13	5.754777400316040126e-01	9.120686067215090087e-15	0.000000000000000000e+00
1.839464882943142587e-01	5.191247719642291406e+13	5.804464501416430888e-01	9.127044172999883541e-15	0.000000000000000000e+00
1.906354515050165954e-01	5.183680151714578906e+13	5.943524320359909741e-01	9.209173944189736306e-15	0.000000000000000000e+00
1.973244147157189321e-01	5.107238366556016406e+13	5.913731494165602731e-01	8.924369467459293987e-15	0.000000000000000000e+00
2.040133779264214908e-01	5.069353781473886719e+13	5.830802200222608977e-01	8.961046650621134630e-15	0.000000000000000000e+00
2.107023411371238275e-01	5.049333746760563281e+13	5.863304875648597259e-01	9.292627933080419075e-15	0.000000000000000000e+00
2.173913043478261642e-01	5.047923592544817969e+13	5.853622306046653012e-01	8.513834915016081366e-15	0.000000000000000000e+00
2.240802675585285009e-01	5.030443393601303906e+13	5.948547529375181053e-01	9.676038688239729056e-15	0.000000000000000000e+00
2.307692307692308376e-01	4.928416268969942969e+13	5.984353713035156508e-01	9.676797326042499674e-15	0.000000000000000000e+00
2.374581939799331742e-01	4.875928926695801562e+13	5.901040422055007229e-01	9.505484809663400065e-15	0.000000000000000000e+00
2.441471571906355109e-01	4.903958014082116406e+13	5.942222680359121600e-01	9.110543273905480076e-15	0.000000000000000000e+00
2.508361204013378476e-01	4.770632217980346094e+13	5.897902587119959739e-01	9.718204955299311892e-15	0.000000000000000000e+00
2.575250836120401843e-01	4.849696941919635156e+13	5.789850735395147829e-01	9.564253537063694159e-15	0.000000000000000000e+00
2.642140468227425210e-01	4.778376379806190625e+13	5.803613509288986227e-01	9.495651489454931149e-15	0.000000000000000000e+00
2.709030100334448576e-01	4.645647886595075000e+13	5.836270150615240349e-01	8.464085583099798015e-15	0.000000000000000000e+00
2.775919732441471943e-01	4.569390486241911719e+13	5.943813454105546512e-01	9.413017048382810494e-15	0.000000000000000000e+00
2.842809364548495310e-01	4.617140956896241406e+13	5.984469461696177994e-01	9.388322133744172770e-15	0.000000000000000000e+00
2.909698996655518677e-01	4.583312837532382812e+13	5.930468510406008420e-01	9.218191857954365019e-15	0.000000000000000000e+00
2.976588628762542044e-01	4.601338399984780469e+13	5.922830445437926583e-01	9.282827083222010805e-15	0.000000000000000000e+00
3.043478260869565410e-01	4.598572627904143750e+13	6.006522236452943586e-01	9.828887019706937383e-15	0.000000000000000000e+00
3.110367892976588777e-01	4.578892796141509375e+13	6.027476624816759943e-01	9.250282111146146777e-15	0.000000000000000000e+00
3.177257525083612144e-01	4.428977561494081250e+13	6.228110506231762100e-01	1.053543031695217992e-14	0.000000000000000000e+00
3.244147157190635511e-01	4.493330455539603125e+13	6.229664006544334276e-01	1.005938597250394262e-14	0.000000000000000000e+00
3.311036789297658878e-01	4.393648393996344531e+13	6.340597231727997940e-01	1.027102144465428638e-14	0.000000000000000000e+00
3.377926421404682245e-01	4.386501535061164844e+13	6.300403227115821680e-01	1.044563434433200373e-14	0.000000000000000000e+00
3.444816053511705611e-01	4.401104292253179688e+13	6.156595577602868019e-01	9.070777275537230788e-15	0.000000000000000000e+00
3.511705685618728978e-01	4.355265190848967969e+13	6.182908838809810792e-01	9.932424813682854431e-15	0.000000000000000000e+00
3.578595317725752345e-01	4.261421115819596875e+13	6.125005459583499068e-01	9.893183426470267649e-15	0.000000000000000000e+00
3.645484949832775712e-01	4.223391100468415625e+13	6.191235073149087276e-01	9.608704137170945374e-15	0.000000000000000000e+00
3.712374581939799079e-01	4.176572941717310156e+13	6.280266326146112243e-01	1.014006210030861161e-14	0.000000000000000000e+00
3.779264214046822445e-01	4.043457500111835938e+13	6.390275311836594030e-01	1.007446891218743871e-14	0.000000000000000000e+00
3.846153846153845812e-01	4.006663642047410938e+13	6.382765185553624931e-01	1.057922533545880524e-14	0.000000000000000000e+00
3.913043478260869179e-01	4.001659282611416406e+13	6.293377138274615090e-01	1.010542854278125383e-14	0.000000000000000000e+00
3.979933110367892546e-01	3.999584304308580469e+13	6.457216080428623828e-01	1.038984658573278594e-14	0.000000000000000000e+00
4.046822742474915913e-01	3.887275779050703906e+13	6.520794182046441012e-01	1.082304477105831605e-14	0.000000000000000000e+00
4.113712374581939279e-01	3.843696040754605469e+13	6.517124490717762786e-01	1.012763295866707150e-14	0.000000000000000000e+00
4.180602006688962646e-01	3.892698250510239844e+13	6.482811633263122486e-01	1.049813486983075854e-14	0.000000000000000000e+00
4.247491638795986013e-01	3.959100153167597656e+13	6.523585874901084436e-01	1.037849765785597679e-14	0.000000000000000000e+00
4.314381270903009380e-01	3.835235115460000000e+13	6.497350848030141179e-01	1.074241787260412798e-14	0.000000000000000000e+00
4.381270903010032747e-01	3.856979537649003125e+13	6.480298634604131358e-01	1.081963079393835347e-14	0.000000000000000000e+00
4.448160535117056114e-01	3.891397168996228906e+13	6.490911381652262335e-01	9.908199731512741370e-15	0.000000000000000000e+00
4.515050167224079480e-01	3.821536103511243750e+13	6.590326108268176331e-01	1.046612492312537901e-14	0.000000000000000000e+00
4.581939799331102847e-01	3.829103671438976562e+13	6.504789850895276171e-01	1.013870303273884135e-14	0.000000000000000000e+00
4.648829431438126214e-01	3.782882815578545312e+13	6.603517434326666713e-01	1.078613180203902842e-14	0.000000000000000000e+00
4.715719063545149581e-01	3.780626049439468750e+13	6.629738616237029758e-01	1.063701356137352261e-14	0.000000000000000000e+00
4.782608695652172948e-01	3.683707163007812500e+13	6.684194875597080365e-01	1.046610292469223270e-14	0.000000000000000000e+00
4.849498327759196314e-01	3.654608124356467969e+13	6.863721450494140175e-01	1.051881516629325234e-14	0.000000000000000000e+00
4.916387959866219681e-01	3.558450149868075000e+13	6.909381809431236476e-01	1.082388954579403675e-14	0.000000000000000000e+00
4.983277591973243048e-01	3.581441117220169531e+13	6.998979664600742945e-01	1.197049170698590751e-14	0.000000000000000000e+00
5.050167224080266415e-01	3.525227124302171094e+13	6.993086812183625378e-01	1.155420121275073397e-14	0.000000000000000000e+00
5.117056856187289782e-01	3.530473001863557812e+13	7.000339694446718886e-01	1.177062719392289390e-14	0.000000000000000000e+00
5.183946488294313149e-01	3.560138179776454688e+13	7.092407494681227664e-01	1.153053940849737451e-14	0.000000000000000000e+00
5.250836120401336515e-01	3.629196781812696875e+13	7.066653520467469640e-01	1.128706911076941152e-14	0.000000000000000000e+00
5.317725752508359882e-01	3.501483035914026172e+13	7.111636269821127732e-01	1.158035354475507119e-14	0.000000000000000000e+00
5.384615384615383249e-01	3.525915321110911719e+13	7.076719264673057008e-01	1.134516048899171492e-14	0.000000000000000000e+00
5.451505016722408836e-01	3.465276092863873438e+13	7.108985215419759696e-01	1.171228978655824966e-14	0.000000000000000000e+00
5.518394648829432203e-01	3.420338139733830859e+13	7.242327021615903027e-01	1.163175706752545934e-14	0.000000000000000000e+00
5.585284280936455570e-01	3.352962373667792188e+13	7.292547924377185131e-01	1.195888056071600632e-14	0.000000000000000000e+00
5.652173913043478937e-01	3.399861038460696484e+13	7.332212519200640433e-01	1.181455988020559141e-14	0.000000000000000000e+00
5.719063545150502303e-01	3.332783923839982031e+13	7.425042138866172481e-01	1.110595700532914044e-14	0.000000000000000000e+00
5.785953177257525670e-01	3.293613839058373828e+13	7.645585662907520286e-01	1.229448754121337573e-14	0.000000000000000000e+00
5.852842809364549037e-01	3.280151151296773047e+13	7.811012774963360661e-01	1.235126512978804424e-14	0.000000000000000000e+00
5.919732441471572404e-01	3.150580572498909766e+13	7.897605629435766605e-01	1.385048182058712616e-14	0.000000000000000000e+00
5.986622073578595771e-01	3.211980712689321094e+13	7.908606779893787575e-01	1.262535331976495981e-14	0.000000000000000000e+00
6.053511705685619138e-01	3.198666052165882031e+13	8.126542835703699508e-01	1.289084492068531359e-14	0.000000000000000000e+00
6.120401337792642504e-01	3.106125655619565234e+13	8.293899924406401558e-01	1.403700158049971777e-14	0.000000000000000000e+00
6.187290969899665871e-01	3.123338366746837500e+13	8.425662896844551275e-01	1.416814025560177688e-14	0.000000000000000000e+00
6.254180602006689238e-01	3.100399338776573828e+13	8.680722292687496067e-01	1.452469932108806683e-14	0.000000000000000000e+00
6.321070234113712605e-01	3.078821122609333203e+13	8.879083297318441925e-01	1.545274014593860671e-14	0.000000000000000000e+00
6.387959866220735972e-01	3.030865491396916797e+13	9.199432854019343742e-01	1.571473556340712757e-14	0.000000000000000000e+00
6.454849498327759338e-01	3.092013725585549219e+13	9.327799846072394319e-01	1.674092861597700177e-14	0.000000000000000000e+00
6.521739130434782705e-01	3.043902276227736719e+13	9.519056488623591772e-01	1.701047064688341603e-14	0.000000000000000000e+00
6.588628762541806072e-01	3.047379617838991016e+13	9.870802948416604883e-01	1.702203062320951541e-14	0.000000000000000000e+00
6.655518394648829439e-01	3.026850577184009375e+13	1.000887359520526099e+00	1.863742526851788623e-14	0.000000000000000000e+00
6.722408026755852806e-01	2.987127337986320312e+13	1.030579583877813565e+00	1.898144675875482705e-14	0.000000000000000000e+00
6.789297658862876172e-01	2.995627217817294922e+13	1.065894260794454818e+00	1.998113309069554493e-14	0.000000000000000000e+00
6.856187290969899539e-01	3.005742412422076172e+13	1.094832989362618969e+00	2.054252859897388680e-14	0.000000000000000000e+00
6.923076923076922906e-01	2.944947366029597656e+13	1.111537000863969560e+00	2.064286703753920427e-14	0.000000000000000000e+00
6.989966555183946273e-01	2.924358595085615234e+13	1.136636262501703687e+00	2.159093907085822300e-14	0.000000000000000000e+00
7.056856187290969640e-01	2.958020508427741016e+13	1.184452009596564492e+00	2.320714754580917692e-14	0.000000000000000000e+00
7.123745819397993007e-01	2.927277588342551953e+13	1.221385658008442343e+00	2.428727812559212219e-14	0.000000000000000000e+00
7.190635451505016373e-01	2.926223218892081641e+13	1.249524173770986790e+00	2.417343898240703431e-14	0.000000000000000000e+00
7.257525083612039740e-01	2.922743280311753516e+13	1.298623436169351386e+00	2.621210258077444015e-14	0.000000000000000000e+00
7.324414715719063107e-01	2.841954168896879297e+13	1.338287100662071127e+00	2.682107551297293275e-14	0.000000000000000000e+00
7.391304347826086474e-01	2.864140075831108984e+13	1.383532665326723476e+00	2.689441845621640456e-14	0.000000000000000000e+00
7.458193979933109841e-01	2.795174964682175391e+13	1.422400037793978056e+00	2.910637544281147925e-14	0.000000000000000000e+00
7.525083612040133207e-01	2.781946004138641406e+13	1.477542830819504438e+00	2.967732992465837570e-14	0.000000000000000000e+00
7.591973244147156574e-01	2.762549242006842188e+13	1.533996568761418988e+00	3.172353878203443420e-14	0.000000000000000000e+00
7.658862876254179941e-01	2.766159029041675781e+13	1.593917785605535320e+00	3.226398693783292776e-14	0.000000000000000000e+00
7.725752508361203308e-01	2.705548367454620703e+13	1.651320910388848207e+00	3.528420085157309747e-14	0.000000000000000000e+00
7.792642140468226675e-01	2.744409412914543750e+13	1.722456568814648481e+00	3.766975625566280020e-14	0.000000000000000000e+00
7.859531772575250042e-01	2.717956685765721094e+13	1.789928835046145528e+00	3.760937564178009517e-14	0.000000000000000000e+00
7.926421404682273408e-01	2.723412917823416016e+13	1.845598138216713036e+00	3.936238109837097645e-14	0.000000000000000000e+00
7.993311036789296775e-01	2.695147506249929688e+13	1.918925173057050459e+00	4.185138977101097287e-14	0.000000000000000000e+00
8.060200668896320142e-01	2.682237972904491016e+13	1.991266586075917111e+00	4.574074842597445097e-14	0.000000000000000000e+00
8.127090301003343509e-01	2.692794652254568750e+13	2.079004917249113404e+00	4.818460713960065648e-14	0.000000000000000000e+00
8.193979933110366876e-01	2.641997936857894922e+13	2.170467634375240262e+00	4.800714239213140800e-14	0.000000000000000000e+00
8.260869565217390242e-01	2.611348507659952734e+13	2.272927486365220684e+00	5.479376209141164014e-14	0.000000000000000000e+00
8.327759197324413609e-01	2.549930188685936328e+13	2.363040654703608912e+00	5.470432511412913986e-14	0.000000000000000000e+00
8.394648829431436976e-01	2.526417230546830469e+13	2.458034842076358029e+00	5.807464676955043142e-14	0.000000000000000000e+00
8.461538461538460343e-01	2.538313945947219531e+13	2.547498582472094597e+00	6.131214386013252398e-14	0.000000000000000000e+00
8.528428093645483710e-01	2.519615768500568750e+13	2.676968406530197964e+00	6.689235286081371503e-14	0.000000000000000000e+00
8.595317725752507076e-01	2.501610981800944141e+13	2.785981910720294774e+00	7.117948811917273421e-14	0.000000000000000000e+00
8.662207357859530443e-01	2.441820962446266406e+13	2.882704485924556970e+00	7.325140687908810460e-14	0.000000000000000000e+00
8.729096989966553810e-01	2.422312530643605859e+13	3.002493822096305554e+00	7.376968695523807309e-14	0.000000000000000000e+00
8.795986622073577177e-01	2.375831977874211719e+13	3.117890541123292003e+00	7.974657114952452655e-14	0.000000000000000000e+00
8.862876254180602764e-01	2.289503531390732422e+13	3.232339132234749890e+00	8.652303388438405643e-14	0.000000000000000000e+00
8.929765886287626131e-01	2.187159576530438281e+13	3.349219469802467319e+00	9.285626156897948930e-14	0.000000000000000000e+00
8.996655518394649498e-01	2.090406896120493750e+13	3.490470296882342449e+00	9.797739932395476545e-14	0.000000000000000000e+00
9.063545150501672865e-01	2.018634461385394141e+13	3.640625653706998310e+00	1.039950023558037987e-13	0.000000000000000000e+00
9.130434782608696231e-01	1.918373275735108984e+13	3.787742421204562504e+00	1.118126028460672969e-13	0.000000000000000000e+00
9.197324414715719598e-01	1.874209219393807812e+13	3.934100336105527784e+00	1.143926897311538439e-13	0.000000000000000000e+00
9.264214046822742965e-01	1.785198103840624609e+13	4.092466899615867071e+00	1.229562469792309090e-13	0.000000000000000000e+00
9.331103678929766332e-01	1.652887722652969336e+13	4.245510318542880412e+00	1.293083240427036840e-13	0.000000000000000000e+00
9.397993311036789699e-01	1.574739728802401172e+13	4.392668694203688773e+00	1.391472715088269571e-13	0.000000000000000000e+00
9.464882943143813065e-01	1.484196401486207422e+13	4.574724229888936122e+00	1.506799929369991348e-13	0.000000000000000000e+00
9.531772575250836432e-01	1.330502576813140430e+13	4.736967299534696529e+00	1.553086015846162238e-13	0.000000000000000000e+00
9.598662207357859799e-01	1.199768555862992578e+13	4.905695127588670879e+00	1.674216583302914913e-13	0.000000000000000000e+00
9.665551839464883166e-01	1.078336878192536523e+13	5.057324443234977984e+00	1.746491446917861012e-13	0.000000000000000000e+00
9.732441471571906533e-01	9.866249147859015625e+12	5.201792884317464782e+00	1.854477533980981149e-13	0.000000000000000000e+00
9.799331103678929900e-01	8.266178582554944336e+12	5.377653868501979240e+00	1.988892688815402014e-13	0.000000000000000000e+00
9.866220735785953266e-01	6.443547766253975586e+12	5.539525624270814852e+00	2.052960785239906760e-13	0.000000000000000000e+00
9.933110367892976633e-01	4.810287935981666016e+12	5.690077439518330671e+00	2.079354405092781835e-13	0.000000000000000000e+00
1.000000000000000000e+00	1.760693103509170410e+12	5.811817744809340880e+00	2.068817627280655246e-13	0.000000000000000000e+00


==> dat/Ar_1Torr_300K/Diffusivity.300K.txt <==
Te(K),D*N(1/m-s)
1547.2690790104266,3.649e+25
1590.5926132227185,3.705e+25
1635.4634165140208,3.756e+25
1681.1078543448284,3.802e+25
1729.0731957941516,3.842e+25
1777.8121717829802,3.876e+25
1827.3247823113138,3.902e+25
1879.158296458163,3.921e+25
1931.7654451445176,3.931e+25
1985.9198629098823,3.933e+25
2041.621549754258,3.926e+25
2099.6441402171486,3.91e+25
2158.440365219545,3.886e+25
2218.783859300952,3.853e+25
2281.448257000874,3.814e+25
2345.659923779807,3.769e+25
2412.192494177255,3.718e+25
2479.4986991142086,3.663e+25
2549.1258076696777,3.603e+25
2621.0738198436625,3.542e+25
2695.3427356361626,3.48e+25
2771.158920507674,3.413e+25
2848.5223744581954,3.349e+25
2928.9803665667373,3.282e+25
3010.98562775429,3.216e+25
3096.0854270998634,3.15e+25
3183.5061300639522,3.084e+25
3272.4741021070517,3.019e+25
3364.536612308172,2.957e+25
3459.6936606673135,2.893e+25
3557.1716126449705,2.831e+25
3656.970468241143,2.772e+25
3759.8638619953367,2.711e+25
3865.8517939075505,2.654e+25
3974.160629438281,2.598e+25
4086.3376376665365,2.542e+25
4200.835549513308,2.49e+25
4319.201634057606,2.436e+25
4440.662256759924,2.386e+25
4565.9910521597685,2.335e+25
4694.414385717634,2.288e+25
4825.93225743352,2.239e+25
4962.091936386438,2.195e+25
5101.346153497376,2.149e+25
5245.242177845346,2.107e+25
5393.006374890842,2.064e+25
5544.638744633863,2.023e+25
5700.139287074411,1.986e+25
5861.055271291496,1.948e+25
6025.839428206106,1.908e+25
6195.265392357747,1.872e+25
6369.333163746422,1.841e+25
6548.81637691163,1.806e+25
6732.94139731387,1.77e+25
6922.481859492648,1.741e+25
7117.437763447962,1.709e+25
7317.8091091798115,1.679e+25
7523.595896688199,1.652e+25
7734.798125973121,1.625e+25
7952.9630661135925,1.596e+25
8177.317082570104,1.569e+25
8409.407444421668,1.545e+25
8641.497806273232,1.523e+25
8889.0608589149,1.497e+25
9136.623911556568,1.472e+25
9391.923309593289,1.45e+25
9654.95905302506,1.43e+25
9925.731141851886,1.41e+25
10211.975921468815,1.389e+25
10498.220701085744,1.368e+25
10792.201826097726,1.348e+25
11093.919296504757,1.33e+25
11403.373112306843,1.312e+25
11728.299618899033,1.296e+25
12060.962470886274,1.278e+25
12393.625322873517,1.261e+25
12741.760865650864,1.244e+25
13105.369099218313,1.228e+25
13468.977332785764,1.213e+25
13848.058257143317,1.197e+25
14242.611872290976,1.182e+25
14644.901832833688,1.167e+25
15054.928138771449,1.153e+25
15480.427135499316,1.138e+25
15913.662477622236,1.124e+25
16362.370510535262,1.11e+25
16818.814888843335,1.097e+25
17290.731957941516,1.083e+25
17778.1217178298,1.069e+25
18280.98416850819,1.057e+25
18791.58296458163,1.044e+25
19325.39079684023,1.03e+25
19866.934974493877,1.017e+25
20423.95184293763,1.004e+25
21004.177747566537,9.916e+24
21592.1399975905,9.78e+24
22203.31128379962,9.651e+24
22822.21891540379,9.521e+24
23464.335583193115,9.393e+24
24129.661287167604,9.265e+24
24802.723336537136,9.137e+24
25506.73076748688,9.01e+24
26218.474543831675,8.883e+24
26961.16370175668,8.757e+24
27719.325550471793,8.632e+24
28500.696435372054,8.507e+24
29297.540011062425,8.385e+24
30125.328968333004,8.263e+24
30968.59061639369,8.143e+24
31842.797646034574,8.026e+24
32740.213711860626,7.91e+24
33660.83881387183,7.799e+24
34604.672952068184,7.69e+24
35579.45247184476,7.586e+24
36577.44102780648,7.489e+24
37606.37496534841,7.401e+24
38666.25428447056,7.328e+24
39757.07898517291,7.279e+24
40871.11272206042,7.239e+24
42023.82818592319,7.171e+24
43207.48903136616,7.094e+24
44422.095258389345,7.019e+24
45675.38321238779,6.949e+24
46959.61654796645,6.887e+24
48282.53161052036,6.832e+24
49636.39205465449,6.784e+24
51028.934225763864,6.743e+24
52467.89446924357,6.707e+24
53945.53643969852,6.677e+24
55461.86013712873,6.652e+24
57024.601906929274,6.631e+24
58626.02540370507,6.615e+24
60273.86697285117,6.605e+24
61975.86295976263,6.6e+24
63716.54067364937,6.6e+24
65511.37280530146,6.605e+24
67352.62300932386,6.614e+24
69248.02763111163,6.628e+24
71189.85032526973,6.644e+24
73193.56378258823,6.665e+24
75259.16800306714,6.692e+24
77363.45395052133,6.723e+24
79529.63066113592,6.76e+24
81773.17082570105,6.802e+24
84094.07444421668,6.849e+24
86492.34151668283,6.899e+24
88890.60858914901,6.954e+24
91366.2391155657,7.014e+24
93996.59654988341,7.08e+24
96626.95398420113,7.151e+24
99334.67487246939,7.224e+24
102119.75921468814,7.304e+24
104982.20701085744,7.39e+24
107922.01826097723,7.48e+24
111016.5564189981,7.573e+24
114111.09457701896,7.673e+24
117282.99618899034,7.777e+24
120609.62470886274,7.886e+24
124013.6166826857,8.002e+24
127494.97211045914,8.124e+24
131053.69099218314,8.249e+24
134767.13678180816,8.38e+24
138557.9460253837,8.517e+24
142503.4821768603,8.659e+24
146449.01832833685,8.808e+24
150626.644841665,8.963e+24
154804.2713549932,9.125e+24
159213.98823017286,9.292e+24
163701.06855930312,9.466e+24
168265.51234238388,9.647e+24
172984.68303336567,9.834e+24
177858.58063224852,1.003e+25
182887.20513903242,1.023e+25
187993.19309976682,1.044e+25
193331.2714223528,1.066e+25
198746.7131988893,1.088e+25
204316.8818833268,1.112e+25
210119.1409296159,1.136e+25
215998.76342985555,1.161e+25
222110.47629194672,1.187e+25
228299.55260798844,1.213e+25
234720.7192858817,1.241e+25
241373.97632562654,1.27e+25
248181.96027327242,1.299e+25
255144.67112881932,1.33e+25
262339.4723462178,1.361e+25
269689.0004715173,1.394e+25
277270.61895866843,1.427e+25
285084.3278076711,1.462e+25
293130.1270185253,1.498e+25
301330.6531372806,1.535e+25
309840.6330718379,1.573e+25
318505.33991429635,1.613e+25
327479.50057255675,1.654e+25
336685.7515926688,1.695e+25
346201.4564285829,1.739e+25
355949.2516263486,1.784e+25
365929.13718596584,1.83e+25
376218.4765613852,1.877e+25
386817.26975260663,1.927e+25


==> dat/Ar_1Torr_300K/Elastic.300K.txt <==
Te(K),kf(m3/s)
1547.2690790104266,1.167e-15
1590.5926132227185,1.158e-15
1635.4634165140208,1.151e-15
1681.1078543448284,1.147e-15
1729.0731957941516,1.146e-15
1777.8121717829802,1.149e-15
1827.3247823113138,1.156e-15
1879.158296458163,1.168e-15
1931.7654451445176,1.184e-15
1985.9198629098823,1.207e-15
2041.621549754258,1.235e-15
2099.6441402171486,1.27e-15
2158.440365219545,1.311e-15
2218.783859300952,1.359e-15
2281.448257000874,1.415e-15
2345.659923779807,1.478e-15
2412.192494177255,1.548e-15
2479.4986991142086,1.625e-15
2549.1258076696777,1.71e-15
2621.0738198436625,1.802e-15
2695.3427356361626,1.9e-15
2771.158920507674,2.007e-15
2848.5223744581954,2.12e-15
2928.9803665667373,2.24e-15
3010.98562775429,2.368e-15
3096.0854270998634,2.502e-15
3183.5061300639522,2.644e-15
3272.4741021070517,2.793e-15
3364.536612308172,2.949e-15
3459.6936606673135,3.113e-15
3557.1716126449705,3.284e-15
3656.970468241143,3.462e-15
3759.8638619953367,3.648e-15
3865.8517939075505,3.841e-15
3974.160629438281,4.042e-15
4086.3376376665365,4.25e-15
4200.835549513308,4.466e-15
4319.201634057606,4.69e-15
4440.662256759924,4.921e-15
4565.9910521597685,5.161e-15
4694.414385717634,5.408e-15
4825.93225743352,5.664e-15
4962.091936386438,5.927e-15
5101.346153497376,6.198e-15
5245.242177845346,6.477e-15
5393.006374890842,6.763e-15
5544.638744633863,7.06e-15
5700.139287074411,7.364e-15
5861.055271291496,7.676e-15
6025.839428206106,7.999e-15
6195.265392357747,8.329e-15
6369.333163746422,8.668e-15
6548.81637691163,9.016e-15
6732.94139731387,9.373e-15
6922.481859492648,9.741e-15
7117.437763447962,1.012e-14
7317.8091091798115,1.05e-14
7523.595896688199,1.09e-14
7734.798125973121,1.131e-14
7952.9630661135925,1.173e-14
8177.317082570104,1.216e-14
8409.407444421668,1.26e-14
8641.497806273232,1.305e-14
8889.0608589149,1.352e-14
9136.623911556568,1.4e-14
9391.923309593289,1.449e-14
9654.95905302506,1.5e-14
9925.731141851886,1.552e-14
10211.975921468815,1.606e-14
10498.220701085744,1.662e-14
10792.201826097726,1.719e-14
11093.919296504757,1.778e-14
11403.373112306843,1.84e-14
11728.299618899033,1.903e-14
12060.962470886274,1.969e-14
12393.625322873517,2.037e-14
12741.760865650864,2.107e-14
13105.369099218313,2.181e-14
13468.977332785764,2.257e-14
13848.058257143317,2.336e-14
14242.611872290976,2.419e-14
14644.901832833688,2.505e-14
15054.928138771449,2.595e-14
15480.427135499316,2.689e-14
15913.662477622236,2.787e-14
16362.370510535262,2.889e-14
16818.814888843335,2.998e-14
17290.731957941516,3.113e-14
17778.1217178298,3.232e-14
18280.98416850819,3.357e-14
18791.58296458163,3.489e-14
19325.39079684023,3.628e-14
19866.934974493877,3.775e-14
20423.95184293763,3.93e-14
21004.177747566537,4.093e-14
21592.1399975905,4.265e-14
22203.31128379962,4.447e-14
22822.21891540379,4.64e-14
23464.335583193115,4.843e-14
24129.661287167604,5.057e-14
24802.723336537136,5.283e-14
25506.73076748688,5.522e-14
26218.474543831675,5.773e-14
26961.16370175668,6.038e-14
27719.325550471793,6.316e-14
28500.696435372054,6.607e-14
29297.540011062425,6.912e-14
30125.328968333004,7.231e-14
30968.59061639369,7.563e-14
31842.797646034574,7.908e-14
32740.213711860626,8.266e-14
33660.83881387183,8.636e-14
34604.672952068184,9.022e-14
35579.45247184476,9.421e-14
36577.44102780648,9.832e-14
37606.37496534841,1.026e-13
38666.25428447056,1.069e-13
39757.07898517291,1.114e-13
40871.11272206042,1.157e-13
42023.82818592319,1.198e-13
43207.48903136616,1.237e-13
44422.095258389345,1.276e-13
45675.38321238779,1.314e-13
46959.61654796645,1.352e-13
48282.53161052036,1.388e-13
49636.39205465449,1.424e-13
51028.934225763864,1.459e-13
52467.89446924357,1.492e-13
53945.53643969852,1.524e-13
55461.86013712873,1.555e-13
57024.601906929274,1.585e-13
58626.02540370507,1.613e-13
60273.86697285117,1.641e-13
61975.86295976263,1.667e-13
63716.54067364937,1.692e-13
65511.37280530146,1.716e-13
67352.62300932386,1.739e-13
69248.02763111163,1.761e-13
71189.85032526973,1.782e-13
73193.56378258823,1.802e-13
75259.16800306714,1.821e-13
77363.45395052133,1.839e-13
79529.63066113592,1.857e-13
81773.17082570105,1.873e-13
84094.07444421668,1.888e-13
86492.34151668283,1.902e-13
88890.60858914901,1.915e-13
91366.2391155657,1.928e-13
93996.59654988341,1.939e-13
96626.95398420113,1.95e-13
99334.67487246939,1.96e-13
102119.75921468814,1.969e-13
104982.20701085744,1.977e-13
107922.01826097723,1.984e-13
111016.5564189981,1.991e-13
114111.09457701896,1.996e-13
117282.99618899034,2.001e-13
120609.62470886274,2.005e-13
124013.6166826857,2.009e-13
127494.97211045914,2.012e-13
131053.69099218314,2.013e-13
134767.13678180816,2.015e-13
138557.9460253837,2.015e-13
142503.4821768603,2.015e-13
146449.01832833685,2.014e-13
150626.644841665,2.013e-13
154804.2713549932,2.011e-13
159213.98823017286,2.008e-13
163701.06855930312,2.005e-13
168265.51234238388,2.001e-13
172984.68303336567,1.997e-13
177858.58063224852,1.992e-13
182887.20513903242,1.986e-13
187993.19309976682,1.98e-13
193331.2714223528,1.973e-13
198746.7131988893,1.966e-13
204316.8818833268,1.959e-13
210119.1409296159,1.951e-13
215998.76342985555,1.942e-13
222110.47629194672,1.933e-13
228299.55260798844,1.924e-13
234720.7192858817,1.914e-13
241373.97632562654,1.904e-13
248181.96027327242,1.893e-13
255144.67112881932,1.882e-13
262339.4723462178,1.871e-13
269689.0004715173,1.859e-13
277270.61895866843,1.847e-13
285084.3278076711,1.835e-13
293130.1270185253,1.822e-13
301330.6531372806,1.809e-13
309840.6330718379,1.796e-13
318505.33991429635,1.783e-13
327479.50057255675,1.769e-13
336685.7515926688,1.755e-13
346201.4564285829,1.741e-13
355949.2516263486,1.726e-13
365929.13718596584,1.712e-13
376218.4765613852,1.697e-13
386817.26975260663,1.682e-13


==> dat/Ar_1Torr_300K/Ionization.300K.txt <==
Te(K),kf(m3/s)
1547.2690790104266,0.0
1590.5926132227185,0.0
1635.4634165140208,0.0
1681.1078543448284,0.0
1729.0731957941516,0.0
1777.8121717829802,0.0
1827.3247823113138,0.0
1879.158296458163,0.0
1931.7654451445176,0.0
1985.9198629098823,0.0
2041.621549754258,0.0
2099.6441402171486,0.0
2158.440365219545,0.0
2218.783859300952,0.0
2281.448257000874,0.0
2345.659923779807,0.0
2412.192494177255,0.0
2479.4986991142086,0.0
2549.1258076696777,0.0
2621.0738198436625,0.0
2695.3427356361626,0.0
2771.158920507674,0.0
2848.5223744581954,0.0
2928.9803665667373,0.0
3010.98562775429,0.0
3096.0854270998634,0.0
3183.5061300639522,0.0
3272.4741021070517,0.0
3364.536612308172,0.0
3459.6936606673135,0.0
3557.1716126449705,0.0
3656.970468241143,0.0
3759.8638619953367,0.0
3865.8517939075505,0.0
3974.160629438281,0.0
4086.3376376665365,0.0
4200.835549513308,0.0
4319.201634057606,0.0
4440.662256759924,0.0
4565.9910521597685,0.0
4694.414385717634,0.0
4825.93225743352,0.0
4962.091936386438,0.0
5101.346153497376,0.0
5245.242177845346,0.0
5393.006374890842,0.0
5544.638744633863,0.0
5700.139287074411,0.0
5861.055271291496,0.0
6025.839428206106,0.0
6195.265392357747,0.0
6369.333163746422,0.0
6548.81637691163,0.0
6732.94139731387,0.0
6922.481859492648,0.0
7117.437763447962,0.0
7317.8091091798115,0.0
7523.595896688199,0.0
7734.798125973121,0.0
7952.9630661135925,0.0
8177.317082570104,0.0
8409.407444421668,0.0
8641.497806273232,0.0
8889.0608589149,0.0
9136.623911556568,0.0
9391.923309593289,0.0
9654.95905302506,0.0
9925.731141851886,0.0
10211.975921468815,0.0
10498.220701085744,0.0
10792.201826097726,0.0
11093.919296504757,0.0
11403.373112306843,0.0
11728.299618899033,0.0
12060.962470886274,0.0
12393.625322873517,0.0
12741.760865650864,0.0
13105.369099218313,0.0
13468.977332785764,0.0
13848.058257143317,0.0
14242.611872290976,0.0
14644.901832833688,0.0
15054.928138771449,0.0
15480.427135499316,0.0
15913.662477622236,0.0
16362.370510535262,0.0
16818.814888843335,0.0
17290.731957941516,0.0
17778.1217178298,0.0
18280.98416850819,0.0
18791.58296458163,0.0
19325.39079684023,0.0
19866.934974493877,0.0
20423.95184293763,0.0
21004.177747566537,0.0
21592.1399975905,0.0
22203.31128379962,0.0
22822.21891540379,0.0
23464.335583193115,0.0
24129.661287167604,0.0
24802.723336537136,0.0
25506.73076748688,0.0
26218.474543831675,0.0
26961.16370175668,0.0
27719.325550471793,0.0
28500.696435372054,0.0
29297.540011062425,0.0
30125.328968333004,0.0
30968.59061639369,0.0
31842.797646034574,0.0
32740.213711860626,0.0
33660.83881387183,0.0
34604.672952068184,0.0
35579.45247184476,0.0
36577.44102780648,0.0
37606.37496534841,0.0
38666.25428447056,0.0
39757.07898517291,1.018e-26
40871.11272206042,2.127e-23
42023.82818592319,3.585e-21
43207.48903136616,7.05e-20
44422.095258389345,5.034e-19
45675.38321238779,2.11e-18
46959.61654796645,6.426e-18
48282.53161052036,1.58e-17
49636.39205465449,3.33e-17
51028.934225763864,6.233e-17
52467.89446924357,1.068e-16
53945.53643969852,1.701e-16
55461.86013712873,2.557e-16
57024.601906929274,3.66e-16
58626.02540370507,5.036e-16
60273.86697285117,6.705e-16
61975.86295976263,8.681e-16
63716.54067364937,1.098e-15
65511.37280530146,1.361e-15
67352.62300932386,1.658e-15
69248.02763111163,1.991e-15
71189.85032526973,2.357e-15
73193.56378258823,2.761e-15
75259.16800306714,3.203e-15
77363.45395052133,3.68e-15
79529.63066113592,4.197e-15
81773.17082570105,4.75e-15
84094.07444421668,5.341e-15
86492.34151668283,5.968e-15
88890.60858914901,6.636e-15
91366.2391155657,7.341e-15
93996.59654988341,8.086e-15
96626.95398420113,8.868e-15
99334.67487246939,9.689e-15
102119.75921468814,1.055e-14
104982.20701085744,1.144e-14
107922.01826097723,1.238e-14
111016.5564189981,1.335e-14
114111.09457701896,1.436e-14
117282.99618899034,1.541e-14
120609.62470886274,1.65e-14
124013.6166826857,1.762e-14
127494.97211045914,1.877e-14
131053.69099218314,1.997e-14
134767.13678180816,2.119e-14
138557.9460253837,2.245e-14
142503.4821768603,2.375e-14
146449.01832833685,2.508e-14
150626.644841665,2.644e-14
154804.2713549932,2.784e-14
159213.98823017286,2.926e-14
163701.06855930312,3.072e-14
168265.51234238388,3.221e-14
172984.68303336567,3.372e-14
177858.58063224852,3.527e-14
182887.20513903242,3.684e-14
187993.19309976682,3.844e-14
193331.2714223528,4.006e-14
198746.7131988893,4.171e-14
204316.8818833268,4.339e-14
210119.1409296159,4.508e-14
215998.76342985555,4.68e-14
222110.47629194672,4.854e-14
228299.55260798844,5.03e-14
234720.7192858817,5.208e-14
241373.97632562654,5.388e-14
248181.96027327242,5.569e-14
255144.67112881932,5.752e-14
262339.4723462178,5.937e-14
269689.0004715173,6.123e-14
277270.61895866843,6.31e-14
285084.3278076711,6.498e-14
293130.1270185253,6.687e-14
301330.6531372806,6.877e-14
309840.6330718379,7.068e-14
318505.33991429635,7.26e-14
327479.50057255675,7.452e-14
336685.7515926688,7.644e-14
346201.4564285829,7.837e-14
355949.2516263486,8.031e-14
365929.13718596584,8.224e-14
376218.4765613852,8.417e-14
386817.26975260663,8.61e-14


==> dat/Ar_1Torr_300K/Mobility.300K.txt <==
Te(K),Mu*N(1/V-m-s)
1547.2690790104266,1.383e+26
1590.5926132227185,1.346e+26
1635.4634165140208,1.306e+26
1681.1078543448284,1.265e+26
1729.0731957941516,1.221e+26
1777.8121717829802,1.174e+26
1827.3247823113138,1.126e+26
1879.158296458163,1.077e+26
1931.7654451445176,1.026e+26
1985.9198629098823,9.748e+25
2041.621549754258,9.233e+25
2099.6441402171486,8.723e+25
2158.440365219545,8.222e+25
2218.783859300952,7.737e+25
2281.448257000874,7.269e+25
2345.659923779807,6.824e+25
2412.192494177255,6.403e+25
2479.4986991142086,6.007e+25
2549.1258076696777,5.638e+25
2621.0738198436625,5.293e+25
2695.3427356361626,4.974e+25
2771.158920507674,4.677e+25
2848.5223744581954,4.403e+25
2928.9803665667373,4.15e+25
3010.98562775429,3.915e+25
3096.0854270998634,3.698e+25
3183.5061300639522,3.497e+25
3272.4741021070517,3.311e+25
3364.536612308172,3.138e+25
3459.6936606673135,2.978e+25
3557.1716126449705,2.83e+25
3656.970468241143,2.691e+25
3759.8638619953367,2.562e+25
3865.8517939075505,2.442e+25
3974.160629438281,2.33e+25
4086.3376376665365,2.225e+25
4200.835549513308,2.127e+25
4319.201634057606,2.035e+25
4440.662256759924,1.949e+25
4565.9910521597685,1.867e+25
4694.414385717634,1.791e+25
4825.93225743352,1.719e+25
4962.091936386438,1.651e+25
5101.346153497376,1.587e+25
5245.242177845346,1.527e+25
5393.006374890842,1.47e+25
5544.638744633863,1.415e+25
5700.139287074411,1.364e+25
5861.055271291496,1.315e+25
6025.839428206106,1.269e+25
6195.265392357747,1.225e+25
6369.333163746422,1.183e+25
6548.81637691163,1.142e+25
6732.94139731387,1.104e+25
6922.481859492648,1.067e+25
7117.437763447962,1.032e+25
7317.8091091798115,9.987e+24
7523.595896688199,9.665e+24
7734.798125973121,9.354e+24
7952.9630661135925,9.056e+24
8177.317082570104,8.77e+24
8409.407444421668,8.493e+24
8641.497806273232,8.225e+24
8889.0608589149,7.967e+24
9136.623911556568,7.718e+24
9391.923309593289,7.477e+24
9654.95905302506,7.243e+24
9925.731141851886,7.015e+24
10211.975921468815,6.794e+24
10498.220701085744,6.579e+24
10792.201826097726,6.37e+24
11093.919296504757,6.167e+24
11403.373112306843,5.968e+24
11728.299618899033,5.774e+24
12060.962470886274,5.585e+24
12393.625322873517,5.4e+24
12741.760865650864,5.22e+24
13105.369099218313,5.043e+24
13468.977332785764,4.87e+24
13848.058257143317,4.7e+24
14242.611872290976,4.534e+24
14644.901832833688,4.371e+24
15054.928138771449,4.212e+24
15480.427135499316,4.056e+24
15913.662477622236,3.903e+24
16362.370510535262,3.755e+24
16818.814888843335,3.608e+24
17290.731957941516,3.462e+24
17778.1217178298,3.322e+24
18280.98416850819,3.186e+24
18791.58296458163,3.053e+24
19325.39079684023,2.923e+24
19866.934974493877,2.797e+24
20423.95184293763,2.674e+24
21004.177747566537,2.555e+24
21592.1399975905,2.44e+24
22203.31128379962,2.329e+24
22822.21891540379,2.222e+24
23464.335583193115,2.119e+24
24129.661287167604,2.02e+24
24802.723336537136,1.925e+24
25506.73076748688,1.834e+24
26218.474543831675,1.748e+24
26961.16370175668,1.666e+24
27719.325550471793,1.588e+24
28500.696435372054,1.515e+24
29297.540011062425,1.445e+24
30125.328968333004,1.38e+24
30968.59061639369,1.319e+24
31842.797646034574,1.263e+24
32740.213711860626,1.211e+24
33660.83881387183,1.164e+24
34604.672952068184,1.122e+24
35579.45247184476,1.087e+24
36577.44102780648,1.06e+24
37606.37496534841,1.044e+24
38666.25428447056,1.045e+24
39757.07898517291,1.066e+24
40871.11272206042,1.086e+24
42023.82818592319,1.066e+24
43207.48903136616,1.032e+24
44422.095258389345,9.992e+23
45675.38321238779,9.691e+23
46959.61654796645,9.43e+23
48282.53161052036,9.207e+23
49636.39205465449,9.016e+23
51028.934225763864,8.851e+23
52467.89446924357,8.702e+23
53945.53643969852,8.567e+23
55461.86013712873,8.441e+23
57024.601906929274,8.322e+23
58626.02540370507,8.208e+23
60273.86697285117,8.1e+23
61975.86295976263,7.996e+23
63716.54067364937,7.897e+23
65511.37280530146,7.802e+23
67352.62300932386,7.711e+23
69248.02763111163,7.625e+23
71189.85032526973,7.542e+23
73193.56378258823,7.463e+23
75259.16800306714,7.387e+23
77363.45395052133,7.315e+23
79529.63066113592,7.246e+23
81773.17082570105,7.181e+23
84094.07444421668,7.119e+23
86492.34151668283,7.059e+23
88890.60858914901,7.001e+23
91366.2391155657,6.946e+23
93996.59654988341,6.894e+23
96626.95398420113,6.844e+23
99334.67487246939,6.795e+23
102119.75921468814,6.748e+23
104982.20701085744,6.704e+23
107922.01826097723,6.661e+23
111016.5564189981,6.619e+23
114111.09457701896,6.579e+23
117282.99618899034,6.54e+23
120609.62470886274,6.502e+23
124013.6166826857,6.466e+23
127494.97211045914,6.432e+23
131053.69099218314,6.398e+23
134767.13678180816,6.365e+23
138557.9460253837,6.334e+23
142503.4821768603,6.303e+23
146449.01832833685,6.273e+23
150626.644841665,6.245e+23
154804.2713549932,6.217e+23
159213.98823017286,6.19e+23
163701.06855930312,6.164e+23
168265.51234238388,6.14e+23
172984.68303336567,6.115e+23
177858.58063224852,6.092e+23
182887.20513903242,6.069e+23
187993.19309976682,6.048e+23
193331.2714223528,6.026e+23
198746.7131988893,6.006e+23
204316.8818833268,5.986e+23
210119.1409296159,5.967e+23
215998.76342985555,5.949e+23
222110.47629194672,5.931e+23
228299.55260798844,5.914e+23
234720.7192858817,5.898e+23
241373.97632562654,5.882e+23
248181.96027327242,5.867e+23
255144.67112881932,5.853e+23
262339.4723462178,5.838e+23
269689.0004715173,5.825e+23
277270.61895866843,5.812e+23
285084.3278076711,5.8e+23
293130.1270185253,5.788e+23
301330.6531372806,5.777e+23
309840.6330718379,5.767e+23
318505.33991429635,5.756e+23
327479.50057255675,5.747e+23
336685.7515926688,5.737e+23
346201.4564285829,5.729e+23
355949.2516263486,5.721e+23
365929.13718596584,5.713e+23
376218.4765613852,5.706e+23
386817.26975260663,5.7e+23


==> dat/glow_discharge/1Torr300K_bte_ca.csv <==
x	ne	ni	Te	energy_density	ion_production	E	phi	mueE	De	ionization_rate
-1.000000000000000000e+00	1.274682536526710352e+13	1.302637747871329250e+15	1.990119997319423817e+01	2.770884363298679809e-17	1.850884998787878912e+19	-4.953100963391613186e+04	8.911670035281418954e-12	-8.197056663275775500e+05	6.032300722688343058e+02	3.533647101386918002e-14
-9.998753895176573092e-01	1.582742933825812109e+13	1.303257312728536500e+15	1.339086325290427482e+01	3.256980578372608295e-17	2.043187385951269274e+19	-4.949399346605518804e+04	7.835611680520467026e-02	-3.980290202380278497e+05	4.927817588784657232e+02	2.268913945214354751e-14
-9.995015891261738172e-01	1.992639954047387500e+13	1.305976061019354750e+15	1.533762327735863984e+01	3.891187956285115849e-17	2.216466156878945075e+19	-4.938360256782668876e+04	3.130551891453287050e-01	-4.856031435513553442e+05	5.589334150127625662e+02	2.719568343137903571e-14
-9.988786919844435674e-01	2.613858668292596875e+13	1.310839753628745000e+15	1.204208421512587179e+01	4.844863300350092204e-17	2.454480299088802202e+19	-4.919948051675166062e+04	7.029902335533582125e-01	-2.537005382872227929e+05	4.713664741244743936e+02	2.053116575761599318e-14
-9.980068533314934154e-01	3.355143599553662109e+13	1.317620266657720500e+15	1.302820274708672343e+01	6.038236112926281785e-17	2.712394481986491187e+19	-4.894229352298553567e+04	1.246320247158730243e+00	-2.956419134755539126e+05	5.034661082048052663e+02	2.302794923694266616e-14
-9.968862904477931997e-01	4.277066977085175781e+13	1.326480730909464750e+15	1.090599882557419242e+01	7.599210599295417908e-17	2.987184638477430784e+19	-4.861155573231688322e+04	1.940471746806753606e+00	-1.523014149554567703e+05	4.403889688578726123e+02	1.866646006032000063e-14
-9.955172826011059461e-01	5.252060040509480469e+13	1.337433164352563000e+15	1.137574373999530941e+01	9.388547526605362938e-17	3.285004737415800422e+19	-4.820767511517081584e+04	2.782141275902620947e+00	-1.756673998191163701e+05	4.546003181708433090e+02	1.993602634779274402e-14
-9.939001709768877646e-01	6.291955793058926562e+13	1.350634119788769750e+15	1.001335823642238765e+01	1.142214928537870201e-16	3.591248250962840781e+19	-4.772956445125388564e+04	3.767289774752977216e+00	-8.425624059548512741e+04	4.172810560723621620e+02	1.707045543219434139e-14
-9.920353585932577545e-01	7.294300793290957812e+13	1.366134781550567750e+15	1.022836568236317412e+01	1.349699667760055326e-16	3.909712975213432832e+19	-4.717673630808520102e+04	4.891133029898583118e+00	-9.493074609998197411e+04	4.262298738117706307e+02	1.761199309779597734e-14
-9.899233102005571272e-01	8.428535998449203125e+13	1.384149185575754500e+15	9.264238721617441996e+00	1.583233492001444103e-16	4.248266701989969101e+19	-4.654730756552021194e+04	6.148120898036159687e+00	-3.143996602060963414e+04	4.060647441789794811e+02	1.551672073896763044e-14
-9.875645521655237458e-01	9.722636138710157812e+13	1.404827109504693000e+15	9.364745003737773743e+00	1.853924941932272047e-16	4.623103162666491085e+19	-4.584073766740145948e+04	7.531930104619120492e+00	-3.369154633662587003e+04	4.123660780316604928e+02	1.570682427902053523e-14
-9.849596723401105036e-01	1.134304490358480938e+14	1.428477653522494000e+15	8.644541715783054414e+00	2.193736795304329680e-16	5.058068556136020378e+19	-4.505554830942539411e+04	9.035456560754834499e+00	1.204088159028541122e+04	3.961428192539971178e+02	1.414742412869557578e-14
-9.821093199149804054e-01	1.326056536895251875e+14	1.455281171729120000e+15	8.703285203450649377e+00	2.605435797941314978e-16	5.573944236833862451e+19	-4.419176720339823805e+04	1.065082476626670882e+01	1.392997022576183008e+04	3.950129382666161746e+02	1.428319021398934379e-14
-9.790142052577145426e-01	1.559085843343826562e+14	1.485607924103444000e+15	8.164375439839702153e+00	3.112800595474693408e-16	6.198630651378181734e+19	-4.324825228623770090e+04	1.236938521781817180e+01	4.600658760558301583e+04	3.836325836889413949e+02	1.318622172978237892e-14
-9.756750997357735988e-01	1.829460420244759375e+14	1.519841172758211250e+15	8.183188777114787982e+00	3.717147619089353761e-16	6.953565877650085478e+19	-4.222528518189087481e+04	1.418172762337724713e+01	4.854405061703382671e+04	3.819904202490464513e+02	1.330920425933056970e-14
-9.720928355242569596e-01	2.147702279361102188e+14	1.558582881086263500e+15	7.752643825150010493e+00	4.441514334725593623e-16	7.871598971730095309e+19	-4.112164790720276505e+04	1.607767323384927138e+01	6.954090295414281718e+04	3.766482854312749282e+02	1.248449898244762261e-14
-9.682683053985071675e-01	2.510708440587563750e+14	1.602187865769937000e+15	7.706133901023760835e+00	5.289593342533522666e-16	8.995275131557308006e+19	-3.993751922988023580e+04	1.804628334689313363e+01	7.068719725486052630e+04	3.735992012975996772e+02	1.250327444095176160e-14
-9.642024625116116798e-01	2.929387767411196250e+14	1.651411813042027000e+15	7.324689791677051254e+00	6.286817752690268791e-16	1.037858862074263798e+20	-3.867146012493737362e+04	2.007584738911614153e+01	8.285651617115928093e+04	3.686975767096896561e+02	1.177178851635458048e-14
-9.598963201568569970e-01	3.403069287316546875e+14	1.707293364853240750e+15	7.216146884926270211e+00	7.443148082227938848e-16	1.206767091388152709e+20	-3.732318149788396113e+04	2.215388373310647907e+01	8.212189172515721293e+04	3.654426671731804959e+02	1.163186226348325717e-14
-9.553509515151947795e-01	3.945372851031998125e+14	1.770841326191581750e+15	6.836759827684163682e+00	8.792180576000365076e-16	1.417605394186016522e+20	-3.589023939346693078e+04	2.426709600092121732e+01	8.768910081115427602e+04	3.628514164128357038e+02	1.085365147930131348e-14
-9.505674893877829046e-01	4.560952472346178125e+14	1.843179728710472500e+15	6.658155964426021534e+00	1.035786497454837767e-15	1.684025644126863360e+20	-3.437169321374380525e+04	2.640136122770938698e+01	8.487422979141837277e+04	3.587113456364283479e+02	1.049662520838219894e-14
-9.455471259136670747e-01	5.269974197907193750e+14	1.926419416177400250e+15	6.235090907874928590e+00	1.219229155100691239e-15	2.026661974827890770e+20	-3.276415289462899091e+04	2.854168104267153794e+01	8.503455105123615067e+04	3.566934465289645004e+02	9.565175813121926222e-15
-9.402911122726755888e-01	6.087175495607946250e+14	2.022380560412841750e+15	5.921987354122138392e+00	1.434685231740836078e-15	2.468823796614122045e+20	-3.106557270468998831e+04	3.067213782504608233e+01	7.933239816737313231e+04	3.504493012784985240e+02	8.865784523871788728e-15
-9.348007583735983284e-01	7.045648405161065000e+14	2.134096795820257750e+15	5.386637864418114319e+00	1.691003424508424917e-15	3.043660268688029123e+20	-2.927178804188036156e+04	3.277584045508314148e+01	7.411986147412929859e+04	3.505682646311060466e+02	7.664776080679782538e-15
-9.290774325277305623e-01	8.180055911245476250e+14	2.265631032558206500e+15	4.939663795725366846e+00	1.998686029433101742e-15	3.786937762267143864e+20	-2.738007494386174585e+04	3.483489028762117101e+01	6.492292290293846600e+04	3.482564285731048130e+02	6.621321737167438490e-15
-9.231225611078607285e-01	9.552889174239491250e+14	2.422403647232441000e+15	4.268150628077993503e+00	2.374623388922568747e-15	4.745888907772569190e+20	-2.538546026638985859e+04	3.683030435324548790e+01	5.341816587674699986e+04	3.496367937667299088e+02	5.084018234117411029e-15
-9.169376281927887895e-01	1.124670599711199000e+15	2.612300717558527000e+15	3.582537607569908911e+00	2.842734357062894885e-15	5.968687510139885322e+20	-2.328587182490713167e+04	3.874202922138314165e+01	3.780244853309774044e+04	3.508477971211798376e+02	3.491771075257334850e-15
-9.105241751974622044e-01	1.340358667905852000e+15	2.847948629398771000e+15	2.761611739673926813e+00	3.443040822262884468e-15	7.517122076924372582e+20	-2.107798891565711165e+04	4.054896640694740739e+01	1.987059787622651129e+04	3.549851169665940347e+02	1.643806296995969609e-15
-9.038838004888235522e-01	1.625018535377145250e+15	3.148624068148170500e+15	2.291960236104169102e+00	4.241699970441221228e-15	9.457242709574546883e+20	-1.876452433303859652e+04	4.222915426173079823e+01	7.905328557981510130e+03	3.504838360356772000e+02	5.326981461630357734e-16
-8.970181589874635097e-01	2.019065681359345250e+15	3.545257633815596500e+15	2.164517255468553891e+00	5.356935662646429371e-15	1.188431143457125302e+21	-1.635547355863319717e+04	4.376030714548238620e+01	3.413935191085913175e+03	3.418976444556739693e+02	1.537841724723687853e-16
-8.899289617551803255e-01	2.587866831454320000e+15	4.086278039694097000e+15	2.166077621894359595e+00	6.987009270870808609e-15	1.494246533991861584e+21	-1.388666269458492206e+04	4.512136367462203168e+01	2.000792124171133310e+03	3.366183041609168072e+02	6.003761940649416975e-17
-8.826179755685469308e-01	3.427689534257340000e+15	4.845252793636068000e+15	2.164071926144811808e+00	9.413975913022231766e-15	1.887947137595578778e+21	-1.142780935022898666e+04	4.629553507190558292e+01	1.386402984646369305e+03	3.366719174077003345e+02	3.280836468849645039e-17
-8.750870224785937124e-01	4.658438753274221000e+15	5.920433412115544000e+15	2.129050752465871277e+00	1.293893307510395140e-14	2.394729933678176633e+21	-9.098522071403782320e+03	4.727498911838389972e+01	9.874428809177113635e+02	3.393616639219268336e+02	2.233926994921362357e-17
-8.673379793567146390e-01	6.362471131857003000e+15	7.394933656110271000e+15	2.081531202919725043e+00	1.770521625513427524e-14	2.987500196984359748e+21	-7.047051521408349799e+03	4.806609027669886558e+01	6.933087171964600657e+02	3.418659130882401200e+02	1.713963289539714117e-17
-8.593727774269119823e-01	8.460948269628342000e+15	9.236440875484162000e+15	2.046066314018188059e+00	2.346027761880146697e-14	3.548545121047331996e+21	-5.395489751879407777e+03	4.869143661197677631e+01	4.827492305777366823e+02	3.426586183208941634e+02	1.396919575845547777e-17
-8.511934017844946521e-01	1.073851694958138000e+16	1.129551193279609600e+16	2.026744968295306926e+00	2.966071087208699441e-14	3.962640111367835091e+21	-4.152329352475674568e+03	4.918378551628273243e+01	3.409009773850666534e+02	3.422435145082464487e+02	1.176971515235677443e-17
-8.428018909013507143e-01	1.301561550973443000e+16	1.340873481748538800e+16	2.017460448046305643e+00	3.585733686435490463e-14	4.200915189518497219e+21	-3.245884129336547630e+03	4.957520205397010926e+01	2.469877192157693457e+02	3.414439765760586738e+02	1.010782889750923672e-17
-8.342003361179175513e-01	1.520534538323282400e+16	1.548540661251850200e+16	2.013298098599837882e+00	4.182964303684161362e-14	4.285374215897138332e+21	-2.587967406295616911e+03	4.989181932767677097e+01	1.847665358430897413e+02	3.406018737029301633e+02	8.765337611123683420e-18
-8.253908811219762276e-01	1.727644194143314400e+16	1.747901399473105200e+16	2.011721668607682645e+00	4.749761586151049474e-14	4.257086646569504604e+21	-2.105065536231971691e+03	5.015288690744451827e+01	1.419583618100286913e+02	3.398179795481387941e+02	7.645714192416898366e-18
-8.163757214143991803e-01	1.922150034559410800e+16	1.937351386899220800e+16	2.011550056468604630e+00	5.284163045345749555e-14	4.150677063414772662e+21	-1.741419682587215902e+03	5.037209056056487100e+01	1.113499374666445192e+02	3.390785551374492002e+02	6.695809921734216811e-18
-8.071571037619853506e-01	2.103929566624955200e+16	2.115589410819056000e+16	2.012231909677721919e+00	5.785758169075178189e-14	3.991773655990620127e+21	-1.459312835180074899e+03	5.055872370636085833e+01	8.810714423329055478e+01	3.383553359737071560e+02	5.882398535345276813e-18
-7.977373256375193122e-01	2.273070286279234800e+16	2.282317725603969200e+16	2.013498479347536563e+00	6.254679149880256848e-14	3.797777863302924206e+21	-1.234530211780800755e+03	5.071934074709797358e+01	7.000939317362357883e+01	3.376108447864943969e+02	5.180409163978956392e-18
-7.881187346471923982e-01	2.429663341961744400e+16	2.437044829712888000e+16	2.015204946483037052e+00	6.691087736843144200e-14	3.581799174063379710e+21	-1.051769545770686591e+03	5.085856229912739224e+01	5.529515862478454835e+01	3.368237542482942217e+02	4.571398691743005438e-18
-7.783037279455299329e-01	2.573997950889248400e+16	2.580032933963654000e+16	2.017250162381733158e+00	7.095628856254022735e-14	3.353430099678120116e+21	-9.011813058034101687e+02	5.097996775607334996e+01	4.336443582136915609e+01	3.359864959875378645e+02	4.040456848639981987e-18
-7.682947516379707853e-01	2.706455673369045200e+16	2.711362951356569200e+16	2.019558761614725473e+00	7.469186058193523149e-14	3.120424101208212898e+21	-7.758556282566404434e+02	5.108627875974869426e+01	3.335447475751048785e+01	3.351009738054789295e+02	3.576140640492699884e-18
-7.580943001712454610e-01	2.827645767257048800e+16	2.831723261342762000e+16	2.022054109099446162e+00	7.813174697794778952e-14	2.888389816264308031e+21	-6.709714036058403508e+02	5.117978613735633076e+01	2.511896037562158313e+01	3.341792152101367037e+02	3.168733057453960775e-18
-7.477049157117091616e-01	2.938226009834255600e+16	2.941573341101270400e+16	2.024676510866211476e+00	8.129158246640672026e-14	2.661858737910808314e+21	-5.826350442749469494e+02	5.126229643320662888e+01	1.809632777910002233e+01	3.332360185062374285e+02	2.810619294784302402e-18
-7.371291875117789161e-01	3.038995752080344400e+16	3.041809426931990400e+16	2.027364252476939743e+00	8.419034695971755585e-14	2.443842085993407578e+21	-5.080466177702242589e+02	5.133539891365664687e+01	1.229500538257479114e+01	3.322862085638578264e+02	2.495120516516330625e-18
-7.263697512646394294e-01	3.130720774756019200e+16	3.133046308709887600e+16	2.030073802640143033e+00	8.684664782395564325e-14	2.236679931234359181e+21	-4.446977451943290589e+02	5.140035363086378339e+01	7.284285674382386944e+00	3.313417689165074194e+02	2.216912079767566358e-18
-7.154292884473713032e-01	3.214232798327830400e+16	3.216211816075261200e+16	2.032754658067682740e+00	8.928041024688158188e-14	2.041617470042046464e+21	-3.907831679609677167e+02	5.145829704842384444e+01	3.138746927108485352e+00	3.304165386740222061e+02	1.971174229259775031e-18
-7.043105256526721591e-01	3.290269279067636800e+16	3.291917458783555600e+16	2.035371474416005633e+00	9.150958015806311872e-14	1.859560157000112013e+21	-3.445568507327868701e+02	5.151011404235914881e+01	-4.977187998414187575e-01	3.295179860217388068e+02	1.754043803958757959e-18
-6.930162339093317581e-01	3.359582201878305200e+16	3.361004718008274800e+16	2.037882936846714177e+00	9.355216748559189796e-14	1.690636096127430296e+21	-3.048499136496402002e+02	5.155662036182040708e+01	-3.509359095897936598e+00	3.286532501218752600e+02	1.561920228255039209e-18
-6.815492279916337548e-01	3.422796464466546000e+16	3.423991336802110400e+16	2.040267356844863933e+00	9.542360578629780127e-14	1.534877664531418972e+21	-2.704309329291123731e+02	5.159843538884387470e+01	-6.201572197500445860e+00	3.278255961373611171e+02	1.391920185730518305e-18
-6.699123657178551738e-01	3.480524748075423600e+16	3.481572956308927200e+16	2.042500514535400491e+00	9.713889021435260570e-14	1.391786748588138955e+21	-2.405442194329357903e+02	5.163614671730438488e+01	-8.434266277004155654e+00	3.270417362933397953e+02	1.241298335198520607e-18
-6.581085472380376888e-01	3.533243999987964400e+16	3.534132273715206000e+16	2.044579614489010488e+00	9.871036315704203106e-14	1.260937127601909531e+21	-2.143137669189714529e+02	5.167018458580649565e+01	-1.047704057843535885e+01	3.263043819822419778e+02	1.107874340051060346e-18
-6.461407143112096740e-01	3.581422520071366000e+16	3.582214062777824000e+16	2.046497798976473881e+00	1.001500026472192455e-13	1.141512211934638637e+21	-1.912925075280539886e+02	5.170097675378521984e+01	-1.217043530110387550e+01	3.256183044339705930e+02	9.895035580604139947e-19
-6.340118495722386616e-01	3.625415470745396000e+16	3.626090094304940000e+16	2.048265322034869662e+00	1.014675914216719215e-13	1.032905543636199408e+21	-1.708712816134133163e+02	5.172882672815123328e+01	-1.375607500694539809e+01	3.249827189857781491e+02	8.845315529556555811e-19
-6.217249757884952821e-01	3.665592921703824000e+16	3.666201933044494400e+16	2.049882462854817344e+00	1.026729168864246707e-13	9.342188319157788344e+20	-1.528107696494774643e+02	5.175405829235211286e+01	-1.506245178006227547e+01	3.243989456212613050e+02	7.912839801937763100e-19
-6.092831551065166495e-01	3.702237543029112000e+16	3.702757762533282400e+16	2.051361402140472467e+00	1.037740245973897007e-13	8.448111432956255928e+20	-1.366665029263670590e+02	5.177689378919012597e+01	-1.631319492346574052e+01	3.238634912914652091e+02	7.084966043792444390e-19
-5.966894882888559293e-01	3.735661703855321600e+16	3.736136705485524000e+16	2.052700930650098066e+00	1.047791792357630081e-13	7.638216952498437489e+20	-1.223169238867646698e+02	5.179758858900996898e+01	-1.733128860483288847e+01	3.233762302149833658e+02	6.348641256272616848e-19
-5.839471139413062728e-01	3.766101842001013600e+16	3.766507560326259200e+16	2.053910959315226492e+00	1.056951633300218279e-13	6.906595848898702213e+20	-1.094136994252885842e+02	5.181631014967112492e+01	-1.832900792535751577e+01	3.229333067960161543e+02	5.694290605966588989e-19
-5.710592077306947401e-01	3.793825942903684000e+16	3.794200489024931200e+16	2.054988948108565250e+00	1.065290507617100883e-13	6.245476679713896530e+20	-9.790399822456703305e+01	5.183326541366891149e+01	-1.912678856721231213e+01	3.225349750279840464e+02	5.111716891872254461e-19
-5.580289815934401654e-01	3.819028869217264000e+16	3.819348082165204000e+16	2.055945500890299815e+00	1.072866023371593742e-13	5.649637713528811028e+20	-8.750352060439647062e+01	5.184858222796543714e+01	-1.992890464442965026e+01	3.221777755148159486e+02	4.593619702299576275e-19
-5.448596829350704773e-01	3.841936972442348000e+16	3.842234774825021600e+16	2.056780118524244916e+00	1.079739220330263184e-13	5.112330322394661519e+20	-7.820682945217794213e+01	5.186243204249488770e+01	-2.055468329319831966e+01	3.218620816882441318e+02	4.132041014048507202e-19
-5.315545938209014221e-01	3.862708046645944800e+16	3.862960582805176800e+16	2.057506113362309819e+00	1.085959578418185149e-13	4.629087170492285583e+20	-6.977622490999124238e+01	5.187491396300953994e+01	-2.120241393315484757e+01	3.215838290166101956e+02	3.721398598969609552e-19
-5.181170301580774185e-01	3.881534444202360800e+16	3.881772374070558400e+16	2.058125248266022833e+00	1.091580519310532501e-13	4.194087213743527690e+20	-6.223983805306619388e+01	5.188617355962770716e+01	-2.169075700033100418e+01	3.213425380595886054e+02	3.355392907310430433e-19
-5.045503408691774938e-01	3.898546188637396800e+16	3.898746307385951200e+16	2.058652488098242639e+00	1.096645283661419529e-13	3.803715640996625121e+20	-5.539193626924057412e+01	5.189628918101582400e+01	-2.221373798387364928e+01	3.211330078791953042e+02	3.029841353004446156e-19
-4.908579070575938008e-01	3.913910646129264000e+16	3.914101032715144000e+16	2.059090300917527205e+00	1.101201218357003598e-13	3.452916166562455224e+20	-4.928206818691939617e+01	5.190538707175095112e+01	-2.258958428356018544e+01	3.209540212102839405e+02	2.739648010209129120e-19
-4.770431411648895503e-01	3.927738372865592800e+16	3.927896664646049600e+16	2.059453574670982334e+00	1.105286570251191793e-13	3.138772406198881485e+20	-4.372676792438242899e+01	5.191353003599814286e+01	-2.300948752329967917e+01	3.207997913017774749e+02	2.481651587334806651e-19
-4.631094861203478019e-01	3.940178157376488800e+16	3.940330478399792000e+16	2.059744082577103619e+00	1.108943502050688169e-13	2.857212757215064883e+20	-3.878613239760640852e+01	5.192082906612425575e+01	-2.329106539286744493e+01	3.206690832362153856e+02	2.251926047399255371e-19
-4.490604144829201672e-01	3.951324630771233600e+16	3.951449519010238400e+16	2.059975637272680071e+00	1.112205570279790274e-13	2.605735229205600010e+20	-3.428986186336748432e+01	5.192733392644267809e+01	-2.362281659235750197e+01	3.205563471127676394e+02	2.047943042947831533e-19
-4.348994275757930850e-01	3.961309419031017600e+16	3.961431316942586400e+16	2.060148961938021106e+00	1.115109820062046461e-13	2.380896249343191286e+20	-3.030523150099362439e+01	5.193314219380718555e+01	-2.382445096174852495e+01	3.204610098984104525e+02	1.866529591804801746e-19
-4.206300546137843877e-01	3.970212474653630400e+16	3.970310743704274400e+16	2.060276558175577311e+00	1.117685215462117284e-13	2.180478878020149903e+20	-2.667340626160837758e+01	5.193829218327563524e+01	-2.408331584637568312e+01	3.203782428137377565e+02	1.705585219007015729e-19
-4.062558518237891492e-01	3.978149602203684000e+16	3.978247222076419200e+16	2.060358012857415932e+00	1.119963910600554654e-13	2.001597791098171884e+20	-2.346779278035557681e+01	5.194286971844755385e+01	-2.422063210364362362e+01	3.203082875547937078e+02	1.562546941482054554e-19
-3.917804015584931410e-01	3.985187440547132000e+16	3.985264551762449600e+16	2.060404527403285169e+00	1.121970576089567683e-13	1.842552888369355489e+20	-2.053904583321837407e+01	5.194690318722095412e+01	-2.441851779966260949e+01	3.202471209923869537e+02	1.435853352111308002e-19
-3.772073114035760510e-01	3.991426716365069600e+16	3.991504970974511200e+16	2.060414769260085155e+00	1.123732729838517421e-13	1.700533417776456991e+20	-1.796606389964070871e+01	5.195046814654474332e+01	-2.449446919358845776e+01	3.201956490400706343e+02	1.323114231173867805e-19
-3.625402132786245679e-01	3.996922219731136000e+16	3.996982482517175200e+16	2.060398811035732525e+00	1.125271192733944724e-13	1.574295776094054973e+20	-1.560888094342083221e+01	5.195358464613872940e+01	-2.463211275969336356e+01	3.201505026664203228e+02	1.223212728236640151e-19
-3.477827625319824811e-01	4.001761399938475200e+16	4.001824123204008800e+16	2.060354664867491081e+00	1.126609450307963945e-13	1.460930684671872532e+20	-1.355075472365566824e+01	5.195631960996810506e+01	-2.465139181436147098e+01	3.201130111208517519e+02	1.133758974099381247e-19
-3.329386370297612863e-01	4.005989593614032800e+16	4.006036308630524800e+16	2.060291488277532057e+00	1.127765224148222750e-13	1.359997296646918472e+20	-1.166155633915389345e+01	5.195868644360049160e+01	-2.473888805440416405e+01	3.200803226217848874e+02	1.054317031278763631e-19
-3.180115362392382239e-01	4.009682970759216800e+16	4.009733150785974400e+16	2.060206988955969098e+00	1.128758692389064494e-13	1.268940641804300452e+20	-1.002571123630298366e+01	5.196074509185802270e+01	-2.471095039713080155e+01	3.200539565492498468e+02	9.828219797170971771e-20
-3.030051803068727345e-01	4.012878728400565600e+16	4.012914442652484800e+16	2.060109535102684131e+00	1.129604890143451509e-13	1.187295128492819743e+20	-8.522237970854373401e+00	5.196250352207987078e+01	-2.475450735982732908e+01	3.200313975469493357e+02	9.188543407179703307e-20
-2.879233091311665382e-01	4.015643704569878400e+16	4.015683642752406400e+16	2.059996725991235511e+00	1.130321325943351457e-13	1.113465059307888968e+20	-7.236517928236534836e+00	5.196401615339033242e+01	-2.469168183957743068e+01	3.200141439666976453e+02	8.611241627679233284e-20
-2.727696814306032058e-01	4.018008436446242400e+16	4.018035206817016800e+16	2.059876226521291986e+00	1.130920795461455817e-13	1.046889608835014492e+20	-6.052709834177625758e+00	5.196528649132262245e+01	-2.470091358840909379e+01	3.199999362829435086e+02	8.091604641040349350e-20
-2.575480738068965936e-01	4.020031165158562400e+16	4.020062746109762400e+16	2.059745622219212979e+00	1.131418385805675175e-13	9.863892619663079834e+19	-5.056722656012427208e+00	5.196636407279211767e+01	-2.460847793217483215e+01	3.199901604443418250e+02	7.620152808207299536e-20
-2.422622798037831759e-01	4.021736609561534400e+16	4.021756084273599200e+16	2.059611920453773948e+00	1.131824904656777159e-13	9.314639236235534336e+19	-4.137812222620386393e+00	5.196724860373529964e+01	-2.459572071682013572e+01	3.199827635035075559e+02	7.192788921765146697e-20
-2.269161089615901461e-01	4.023175373743724000e+16	4.023200090691313600e+16	2.059472780515775980e+00	1.132153329877046596e-13	8.813306794814978458e+19	-3.382597271289689900e+00	5.196798550402741057e+01	-2.449015997369437159e+01	3.199789491060931823e+02	6.803225355829364421e-20
-2.115133858678190648e-01	4.024367534136162400e+16	4.024381052636587200e+16	2.059334638133448969e+00	1.132412852832356055e-13	8.356605715398480691e+19	-2.683965582025656715e+00	5.196857135765680624e+01	-2.446578043893331156e+01	3.199768613300518041e+02	6.448775461286448891e-20
-1.960579492039781213e-01	4.025356707840086400e+16	4.025375827447072000e+16	2.059195245070601921e+00	1.132614532293448102e-13	7.939411838655409357e+19	-2.127848537506578097e+00	5.196904788425528210e+01	-2.435025191130311129e+01	3.199774854878409087e+02	6.125321518547777737e-20
-1.805536507889023146e-01	4.026158810987676000e+16	4.026167526150375200e+16	2.059060385700225204e+00	1.132766031503228198e-13	7.559119118428051866e+19	-1.610321353023040913e+00	5.196940880982323563e+01	-2.431432722612034070e+01	3.199791678818941705e+02	5.830760598558532357e-20
-1.650043546187992261e-01	4.026810887419413600e+16	4.026825489054489600e+16	2.058927860885913397e+00	1.132876581566091805e-13	7.211801574275971482e+19	-1.216603193515825243e+00	5.196969241203269974e+01	-2.418635357798911301e+01	3.199826816809526235e+02	5.561953724296869204e-20
-1.494139359042609416e-01	4.027325539521776000e+16	4.027330409891014400e+16	2.058802857459716140e+00	1.132952583576505916e-13	6.897842278634143744e+19	-8.465422934618268558e-01	5.196988990087181293e+01	-2.414403014913198575e+01	3.199866703820228508e+02	5.319138842023361006e-20
-1.337862801044791550e-01	4.027733792772873600e+16	4.027744801481614400e+16	2.058683297443235194e+00	1.133001636836244967e-13	6.614574352553533440e+19	-5.837053333550336065e-01	5.197003647965925666e+01	-2.401175399172598901e+01	3.199917184580049252e+02	5.100184070241269759e-20
-1.181252819589080488e-01	4.028045165972116800e+16	4.028047049530780800e+16	2.058573723853665882e+00	1.133028919023057401e-13	6.363676949550788608e+19	-3.309595746567349228e-01	5.197012100305813931e+01	-2.396865625708711534e+01	3.199967894535446362e+02	4.906349205619512272e-20
-1.024348445166134158e-01	4.028284760493023200e+16	4.028293035493584800e+16	2.058472185000838728e+00	1.133040427812817681e-13	6.143182257152154829e+19	-1.695411966938021597e-01	5.197017568491576611e+01	-2.383738374116232706e+01	3.200022831143160715e+02	4.736066637780182865e-20
-8.671887816355072776e-02	4.028458974649596000e+16	4.028458677228597600e+16	2.058382496252164184e+00	1.133040061152347615e-13	5.954773154965535949e+19	-5.201100098685506982e-03	5.197018699272212672e+01	-2.379628890363346017e+01	3.200074891251390454e+02	4.590614186863299443e-20
-7.098129964801590253e-02	4.028587092073628800e+16	4.028593428520368000e+16	2.058302800766309115e+00	1.133032228887104327e-13	5.796662913258077389e+19	8.284960993031922905e-02	5.197018420428165797e+01	-2.366747253697647579e+01	3.200126178713632044e+02	4.468581869509295101e-20
-5.522603110450816782e-02	4.028672582021794400e+16	4.028670843411072800e+16	2.058236161907923911e+00	1.133019590245063882e-13	5.670351059555308339e+19	1.858868707879995086e-01	5.197015147416590963e+01	-2.362884217383671981e+01	3.200172835119309980e+02	4.371116193722289393e-20
-3.945699907625282304e-02	4.028729111821518400e+16	4.028734238896288800e+16	2.058180832492813028e+00	1.133005033228982229e-13	5.574203627562129818e+19	2.267093486474353048e-01	5.197011527506408868e+01	-2.350238653869484651e+01	3.200214933942952484e+02	4.296937732239402443e-20
-2.367813353662409984e-02	4.028757423063115200e+16	4.028754921319745600e+16	2.058139132930754123e+00	1.132990040596392445e-13	5.509668205824410419e+19	2.936095363320919138e-01	5.197005756423958900e+01	-2.346567495794579727e+01	3.200251847995947969e+02	4.247159460309610711e-20
-7.893366909713211629e-03	4.028765795604843200e+16	4.028770389775304800e+16	2.058109442895840857e+00	1.132976053276763513e-13	5.475182387190205645e+19	3.115405367665527447e-01	5.197000216017672614e+01	-2.334080404282303789e+01	3.200281621421734144e+02	4.220566417108441977e-20
7.893366909713310509e-03	4.028752400322552000e+16	4.028749780826071200e+16	2.058093343231657268e+00	1.132963424027858746e-13	5.472186310194579046e+19	3.661228818160680021e-01	5.196992890807911181e+01	-2.330516626289470139e+01	3.200306941137494618e+02	4.218270278425654060e-20
2.367813353662397841e-02	4.028720248539922400e+16	4.028724971617917600e+16	2.058089330494721647e+00	1.132952175233327262e-13	5.499159149946861158e+19	3.848035471471117908e-01	5.196985903134378759e+01	-2.318100962322919401e+01	3.200323853128156202e+02	4.239095689273027767e-20
3.945699907625269814e-02	4.028664953034352000e+16	4.028662856922780800e+16	2.058098239816567698e+00	1.132941530019031926e-13	5.557603610209437286e+19	4.506477901858332302e-01	5.196977025683030149e+01	-2.314554591768576941e+01	3.200338318339437933e+02	4.284206416433040579e-20
5.522603110450804292e-02	4.028584276947325600e+16	4.028589788596320000e+16	2.058118691901748676e+00	1.132930102106922050e-13	5.645955325506954035e+19	4.936047454237929566e-01	5.196968123825174501e+01	-2.302124790601598647e+01	3.200344245460719321e+02	4.352400960472488545e-20
7.098129964801599967e-02	4.028471222451111200e+16	4.028470300407432000e+16	2.058150806294760660e+00	1.132915986723299608e-13	5.765833298274454733e+19	5.943092365204740712e-01	5.196956758570019730e+01	-2.298524802867531491e+01	3.200350637659822723e+02	4.444937378935598251e-20
8.671887816355082490e-02	4.028318247124068000e+16	4.028325236382819200e+16	2.058193334572589794e+00	1.132896376267529158e-13	5.915651336837873664e+19	6.856279448453086456e-01	5.196944536470989817e+01	-2.286032834358350385e+01	3.200349202510547570e+02	4.560606208338648628e-20
1.024348445166132909e-01	4.028115553990112000e+16	4.028116503667442400e+16	2.058245689744715001e+00	1.132868189709297318e-13	6.097026997247052186e+19	8.459718153621507142e-01	5.196928797050662041e+01	-2.282355496476352386e+01	3.200351978263756223e+02	4.700671289593648147e-20
1.181252819589079239e-01	4.027850123400640800e+16	4.027859337232550400e+16	2.058306746169296542e+00	1.132827144885835907e-13	6.308411989806241382e+19	1.011361675543296368e+00	5.196910877826781672e+01	-2.269820655576182489e+01	3.200348652563872633e+02	4.863964347544013605e-20
1.337862801044790162e-01	4.027509103101598400e+16	4.027512687854192000e+16	2.058375230956785984e+00	1.132768923420523626e-13	6.551406712115779994e+19	1.257977701439369156e+00	5.196887883095229910e+01	-2.266151615912399109e+01	3.200354387447723639e+02	5.051746682805884060e-20
1.494139359042608306e-01	4.027073839219600000e+16	4.027086097990796800e+16	2.058450132523788945e+00	1.132687719018528796e-13	6.824575546325895578e+19	1.525198920981005735e+00	5.196860869849683695e+01	-2.253748904713501844e+01	3.200357027819235896e+02	5.262953614733423192e-20
1.650043546187993093e-01	4.026528171090614400e+16	4.026535230629946400e+16	2.058529515679388133e+00	1.132577917462245527e-13	7.129519460692090061e+19	1.886872719915430707e+00	5.196826693071763259e+01	-2.250388899657146879e+01	3.200374792020982682e+02	5.498863000589791180e-20
1.805536507889022035e-01	4.025847723024772800e+16	4.025863919376380000e+16	2.058612487878329400e+00	1.132432165985060619e-13	7.465287852842095411e+19	2.285715265254166795e+00	5.196786120860240743e+01	-2.238625109593657925e+01	3.200393737180348808e+02	5.758807469501974045e-20
1.960579492039780103e-01	4.025012957021172000e+16	4.025024403582700000e+16	2.058696497638567546e+00	1.132243560626893191e-13	7.834117459662626816e+19	2.793002368403255442e+00	5.196735752506937445e+01	-2.236270439523286058e+01	3.200435059994763378e+02	6.044578738597694223e-20
2.115133858678189538e-01	4.023993824293607200e+16	4.024014948027720000e+16	2.058780799721504184e+00	1.132003231495394756e-13	8.237367558218707763e+19	3.355337783086224324e+00	5.196676062810416141e+01	-2.226115530169604639e+01	3.200483129969109086e+02	6.357324204840612105e-20
2.269161089615900351e-01	4.022767147433967200e+16	4.022784034929112800e+16	2.058862292961025187e+00	1.131702948824974163e-13	8.679340029052138291e+19	4.041990309430858019e+00	5.196603378201550072e+01	-2.225289313842173300e+01	3.200561980699322930e+02	6.700465143059539724e-20
2.422622798037832592e-01	4.021296733579911200e+16	4.021323958706399200e+16	2.058940285903322565e+00	1.131332142729219631e-13	9.162638615606063923e+19	4.804417204463821811e+00	5.196517852284686256e+01	-2.216764249945076415e+01	3.200654141822485030e+02	7.076159161023997509e-20
2.575480738068967046e-01	4.019554923319668800e+16	4.019578496972744800e+16	2.059011169356103732e+00	1.130881045834153745e-13	9.692924860245164032e+19	5.709584177190625276e+00	5.196415502403932862e+01	-2.217718294727465178e+01	3.200785586120739481e+02	7.488934228208651484e-20
2.727696814306030948e-01	4.017498958359248000e+16	4.017533661218789600e+16	2.059074334731904266e+00	1.130337288247306598e-13	1.027546039640227021e+20	6.714095537170389427e+00	5.196296133911073412e+01	-2.211157442858420907e+01	3.200936891344778701e+02	7.943076254926372483e-20
2.879233091311663717e-01	4.015096081698750400e+16	4.015127822370912000e+16	2.059125706686812496e+00	1.129689418980758499e-13	1.091709024142509998e+20	7.882781184525867069e+00	5.196155421080423054e+01	-2.215073219109074643e+01	3.201135728673962149e+02	8.444117289426521224e-20
3.030051803068726235e-01	4.012296385033624800e+16	4.012340270102743200e+16	2.059164760102980107e+00	1.128923108633868035e-13	1.162848033276937503e+20	9.179154794567198294e+00	5.195992778958139269e+01	-2.212350444063456223e+01	3.201361019980011520e+02	9.000641132370758644e-20
3.180115362392381129e-01	4.009060696594152800e+16	4.009102472059099200e+16	2.059186828684732351e+00	1.128024790408059805e-13	1.241497737972015268e+20	1.066685500352386917e+01	5.195803462029149244e+01	-2.220825016937209284e+01	3.201642137581574730e+02	9.617164730861250594e-20
3.329386370297611752e-01	4.005331058105170400e+16	4.005386216639447200e+16	2.059191435035828466e+00	1.126977910304303809e-13	1.329265350822937559e+20	1.231573413712304266e+01	5.195586429922498439e+01	-2.222997491028866079e+01	3.201957087754278746e+02	1.030664666062111387e-19
3.477827625319823701e-01	4.001061072976056800e+16	4.001115157673872800e+16	2.059173339647713874e+00	1.125766578367701327e-13	1.426581358981247959e+20	1.418858039046720165e+01	5.195336454100554135e+01	-2.237098389057004155e+01	3.202337461226708797e+02	1.107301817069450413e-19
3.625402132786244014e-01	3.996184042124912800e+16	3.996253066715015200e+16	2.059131990589906813e+00	1.124371766900458805e-13	1.535882457433001820e+20	1.626245875104387650e+01	5.195051977154235345e+01	-2.245376649200891706e+01	3.202761230516101136e+02	1.193597150915159841e-19
3.772073114035759400e-01	3.990644847199804800e+16	3.990714204530626400e+16	2.059061539292662335e+00	1.122774838420887783e-13	1.657765363767367107e+20	1.860300836153983894e+01	5.194727183340042131e+01	-2.266060692002393395e+01	3.203262913418315634e+02	1.290108300426212734e-19
3.917804015584930299e-01	3.984366118621806400e+16	3.984452351548012800e+16	2.058961168166855149e+00	1.120953663044233905e-13	1.794860758442694083e+20	2.119483762674357408e+01	5.194359856853944279e+01	-2.281759351989014561e+01	3.203822365015064406e+02	1.399003183873335887e-19
4.062558518237890381e-01	3.977282700541100800e+16	3.977371096633822400e+16	2.058824304431885466e+00	1.118886447474550934e-13	1.948608652678127616e+20	2.410612493767015607e+01	5.193943476813419124e+01	-2.310224129984513297e+01	3.204478765805574199e+02	1.521551918325266380e-19
4.206300546137840546e-01	3.969304842834732800e+16	3.969412617295710400e+16	2.058649512996404862e+00	1.116547316403277965e-13	2.121494388921505546e+20	2.733287955068422548e+01	5.193475022589987589e+01	-2.333891429987452071e+01	3.205216286574220135e+02	1.659883235631804536e-19
4.348994275757929739e-01	3.960354828060030400e+16	3.960467123036799200e+16	2.058429290732811445e+00	1.113910536505439263e-13	2.315315917889377075e+20	3.094584362476883754e+01	5.192947091902968992e+01	-2.370594527960183129e+01	3.206080159898596094e+02	1.815634347510075682e-19
4.490604144829198341e-01	3.950328674672743200e+16	3.950463522922208800e+16	2.058161357742819053e+00	1.110945889292824667e-13	2.532809705130892001e+20	3.495429016852758508e+01	5.192355690840800264e+01	-2.403254722552452805e+01	3.207061322213793915e+02	1.991240717519680613e-19
4.631094861203476909e-01	3.939134396598047200e+16	3.939276676788517600e+16	2.057837132606231023e+00	1.107623198545788169e-13	2.776223991845648794e+20	3.943052641291406246e+01	5.191692360165205855e+01	-2.450131377527952381e+01	3.208212612077930999e+02	2.188825836627285433e-19
4.770431411648896614e-01	3.926653174330952000e+16	3.926821943904065600e+16	2.057453275728592157e+00	1.103907685480351108e-13	3.048906076029449011e+20	4.439757106687955712e+01	5.190951999235082326e+01	-2.493921683616190421e+01	3.209533420107842971e+02	2.411471828637339680e-19
4.908579070575935233e-01	3.912777349278120800e+16	3.912957209812122400e+16	2.057000058146059462e+00	1.099764383375114999e-13	3.353323296922276332e+20	4.993196805982236697e+01	5.190124930584033791e+01	-2.552985742908767719e+01	3.211083639921880035e+02	2.661676793215480326e-19
5.045503408691773828e-01	3.897372000192335200e+16	3.897583188845360800e+16	2.056473111181786440e+00	1.095153714537524301e-13	3.693559522081796915e+20	5.607124918919622303e+01	5.189204782510463332e+01	-2.610034937036658675e+01	3.212869872868114953e+02	2.943356095766004899e-19
5.181170301580771964e-01	3.880312458971532000e+16	3.880539337114603200e+16	2.055861820452582034e+00	1.090035803480639871e-13	4.072628569070656553e+20	6.289765269191084229e+01	5.188180495644495238e+01	-2.683614160396840376e+01	3.214954697259261707e+02	3.259745558088671018e-19
5.315545938209013110e-01	3.861446162311020000e+16	3.861710540123293600e+16	2.055161040981870801e+00	1.084366111129531191e-13	4.495412262976190546e+20	7.046868274167134416e+01	5.187044237113306622e+01	-2.756633859984021484e+01	3.217345518605811208e+02	3.615775846187054272e-19
5.448596829350704773e-01	3.840627631264500000e+16	3.840913845377160000e+16	2.054360076883180231e+00	1.078099363169778003e-13	4.965724095362822963e+20	7.887987018340245982e+01	5.185783279914327437e+01	-2.847895233963426165e+01	3.220099546705966986e+02	4.015786334839216837e-19
5.580289815934400544e-01	3.817680580573101600e+16	3.818012584215113600e+16	2.053454330363761127e+00	1.071185215876995411e-13	5.489261486514959811e+20	8.821864504831843590e+01	5.184387940245405701e+01	-2.940488811860761231e+01	3.223217787991964087e+02	4.465944466581228648e-19
5.710592077306947401e-01	3.792430250816459200e+16	3.792792655215117600e+16	2.052434777363182583e+00	1.063571706921374128e-13	6.070654708190427218e+20	9.860414525978704603e+01	5.182843294533559941e+01	-3.053658002520186798e+01	3.226746463189281258e+02	4.971965069107075448e-19
5.839471139413060508e-01	3.764667668070072000e+16	3.765087274542562400e+16	2.051298922123075297e+00	1.055201151665042018e-13	6.716562871689530573e+20	1.101652717460465425e+02	5.181137166308948849e+01	-3.170747804407878334e+01	3.230678619555202999e+02	5.541693663269869637e-19
5.966894882888559293e-01	3.734179652557093600e+16	3.734641702662610400e+16	2.050040591885659680e+00	1.046013105901961388e-13	7.432404013947060224e+20	1.230563166358454481e+02	5.179251656259472725e+01	-3.311640857223621737e+01	3.235054425857242677e+02	6.182598813488877245e-19
6.092831551065164275e-01	3.700717697626865600e+16	3.701252738781813600e+16	2.048659476050076478e+00	1.035940828554039863e-13	8.225966317292497142e+20	1.374601211164299173e+02	5.177171221353426489e+01	-3.459983457882179181e+01	3.239868515548168943e+02	6.904845823569736020e-19
6.217249757884950601e-01	3.664026267046137600e+16	3.664620939051971200e+16	2.047150576587768889e+00	1.024913605767294759e-13	9.103335697359883469e+20	1.535838437801159557e+02	5.174873959353987374e+01	-3.636547255986556593e+01	3.245165368411805389e+02	7.718176977696577554e-19
6.340118495722386616e-01	3.623815445045598400e+16	3.624505747441375200e+16	2.045512290154211321e+00	1.012853587721178243e-13	1.007328391268679418e+21	1.716911785211318886e+02	5.172339716671101684e+01	-3.825473484457245377e+01	3.250943738298163908e+02	8.635733345483920945e-19
6.461407143112095630e-01	3.579782442673811600e+16	3.580558184455443600e+16	2.043737070966106906e+00	9.996768865829141425e-14	1.114247275425861861e+21	1.920815530490047536e+02	5.169540956862168457e+01	-4.048876328222544885e+01	3.257244305673197005e+02	9.670418964026979899e-19
6.581085472380375778e-01	3.531581825926071200e+16	3.532487442757410000e+16	2.041820726845477552e+00	9.852904260154111833e-14	1.232007143307485118e+21	2.151525527294968754e+02	5.166450772321528717e+01	-4.291836437810308524e+01	3.264050453025544130e+02	1.083909363129456171e-18
6.699123657178549518e-01	3.478835188024025200e+16	3.479866674818754000e+16	2.039756744351332252e+00	9.695915227651109439e-14	1.361251831144272626e+21	2.413618317355214060e+02	5.163033162713696100e+01	-4.578602634833276852e+01	3.271374908539741568e+02	1.215872931237897562e-18
6.815492279916336438e-01	3.421099475682134800e+16	3.422314239524199200e+16	2.037547401225927146e+00	9.524650168191331896e-14	1.502813466500340908e+21	2.713205877915884798e+02	5.159250878268893103e+01	-4.896019811736704241e+01	3.279165475254528701e+02	1.365089398476100666e-18
6.930162339093317581e-01	3.357870463349489600e+16	3.359275045569884800e+16	2.035199860478378309e+00	9.337817046409665569e-14	1.657157691243024351e+21	3.057364232543849880e+02	5.155054969058519276e+01	-5.271661185182779974e+01	3.287399444438003684e+02	1.533794346871540604e-18
7.043105256526719371e-01	3.288563100293233600e+16	3.290233581882494400e+16	2.032734525420951677e+00	9.133972406421886082e-14	1.824820645176969003e+21	3.455295121220701731e+02	5.150392521267111334e+01	-5.695100676230763526e+01	3.296004170008006895e+02	1.724772076370331105e-18
7.154292884473711922e-01	3.212523721110660800e+16	3.214482443481931200e+16	2.030178525669311007e+00	8.911514063246191718e-14	2.005803576472750522e+21	3.917532448131423166e+02	5.145195548255200180e+01	-6.198491318206251321e+01	3.304951346223530777e+02	1.940973211956897689e-18
7.263697512646390964e-01	3.129032861985719200e+16	3.131382956467348800e+16	2.027569430784341264e+00	8.668709623342274276e-14	2.200030637047363142e+21	4.457496113510398459e+02	5.139388749445457449e+01	-6.775259031053290926e+01	3.314164813658700837e+02	2.186063443133583421e-18
7.371291875117788051e-01	3.037323000499442800e+16	3.040112080039758800e+16	2.024948715209993644e+00	8.403701791568679390e-14	2.406623590741666955e+21	5.090748390383610058e+02	5.132877390437474219e+01	-7.464318549339320441e+01	3.323576171265470407e+02	2.463996568499388861e-18
7.477049157117090505e-01	2.936602483147814400e+16	2.939974674401645200e+16	2.022363486203518690e+00	8.114586363128120013e-14	2.624411925743135621e+21	5.836904057386788054e+02	5.125554795493184201e+01	-8.265226083801191237e+01	3.333039505826039317e+02	2.779702913330833690e-18
7.580943001712453500e-01	2.826076981441087600e+16	2.830122024976368000e+16	2.019864718931827063e+00	7.799444034237369789e-14	2.851053924543367217e+21	6.719173029153963626e+02	5.117288748010307131e+01	-9.227355425528547528e+01	3.342435951977780064e+02	3.138614522931314694e-18
7.682947516379706743e-01	2.704993496081419600e+16	2.709924788685982000e+16	2.017510713725546800e+00	7.456477661660052830e-14	3.083606833035739136e+21	7.767207737358683062e+02	5.107928032145660069e+01	-1.036072390492309694e+02	3.351613862233747341e+02	3.547554892059096061e-18
7.783037279455297108e-01	2.572662646924499600e+16	2.578649554131616000e+16	2.015370336651432392e+00	7.084054903541924872e-14	3.317522573492183630e+21	9.017777459109813663e+02	5.097285554257900486e+01	-1.173328932595096887e+02	3.360437616187800813e+02	4.014308348576969785e-18
7.881187346471922872e-01	2.428540085208873600e+16	2.435922984722337200e+16	2.013518075295491983e+00	6.680909597897187759e-14	3.547265516266213868e+21	1.051877141655594414e+03	5.085142139875777190e+01	-1.337644506178179711e+02	3.368775252391650383e+02	4.548787301932867043e-18
7.977373256375193122e-01	2.272253628306516400e+16	2.281360880967591200e+16	2.012043599286884810e+00	6.246206087494125687e-14	3.765131059578427933e+21	1.233259164538142613e+03	5.071223571335629288e+01	-1.539530972407790443e+02	3.376611015714399286e+02	5.162707062126014064e-18
8.071571037619852396e-01	2.103718744295475600e+16	2.115132702990764800e+16	2.011051389907253295e+00	5.779837633360297164e-14	3.962032974815187436e+21	1.454176558177618517e+03	5.055198359509750361e+01	-1.786774259500821529e+02	3.384001351582646180e+02	5.871444274019002436e-18
8.163757214143990693e-01	1.923178965797570800e+16	1.937548077965093600e+16	2.010710313098250435e+00	5.282593198399730112e-14	4.125905776175492366e+21	1.725706169722924642e+03	5.036644686426312489e+01	-2.097982660072601107e+02	3.391134227495376763e+02	6.694000799603376496e-18
8.253908811219760056e-01	1.731385626051362400e+16	1.749853094871543600e+16	2.011288415989189726e+00	4.756608964740954631e-14	4.242458717796627382e+21	2.063336193628918409e+03	5.015034739223879967e+01	-2.493717356873324889e+02	3.398328092773842855e+02	7.656521465539573119e-18
8.342003361179174403e-01	1.529571838894458000e+16	1.553881987083088400e+16	2.013318830110085944e+00	4.205333727938404478e-14	4.291278048655138357e+21	2.492075968307745370e+03	4.989661301032555940e+01	-3.019708185010593411e+02	3.405804607563965760e+02	8.792638596911245777e-18
8.428018909013503812e-01	1.319458647590176400e+16	1.353191377990899800e+16	2.017806403993292808e+00	3.633291796379284314e-14	4.244790205994678878e+21	3.057494045072312474e+03	4.959518347997455834e+01	-3.749675343801637268e+02	3.413652150217751569e+02	1.015341044459381247e-17
8.511934017844945410e-01	1.103203380292734000e+16	1.152574129852710400e+16	2.026886251723232224e+00	3.045813675494820235e-14	4.063605699741731521e+21	3.845558763822221408e+03	4.923001284868954741e+01	-4.831485474938602351e+02	3.420994149467592820e+02	1.182453776251007999e-17
8.593727774269117603e-01	8.853579947156558000e+15	9.592503243878430000e+15	2.044779128729363737e+00	2.453852150851512232e-14	3.713446206524643344e+21	4.988871573822960272e+03	4.877515670723058605e+01	-6.482690322173502864e+02	3.425028306776832210e+02	1.400124766441281195e-17
8.673379793567147500e-01	6.780265295402615000e+15	7.823451259236218000e+15	2.077836161223770794e+00	1.887191852877838209e-14	3.196481656483941450e+21	6.616061131322996516e+03	4.819291230521073288e+01	-8.975700343055425492e+02	3.418695110477674461e+02	1.709390737085190788e-17
8.750870224785936013e-01	5.016177438823934000e+15	6.327898196945729000e+15	2.125467135800127583e+00	1.396979828798178559e-14	2.606861108769136312e+21	8.724265435045777849e+03	4.744201159190241412e+01	-1.247933067917308108e+03	3.395763152148484778e+02	2.208248706599195677e-17
8.826179755685469308e-01	3.688584896027909500e+15	5.166372637433940000e+15	2.167247639979953622e+00	1.020067264094742241e-14	2.074727249973773861e+21	1.115274004692078051e+04	4.649374856509435006e+01	-1.711796051238559357e+03	3.367020824060338100e+02	3.186951216597832981e-17
8.899289617551802145e-01	2.756768241472762000e+15	4.313035165403281500e+15	2.179398632775073619e+00	7.530494441792984408e-15	1.648916570313269969e+21	1.371088714856307524e+04	4.534047551143649457e+01	-2.378838773075796780e+03	3.359414257444723830e+02	5.649683807686613169e-17
8.970181589874635097e-01	2.112997479393606250e+15	3.691855834079447500e+15	2.181880762430586262e+00	5.698887314144300771e-15	1.312556619200199918e+21	1.627039085158285707e+04	4.399109734827069218e+01	-3.732956338337024135e+03	3.400452332280950714e+02	1.385985655087260301e-16
9.038838004888234412e-01	1.661896624109118500e+15	3.233328589566540500e+15	2.290885898719914326e+00	4.429089469025615230e-15	1.042038444440875041e+21	1.875825676938228935e+04	4.246387255222621349e+01	-7.831811685756015322e+03	3.479549479142534096e+02	4.677843602261981578e-16
9.105241751974622044e-01	1.335997366879592250e+15	2.885151059355740500e+15	2.708598014613609273e+00	3.516839216891835487e-15	8.233350074125660979e+20	2.114056538142503996e+04	4.078124228781111782e+01	-1.855931162949689315e+04	3.526187298457405745e+02	1.465428884222189689e-15
9.169376281927885675e-01	1.091898275692428625e+15	2.615337986453130500e+15	3.499199068006958679e+00	2.836117522135362927e-15	6.479487726823222804e+20	2.340497663065003871e+04	3.896684925386599474e+01	-3.631039586146664806e+04	3.488959086180704503e+02	3.245976448503715249e-15
9.231225611078606175e-01	9.035142975675523750e+14	2.399644796478929500e+15	4.173338204458030276e+00	2.313221736962629756e-15	5.098220794110661100e+20	2.555122118492743539e+04	3.704387252850810341e+01	-5.064334132815026533e+04	3.474128783029466945e+02	4.813600288704922229e-15
9.290774325277303403e-01	7.540463887392020000e+14	2.225105360827940250e+15	4.877087522319961899e+00	1.901725819051523152e-15	4.025323586989709066e+20	2.758108475911571077e+04	3.503454181519649069e+01	-6.456371835305634158e+04	3.457107824559910796e+02	6.414274371252259889e-15
9.348007583735982173e-01	6.329952011093543750e+14	2.080818622071376000e+15	5.252298875422007463e+00	1.572026653044005223e-15	3.204699349100192727e+20	2.950070757721153859e+04	3.295982581544947720e+01	-7.051805972893520084e+04	3.484919028755557520e+02	7.307076402656905874e-15
9.402911122726754778e-01	5.328923691616871875e+14	1.960538503558720250e+15	5.837510514657553884e+00	1.303156941617823374e-15	2.579892556319704678e+20	3.131435164009173604e+04	3.083943750485108382e+01	-7.957935764314417611e+04	3.480342478074709334e+02	8.608898860425622143e-15
9.455471259136670747e-01	4.490822363185640000e+14	1.858065299121601000e+15	6.055856485694119051e+00	1.081313255957240523e-15	2.106099190441728410e+20	3.302760139795236319e+04	2.869185479020474361e+01	-8.024824248636609991e+04	3.512874021749424287e+02	9.101171114573967909e-15
9.505674893877827936e-01	3.778844022937283125e+14	1.771121681344665750e+15	6.586557688379483189e+00	8.959500098253764606e-16	1.744212001554427085e+20	3.464371183980227943e+04	2.653444404586601379e+01	-8.573077349993455573e+04	3.527389243740028633e+02	1.023274738925472065e-14
9.553509515151947795e-01	3.171909870324257500e+14	1.695644573204474250e+15	6.705057138806693295e+00	7.404197795630332300e-16	1.465246290709918515e+20	3.616735138429091603e+04	2.438347655638377631e+01	-8.244236963345712866e+04	3.585665375549443183e+02	1.045315741799333518e-14
9.598963201568568859e-01	2.650594972503068438e+14	1.630552339112849000e+15	7.193544062295819330e+00	6.091249580419306001e-16	1.245667390897936466e+20	3.760016103839419520e+04	2.225425327018546540e+01	-8.417422200860174780e+04	3.613693359931826308e+02	1.144339015375949644e-14
9.642024625116116798e-01	2.205674903966672500e+14	1.573393856820578500e+15	7.225340784466913746e+00	4.988157070724590551e-16	1.070708579185983652e+20	3.894544393973136175e+04	2.016113268543324111e+01	-7.695844779472368828e+04	3.647354888784847731e+02	1.143906489969442610e-14
9.682683053985071675e-01	1.825296138924571250e+14	1.523596504256479750e+15	7.695702325820895418e+00	4.061303440649383116e-16	9.277261679024912794e+19	4.020374914084170450e+04	1.811760358584976416e+01	-7.377133078768270207e+04	3.688807618502718242e+02	1.234171049779551779e-14
9.720928355242569596e-01	1.505013861389303438e+14	1.479464596565518750e+15	7.676442768890284540e+00	3.292655484312629075e-16	8.102022551566899610e+19	4.137743158670400589e+04	1.613629898454249911e+01	-6.289011333872970135e+04	3.717061492916513430e+02	1.221680700403353373e-14
9.756750997357734878e-01	1.235478598468606562e+14	1.440731519727419500e+15	8.140483431651192703e+00	2.657222152929901902e-16	7.125230769086936678e+19	4.246641603857372684e+04	1.422903456785662968e+01	-5.319505918027211010e+04	3.765938071163069480e+02	1.308947967133613149e-14
9.790142052577144316e-01	1.013764703534175000e+14	1.406661886993339750e+15	8.110825166075107617e+00	2.142363449624011871e-16	6.321411550884548608e+19	4.347290236196677870e+04	1.240680345440036447e+01	-3.879600793589003297e+04	3.797571553867302896e+02	1.298722634432216346e-14
9.821093199149804054e-01	8.310323041244401562e+13	1.376676611070469500e+15	8.611938504698542829e+00	1.726112086047997352e-16	5.661722687078505677e+19	4.439696798884761665e+04	1.067978362555854410e+01	-2.103204257377991598e+04	3.896572893340137398e+02	1.398612560853529902e-14
9.849596723401105036e-01	6.850726652787350781e+13	1.350484789868697750e+15	8.630304048161068664e+00	1.398450566102131644e-16	5.119804756777064038e+19	4.524078213645632786e+04	9.057340987055942705e+00	-3.603970724064323349e+03	3.935236645705558658e+02	1.407493021765774347e-14
9.875645521655237458e-01	5.672246568816696875e+13	1.327351054602951250e+15	9.212152132126837145e+00	1.139102392380788103e-16	4.666472118665610035e+19	4.600461830726970220e+04	7.548033221081403177e+00	2.338910645414785176e+04	4.073597070906071735e+02	1.532875396336911106e-14
9.899233102005571272e-01	4.758164378500054688e+13	1.307489545447512500e+15	9.321882069613145916e+00	9.397821024360890282e-17	4.278818327310999552e+19	4.669069898880327673e+04	6.159617784190604795e+00	4.308333946654485044e+04	4.080393354815677753e+02	1.565130594502230805e-14
9.920353585932577545e-01	4.011800102504001562e+13	1.290160165795653000e+15	9.997325779169456084e+00	7.793526563701605728e-17	3.931414848840488550e+19	4.729962475183876813e+04	4.899055108481357834e+00	8.068352047263224085e+04	4.211718456745962840e+02	1.712309070043649824e-14
9.939001709768877646e-01	3.398386493685096875e+13	1.275344484887499500e+15	1.022429219874878292e+01	6.467280046668404711e-17	3.606367230029225984e+19	4.783365362593819737e+04	3.772521510693533031e+00	1.023406313623060414e+05	4.200444380798232373e+02	1.756888988051909475e-14
9.955172826011058351e-01	2.807013602248705469e+13	1.262692358284546250e+15	1.097932269151334417e+01	5.225896149086615409e-17	3.295047748207240397e+19	4.829349782865471207e+04	2.785420252692782039e+00	1.538770431692165439e+05	4.455209408702418159e+02	1.914095369574105009e-14
9.968862904477931997e-01	2.260412603735349609e+13	1.251854464713485250e+15	1.146416552058573224e+01	4.140506391156870867e-17	2.994184197023717786e+19	4.868126675456626981e+04	1.942396850008285991e+00	1.829723307501655363e+05	4.486161463357854586e+02	1.988661787571097991e-14
9.980068533314933044e-01	1.742191877130852344e+13	1.242987983668248250e+15	1.226282643477909140e+01	3.202533471891453210e-17	2.717560785821228646e+19	4.899712574699560355e+04	1.247357806652345635e+00	2.578335127273453691e+05	4.865128378997253549e+02	2.156711654906194017e-14
9.988786919844435674e-01	1.325874736188716797e+13	1.236018077720679000e+15	1.327425518074266719e+01	2.495463346429429682e-17	2.457966781527195238e+19	4.924259711539369164e+04	7.034850078328273026e-01	3.113767741614707047e+05	4.933256339740702856e+02	2.306094246671852552e-14
9.995015891261737062e-01	9.841454782000876953e+12	1.230955526682405750e+15	1.410315552962942753e+01	1.946783794217885344e-17	2.219217766691130982e+19	4.941730347213366622e+04	3.132457276406819813e-01	4.254010778601587517e+05	5.313638291155028810e+02	2.494237541048605711e-14
9.998753895176573092e-01	7.593759773908398438e+12	1.228059843515712000e+15	1.548506939775711011e+01	1.588590346084091094e-17	2.046132417448036762e+19	4.952237150671083509e+04	7.839934322087853402e-02	4.925663092269452754e+05	5.313146778431980692e+02	2.674790630649229161e-14
1.000000000000000000e+00	5.992027787330290039e+12	1.227450509593574250e+15	2.020055114294035903e+01	1.329308845843888709e-17	1.852049977754738278e+19	4.955711856814181374e+04	0.000000000000000000e+00	8.296653979385261191e+05	6.026337118574866736e+02	3.605888746479603583e-14


==> dat/glow_discharge/1Torr300K_fluid_tab_ca.csv <==
x	ne	ni	Te	energy_density	ion_production	E	phi	mueE	De	ionization_rate
-1.000000000000000000e+00	4.303797272332239062e+13	1.204213836946848000e+15	1.500000000000020428e+00	8.821111663607280785e-17	0.000000000000000000e+00	-5.023780233259384840e+04	8.768650061160734648e-12	-5.349337814820823260e+06	3.353002066516643254e+02	0.000000000000000000e+00
-9.998753895176573092e-01	4.348105828971888281e+13	1.204527841460603500e+15	1.531019218175342367e+00	8.939222985275812782e-17	0.000000000000000000e+00	-5.020453140654361050e+04	7.947765708647953897e-02	-5.125835981845085509e+06	3.322820767163041182e+02	0.000000000000000000e+00
-9.995015891261738172e-01	4.482419208858333594e+13	1.206787922527813000e+15	1.611253312041330599e+00	9.299000721009023459e-17	0.000000000000000000e+00	-5.010478153463071794e+04	3.175751407503984991e-01	-4.615676902127235197e+06	3.249704798564479802e+02	0.000000000000000000e+00
-9.988786919844435674e-01	4.710944278471147656e+13	1.210671468547584000e+15	1.741912277782358354e+00	9.917320673183322775e-17	0.000000000000000000e+00	-4.993831332264052617e+04	7.132854248542426223e-01	-3.941749582744867541e+06	3.142489503417951937e+02	0.000000000000000000e+00
-9.980068533314934154e-01	5.040518311428000000e+13	1.216428449154645000e+15	1.918445375490856142e+00	1.082180743075168943e-16	0.000000000000000000e+00	-4.970496275848901132e+04	1.264928549722103668e+00	-3.274725859485622030e+06	3.016726708111668245e+02	0.000000000000000000e+00
-9.968862904477931997e-01	5.480784279924547656e+13	1.223694602844855500e+15	2.121117717118690571e+00	1.205148494103830242e-16	0.000000000000000000e+00	-4.940430161661368038e+04	1.970148745663546475e+00	-2.752705697750586085e+06	2.893496262777203469e+02	0.000000000000000000e+00
-9.955172826011059461e-01	6.044208154193802344e+13	1.232948740585689750e+15	2.378855113792913478e+00	1.365782062513400481e-16	2.342026052462018127e+11	-4.903600949929372291e+04	2.825911708879325079e+00	-2.420305340578638483e+06	2.777933107482022024e+02	1.194345881320793388e-22
-9.939001709768877646e-01	6.746333711061685938e+13	1.243864172860903000e+15	2.626761851162330519e+00	1.570457484649405850e-16	4.871246432344976000e+15	-4.859952466387919412e+04	3.828500152193370365e+00	-2.178763658564131241e+06	2.691528960904730639e+02	2.129616580437314475e-18
-9.920353585932577545e-01	7.605334526841860938e+13	1.256970254838169750e+15	2.924210788380547488e+00	1.826981992124286549e-16	1.854180069602193280e+17	-4.809442685048680141e+04	4.973511094926539755e+00	-1.972643259529044153e+06	2.620712810144091804e+02	7.173817775278971627e-17
-9.899233102005571272e-01	8.642020144824750000e+13	1.271976728319070500e+15	3.170812534866804366e+00	2.144329771228754516e-16	7.172633965304151040e+17	-4.752009066385114420e+04	6.255850895428712199e+00	-1.825780345832295017e+06	2.573777098269869157e+02	2.407317070585619741e-16
-9.875645521655237458e-01	9.880146340310164062e+13	1.289451742748082500e+15	3.430590859282125926e+00	2.533356161509728520e-16	1.955087847571075072e+18	-4.687607331062370940e+04	7.669734285813572860e+00	-1.700291077153269434e+06	2.539316907752304076e+02	5.583596312697920591e-16
-9.849596723401105036e-01	1.134629349549569531e+14	1.309168713344364750e+15	3.618901429275326098e+00	3.006225456644433185e-16	3.492840360179755520e+18	-4.616177053258489468e+04	9.208680338753763905e+00	-1.601895013639051700e+06	2.513304529037549742e+02	8.315603231931041252e-16
-9.821093199149804054e-01	1.307032288795545938e+14	1.331757802428063500e+15	3.775159164873072015e+00	3.577455335524224013e-16	5.731782657891164160e+18	-4.537678890097774274e+04	1.086551489384996749e+01	-1.517025314009631984e+06	2.491528131595185585e+02	1.078989977224983575e-15
-9.790142052577145426e-01	1.508471559308244375e+14	1.357043185953735250e+15	3.866154762702691539e+00	4.263043657259305105e-16	8.317461478207923200e+18	-4.452062571557405317e+04	1.263236862358160550e+01	-1.445892212397731841e+06	2.471156276517604908e+02	1.192171522146414522e-15
-9.756750997357735988e-01	1.742550740365511250e+14	1.385764955266323250e+15	3.902796221350288697e+00	5.081786881520477189e-16	1.167631398306867200e+19	-4.359299724968249939e+04	1.450068445594249056e+01	-1.383794150459655793e+06	2.450405135216644794e+02	1.171798524738727197e-15
-9.720928355242569596e-01	2.013191581893465938e+14	1.417812323426518250e+15	3.897341387270497837e+00	6.054475111151965509e-16	1.597306395448712602e+19	-4.259354227771653677e+04	1.646121768626144188e+01	-1.329056581702965777e+06	2.430110302930407329e+02	1.056500902846231983e-15
-9.682683053985071675e-01	2.324890272316186250e+14	1.454102051410757500e+15	3.849362251263044321e+00	7.205798544148345105e-16	2.162879769517739213e+19	-4.152209057622996625e+04	1.850404860570407806e+01	-1.280474155445288867e+06	2.409674356706109108e+02	8.445183321032295583e-16
-9.642024625116116798e-01	2.682665568084301250e+14	1.494584775349247250e+15	3.789661486762578857e+00	8.563599471277477657e-16	2.959354534162163302e+19	-4.037841114074198413e+04	2.061858292478364518e+01	-1.235436325472471071e+06	2.391495272969063706e+02	6.344202626898394898e-16
-9.598963201568569970e-01	3.092475647169081875e+14	1.540421715060061250e+15	3.718963994161512687e+00	1.016152334487723519e-15	4.067050994859023565e+19	-3.916244474637124222e+04	2.279357044661368192e+01	-1.193398930536850588e+06	2.375484734325924876e+02	4.316762477550846628e-16
-9.553509515151947795e-01	3.561299525581750625e+14	1.591700481510112750e+15	3.660071388667188952e+00	1.203889754352660317e-15	5.669282901436165325e+19	-3.787405560746098490e+04	2.501710387630927102e+01	-1.151866032310956623e+06	2.362514816219917009e+02	2.900730090181458505e-16
-9.505674893877829046e-01	4.097854757217877500e+14	1.649855671908958250e+15	3.612283315643813886e+00	1.424485493399685630e-15	7.932684408165636506e+19	-3.651332287871099834e+04	2.727664458289195437e+01	-1.109831195380701916e+06	2.351621187026397308e+02	1.951175520104342043e-16
-9.455471259136670747e-01	4.712755292223090625e+14	1.715228481156760250e+15	3.581400118579646019e+00	1.683888849311422884e-15	1.110269693404558787e+20	-3.508031764400427346e+04	2.955902389013014542e+01	-1.065556500724817161e+06	2.342176582736386479e+02	1.414328415466980499e-16
-9.402911122726755888e-01	5.419705507896236250e+14	1.789687792723363250e+15	3.563595332989291986e+00	1.989749729462407157e-15	1.543944314068912701e+20	-3.357544986087225698e+04	3.185048284121123885e+01	-1.018770885381991393e+06	2.333378122404986641e+02	1.104386879088361158e-16
-9.348007583735983284e-01	6.235943067287295000e+14	1.873955421021753750e+15	3.556753472935143545e+00	2.351640963984954443e-15	2.122083962808978309e+20	-3.199936708538105086e+04	3.413668581793925938e+01	-9.692611864489846630e+05	2.324655390614512669e+02	9.219097772071000298e-17
-9.290774325277305623e-01	7.184112259006738750e+14	1.970554071564482750e+15	3.557354265229093038e+00	2.782124799116197178e-15	2.876456402034737152e+20	-3.035348315243167963e+04	3.640279747882907202e+01	-9.172951401860163314e+05	2.315838051348866315e+02	8.002497329243118736e-17
-9.231225611078607285e-01	8.293131307315322500e+14	2.080831431881377000e+15	3.562938153292359633e+00	3.297229954331681128e-15	3.845705342587174257e+20	-2.864006650527761303e+04	3.863354052515233406e+01	-8.632830941802671878e+05	2.306979356887222821e+02	7.114439685201576642e-17
-9.169376281927887895e-01	9.600937860902108750e+14	2.208191292306954750e+15	3.571556939136660169e+00	3.918027604125908910e-15	5.077113825624792760e+20	-2.686323877469514991e+04	4.081336406729840149e+01	-8.077179115648918087e+05	2.298214646486696040e+02	6.407265321850463405e-17
-9.105241751974622044e-01	1.115579034074986375e+15	2.355091525133393500e+15	3.581893310575503975e+00	4.671304296771088197e-15	6.590710369857587118e+20	-2.502934143673587459e+04	4.292662548323750116e+01	-7.509589072695727227e+05	2.289610243246099230e+02	5.788612169200502496e-17
-9.038838004888235522e-01	1.301839812133098250e+15	2.526183844530514000e+15	3.593081299856415889e+00	5.590808614118717805e-15	8.408814504780351406e+20	-2.314844395605142927e+04	4.495794642272851860e+01	-6.934067586827223422e+05	2.281243686924603651e+02	5.225176020053644379e-17
-8.970181589874635097e-01	1.526042065597226000e+15	2.725123834596370000e+15	3.604557451281709568e+00	6.716368363650835071e-15	1.054263725137147331e+21	-2.123525118976318117e+04	4.689264475561460443e+01	-6.355049040877349908e+05	2.273209034985136441e+02	4.708659360289052657e-17
-8.899289617551803255e-01	1.796132870375877750e+15	2.957746750081231500e+15	3.615975445660944754e+00	8.092054245444695331e-15	1.300482370313992012e+21	-1.931053260593164669e+04	4.871741309848444246e+01	-5.778191920214800630e+05	2.265588870382773621e+02	4.241487888034020703e-17
-8.826179755685469308e-01	2.119721226242203000e+15	3.228075509521092000e+15	3.627115666170906305e+00	9.759821633820923328e-15	1.566488140414772052e+21	-1.740158179366972399e+04	5.042107097335509280e+01	-5.210050250457188231e+05	2.258353339696942328e+02	3.796358934650869755e-17
-8.750870224785937124e-01	2.502653729365409500e+15	3.542286531757443000e+15	3.637845042278714747e+00	1.175141024869385197e-14	1.840191695814155043e+21	-1.554085092536535194e+04	5.199548190740659948e+01	-4.659132364644104382e+05	2.251545418761759834e+02	3.378370519254745836e-17
-8.673379793567146390e-01	2.947111817900883500e+15	3.901813940294679000e+15	3.648079750107641406e+00	1.407761476202425212e-14	2.116305320019769164e+21	-1.376326258691917246e+04	5.343618991872688895e+01	-4.134358825131804915e+05	2.245196462188641533e+02	3.006214626854190809e-17
-8.593727774269119823e-01	3.450448895698378500e+15	4.309057059397186000e+15	3.657775699918307755e+00	1.672189423936956136e-14	2.366216141074285462e+21	-1.210272492604520994e+04	5.474298342750510926e+01	-3.644666930084822234e+05	2.239317540487769804e+02	2.661613228645055045e-17
-8.511934017844946521e-01	4.004911044983296000e+15	4.760160762360887000e+15	3.666911389589703418e+00	1.963915896319497384e-14	2.562556233337154830e+21	-1.058572546119582330e+04	5.591971459163386271e+01	-3.196965695980378077e+05	2.233871199839979340e+02	2.338542963637495669e-17
-8.428018909013507143e-01	4.599062317505438000e+15	5.252193083208887000e+15	3.675482497365423207e+00	2.276438691508010614e-14	2.699775549637997363e+21	-9.228954685957087349e+03	5.697381243612629476e+01	-2.795677396792960353e+05	2.228873922740021669e+02	2.047615283597658502e-17
-8.342003361179175513e-01	5.219705710143677000e+15	5.775657532974652000e+15	3.683498092182659445e+00	2.602402675588294121e-14	2.787569218180565959e+21	-8.035280889671824298e+03	5.791503243894587172e+01	-2.441587512110231328e+05	2.224363380799661343e+02	1.798093820463810805e-17
-8.253908811219762276e-01	5.854298534135747000e+15	6.322195668685443000e+15	3.690980111358577620e+00	2.934972253936602593e-14	2.793164038150014632e+21	-7.001212828582528346e+03	5.875451270994732766e+01	-2.133604697352289804e+05	2.220284336152459730e+02	1.565256395182615199e-17
-8.163757214143991803e-01	6.492262981024709000e+15	6.883013212251912000e+15	3.697954001466714491e+00	3.268546614493671965e-14	2.727793327089438425e+21	-6.113898290469649510e+03	5.950377814980375746e+01	-1.868226294490605651e+05	2.216627920652287003e+02	1.353166722595402624e-17
-8.071571037619853506e-01	7.125759009453397000e+15	7.451755783821404000e+15	3.704448976237610047e+00	3.599130885378729211e-14	2.632454902636531941e+21	-5.357253978803069003e+03	6.017394220050184828e+01	-1.641150372420256608e+05	2.213409056042254974e+02	1.174661741744407027e-17
-7.977373256375193122e-01	7.749118890620895000e+15	8.020656938680710000e+15	3.710499773373014509e+00	3.923973502448219309e-14	2.507014309421128876e+21	-4.712128567856910195e+03	6.077507348124767361e+01	-1.446818985976600088e+05	2.210555347995633042e+02	1.019915965353319166e-17
-7.881187346471923982e-01	8.358816913989792000e+15	8.584706025847335000e+15	3.716141955362622706e+00	4.241465511125869593e-14	2.340632207975224181e+21	-4.164307268594220659e+03	6.131620251994947068e+01	-1.281579825554609997e+05	2.208107399310825087e+02	8.778581676993189356e-18
-7.783037279455299329e-01	8.952886256599449000e+15	9.141039438123698000e+15	3.721407638934220774e+00	4.550781483377374385e-14	2.154022228199928758e+21	-3.698720010746639673e+03	6.180538386835122111e+01	-1.140789231561670604e+05	2.205959725903638002e+02	7.516009326150890612e-18
-7.682947516379707853e-01	9.530499241620994000e+15	9.688435694021196000e+15	3.726327486716679793e+00	4.851648084477588431e-14	1.986817179825614094e+21	-3.302351312276338376e+03	6.224961606320776042e+01	-1.020902310555653676e+05	2.204164603205064452e+02	6.498180511426561722e-18
-7.580943001712454610e-01	1.009133547716396800e+16	1.022445373844235600e+16	3.730931800554942335e+00	5.143993754083331625e-14	1.826099069771659608e+21	-2.961874598751288886e+03	6.265474057116340845e+01	-9.180070743558298273e+04	2.202706836812090785e+02	5.633088558999796041e-18
-7.477049157117091616e-01	1.063552301946585400e+16	1.074770390115451800e+16	3.735248883938098619e+00	5.427939838331354507e-14	1.656319463597425295e+21	-2.670113818521384474e+03	6.302574798820519675e+01	-8.296301744444874930e+04	2.201434353902300245e+02	4.844000545022258948e-18
-7.371291875117789161e-01	1.116355258241289800e+16	1.125827855494765400e+16	3.739303245650921870e+00	5.703760402425952212e-14	1.487475952531018875e+21	-2.419121174792842339e+03	6.336704555750450396e+01	-7.535724953347716655e+04	2.200391157131395232e+02	4.142387535978676645e-18
-7.263697512646394294e-01	1.167647685794658800e+16	1.175690830248122000e+16	3.743114252181485746e+00	5.971987272418656149e-14	1.335057532482049540e+21	-2.203591480823661186e+03	6.368247770610138048e+01	-6.883740793111838866e+04	2.199633011363899584e+02	3.553521463932424209e-18
-7.154292884473713032e-01	1.217518189450243600e+16	1.224455345289589400e+16	3.746701226969393783e+00	6.233059820747579883e-14	1.220977548025476153e+21	-2.015565822023730789e+03	6.397527023254025380e+01	-6.313000262829231360e+04	2.198962430275379063e+02	3.116179297887249423e-18
-7.043105256526721591e-01	1.266023913256074400e+16	1.271998330999135800e+16	3.750084975664506715e+00	6.487258789237785877e-14	1.108258850308952949e+21	-1.851114855856184704e+03	6.424798401161370975e+01	-5.811803754765267513e+04	2.198340585567922005e+02	2.719779104893989671e-18
-6.930162339093317581e-01	1.313229101321742800e+16	1.318387370696685200e+16	3.753282823705231586e+00	6.734892264178199552e-14	9.975454386568261796e+20	-1.706749669008930823e+03	6.450289700080654143e+01	-5.370036921045324561e+04	2.197785779140311604e+02	2.359864327175256696e-18
-6.815492279916337548e-01	1.359222362807008800e+16	1.363667907910381000e+16	3.756308976711119740e+00	6.976394453325293949e-14	8.922436493636036198e+20	-1.580668164461988226e+03	6.474204360380169021e+01	-4.982731225592461124e+04	2.197275833186960767e+02	2.039191360679994102e-18
-6.699123657178551738e-01	1.404096578692008600e+16	1.407957020881276200e+16	3.759176003038676050e+00	7.212220433889771872e-14	7.973209509514471014e+20	-1.469699413795828150e+03	6.496725538136881539e+01	-4.640530944450115931e+04	2.196761463997816861e+02	1.763920893118939305e-18
-6.581085472380376888e-01	1.447945235668047200e+16	1.451330252902243400e+16	3.761895519972919821e+00	7.442833898516490328e-14	7.254412005263761736e+20	-1.371910986753030556e+03	6.518008477390083044e+01	-4.337665463126990653e+04	2.196244600018089557e+02	1.556238171798965318e-18
-6.461407143112096740e-01	1.490823947210247800e+16	1.493840168231272400e+16	3.764479591181207674e+00	7.668506757856082182e-14	6.703247479575171564e+20	-1.283835101251688002e+03	6.538178261283627535e+01	-4.063123538420027762e+04	2.195692822276466245e+02	1.396601692250843149e-18
-6.340118495722386616e-01	1.532760770826799000e+16	1.535433431886841800e+16	3.766940174571197453e+00	7.889376735574742969e-14	6.164699028812236063e+20	-1.204835491360882543e+03	6.557333221000389756e+01	-3.813835452934185741e+04	2.195022031830625622e+02	1.249220495950168449e-18
-6.217249757884952821e-01	1.573785205902125200e+16	1.576170346192777400e+16	3.769287366742217760e+00	8.105587218559589433e-14	5.646700082309104271e+20	-1.133342718367529869e+03	6.575565584735201696e+01	-3.587536359382871160e+04	2.194350704923244848e+02	1.114394607299706125e-18
-6.092831551065166495e-01	1.613956978325851400e+16	1.616072179852429200e+16	3.771528771478160458e+00	8.317433247134965730e-14	5.157576424470673490e+20	-1.069273936843700085e+03	6.592957253310460430e+01	-3.384583870636960637e+04	2.193710726688669865e+02	9.925052743867520908e-19
-5.966894882888559293e-01	1.653329936409986200e+16	1.655225990030076600e+16	3.773670892801898713e+00	8.525181093945016569e-14	4.705909816135009567e+20	-1.011134155315349972e+03	6.609585849953793968e+01	-3.200249077340977965e+04	2.193099938601839085e+02	8.840047821388491226e-19
-5.839471139413062728e-01	1.691964347102938400e+16	1.693654295857784400e+16	3.775719229278075240e+00	8.729131543613709592e-14	4.305673682201669796e+20	-9.588844994889701638e+02	6.625517864386010558e+01	-3.034368645701724381e+04	2.192517359843366194e+02	7.903392050680825609e-19
-5.710592077306947401e-01	1.729906664174120000e+16	1.731441659337690600e+16	3.777678848142071555e+00	8.929515345925161126e-14	3.976876507736090870e+20	-9.110533036816046888e+02	6.640814903935590507e+01	-2.882262302983502741e+04	2.191960802991627020e+02	7.139666211111185710e-19
-5.580289815934401654e-01	1.767194199227948000e+16	1.768597384299932000e+16	3.779554709819476166e+00	9.126518652877925282e-14	3.785676832236402115e+20	-8.673315095247389763e+02	6.655524104293672849e+01	-2.742760966586692666e+04	2.191428023705626345e+02	6.652939254497367623e-19
-5.448596829350704773e-01	1.803829774286620400e+16	1.805141005677834400e+16	3.781352297143285135e+00	9.320151709504998423e-14	3.647987960583433093e+20	-8.261082174345092426e+02	6.669681711755740139e+01	-2.611109115831626696e+04	2.190919449242996677e+02	6.280705345775112509e-19
-5.315545938209014221e-01	1.839814189691023200e+16	1.841023629332856400e+16	3.783076539474985012e+00	9.510414126109276386e-14	3.517231096034223718e+20	-7.877736800621958082e+02	6.683312499264465600e+01	-2.488672360306510018e+04	2.190435115772903032e+02	5.937097003957639760e-19
-5.181170301580774185e-01	1.875141713140265200e+16	1.876277489498964800e+16	3.784731640962743171e+00	9.697271406933376082e-14	3.394469315105370276e+20	-7.514119425960362832e+02	6.696442997623169902e+01	-2.372568121162852185e+04	2.189973995375625009e+02	5.621891486340235963e-19
-5.045503408691774938e-01	1.909813524466284800e+16	1.910863867288633600e+16	3.786321117393211644e+00	9.880724485694910699e-14	3.280688083346020106e+20	-7.175268543041194107e+02	6.709093766786172353e+01	-2.264368578028426782e+04	2.189535251729269305e+02	5.334781201848823803e-19
-4.908579070575938008e-01	1.943824415689099200e+16	1.944816613036028400e+16	3.787847939568271372e+00	1.006074070218202900e-13	3.176749489193274573e+20	-6.852418433585170305e+02	6.721287856587341025e+01	-2.161320788946422181e+04	2.189118154310041859e+02	5.075363752127611930e-19
-4.770431411648895503e-01	1.977174568932048400e+16	1.978095420073684400e+16	3.789314602061814696e+00	1.023731498839618277e-13	3.083822943881225830e+20	-6.550613048591022789e+02	6.733042092170336446e+01	-2.065002011770148601e+04	2.188722269557128186e+02	4.843782040417285698e-19
-4.631094861203478019e-01	2.009857310657189200e+16	2.010733654492779600e+16	3.790723174610820756e+00	1.041040626272375875e-13	3.003339192646273597e+20	-6.261405545369839274e+02	6.744375999186949855e+01	-1.972761791751237251e+04	2.188347401096550016e+02	4.640648944287173445e-19
-4.490604144829201672e-01	2.041869559308460000e+16	2.042687366661238000e+16	3.792075425596350247e+00	1.057999193473605706e-13	2.937590918050324480e+20	-5.989739492177457123e+02	6.755302529640940179e+01	-1.886148808953967091e+04	2.187993894303656646e+02	4.467890395614808812e-19
-4.348994275757930850e-01	2.073200223306659200e+16	2.073987097054712400e+16	3.793372820280904723e+00	1.074600753532428347e-13	2.892677658666374595e+20	-5.727230487010905335e+02	6.765837290553972139e+01	-1.802542094182049186e+04	2.187664060087415692e+02	4.333092873637792728e-19
-4.206300546137843877e-01	2.103838212456338800e+16	2.104580201367279200e+16	3.794616736951734737e+00	1.090838888785027998e-13	2.870999773546427515e+20	-5.478304807835866086e+02	6.775988358042866366e+01	-1.723326794840667935e+04	2.187358255480613138e+02	4.237993702158025549e-19
-4.062558518237891492e-01	2.133762103210014400e+16	2.134483442728911200e+16	3.795808429933559935e+00	1.106701828856093457e-13	2.855454295617858437e+20	-5.235101810215061278e+02	6.785766219050978520e+01	-1.646000835798979097e+04	2.187067080182439724e+02	4.155938786639158318e-19
-3.917804015584931410e-01	2.162953032186496800e+16	2.163635792115434800e+16	3.796949056918667242e+00	1.122179144083405416e-13	2.845980673228245238e+20	-5.003232775937125325e+02	6.795175126600261706e+01	-1.572320006087897491e+04	2.186790133525403803e+02	4.086252932467607389e-19
-3.772073114035760510e-01	2.191387198940561200e+16	2.192055555978465200e+16	3.798039499924959816e+00	1.137257791650830359e-13	2.843103038525917102e+20	-4.775507844175723449e+02	6.804223658766717620e+01	-1.500029782685829559e+04	2.186527256055614714e+02	4.029158772853088973e-19
-3.625402132786245679e-01	2.219043252309852400e+16	2.219678729214131200e+16	3.799080586409441906e+00	1.151926017806069633e-13	2.847337184562216632e+20	-4.557404665688821979e+02	6.812914128912616718e+01	-1.430842957360776745e+04	2.186278299820099846e+02	3.984873445310717746e-19
-3.477827625319824811e-01	2.245894823409569200e+16	2.246521782061298800e+16	3.800072943449638974e+00	1.166169430471899251e-13	2.859805826365613343e+20	-4.341884717723506242e+02	6.821253305440551173e+01	-1.362552878298855649e+04	2.186043333748439466e+02	3.954476735813536970e-19
-3.329386370297612863e-01	2.271916700452999600e+16	2.272516585455900800e+16	3.801017228818634131e+00	1.179974277537589346e-13	2.882755867669300183e+20	-4.134251884510143782e+02	6.829241353345672394e+01	-1.296817130556785924e+04	2.185822718429636211e+02	3.940558574729344838e-19
-3.180115362392382239e-01	2.297077578161728800e+16	2.297676525947582400e+16	3.801914007066689916e+00	1.193323639126494304e-13	2.925425529206627369e+20	-3.927262495516308718e+02	6.836882703318001120e+01	-1.231367210841622000e+04	2.185618691176091772e+02	3.955087047917363159e-19
-3.030051803068727345e-01	2.321342973572152400e+16	2.321922485324452400e+16	3.802764044527062737e+00	1.206199034230054367e-13	2.982606292128856801e+20	-3.725602967998769941e+02	6.844173958054993534e+01	-1.167663332454357078e+04	2.185429528667625618e+02	3.990244489081062187e-19
-2.879233091311665382e-01	2.344671623615181600e+16	2.345254327451992800e+16	3.803568067007710773e+00	1.218578471246976418e-13	3.037685469429843886e+20	-3.522719401974305811e+02	6.851115973423530647e+01	-1.103647370683872759e+04	2.185250606071393804e+02	4.023498756540482975e-19
-2.727696814306032058e-01	2.367024868854003600e+16	2.367589075241448000e+16	3.804326798249265895e+00	1.230441339848152976e-13	3.090562472714148905e+20	-3.324509065208821994e+02	6.857703590913743597e+01	-1.041160972797674549e+04	2.185081762330268589e+02	4.054879784115902385e-19
-2.575480738068965936e-01	2.388363670629900400e+16	2.388932257792207200e+16	3.805040787548162218e+00	1.241766803581366147e-13	3.141133392538864189e+20	-3.124934109020308597e+02	6.863937823694921292e+01	-9.783128971704223659e+03	2.184922875206941910e+02	4.084410290637934098e-19
-2.422622798037831759e-01	2.408651881293664000e+16	2.409202816042731200e+16	3.805710591680409038e+00	1.252535560497474240e-13	3.189301181993108767e+20	-2.929766621782771381e+02	6.869813666766251004e+01	-9.169045038021149594e+03	2.184773820799644000e+02	4.112113304291436411e-19
-2.269161089615901461e-01	2.427853702436685200e+16	2.428410141771124000e+16	3.806336631928351366e+00	1.262728475342750184e-13	3.234967802885352980e+20	-2.733073657893029917e+02	6.875332455855362923e+01	-8.550776866440493905e+03	2.184634505358591809e+02	4.138006249260680740e-19
-2.115133858678190648e-01	2.445935871059937600e+16	2.446475426486708400e+16	3.806919344252968074e+00	1.272327767964498321e-13	3.278042146262675620e+20	-2.540544619988515365e+02	6.880489323937926827e+01	-7.946069308246675064e+03	2.184504831867506880e+02	4.162107156836052304e-19
-1.960579492039781213e-01	2.462866256038313200e+16	2.463412388069326400e+16	3.807459061050070037e+00	1.281316244979884931e-13	3.318434424328512471e+20	-2.346330598797067353e+02	6.885285927349163160e+01	-7.336608518948686651e+03	2.184384726356912836e+02	4.184429774866196864e-19
-1.805536507889023146e-01	2.478614871228848800e+16	2.479144818757754800e+16	3.807956126870482016e+00	1.289677867481734914e-13	3.356061495753962947e+20	-2.156051845342484512e+02	6.889717534692077550e+01	-6.739915068868333037e+03	2.184274112152427278e+02	4.204988353929283573e-19
-1.650043546187992261e-01	2.493153643181267200e+16	2.493691199899663600e+16	3.808410811390323225e+00	1.297397601974966447e-13	3.390843802775801037e+20	-1.963931302080336820e+02	6.893786119844340021e+01	-6.137904740754232080e+03	2.184172929241856309e+02	4.223794047795260563e-19
-1.494139359042609416e-01	2.506456227654133600e+16	2.506978236976354400e+16	3.808823386004798195e+00	1.304461352730964105e-13	3.422707834764990874e+20	-1.775529973565287492e+02	6.897487086358705710e+01	-5.547906658493658142e+03	2.184081117230454936e+02	4.240858081335321724e-19
-1.337862801044791550e-01	2.518498962264840800e+16	2.519029585837595600e+16	3.809194073714523121e+00	1.310856441526649330e-13	3.451585863953981112e+20	-1.585132217491095616e+02	6.900822723569133643e+01	-4.952033596216856495e+03	2.183998626492929418e+02	4.256189677826491131e-19
-1.181252819589080488e-01	2.529259471041205600e+16	2.529775128313282000e+16	3.809523082709994846e+00	1.316570894582481934e-13	3.477415325051691336e+20	-1.398248620893819520e+02	6.903788569746811277e+01	-4.367452413543060175e+03	2.183925410699751524e+02	4.269797448001131671e-19
-1.024348445166134158e-01	2.538718811529146400e+16	2.539244072065298400e+16	3.809810597985123337e+00	1.321594558152201865e-13	3.500141566726900941e+20	-1.209215165405253316e+02	6.906387228508262410e+01	-3.776441864575770069e+03	2.183861428683427732e+02	4.281689043184037052e-19
-8.671887816355072776e-02	2.546858855130186400e+16	2.547369680175495200e+16	3.810056768777447811e+00	1.325917731991152538e-13	3.519713966980076012e+20	-1.023500369623565831e+02	6.908614372606054133e+01	-3.196033945073536870e+03	2.183806647233482181e+02	4.291870635820599109e-19
-7.098129964801590253e-02	2.553665636244240000e+16	2.554187048617056000e+16	3.810261745864794936e+00	1.329532926482632908e-13	3.536091880549242634e+20	-8.354824003699452817e+01	6.910472919513344436e+01	-2.608643182294851158e+03	2.183761032796672623e+02	4.300348462062780007e-19
-5.522603110450816782e-02	2.559125498338532800e+16	2.559632960891665200e+16	3.810425620325841312e+00	1.332432836093336737e-13	3.549237348583958774e+20	-6.505957790479432390e+01	6.911958675987303025e+01	-2.031192979760463459e+03	2.183724565104872113e+02	4.307126288912784243e-19
-3.945699907625282304e-02	2.563229651320637600e+16	2.563748691137434400e+16	3.810548509731193967e+00	1.334612742641542814e-13	3.559124385038235075e+20	-4.632516673106191973e+01	6.913074873573705759e+01	-1.446203997676667086e+03	2.183697217994579773e+02	4.312208979076202984e-19
-2.367813353662409984e-02	2.565969075273614400e+16	2.566474610398900400e+16	3.810630446130908844e+00	1.336067823561825980e-13	3.565728174078345871e+20	-2.788584656635139680e+01	6.913817452194250279e+01	-8.705164864784137535e+02	2.183678984333561743e+02	4.315597858139077443e-19
-7.893366909713211629e-03	2.567340291045745200e+16	2.567858409939142400e+16	3.810671513742286187e+00	1.336796204941012580e-13	3.569037802737188864e+20	-9.185134002556640809e+00	6.914189958276256220e+01	-2.867280949600662439e+02	2.183669845380578352e+02	4.317296409318323032e-19
7.893366909713310509e-03	2.567339015553312800e+16	2.567844038438304400e+16	3.810671684352557875e+00	1.336795600719708428e-13	3.569041869647071805e+20	9.237971245643503693e+00	6.914188463636669724e+01	2.883793096585310423e+02	2.183669807413937178e+02	4.317303465737501911e-19
2.367813353662397841e-02	2.565967149410608800e+16	2.566485789883062800e+16	3.810631008643824646e+00	1.336067018193483775e-13	3.565744738137516278e+20	2.793843413350238691e+01	6.913816830975940775e+01	8.721597549783790555e+02	2.183678859155132557e+02	4.315621123601646562e-19
3.945699907625269814e-02	2.563225179700836400e+16	2.563731100071727200e+16	3.810549397320091014e+00	1.334610725547143947e-13	3.559148504834484470e+20	4.637833798267151053e+01	6.913071262272526951e+01	1.447865551270544302e+03	2.183697020475588317e+02	4.312245689640015256e-19
5.522603110450804292e-02	2.559120387297956400e+16	2.559640997388410800e+16	3.810426867901400616e+00	1.332430611625336634e-13	3.549272818168064901e+20	6.511199629452558213e+01	6.911955938483795592e+01	2.032830587545165827e+03	2.183724287476491952e+02	4.307177888479166817e-19
7.098129964801599967e-02	2.553657995053736400e+16	2.554166231485152000e+16	3.810263269845196366e+00	1.329529480433443634e-13	3.536133174973017620e+20	8.360183222072174658e+01	6.910467189527973630e+01	2.610317628737858286e+03	2.183760693658730929e+02	4.300411493698152422e-19
8.671887816355082490e-02	2.546850596252162400e+16	2.547374644310666800e+16	3.810058588491065379e+00	1.325914066118080350e-13	3.519764324956760310e+20	1.024023615278397727e+02	6.908609517215677442e+01	3.197668124890828494e+03	2.183806242284748578e+02	4.291945898944205985e-19
1.024348445166132909e-01	2.538708048256739200e+16	2.539220042651799200e+16	3.809812612247258645e+00	1.321589654277836357e-13	3.500194877844343357e+20	1.209756180110165644e+02	6.906379376677128334e+01	3.778131974886934131e+03	2.183860980440973378e+02	4.281772352809545842e-19
1.181252819589079239e-01	2.529248122269897600e+16	2.529777112121193200e+16	3.809525295378410448e+00	1.316565752257099256e-13	3.477474295375979479e+20	1.398771616185479445e+02	6.903781593817424778e+01	4.369085400736039446e+03	2.183924918305090443e+02	4.269888963685160104e-19
1.337862801044790162e-01	2.518485144624855600e+16	2.519002377125572400e+16	3.809196364968990167e+00	1.310850038293312842e-13	3.451643801244788326e+20	1.585679211758558154e+02	6.900812745738804210e+01	4.953742415932198128e+03	2.183998116610174520e+02	4.256284443819577348e-19
1.494139359042608306e-01	2.506441866678342400e+16	2.506977353432272000e+16	3.808825744423446125e+00	1.304454686410994297e-13	3.422766948952842568e+20	1.776053325517343922e+02	6.897477986380258130e+01	5.549540748368465756e+03	2.184080592401363958e+02	4.240955625230408823e-19
1.650043546187993093e-01	2.493136858113530400e+16	2.493660862663466400e+16	3.808413097399502512e+00	1.297389645596752999e-13	3.390896832582345032e+20	1.964485155512078052e+02	6.893774011083526432e+01	6.139635650348142917e+03	2.184172420526357996e+02	4.223888596843902791e-19
1.805536507889022035e-01	2.478597594343317200e+16	2.479141201064152400e+16	3.807958314239870745e+00	1.289669617767741328e-13	3.356110211259233075e+20	2.156576064488396582e+02	6.889706306554147375e+01	6.741552677403333291e+03	2.184273625387666868e+02	4.205078823248837281e-19
1.960579492039780103e-01	2.462846608439832800e+16	2.463378989159514800e+16	3.807460989389986228e+00	1.281306670335472302e-13	3.318471021806540554e+20	2.346892174540458882e+02	6.885271682224536960e+01	7.338365295039421653e+03	2.184384297235100405e+02	4.184509530759724850e-19
2.115133858678189538e-01	2.445915791778922400e+16	2.446469227157604000e+16	3.806920973512270212e+00	1.272317864863563237e-13	3.278068038078025564e+20	2.541070104287292679e+02	6.880475963249334370e+01	7.947713033571387314e+03	2.184504469301395488e+02	4.162174542793459068e-19
2.269161089615900351e-01	2.427831313666519200e+16	2.428373762113398000e+16	3.806337780066088250e+00	1.262717207642857998e-13	3.234974688324761027e+20	2.733643793403855398e+02	6.875316068766159106e+01	8.552563736979836904e+03	2.184634249858541466e+02	4.138053736091248740e-19
2.422622798037832592e-01	2.408629128785117600e+16	2.409194205854181200e+16	3.805711206588167972e+00	1.252523925568420142e-13	3.189290229025140244e+20	2.930293636650081908e+02	6.869798169236388219e+01	9.170697706858689344e+03	2.184773683961564075e+02	4.112138736798045300e-19
2.575480738068967046e-01	2.388338676929273200e+16	2.388892990165355600e+16	3.805040665116998788e+00	1.241753761069765125e-13	3.141095872604189491e+20	3.125513588707361237e+02	6.863919289282991087e+01	9.784950600998801747e+03	2.184922902452078404e+02	4.084405226900570106e-19
2.727696814306030948e-01	2.366999586544977200e+16	2.367578242257784800e+16	3.804325877119149268e+00	1.230427889598140828e-13	3.090499457674571284e+20	3.325037672281355867e+02	6.857685952870825474e+01	1.041327427095900202e+04	2.185081967313333564e+02	4.054841686291469477e-19
2.879233091311663717e-01	2.344644175429690400e+16	2.345212274488297600e+16	3.803566121188897142e+00	1.218563569603714056e-13	3.037587899782609633e+20	3.523308744029711193e+02	6.851095287317579619e+01	1.103833457711910887e+04	2.185251039082859563e+02	4.023418277722035196e-19
3.030051803068726235e-01	2.321315320681356800e+16	2.321909635271958800e+16	3.802761007489436018e+00	1.206183686304698139e-13	2.982475329215852052e+20	3.726132461184550948e+02	6.844154177894135671e+01	1.167831109342294803e+04	2.185430204512728949e+02	3.990118877591447446e-19
3.180115362392381129e-01	2.297047848943289200e+16	2.297631801701372800e+16	3.801909631739833539e+00	1.193306802052184524e-13	2.925251911654168986e+20	3.927859895018703469e+02	6.836859865764336064e+01	1.231557013320653459e+04	2.185619664836480922e+02	3.954906084955486179e-19
3.329386370297611752e-01	2.271886876515648000e+16	2.272501978206844800e+16	3.801011449317974744e+00	1.179956970174743046e-13	2.883193242845947822e+20	4.134778473826603999e+02	6.829219440251961259e+01	1.296985696867904335e+04	2.185824181030618263e+02	3.941211563446482968e-19
3.477827625319823701e-01	2.245863020879676000e+16	2.246474555292324400e+16	3.800065499945227909e+00	1.166150604959686830e-13	2.860350191298075361e+20	4.342492670379546666e+02	6.821228327129124125e+01	1.362747892134882022e+04	2.186045211975332734e+02	3.955290035435336065e-19
3.625402132786244014e-01	2.219011444275176400e+16	2.219662603670928400e+16	3.799071429123670463e+00	1.151906696545820484e-13	2.847959367948323062e+20	4.557931817693796575e+02	6.812890089415019190e+01	1.431013902677113037e+04	2.186280597281386520e+02	3.985807242387588977e-19
3.772073114035759400e-01	2.191353502975718000e+16	2.192005930917426800e+16	3.798028357210594397e+00	1.137236930005009374e-13	2.843768369105541530e+20	4.776126410865535377e+02	6.804196542101772138e+01	1.500230391945348856e+04	2.186530027110270282e+02	4.030171037605301762e-19
3.917804015584930299e-01	2.162919436181450800e+16	2.163618413814568400e+16	3.796935898881009575e+00	1.122157781081488828e-13	2.846681831656294646e+20	5.003757678125083999e+02	6.795148969742751888e+01	1.572493064410247462e+04	2.186793382823822469e+02	4.087332307281673581e-19
4.062558518237890381e-01	2.133726722217137600e+16	2.134431558322101600e+16	3.795792976413262299e+00	1.106678922798833284e-13	2.856178873641868657e+20	5.235730770668718606e+02	6.785736975061030307e+01	1.646207501065142787e+04	2.187070869978913663e+02	4.157073225265057136e-19
4.206300546137840546e-01	2.103803046016885600e+16	2.104561864077720400e+16	3.794598989026227276e+00	1.090815496392292570e-13	2.871768142170312868e+20	5.478825758596475453e+02	6.775960100008778397e+01	1.723502154447626890e+04	2.187362591201386408e+02	4.239211890974932843e-19
4.348994275757929739e-01	2.073163381839391600e+16	2.073933094200862400e+16	3.793352494916907514e+00	1.074575837229571208e-13	2.893467180477492429e+20	5.727869864209498019e+02	6.765805935685911265e+01	1.802755395071696330e+04	2.187669001653334249e+02	4.334367618980588907e-19
4.490604144829198341e-01	2.041833054721690000e+16	2.042668387084943200e+16	3.792052569050232691e+00	1.057973830955076411e-13	2.938855557544008417e+20	5.990253156766392522e+02	6.755272193614192133e+01	1.886327117021756203e+04	2.187999664932774806e+02	4.469911222076067975e-19
4.631094861203476909e-01	2.009819236387619200e+16	2.010677676430508400e+16	3.790697513789480055e+00	1.041013781991173126e-13	3.004747980915776553e+20	6.262055533474376716e+02	6.744342558477579530e+01	1.972983592900586518e+04	2.188353899678319294e+02	4.642932749462270111e-19
4.770431411648896614e-01	1.977136950975901200e+16	1.978076129806640000e+16	3.789286248208836749e+00	1.023704276209404915e-13	3.085362552996895785e+20	6.551119731904967693e+02	6.733009706711726494e+01	2.065183813551794810e+04	2.188729461654742749e+02	4.846314151533455581e-19
4.908579070575935233e-01	1.943785332637624800e+16	1.944758778245986800e+16	3.787816635519313913e+00	1.006045438572134855e-13	3.178453396569457951e+20	6.853083813338636219e+02	6.721252351849250317e+01	2.161552484355894921e+04	2.189126115740693308e+02	5.078211013942348911e-19
5.045503408691773828e-01	1.909775012941641600e+16	1.910844601387348400e+16	3.786287053234092870e+00	9.880435362508645009e-14	3.282538534988112200e+20	7.175769499406278555e+02	6.709059352870148984e+01	2.264555188282289237e+04	2.189543933512867397e+02	5.337923663606950099e-19
5.181170301580771964e-01	1.875101830953613200e+16	1.876217880928225200e+16	3.784694585341024098e+00	9.696969215059096663e-14	3.396502422072414044e+20	7.514805249219945154e+02	6.696405441985245943e+01	2.372811906733052456e+04	2.189983468201371295e+02	5.625404766453922021e-19
5.315545938209013110e-01	1.839774993716629200e+16	1.841004728137774000e+16	3.783036779660736926e+00	9.510110461003182723e-14	3.519446904420355932e+20	7.878231290228575290e+02	6.683276071466563906e+01	2.488864499269021326e+04	2.190445313645119256e+02	5.940993335049389740e-19
5.448596829350704773e-01	1.803789305220494800e+16	1.805079679873325200e+16	3.781309638535947482e+00	9.319836399940456871e-14	3.650429841685904097e+20	8.261791600615487141e+02	6.669642114850087466e+01	2.611366604569137053e+04	2.190930442964749147e+02	6.285079463279764166e-19
5.580289815934400544e-01	1.767154550173907800e+16	1.768579215342693200e+16	3.779509555300056611e+00	9.126203698142092460e-14	3.788364279511048520e+20	8.673794101931329124e+02	6.655485682419403304e+01	2.742957085832891244e+04	2.191439727457623974e+02	6.657843259081105004e-19
5.710592077306947401e-01	1.729865902293631800e+16	1.731378826217644400e+16	3.777631050626743647e+00	8.929190918233003401e-14	3.981530672229794447e+20	9.111270208301466482e+02	6.640773291090559383e+01	2.882528906874345557e+04	2.191973163624851964e+02	7.148219579912014860e-19
5.839471139413060508e-01	1.691924595344107800e+16	1.693637543307206600e+16	3.775669341364647824e+00	8.728810007010240926e-14	4.311853532374833562e+20	9.589346719321300725e+02	6.625477448254387980e+01	3.034570259628650456e+04	2.192530337296898608e+02	7.914954726447270772e-19
5.966894882888559293e-01	1.653289111040728800e+16	1.655161604252009800e+16	3.773618859437463335e+00	8.524852115238395583e-14	4.713268324251598848e+20	1.011216690546699624e+03	6.609542127639939224e+01	3.200542122874474080e+04	2.193113546254107291e+02	8.854117946912492016e-19
6.092831551065164275e-01	1.613917197466262000e+16	1.616057053044388600e+16	3.771475329558072076e+00	8.317109399387959347e-14	5.166051056968224604e+20	1.069328118841407331e+03	6.592914695279029047e+01	3.384800963870964915e+04	2.193724845396178011e+02	9.941638275636145682e-19
6.217249757884950601e-01	1.573744340102497800e+16	1.576104197116619200e+16	3.769232555672688445e+00	8.105258208556771219e-14	5.656145020606299505e+20	1.133435973772099715e+03	6.575519579578504192e+01	3.587863724297787121e+04	2.194365328634779360e+02	1.116289772782634569e-18
6.340118495722386616e-01	1.532720951954052600e+16	1.535420309921472800e+16	3.766884927890322476e+00	7.889055394714184499e-14	6.175173478817503642e+20	1.204895874532500102e+03	6.557288332575238599e+01	3.814075661312187731e+04	2.195036966915686776e+02	1.251377871556269855e-18
6.461407143112095630e-01	1.490783044700569400e+16	1.493772044286742400e+16	3.764424045492691384e+00	7.668183038657428770e-14	6.714651251254419784e+20	1.283946373788605115e+03	6.538129709945225443e+01	4.063476013544760644e+04	2.195706492324324302e+02	1.399016238955290191e-18
6.581085472380375778e-01	1.447905726453491400e+16	1.451319700247140000e+16	3.761840805331551518e+00	7.442522412027038337e-14	7.266864971382403891e+20	1.371982256266692048e+03	6.517960912605208534e+01	4.337877521406421874e+04	2.196256807526769705e+02	1.558952055062983529e-18
6.699123657178549518e-01	1.404056362775451400e+16	1.407887311576037000e+16	3.759122362270808093e+00	7.211911541404345444e-14	7.990437309953866465e+20	1.469832992560579669e+03	6.496674034539132947e+01	4.640896611174829013e+04	2.196773083094265928e+02	1.767779003479899829e-18
6.815492279916336438e-01	1.359183737268441400e+16	1.363661339644287600e+16	3.756257804567893821e+00	6.976101888132511310e-14	8.942837303948261458e+20	1.580759024124891539e+03	6.474153654906926647e+01	4.982956199061815278e+04	2.197286499567127578e+02	2.043906859379067525e-18
6.930162339093317581e-01	1.313189680359825600e+16	1.318315598583748400e+16	3.753234553322369660e+00	6.734605192490290532e-14	9.998177247940497900e+20	1.706923159059811724e+03	6.450234573454315523e+01	5.370466109777743986e+04	2.197795315392909856e+02	2.365298731889931723e-18
7.043105256526719371e-01	1.265986133626051800e+16	1.271995933492349400e+16	3.750041298543235868e+00	6.486991573039750382e-14	1.110722090426085278e+21	1.851230618233661744e+03	6.424743745305971743e+01	5.812034122545101127e+04	2.198349704926672814e+02	2.725890415666690391e-18
7.154292884473711922e-01	1.217479741393095600e+16	1.224380870827747800e+16	3.746662744789568844e+00	6.232802213071944021e-14	1.223638206135511286e+21	2.015783302645973436e+03	6.397467415700087656e+01	6.313478885752727365e+04	2.198970602583295886e+02	3.123040938761564434e-18
7.263697512646390964e-01	1.167611268545706800e+16	1.175693836081060400e+16	3.743082932439643074e+00	5.971754685699361955e-14	1.338234647332249666e+21	2.203725718755013986e+03	6.368188375724047035e+01	6.883927256184633006e+04	2.199639975404719792e+02	3.562054830244093617e-18
7.371291875117788051e-01	1.116318515256263400e+16	1.125751231924025800e+16	3.739279875682798959e+00	5.703542408936864409e-14	1.491389578489759531e+21	2.419393316692779990e+03	6.336639683741675810e+01	7.536270354095565563e+04	2.200397930244295708e+02	4.153366424436104706e-18
7.477049157117090505e-01	1.063517748673176200e+16	1.074780334728326000e+16	3.735235849048275103e+00	5.427750456632557711e-14	1.660634508645869552e+21	2.670277669173558024e+03	6.302509770675948886e+01	8.296491808501498599e+04	2.201441373082511461e+02	4.856706170533042230e-18
7.580943001712453500e-01	1.009098694256710200e+16	1.022365263550444600e+16	3.730930198358790584e+00	5.143821887871559410e-14	1.830782790485458289e+21	2.962221321326294856e+03	6.265402819509135668e+01	9.180733452893950744e+04	2.202713084903336949e+02	5.647619619682556485e-18
7.682947516379706743e-01	9.530177252710222000e+15	9.688606544749908000e+15	3.726340076032972792e+00	4.851509057771503750e-14	1.991871632412178383e+21	3.302522100887738816e+03	6.224889901202078590e+01	1.020907293370091502e+05	2.204169698478391410e+02	6.514790859190674929e-18
7.783037279455297108e-01	8.952569450153566000e+15	9.140207570448524000e+15	3.721435744917007238e+00	4.550665599561616990e-14	2.160156139800342299e+21	3.699125112189979063e+03	6.180460067123877366e+01	1.140861104243666050e+05	2.205965971431783146e+02	7.537469383402164700e-18
7.881187346471922872e-01	8.358533454153502000e+15	8.584972846535340000e+15	3.716188886111925882e+00	4.241386174806869789e-14	2.347475647183331262e+21	4.164448106576159262e+03	6.131541529987502770e+01	1.281561896098022844e+05	2.208113122438089135e+02	8.804286007423041796e-18
7.977373256375193122e-01	7.748850219137978000e+15	8.019791974953965000e+15	3.710567324686340651e+00	3.923921432896628897e-14	2.514380862911793857e+21	4.712581531413041375e+03	6.077421913751689431e+01	1.446885754731860070e+05	2.210560670034955990e+02	1.022910917902282501e-17
8.071571037619852396e-01	7.125534897411342000e+15	7.452100202357536000e+15	3.704541161524533610e+00	3.599118418965738475e-14	2.640189436525523501e+21	5.357251222979354679e+03	6.017309108108610616e+01	1.641062878742627217e+05	2.213414000367579888e+02	1.178105996346547327e-17
8.163757214143990693e-01	6.492072244052084000e+15	6.882139856707103000e+15	3.698073214204915082e+00	3.268566808812484571e-14	2.736772212293814977e+21	6.114274857282748599e+03	5.950287437129313162e+01	1.868240068996683985e+05	2.216632677053764837e+02	1.357602580016979420e-17
8.253908811219760056e-01	5.854164218784158000e+15	6.322612202537619000e+15	3.691131594324295939e+00	2.935031785981613113e-14	2.802678658687006409e+21	7.000871762858059810e+03	5.875363602347268710e+01	2.133377885024526913e+05	2.220289938213656740e+02	1.570564203355600604e-17
8.342003361179174403e-01	5.219616656964406000e+15	5.774818168008006000e+15	3.683685824555705590e+00	2.602493173107270206e-14	2.797214704165531419e+21	8.035413529128051778e+03	5.791413838963028127e+01	2.441486181049232255e+05	2.224368770645407665e+02	1.804281256850124060e-17
8.428018909013503812e-01	4.599025656851914000e+15	5.252598035659073000e+15	3.675714027437163356e+00	2.276557276130180268e-14	2.709579520068008542e+21	9.228011483826601761e+03	5.697298815536049688e+01	2.795203229618991027e+05	2.228878896017718034e+02	2.055025840814365280e-17
8.511934017844945410e-01	4.004914743107252500e+15	4.759456871996844000e+15	3.667193645016061598e+00	1.964052983419867717e-14	2.572882071333150130e+21	1.058538006904197937e+04	5.591893577437782170e+01	3.196638206056702766e+05	2.233875230669092957e+02	2.347965377926766306e-17
8.593727774269117603e-01	3.450474734805325000e+15	4.309353954329565500e+15	3.658121176504805394e+00	1.672330067863703381e-14	2.376314399411632341e+21	1.210103896117285512e+04	5.474232892025791131e+01	3.643842438009254984e+05	2.239319006179812561e+02	2.673078344907795379e-17
8.673379793567147500e-01	2.947148737297064000e+15	3.901357701516507000e+15	3.648502507578916365e+00	1.407897654541257947e-14	2.125758005180530426e+21	1.376234283549241081e+04	5.343565323984267934e+01	4.133670617188983015e+05	2.245190959468839935e+02	3.019998285934277581e-17
8.750870224785936013e-01	2.502668352950614500e+15	3.542369081210529000e+15	3.638368963112362575e+00	1.175253680316380204e-14	1.849560961823251890e+21	1.553857111152683137e+04	5.199511232345867739e+01	4.657841882911617286e+05	2.251532321067712417e+02	3.396424135037457701e-17
8.826179755685469308e-01	2.119715663073936500e+15	3.227910545167831500e+15	3.627771852721902501e+00	9.760722232202381482e-15	1.575245269124581425e+21	1.740016104808703676e+04	5.042087438510644404e+01	5.208810875847149291e+05	2.258327714642242370e+02	3.819377980210184341e-17
8.899289617551802145e-01	1.796075216903962000e+15	2.957675292424136500e+15	3.616814659800958065e+00	8.092584067610220341e-15	1.308468115637750202e+21	1.930809730807802043e+04	4.871739780163645861e+01	5.776308738673381740e+05	2.265546775450812333e+02	4.271378457626937783e-17
8.970181589874635097e-01	1.525949506344019750e+15	2.725085006728664000e+15	3.605652381232278270e+00	6.716629206531570873e-15	1.061432588858867843e+21	2.123363288283712609e+04	4.689281264212267786e+01	6.352862459308654070e+05	2.273138635228242492e+02	4.747902174774192069e-17
9.038838004888234412e-01	1.301695100282989250e+15	2.526132846484182000e+15	3.594548946729231087e+00	5.590743746537795115e-15	8.476063534847438356e+20	2.314623075232556221e+04	4.495828183274153389e+01	6.930976377566865413e+05	2.281137808428170217e+02	5.280526251811840737e-17
9.105241751974622044e-01	1.115402353709681500e+15	2.355029959987571500e+15	3.583908076118503150e+00	4.671034046926210341e-15	6.651735281312033669e+20	2.502795168579645178e+04	4.292711303616680141e+01	7.505533548308035824e+05	2.289448198844466447e+02	5.867071934659005552e-17
9.169376281927885675e-01	9.598787000172265000e+14	2.208202176234023750e+15	3.574391601868590396e+00	3.917542120337970657e-15	5.131515169489941955e+20	2.686146140322854626e+04	4.081398172168621841e+01	8.071244785490706563e+05	2.297975311204929483e+02	6.522337776891067570e-17
9.231225611078606175e-01	8.290778930496178750e+14	2.080782401652845500e+15	3.566998563266271738e+00	3.296633168074622364e-15	3.896088934152678277e+20	2.863921337464252429e+04	3.863426114519994314e+01	8.624448137127150549e+05	2.306625280228572024e+02	7.291425730055364887e-17
9.290774325277303403e-01	7.181525748324168750e+14	1.970526534210687500e+15	3.563255395087862709e+00	2.781412208119119698e-15	2.922829590581280768e+20	3.035229670200093460e+04	3.640359551678402994e+01	9.160398423556155758e+05	2.315335455706907339e+02	8.287685879798574455e-17
9.348007583735982173e-01	6.233281749532117500e+14	1.873980798089419750e+15	3.565345324594785037e+00	2.350895061379120262e-15	2.164977266044103885e+20	3.199912432146348874e+04	3.413753644716597790e+01	9.674919538539253408e+05	2.323973413743926528e+02	9.697882175712701339e-17
9.402911122726754778e-01	5.416932762383568750e+14	1.789604693265269750e+15	3.576107032002706188e+00	1.988957126253054671e-15	1.583669690870779412e+20	3.357494562910139211e+04	3.185135858196664671e+01	1.016256068131227512e+06	2.332501435603456628e+02	1.188058069711348965e-16
9.455471259136670747e-01	4.710005027284315000e+14	1.715264376128469500e+15	3.599139713183834299e+00	1.683112084697486899e-15	1.149534045986228797e+20	3.508065459222863137e+04	2.955990622685971658e+01	1.062277127324533416e+06	2.341223347447204901e+02	1.567904584306050066e-16
9.505674893877827936e-01	4.095095486338592500e+14	1.649798103534780250e+15	3.637099177224321966e+00	1.423708722773622566e-15	8.316262970118393037e+19	3.651345545672887965e+04	2.727751117344235610e+01	1.105600957391534233e+06	2.350763512812158069e+02	2.232160561921846569e-16
9.553509515151947795e-01	3.558630472841770000e+14	1.591693809357005500e+15	3.692378087496714034e+00	1.203155779308469326e-15	6.045217917649389978e+19	3.787494784971654008e+04	2.501793976091162719e+01	1.146952872349181445e+06	2.362023835409252399e+02	3.370219642945447597e-16
9.598963201568568859e-01	3.089869853980083750e+14	1.540355214447107500e+15	3.760448441037659517e+00	1.015444739248000912e-15	4.433867383110151373e+19	3.916308781304337754e+04	2.279436150488388080e+01	1.187862917504884535e+06	2.375612812710583626e+02	5.059095940009088909e-16
9.642024625116116798e-01	2.680195876078436875e+14	1.494573090471108500e+15	3.836629760119531163e+00	8.557077292310806796e-16	3.298404900930731622e+19	4.037974381454629474e+04	2.061932032224715527e+01	1.229709522455636645e+06	2.392297919695430153e+02	7.312604794573767870e-16
9.682683053985071675e-01	2.322530632460175938e+14	1.454002013403108750e+15	3.903377506276491271e+00	7.199666874870194388e-16	2.469061152640404685e+19	4.152313308813187177e+04	1.850472410724709249e+01	1.274486573948947946e+06	2.411238310476367133e+02	9.674911702853647679e-16
9.720928355242569596e-01	2.010992185899717500e+14	1.417764595286697250e+15	3.949951686776828730e+00	6.048925230115919690e-16	1.855771959037748838e+19	4.259517179850198590e+04	1.646182858653383718e+01	1.323561608561960980e+06	2.431793495761393160e+02	1.180166627908220946e-15
9.756750997357734878e-01	1.740486154578230000e+14	1.385677441790217000e+15	3.956828691886359106e+00	5.076660668274326162e-16	1.378774468036964966e+19	4.359430256974436634e+04	1.450122828097813432e+01	1.378336732050181367e+06	2.452291389385061393e+02	1.301524226529472439e-15
9.790142052577144316e-01	1.506571367374885000e+14	1.356964762853276500e+15	3.913275780247877034e+00	4.258462422051408464e-16	9.929391120400943104e+18	4.452245972701037681e+04	1.263284600510025513e+01	1.440569571922679432e+06	2.472322517419335384e+02	1.298709978135071643e-15
9.821093199149804054e-01	1.305270218853646250e+14	1.331661135591511500e+15	3.816930938899385062e+00	3.573264614640936217e-16	6.852927053931117568e+18	4.537825388815686165e+04	1.086592722497398711e+01	1.511707987570257392e+06	2.492142543084115687e+02	1.167419135752841816e-15
9.849596723401105036e-01	1.133018576241799062e+14	1.309088501877392000e+15	3.654544607794457889e+00	3.002498024706842858e-16	4.227373374704809472e+18	4.616372047656885843e+04	9.209030998067323281e+00	1.596458648515157867e+06	2.513001983871410232e+02	8.949502594959875284e-16
9.875645521655237458e-01	9.865306761787201562e+13	1.289371206581023000e+15	3.454428611241840308e+00	2.529956208184440459e-16	2.318133379980651008e+18	4.687763853552160435e+04	7.670026646468768305e+00	1.695677694029901177e+06	2.538208565122025391e+02	5.889371224342852108e-16
9.899233102005571272e-01	8.628471297697195312e+13	1.271897236908266750e+15	3.194413496815878606e+00	2.141301228802985452e-16	8.844170530289455360e+17	4.752211653653888789e+04	6.256089584394270098e+00	1.819759635090159951e+06	2.571863249148441355e+02	2.616335042891541186e-16
9.920353585932577545e-01	7.592859691666439062e+13	1.256888407927998250e+15	2.932758425801520463e+00	1.824215677539228404e-16	2.117242801720400000e+17	4.809605199800719856e+04	4.973700671395079098e+00	1.968834443140703021e+06	2.618898717757183476e+02	7.235247267073416984e-17
9.939001709768877646e-01	6.734874481238836719e+13	1.243794662840229500e+15	2.639889696673603403e+00	1.567968759529359118e-16	6.865409642215979000e+15	4.860159051742280280e+04	3.828646156033221004e+00	2.172121059109058697e+06	2.688570658448230120e+02	2.644273295538893394e-18
9.955172826011058351e-01	6.033578960407213281e+13	1.232879115555710750e+15	2.379871876277458664e+00	1.363492913036748516e-16	1.702385994936756287e+11	4.903767088226642227e+04	2.826019300985678218e+00	2.416642522330045234e+06	2.776955496256277911e+02	7.669896083651360546e-23
9.968862904477931997e-01	5.470874819790739844e+13	1.223636489986086500e+15	2.126029316567858984e+00	1.203048488883839444e-16	0.000000000000000000e+00	4.940639292508334620e+04	1.970223849442000796e+00	2.743408398110789247e+06	2.891025781171151721e+02	0.000000000000000000e+00
9.980068533314933044e-01	5.031166859881369531e+13	1.216368476950502500e+15	1.918080626649062648e+00	1.080216497356522810e-16	0.000000000000000000e+00	4.970664756089333969e+04	1.264976649508660511e+00	3.275543071307365317e+06	3.016868850995310822e+02	0.000000000000000000e+00
9.988786919844435674e-01	4.702018887919403125e+13	1.210618048347954000e+15	1.742273309301244133e+00	9.898771552633004152e-17	0.000000000000000000e+00	4.994041998149135179e+04	7.133126673549505803e-01	3.940293428484169301e+06	3.142207407828304895e+02	0.000000000000000000e+00
9.995015891261737062e-01	4.473786976741359375e+13	1.206730736385173500e+15	1.611073715042016685e+00	9.281185690400463745e-17	0.000000000000000000e+00	5.010647886983879289e+04	3.175872038479446435e-01	4.617148594208542258e+06	3.249842364952021967e+02	0.000000000000000000e+00
9.998753895176573092e-01	4.339646736767242969e+13	1.204472929512783000e+15	1.529657473420169778e+00	8.921853890099680514e-17	0.000000000000000000e+00	5.020664468481275253e+04	7.948080767726407869e-02	5.136780009903850965e+06	3.323993397690227312e+02	0.000000000000000000e+00
1.000000000000000000e+00	4.295394933555745312e+13	1.204150090514336000e+15	1.500000000000003109e+00	8.803890134828638397e-17	0.000000000000000000e+00	5.023950327972279047e+04	0.000000000000000000e+00	5.349518932234017178e+06	3.353002066516645527e+02	0.000000000000000000e+00


==> dat/glow_discharge/1Torr300K_radial_comp_x_0.008.csv <==
ev	f0	f1	f2	f3
1.000000000000000021e-02	1.691343726938358827e-01	3.530776785820271894e-06	-3.724272575429441687e-05
1.276078431372549005e-01	1.680546321094159579e-01	-1.878563833274557354e-06	-6.535978961329772792e-06
2.452156862745097921e-01	1.666545223759756111e-01	-7.402213079900736265e-06	6.813912395270271686e-04
3.628235294117646559e-01	1.664540492067247968e-01	-7.565682300847907085e-06	2.738765130919417552e-04
4.804313725490195752e-01	1.660945650888208114e-01	-6.194014505780437422e-06	1.417814209502064177e-04
5.980392156862744946e-01	1.655194482050887927e-01	-4.396838938547174379e-06	7.974911974858378213e-05
7.156470588235293029e-01	1.646976938666558921e-01	-2.986618070915878123e-06	5.029312677854966171e-05
8.332549019607842222e-01	1.636582736550487027e-01	-2.457596391737370260e-06	3.435653964622562213e-05
9.508627450980391416e-01	1.624305389264872612e-01	-2.263021168626526871e-06	2.480852381607150879e-05
1.068470588235294061e+00	1.610119574266563325e-01	-1.995272813695975353e-06	1.936857859407349917e-05
1.186078431372548980e+00	1.594026877867388836e-01	-1.692784561845801066e-06	1.538773765548683386e-05
1.303686274509803900e+00	1.576092273099335417e-01	-1.410930241468703375e-06	1.261670366654903766e-05
1.421294117647058597e+00	1.556405291375250466e-01	-1.176330952923371485e-06	1.050557811307464262e-05
1.538901960784313516e+00	1.535013303600803736e-01	-9.795155166543249701e-07	8.815948559985784799e-06
1.656509803921568436e+00	1.512020908765470961e-01	-8.092896228437093699e-07	7.503502133833746638e-06
1.774117647058823355e+00	1.487521937159441976e-01	-6.583654087908678904e-07	6.399091396266484172e-06
1.891725490196078274e+00	1.461518231378559907e-01	-5.241559589755494498e-07	5.482240428157846613e-06
2.009333333333333194e+00	1.434114578354466207e-01	-3.994407146968022090e-07	4.710191053796573363e-06
2.126941176470587891e+00	1.405353802286693488e-01	-2.807993329656538088e-07	4.038773849753322820e-06
2.244549019607842588e+00	1.375265128345454502e-01	-1.665398146633404536e-07	3.460241459397266994e-06
2.362156862745097730e+00	1.343946081989199626e-01	-5.266288472395454946e-08	2.946747808322696136e-06
2.479764705882352427e+00	1.311387797574891378e-01	5.686039544284344057e-08	2.497918433692919640e-06
2.597372549019607568e+00	1.277698564711745866e-01	1.665611462158372615e-07	2.110302800381455712e-06
2.714980392156862266e+00	1.242882877945966774e-01	2.747989979982841930e-07	1.774711569335804586e-06
2.832588235294116963e+00	1.207057295690813353e-01	3.815791545560507738e-07	1.479076289829348400e-06
2.950196078431372104e+00	1.170247904146858031e-01	4.847478906122032985e-07	1.217015175902214016e-06
3.067803921568626802e+00	1.132572325987389605e-01	5.841748745253310724e-07	9.840313633119952410e-07
3.185411764705881943e+00	1.094063021832266946e-01	6.767524525729141555e-07	7.857353882792384855e-07
3.303019607843136640e+00	1.054844920244842471e-01	7.634411204906809441e-07	6.279342576316397966e-07
3.420627450980391782e+00	1.014971618088176403e-01	8.409243078304077503e-07	5.073289455474749430e-07
3.538235294117646479e+00	9.745923104432407946e-02	9.101239789563279680e-07	4.205240231053072569e-07
3.655843137254901620e+00	9.337940387899142103e-02	9.691587280561184431e-07	3.615810033166725032e-07
3.773450980392156318e+00	8.927341048275627688e-02	1.017804740531504556e-06	3.258640849372163590e-07
3.891058823529411015e+00	8.515345152069703216e-02	1.055115836958196198e-06	3.109259018698028332e-07
4.008666666666666600e+00	8.103370118130180655e-02	1.080184553568243091e-06	3.142587502587692816e-07
4.126274509803921298e+00	7.692965961660926111e-02	1.092447916679550687e-06	3.353592973238886148e-07
4.243882352941175995e+00	7.285347470271809345e-02	1.091285549201593657e-06	3.750086050823235983e-07
4.361490196078430692e+00	6.882281057594470675e-02	1.077883509563065454e-06	4.285993239944492833e-07
4.479098039215685390e+00	6.485035720071444243e-02	1.051731303223463779e-06	4.923458836739233740e-07
4.596705882352940975e+00	6.095217188577004008e-02	1.014199412230902611e-06	5.623683632214530750e-07
4.714313725490195672e+00	5.714301987001373789e-02	9.666029390305513736e-07	6.363714735140797770e-07
4.831921568627450370e+00	5.343518656682987034e-02	9.096788521788810715e-07	7.126778243839283715e-07
4.949529411764705067e+00	4.984418363481944031e-02	8.459484657578432020e-07	7.867417562504047303e-07
5.067137254901959764e+00	4.638103507483753302e-02	7.767489031108391926e-07	8.551038611719422923e-07
5.184745098039215350e+00	4.305734801031293330e-02	7.038059043201441145e-07	9.149867133714343274e-07
5.302352941176470047e+00	3.988420285689693590e-02	6.290594202259312254e-07	9.637272147917998543e-07
5.419960784313724744e+00	3.686819349552360181e-02	5.535469075134908349e-07	9.989331713428088720e-07
5.537568627450979442e+00	3.401645700022025431e-02	4.786642240610845180e-07	1.020032714326556884e-06
5.655176470588234139e+00	3.133272934858841868e-02	4.053798538108202146e-07	1.027945505551632473e-06
5.772784313725489724e+00	2.881716381252900569e-02	3.342641829041863958e-07	1.024297165711091855e-06
5.890392156862744422e+00	2.647000346548927796e-02	2.663757426799102693e-07	1.010422117512432878e-06
6.007999999999999119e+00	2.428770536849138989e-02	2.020731080141540598e-07	9.884873983201441131e-07
6.125607843137253816e+00	2.226469590691005154e-02	1.416147607451981373e-07	9.611188555692754867e-07
6.243215686274509402e+00	2.039580519229408639e-02	8.595532049876440624e-08	9.305870271937254204e-07
6.360823529411764099e+00	1.867347901188150250e-02	3.530248760579121454e-08	8.977564287214014701e-07
6.478431372549018796e+00	1.708970258746464466e-02	-1.023325141079511110e-08	8.628995116974311037e-07
6.596039215686273494e+00	1.563746494733337170e-02	-5.008677472554950122e-08	8.264406928873601359e-07
6.713647058823528191e+00	1.430820431129547696e-02	-8.429369881867996523e-08	7.890242601169974865e-07
6.831254901960783776e+00	1.309340523111568282e-02	-1.130470786381548456e-07	7.510099668605299229e-07
6.948862745098038474e+00	1.198593165948700842e-02	-1.363064108432417417e-07	7.120762066191843759e-07
7.066470588235293171e+00	1.097771985945567193e-02	-1.544648803797044507e-07	6.721817925052752866e-07
7.184078431372547868e+00	1.006056801025767902e-02	-1.681410877068069815e-07	6.317455873080711853e-07
7.301686274509803454e+00	9.227383457617640422e-03	-1.778662874999254578e-07	5.918362806895086317e-07
7.419294117647058151e+00	8.470758494290929475e-03	-1.842147498844781313e-07	5.532180341285969013e-07
7.536901960784312848e+00	7.783176086709709014e-03	-1.877901750235467373e-07	5.162756881232667361e-07
7.654509803921567546e+00	7.158524877424375654e-03	-1.891083737225345142e-07	4.812628419284634574e-07
7.772117647058822243e+00	6.590968999461896058e-03	-1.886328710996606535e-07	4.483611228333782133e-07
7.889725490196077828e+00	6.074475058936354248e-03	-1.867819455305901701e-07	4.176937015166996354e-07
8.007333333333333414e+00	5.604132613888262657e-03	-1.838636823961814986e-07	3.893604111009028486e-07
8.124941176470587223e+00	5.175762121270967644e-03	-1.801127266556226437e-07	3.633790236762187131e-07
8.242549019607842808e+00	4.785064946503604991e-03	-1.757480427996666928e-07	3.394821846792675383e-07
8.360156862745096618e+00	4.428311909744230349e-03	-1.709293694754548630e-07	3.173907608032810644e-07
8.477764705882352203e+00	4.102712057102225404e-03	-1.657295554343198390e-07	2.969253071480156944e-07
8.595372549019606012e+00	3.805361118411727198e-03	-1.602628411457463547e-07	2.779511206712771151e-07
8.712980392156861598e+00	3.533338345900005270e-03	-1.546637570636264214e-07	2.603591210298587297e-07
8.830588235294117183e+00	3.284533754331793280e-03	-1.489546899862351454e-07	2.440264971571657925e-07
8.948196078431370992e+00	3.057075414751213218e-03	-1.431444455324611374e-07	2.288192979229989890e-07
9.065803921568626578e+00	2.848820993698547663e-03	-1.373282842883836646e-07	2.145833051122108000e-07
9.183411764705882163e+00	2.657934497512574358e-03	-1.315809334073829451e-07	2.012021386777307827e-07
9.301019607843135972e+00	2.483097830056109432e-03	-1.259225006449553389e-07	1.886254060331958039e-07
9.418627450980391558e+00	2.322797591909890602e-03	-1.203920257840145116e-07	1.768680293386765339e-07
9.536235294117645367e+00	2.175355570485094838e-03	-1.150467435968771504e-07	1.659883700047862218e-07
9.653843137254900952e+00	2.039604799025075254e-03	-1.099111510202576557e-07	1.559424127268687439e-07
9.771450980392156538e+00	1.914635803748774385e-03	-1.049893711398004822e-07	1.466386790905954617e-07
9.889058823529410347e+00	1.799288727304277150e-03	-1.002770206519909304e-07	1.380454298731518541e-07
1.000666666666666593e+01	1.692453132263971923e-03	-9.576727999263294064e-08	1.301389435370436675e-07
1.012427450980391974e+01	1.593489861434993450e-03	-9.145502211421524056e-08	1.228431006295878130e-07
1.024188235294117533e+01	1.501787308418742022e-03	-8.732951582745662888e-08	1.160959158512904447e-07
1.035949019607843091e+01	1.416494076819842718e-03	-8.336401768069583318e-08	1.099023122907222685e-07
1.047709803921568472e+01	1.336916738042010595e-03	-7.953255066854994684e-08	1.042467669207777055e-07
1.059470588235294031e+01	1.262731584412433604e-03	-7.581528819456066889e-08	9.905199636960804559e-08
1.071231372549019412e+01	1.193545899991200771e-03	-7.219863924344192532e-08	9.425421903289075766e-08
1.082992156862744970e+01	1.128786515104592989e-03	-6.867767195874751283e-08	8.982154226179390384e-08
1.094752941176470529e+01	1.068052194793596942e-03	-6.525635406757958319e-08	8.571731862336680494e-08
1.106513725490195910e+01	1.011188627988516111e-03	-6.195006935087296370e-08	8.189482428874068388e-08
1.118274509803921468e+01	9.579285931174549244e-04	-5.879074906700865359e-08	7.832867365236266491e-08
1.130035294117646849e+01	9.078484041809282545e-04	-5.582962432152878694e-08	7.501956741133227232e-08
1.141796078431372408e+01	8.606819378262916360e-04	-5.311686266364683418e-08	7.194686079679777633e-08
1.153556862745097966e+01	8.163534945569477170e-04	-5.069997795940258133e-08	6.906397165119146827e-08
1.165317647058823347e+01	7.746797771888385819e-04	-4.861843771324533334e-08	6.635525527109907495e-08
1.177078431372548906e+01	7.353402519372448463e-04	-4.690167984217555637e-08	6.384217598424088589e-08
1.188839215686274464e+01	6.981378050523906779e-04	-4.554184587711552619e-08	6.151015595050488339e-08
1.200599999999999845e+01	6.630370493734411008e-04	-4.448442167237171119e-08	5.929760795412710444e-08
1.212360784313725404e+01	6.299186019803189275e-04	-4.363997718828452024e-08	5.719227375112988300e-08
1.224121568627450785e+01	5.985293768262352427e-04	-4.287350178450631881e-08	5.525504816330152293e-08
1.235882352941176343e+01	5.686958177288344365e-04	-4.207140436053210595e-08	5.349582039549148223e-08
1.247643137254901902e+01	5.403925747128042554e-04	-4.116034918281947004e-08	5.182951193142422402e-08
1.259403921568627283e+01	5.135541038613237802e-04	-4.010610184071188219e-08	5.022112547962541868e-08
1.271164705882352841e+01	4.879960795328620480e-04	-3.894842787111433834e-08	4.876162314960210458e-08
1.282925490196078222e+01	4.635632270423208231e-04	-3.775144805067624967e-08	4.750136925809997662e-08
1.294686274509803781e+01	4.402234401555912857e-04	-3.662443478187672810e-08	4.632684522777518192e-08
1.306447058823529339e+01	4.179472042113084010e-04	-3.565527356215170770e-08	4.514505970851673010e-08
1.318207843137254720e+01	3.966176382205886157e-04	-3.481150917004580150e-08	4.407242779027804028e-08
1.329968627450980279e+01	3.761065496276988431e-04	-3.403682237924558045e-08	4.324345700596244583e-08
1.341729411764705659e+01	3.563549630940713144e-04	-3.332697936812290232e-08	4.254821398649942669e-08
1.353490196078431218e+01	3.373308802898287127e-04	-3.269745113921834818e-08	4.179986814156239436e-08
1.365250980392156777e+01	3.189767146633458125e-04	-3.214339396442057153e-08	4.107612876173742210e-08
1.377011764705882158e+01	3.012186521373598621e-04	-3.164801746418527367e-08	4.061727703885675432e-08
1.388772549019607716e+01	2.839840697073581417e-04	-3.122950887022215938e-08	4.041573071144659273e-08
1.400533333333333275e+01	2.672019767482813283e-04	-3.094341074772381959e-08	4.019672285882668654e-08
1.412294117647058656e+01	2.508258804170358639e-04	-3.079868668108433924e-08	3.986909260977715334e-08
1.424054901960784214e+01	2.348542480350774197e-04	-3.071329505911971991e-08	3.971083568531944956e-08
1.435815686274509595e+01	2.192623788025522213e-04	-3.063566998879111162e-08	3.992819345984803672e-08
1.447576470588235154e+01	2.039204381001211890e-04	-3.066105630278779270e-08	4.032212981846946113e-08
1.459337254901960712e+01	1.886957502472295033e-04	-3.089889646877364008e-08	4.064304532736733501e-08
1.471098039215686093e+01	1.736127015458006364e-04	-3.131187637825499305e-08	4.096201609712776417e-08
1.482858823529411652e+01	1.587624833381627966e-04	-3.179629616060142126e-08	4.149823476453324901e-08
1.494619607843137032e+01	1.440517558832847772e-04	-3.232401705286825053e-08	4.237514994870147658e-08
1.506380392156862591e+01	1.292053589632524268e-04	-3.294223054970971054e-08	4.362004376532662051e-08
1.518141176470588150e+01	1.141018918550961873e-04	-3.376902755956073965e-08	4.510529151412903020e-08
1.529901960784313530e+01	9.896783598141835683e-05	-3.507214665114237539e-08	4.637316427386303039e-08
1.541662745098039089e+01	8.394683436781114213e-05	-3.695620882256948131e-08	4.722349488837320821e-08
1.553423529411764470e+01	6.848153024762926246e-05	-3.852544696898659944e-08	4.910204554036613414e-08
1.565184313725490028e+01	5.190555667347988031e-05	-3.856332547394417679e-08	5.370389976961931723e-08
1.576945098039215587e+01	3.579746959679335237e-05	-3.601727790428028753e-08	5.736599652287757195e-08
1.588705882352940968e+01	2.286286634271767341e-05	-3.055217354909466020e-08	5.423998017237049824e-08
1.600466666666666526e+01	1.338129438524483018e-05	-2.362561087143476277e-08	4.582060589516900938e-08
1.612227450980392263e+01	7.156103837933742252e-06	-1.700742495377176194e-08	3.499423695429552657e-08
1.623988235294117644e+01	3.887879218965846549e-06	-1.218651722473363353e-08	2.444481858022851717e-08
1.635749019607843024e+01	2.539094778456843701e-06	-8.932210221218393056e-09	1.582634480566047928e-08
1.647509803921568761e+01	1.797292076875683607e-06	-6.318008592619917892e-09	1.030666132384649918e-08
1.659270588235294142e+01	1.042606075268724690e-06	-4.001189071870344811e-09	7.730165157537523788e-09
1.671031372549019522e+01	4.860199832368820264e-07	-2.342297194714410602e-09	6.351654385964637841e-09
1.682792156862745259e+01	2.998358899468749244e-07	-1.579720549810139891e-09	4.785712737221965420e-09
1.694552941176470640e+01	3.172976652007004492e-07	-1.322401375817357561e-09	3.346809055425386702e-09
1.706313725490196020e+01	3.020446762280504838e-07	-1.054855638335438636e-09	2.713214843905746710e-09
1.718074509803921401e+01	1.989969402086062279e-07	-6.610517744165210177e-10	2.782094750768383911e-09
1.729835294117647138e+01	1.035450071151913761e-07	-3.564948130723578642e-10	2.803402536175643969e-09
1.741596078431372518e+01	7.986367551494714750e-08	-2.763836954875683256e-10	2.300412894167943254e-09
1.753356862745097899e+01	9.079790931194737593e-08	-2.991939787207148020e-10	1.625556865812347519e-09
1.765117647058823636e+01	8.487568457475157625e-08	-2.694761959243566959e-10	1.242801884862664558e-09
1.776878431372549016e+01	5.604855455295483864e-08	-1.734075073520315905e-10	1.177479855649079142e-09
1.788639215686274397e+01	3.054129379979582502e-08	-9.775719644091554939e-11	1.143460415366114055e-09
1.800400000000000134e+01	2.504589221867876075e-08	-9.483002948376020021e-11	9.545031358967557755e-10
1.812160784313725514e+01	2.873192658660965175e-08	-1.181444384686162039e-10	7.107349288433109825e-10
1.823921568627450895e+01	2.709404352787585752e-08	-1.089801705199039426e-10	5.512816337132847060e-10
1.835682352941176632e+01	1.832866422677662428e-08	-6.681364049431560627e-11	4.917789919167416542e-10
1.847443137254902013e+01	1.024623381055019371e-08	-3.513656031782604194e-11	4.544003551809390194e-10
1.859203921568627393e+01	8.294911385265961849e-09	-4.206636962667528994e-11	3.827046712894223754e-10
1.870964705882352774e+01	9.491559393257454024e-09	-6.212620415698085259e-11	2.968232027921166744e-10
1.882725490196078511e+01	9.291388334488033344e-09	-6.040120353894291962e-11	2.314053612621548970e-10
1.894486274509803891e+01	6.614944035342780124e-09	-3.349398563245634320e-11	1.953140192462142599e-10
1.906247058823529272e+01	3.849222185448835835e-09	-9.537670912501167476e-12	1.716176006691688837e-10
1.918007843137255009e+01	2.995575210844432367e-09	-1.124422325957031629e-11	1.453350512979639033e-10
1.929768627450980389e+01	3.392515537492867025e-09	-2.751499865751094114e-11	1.165263280209880121e-10
1.941529411764705770e+01	3.537590917417006886e-09	-3.662695855744351807e-11	9.008453789515491857e-11
1.953290196078431507e+01	2.765285622781295136e-09	-2.909873051678074069e-11	6.915541190585675009e-11
1.965050980392156887e+01	1.785315164849037949e-09	-1.556545498081210877e-11	5.403211437477133280e-11
1.976811764705882268e+01	1.357538039348350840e-09	-7.587905104760995258e-12	4.456342152753231897e-11
1.988572549019607649e+01	1.463613689359107878e-09	-7.538111325951117183e-12	3.868757260135497879e-11
2.000333333333333385e+01	1.605311949579700342e-09	-1.210474760805359960e-11	3.317780782565975320e-11
2.012094117647058766e+01	1.425785615484491372e-09	-1.773418998683208435e-11	2.590429066183892483e-11
2.023854901960784147e+01	1.086999844543797590e-09	-2.015793601195020616e-11	1.864824075433986341e-11
2.035615686274509883e+01	8.618718243690393520e-10	-1.512001679413267402e-11	1.400570500438576093e-11
2.047376470588235264e+01	8.496543960639752204e-10	-4.166237378647587334e-12	1.255944920112395600e-11
2.059137254901960645e+01	9.055455195363784390e-10	2.967394440576615972e-12	1.205863297275935673e-11
2.070898039215686381e+01	8.809818780679920778e-10	-2.657699875635040252e-12	1.027761196591182578e-11
2.082658823529411762e+01	7.718197902727115462e-10	-1.547181809517363894e-11	7.354754824221891127e-12
2.094419607843137143e+01	6.637229208540247323e-10	-2.092019675930580390e-11	4.897218374428124846e-12
2.106180392156862879e+01	6.224037186247034245e-10	-9.371219223941715388e-12	4.099392731643514743e-12
2.117941176470588260e+01	6.238588081751364064e-10	7.210973524317555734e-12	4.317264136117445648e-12
2.129701960784313641e+01	6.200268488841458721e-10	1.118857359965549494e-11	4.416156267415429408e-12
2.141462745098039022e+01	5.856080294537825734e-10	-3.342000814670100018e-12	3.801332800544369177e-12
2.153223529411764758e+01	5.401582062985879388e-10	-1.903963444779827813e-11	2.942190938224709720e-12
2.164984313725490139e+01	5.075628491500184966e-10	-1.683410811883318494e-11	2.412142389066161501e-12
2.176745098039215520e+01	4.935024429135187291e-10	2.600385494015748345e-12	2.386850805453568386e-12
2.188505882352941256e+01	4.850245140621120138e-10	1.837611880697006696e-11	2.634918784414266896e-12
2.200266666666666637e+01	4.697819575892498811e-10	1.166905624880186909e-11	2.927472410381720935e-12
2.212027450980392018e+01	4.481067546691329104e-10	-9.656429714504784212e-12	3.214208644266676598e-12
2.223788235294117754e+01	4.274283512345308056e-10	-2.284525726218462686e-11	3.545158532788621342e-12
2.235549019607843135e+01	4.135825694479464370e-10	-1.127715822291977704e-11	3.974574905421878612e-12
2.247309803921568516e+01	4.044054719630652735e-10	1.122526066086795826e-11	4.575398486785743685e-12
2.259070588235293897e+01	3.952673313653973804e-10	2.151915239145812811e-11	5.425542879012708047e-12
2.270831372549019633e+01	3.833094508622751183e-10	7.079521532468557792e-12	6.532498548579656020e-12
2.282592156862745014e+01	3.706475694227502393e-10	-1.466550919458522252e-11	7.702923679484580854e-12
2.294352941176470395e+01	3.602346481907344085e-10	-2.133944941167008337e-11	8.711758350063134203e-12
2.306113725490196131e+01	3.531391908450819827e-10	-5.245393148626793273e-12	9.481333301140294159e-12
2.317874509803921512e+01	3.470755158937038031e-10	1.517715889355084525e-11	1.019639734649072718e-11
2.329635294117646893e+01	3.394948097587257422e-10	1.949980839048074066e-11	1.106095711737202404e-11
2.341396078431372629e+01	3.298046030246000822e-10	4.381828680286389482e-12	1.208259382853815915e-11
2.353156862745098010e+01	3.197822181624365400e-10	-1.281208757907084620e-11	1.303076723811148341e-11
2.364917647058823391e+01	3.112340903847008585e-10	-1.460752752069902780e-11	1.367427930608283558e-11
2.376678431372549127e+01	3.042492463477551052e-10	-7.953251770199180522e-13	1.398413128773661288e-11
2.388439215686274508e+01	2.974136084275111088e-10	1.372395739987059685e-11	1.410832259095536938e-11
2.400199999999999889e+01	2.893940538932528035e-10	1.496273762535174761e-11	1.419106730317399429e-11
2.411960784313725270e+01	2.802725364058723191e-10	4.275818615489769055e-12	1.427810669062535103e-11
2.423721568627451006e+01	2.710724348768128680e-10	-6.777170648033034642e-12	1.434942842171541410e-11
2.435482352941176387e+01	2.627438311320534494e-10	-7.874084963759870334e-12	1.438891515816640893e-11
2.447243137254901768e+01	2.555191280136652055e-10	-4.999254444691100174e-13	1.442531136739857129e-11
2.459003921568627504e+01	2.492474120477225028e-10	7.589112184705901639e-12	1.451103670570244667e-11
2.470764705882352885e+01	2.437217699996713898e-10	9.644091090130872351e-12	1.468284019266555044e-11
2.482525490196078266e+01	2.383298162056061227e-10	6.203766941263982564e-12	1.486318219047261705e-11
2.494286274509804002e+01	2.322823917987833619e-10	1.064913441851384944e-12	1.492396336799871390e-11
2.506047058823529383e+01	2.250171037443066829e-10	-2.367359569319044600e-12	1.476461149214451663e-11
2.517807843137254764e+01	2.174024223887350888e-10	-3.066081104834628773e-12	1.445667153186487339e-11
2.529568627450980500e+01	2.108688712341214190e-10	-9.590027653191286975e-13	1.413957222783623286e-11
2.541329411764705881e+01	2.065482047672137120e-10	3.618801080060462890e-12	1.393804925707909482e-11
2.553090196078431262e+01	2.038310464732157386e-10	7.853798115757933680e-12	1.389545676167268933e-11
2.564850980392156643e+01	2.014609069710765264e-10	8.027935848319858294e-12	1.402428871391849911e-11
2.576611764705882379e+01	1.984131391618228933e-10	1.604731378134138424e-12	1.432341724211203193e-11
2.588372549019607760e+01	1.950039170152830193e-10	-6.958533690469795640e-12	1.470944697823372847e-11
2.600133333333333141e+01	1.920487048033078441e-10	-1.062390798107209312e-11	1.506888634688286794e-11
2.611894117647058877e+01	1.902514447948297295e-10	-4.100223379840192829e-12	1.532043769932835437e-11
2.623654901960784258e+01	1.896419718624006812e-10	6.980783597941204532e-12	1.558511881768638271e-11
2.635415686274509639e+01	1.899822680975594555e-10	1.269627702457736321e-11	1.606329324461611420e-11
2.647176470588235375e+01	1.909947413971108727e-10	5.109025138541178570e-12	1.691083536140190483e-11
2.658937254901960756e+01	1.920919097521636700e-10	-9.686656938569478792e-12	1.796769099972279304e-11
2.670698039215686137e+01	1.925523264321672660e-10	-1.938224783168212300e-11	1.893405433441190310e-11
2.682458823529411518e+01	1.918074124805611881e-10	-1.353376646529998535e-11	1.955986108402789084e-11
2.694219607843137254e+01	1.906154007269471737e-10	2.289444476917363205e-12	2.002413924534280100e-11
2.705980392156862635e+01	1.904323285276332400e-10	1.407457690836819551e-11	2.073198703549077779e-11
2.717741176470588016e+01	1.925479682061187132e-10	9.257683990555842744e-12	2.204326319886637053e-11
2.729501960784313752e+01	1.963452509359585180e-10	-8.025081769274253160e-12	2.379606520618481132e-11
2.741262745098039133e+01	1.999482628284100970e-10	-2.260726435563287947e-11	2.548400855955821511e-11
2.753023529411764514e+01	2.015734309156298311e-10	-2.016745600499136765e-11	2.662581434745961697e-11
2.764784313725490250e+01	2.011571139920722570e-10	-2.399102588377422975e-12	2.720937046083053008e-11
2.776545098039215631e+01	2.001301135063336337e-10	1.509251463913802858e-11	2.763021434994257410e-11
2.788305882352941012e+01	1.999281905206800586e-10	1.682889817438007627e-11	2.828424791307604968e-11
2.800066666666666748e+01	2.010186359837392144e-10	1.281012823729743633e-12	2.927184387831025889e-11
2.811827450980392129e+01	2.027058677768780946e-10	-1.631613347580260092e-11	3.033840597741422059e-11
2.823588235294117510e+01	2.042350705476065884e-10	-2.001874452778722765e-11	3.121242478119022826e-11
2.835349019607842891e+01	2.050623643506149607e-10	-4.732721531981117729e-12	3.174917734929436840e-11
2.847109803921568627e+01	2.050115478878640229e-10	1.549757489875051841e-11	3.202674347191280009e-11
2.858870588235294008e+01	2.039463303457925333e-10	2.482476092694442925e-11	3.214520510585883759e-11
2.870631372549019389e+01	2.019038446795814682e-10	1.465282751108858194e-11	3.218187345193464585e-11
2.882392156862745125e+01	1.994108370747792450e-10	-3.373339009574939587e-12	3.215164531982127983e-11
2.894152941176470506e+01	1.970744837447748450e-10	-1.418218217152489641e-11	3.205834176679840114e-11
2.905913725490195887e+01	1.953497078704003294e-10	-6.721536884961155179e-12	3.191050787897035011e-11
2.917674509803921623e+01	1.939647925039441706e-10	1.083166165187800943e-11	3.174032918033528127e-11
2.929435294117647004e+01	1.924273583743919115e-10	2.446927208811824884e-11	3.158697631060738962e-11
2.941196078431372385e+01	1.903000593322488738e-10	2.198762510509934117e-11	3.148274698371982539e-11
2.952956862745097766e+01	1.876246803709638098e-10	7.110739216601972503e-12	3.139784789943442611e-11
2.964717647058823502e+01	1.847072302152351790e-10	-7.666089290319098671e-12	3.126837287638473672e-11
2.976478431372548883e+01	1.818381438722886420e-10	-1.035769625389945869e-11	3.103229057053119871e-11
2.988239215686274264e+01	1.789491784876545755e-10	-9.049833133125471956e-14	3.066404152344069986e-11
3.000000000000000000e+01	1.756103459819401214e-10	1.280331705327525791e-11	3.017484098931698871e-11


==> dat/glow_discharge/1Torr300K_radial_comp_x_0.165.csv <==
ev	f0	f1	f2	f3
1.000000000000000021e-02	1.692566643082119016e-01	7.796132193168445700e-05	-3.015193998431749112e-05
1.276078431372549005e-01	1.682306203710278170e-01	-3.274861772766434127e-05	3.745728190157777553e-05
2.452156862745097921e-01	1.668586752520698768e-01	-1.445814933569917787e-04	6.378140495601242362e-04
3.628235294117646559e-01	1.666250578430138740e-01	-1.608619707712407004e-04	2.527394362182453706e-04
4.804313725490195752e-01	1.662437181841165401e-01	-1.264169054215789564e-04	1.371775776040853477e-04
5.980392156862744946e-01	1.656548695974592589e-01	-8.452629407279119362e-05	7.634442456109121194e-05
7.156470588235293029e-01	1.648251079871032032e-01	-5.749911873428900188e-05	4.847914110087166314e-05
8.332549019607842222e-01	1.637901854551243597e-01	-4.863952128063472587e-05	3.397112437299865248e-05
9.508627450980391416e-01	1.625635514733772824e-01	-4.474784537882146065e-05	2.485968594141507824e-05
1.068470588235294061e+00	1.611388243066516623e-01	-3.987405281655080001e-05	1.961942730925538933e-05
1.186078431372548980e+00	1.595221480533336178e-01	-3.469794188968405543e-05	1.562068493917454713e-05
1.303686274509803900e+00	1.577206755199019039e-01	-2.987423673045033548e-05	1.284420592072794951e-05
1.421294117647058597e+00	1.557440090033155311e-01	-2.571703812085575719e-05	1.072539841774597209e-05
1.538901960784313516e+00	1.535968628381110812e-01	-2.205716290429009992e-05	9.012562820651897868e-06
1.656509803921568436e+00	1.512892590901153966e-01	-1.868282479478125917e-05	7.688078883756435021e-06
1.774117647058823355e+00	1.488308438194110295e-01	-1.553821515386692040e-05	6.567606258711547549e-06
1.891725490196078274e+00	1.462218401693428649e-01	-1.261822066006914048e-05	5.636863724891544841e-06
2.009333333333333194e+00	1.434725683719182687e-01	-9.809666304978231601e-06	4.853442460466601074e-06
2.126941176470587891e+00	1.405874482249032942e-01	-7.114164389955647874e-06	4.170975393069759471e-06
2.244549019607842588e+00	1.375693333627276693e-01	-4.516008773323705499e-06	3.582963537341920112e-06
2.362156862745097730e+00	1.344279639903845636e-01	-1.963936139222626377e-06	3.060683667803183238e-06
2.479764705882352427e+00	1.311625561737246315e-01	4.876402245586147443e-07	2.603588458265933406e-06
2.597372549019607568e+00	1.277838722805011706e-01	2.903503995226321710e-06	2.208200819681911491e-06
2.714980392156862266e+00	1.242924414943389760e-01	5.242479260722831592e-06	1.865187802996450362e-06
2.832588235294116963e+00	1.206998477429901129e-01	7.552975133146462843e-06	1.562521934710757224e-06
2.950196078431372104e+00	1.170087687066889010e-01	9.788282580722159823e-06	1.293657891529087303e-06
3.067803921568626802e+00	1.132310113849546163e-01	1.195230110473900881e-05	1.053831749920116484e-06
3.185411764705881943e+00	1.093700245467167514e-01	1.397127321098733081e-05	8.486643160527853627e-07
3.303019607843136640e+00	1.054383510629928605e-01	1.585124120034160872e-05	6.839450430474859886e-07
3.420627450980391782e+00	1.014415244448851755e-01	1.753811757860457811e-05	5.564412550804505786e-07
3.538235294117646479e+00	9.739449223332541372e-02	1.904690859643640404e-05	4.628806770698082671e-07
3.655843137254901620e+00	9.330611907024120855e-02	2.033659459181811333e-05	3.973445850147893993e-07
3.773450980392156318e+00	8.919220195876510771e-02	2.140781825371624203e-05	3.552706133489505001e-07
3.891058823529411015e+00	8.506508249496583240e-02	2.223314727204248734e-05	3.342458380404432378e-07
4.008666666666666600e+00	8.093906301112739621e-02	2.279398214910998568e-05	3.317516689775698880e-07
4.126274509803921298e+00	7.682974811645022772e-02	2.308525388620331044e-05	3.473352497617516150e-07
4.243882352941175995e+00	7.274941824425837367e-02	2.308947121538642156e-05	3.818684599770514849e-07
4.361490196078430692e+00	6.871575935630999665e-02	2.283071261205466180e-05	4.307497282558099671e-07
4.479098039215685390e+00	6.474155616223470355e-02	2.230515545709849215e-05	4.902414391618424330e-07
4.596705882352940975e+00	6.084286980569569847e-02	2.153717312973142784e-05	5.564806573130599015e-07
4.714313725490195672e+00	5.703445556894021218e-02	2.055262893441823658e-05	6.271804162379565511e-07
4.831921568627450370e+00	5.332858895805287630e-02	1.937163914576425937e-05	7.006817009562693047e-07
4.949529411764705067e+00	4.974066342031220611e-02	1.804319378349335127e-05	7.724373787977641822e-07
5.067137254901959764e+00	4.628163327883177969e-02	1.659529032115265661e-05	8.389762150994796194e-07
5.184745098039215350e+00	4.296297741138638965e-02	1.506608844358494248e-05	8.974886348562071012e-07
5.302352941176470047e+00	3.979561839002564161e-02	1.349697578783087500e-05	9.452709631866677372e-07
5.419960784313724744e+00	3.678605014937995354e-02	1.190817782047081160e-05	9.798957274129941978e-07
5.537568627450979442e+00	3.394125056485900599e-02	1.033091471762538938e-05	1.000722398913921386e-06
5.655176470588234139e+00	3.126482116507426495e-02	8.787075088687797909e-06	1.008624390662103769e-06
5.772784313725489724e+00	2.875681176939152983e-02	7.288342789046883545e-06	1.005199788444411082e-06
5.890392156862744422e+00	2.641731665498420548e-02	5.856402484989838959e-06	9.917140568011401994e-07
6.007999999999999119e+00	2.424269018710677182e-02	4.501023730495092536e-06	9.703056186082277811e-07
6.125607843137253816e+00	2.222726723701643273e-02	3.228761618045535864e-06	9.435925052679811889e-07
6.243215686274509402e+00	2.036574536404626642e-02	2.055810515880782974e-06	9.138205526992286132e-07
6.360823529411764099e+00	1.865048062037180654e-02	9.884340887658593681e-07	8.818437281845933453e-07
6.478431372549018796e+00	1.707337778049223057e-02	3.067260808044675586e-08	8.479283870378511713e-07
6.596039215686273494e+00	1.562732618890569705e-02	-8.090312670035192391e-07	8.124869647391682677e-07
6.713647058823528191e+00	1.430370719144471656e-02	-1.531037917484082762e-06	7.761526726773752421e-07
6.831254901960783776e+00	1.309396310346525732e-02	-2.138139137430216822e-06	7.392710992440523651e-07
6.948862745098038474e+00	1.199090832958390161e-02	-2.630387676713844241e-06	7.014972443020951840e-07
7.066470588235293171e+00	1.098648375356359001e-02	-3.016695993987745479e-06	6.627465623364947948e-07
7.184078431372547868e+00	1.007252168407401019e-02	-3.309991644464761303e-06	6.233960799226277803e-07
7.301686274509803454e+00	9.241960215906532689e-03	-3.520324962622452868e-06	5.845037519263279638e-07
7.419294117647058151e+00	8.487446502751813324e-03	-3.660178295149804823e-06	5.468193576092388424e-07
7.536901960784312848e+00	7.801535093081713411e-03	-3.743518034909375646e-06	5.107109745586885701e-07
7.654509803921567546e+00	7.178166273758221534e-03	-3.779730100285329318e-06	4.764392650152851105e-07
7.772117647058822243e+00	6.611557524555238333e-03	-3.777723362395295131e-06	4.441931345322605177e-07
7.889725490196077828e+00	6.095739982033106935e-03	-3.747613842197990927e-06	4.140935798758466095e-07
8.007333333333333414e+00	5.625846122019341131e-03	-3.695675958637326084e-06	3.862552277199516045e-07
8.124941176470587223e+00	5.197726058166865157e-03	-3.625840969961714792e-06	3.607177245237398662e-07
8.242549019607842808e+00	4.807116789044168711e-03	-3.542935617733922625e-06	3.372184460400654780e-07
8.360156862745096618e+00	4.450316699505307144e-03	-3.450547862398263898e-06	3.154824504195596751e-07
8.477764705882352203e+00	4.124547163445547136e-03	-3.349925506055643590e-06	2.953406218900103128e-07
8.595372549019606012e+00	3.826921619386521294e-03	-3.243154016057604788e-06	2.766630474189352750e-07
8.712980392156861598e+00	3.554540184839665839e-03	-3.132818535677540699e-06	2.593413754924291185e-07
8.830588235294117183e+00	3.305300613081229178e-03	-3.019509069416611277e-06	2.432580910714625082e-07
8.948196078431370992e+00	3.077336826395246899e-03	-2.903522854143331447e-06	2.282831479366919511e-07
9.065803921568626578e+00	2.868521779616795345e-03	-2.786555137324031528e-06	2.142570768134033257e-07
9.183411764705882163e+00	2.677032434822341524e-03	-2.669937091789929401e-06	2.010589021941056889e-07
9.301019607843135972e+00	2.501557750773871630e-03	-2.554085085356236045e-06	1.886372744963682008e-07
9.418627450980391558e+00	2.340596307590836391e-03	-2.440056917763246605e-06	1.770074554924073581e-07
9.536235294117645367e+00	2.192485923765915418e-03	-2.329447301564623739e-06	1.662292451129489197e-07
9.653843137254900952e+00	2.056067084985012915e-03	-2.222699296359920716e-06	1.562622650004157956e-07
9.771450980392156538e+00	1.930433708917208202e-03	-2.119723723059103825e-06	1.470193138585456586e-07
9.889058823529410347e+00	1.814434536699852064e-03	-2.021173271214911681e-06	1.384698413960285612e-07
1.000666666666666593e+01	1.706967468498671488e-03	-1.927709837819125950e-06	1.305909410318833051e-07
1.012427450980391974e+01	1.607394051244688017e-03	-1.839055542789661057e-06	1.233101214429886751e-07
1.024188235294117533e+01	1.515103256276768753e-03	-1.754948178044502035e-06	1.165686895105233670e-07
1.035949019607843091e+01	1.429248660983232274e-03	-1.675736462424860953e-06	1.103723728723743235e-07
1.047709803921568472e+01	1.349139291797903832e-03	-1.601480423063047061e-06	1.047078142162174688e-07
1.059470588235294031e+01	1.274447628268466715e-03	-1.531482997608864348e-06	9.950336470216059888e-08
1.071231372549019412e+01	1.204778740675090153e-03	-1.465297203954096102e-06	9.469740310255337287e-08
1.082992156862744970e+01	1.139560874224195171e-03	-1.403001510302250289e-06	9.025417676984845819e-08
1.094752941176470529e+01	1.078392295521636958e-03	-1.344447150241025697e-06	8.613665486476832282e-08
1.106513725490195910e+01	1.021115214419916675e-03	-1.289120393089500295e-06	8.230302794150689726e-08
1.118274509803921468e+01	9.674606130632319723e-04	-1.236761143639130545e-06	7.872844251475754308e-08
1.130035294117646849e+01	9.170052819813750240e-04	-1.187444729453022019e-06	7.540847335997431638e-08
1.141796078431372408e+01	8.694824917150862720e-04	-1.141094680764276074e-06	7.232229739858357847e-08
1.153556862745097966e+01	8.248145260113624996e-04	-1.097435948832069082e-06	6.942916532611231245e-08
1.165317647058823347e+01	7.828167282284860659e-04	-1.056298992470631939e-06	6.671381365456626398e-08
1.177078431372548906e+01	7.431680731126957991e-04	-1.017649988850354024e-06	6.419141039733488429e-08
1.188839215686274464e+01	7.056711507655080966e-04	-9.814125625778607799e-07	6.184640679736183716e-08
1.200599999999999845e+01	6.702904471413963184e-04	-9.474454389402805796e-07	5.962329608658331644e-08
1.212360784313725404e+01	6.369060294808614542e-04	-9.155568889866861954e-07	5.751051811862950849e-08
1.224121568627450785e+01	6.052636557986855199e-04	-8.854893167768313103e-07	5.556149727242356364e-08
1.235882352941176343e+01	5.751895551544157492e-04	-8.570874100166398386e-07	5.378409155233548718e-08
1.247643137254901902e+01	5.466598162662662883e-04	-8.303735999313940102e-07	5.210135310817738465e-08
1.259403921568627283e+01	5.196091878737498469e-04	-8.053086137787791919e-07	5.048155351974029800e-08
1.271164705882352841e+01	4.938508516494010629e-04	-7.816830585873519398e-07	4.900649367955351381e-08
1.282925490196078222e+01	4.692281389093789818e-04	-7.594200645454576932e-07	4.772115161958523773e-08
1.294686274509803781e+01	4.457117459903350994e-04	-7.388894177209730277e-07	4.652210613162309531e-08
1.306447058823529339e+01	4.232743774946631462e-04	-7.203832425958086963e-07	4.532477390344462783e-08
1.318207843137254720e+01	4.017957551859251716e-04	-7.035334814527146805e-07	4.423523315941530996e-08
1.329968627450980279e+01	3.811439007851637108e-04	-6.879146470932500617e-07	4.337594225111174370e-08
1.341729411764705659e+01	3.612632456435597604e-04	-6.738695808289288854e-07	4.264617604423575969e-08
1.353490196078431218e+01	3.421274174663311565e-04	-6.619810449885028327e-07	4.187510163647378999e-08
1.365250980392156777e+01	3.236761779103605524e-04	-6.519788608029878026e-07	4.113461161259473739e-08
1.377011764705882158e+01	3.058280012191193827e-04	-6.430732134666372888e-07	4.064571340562549993e-08
1.388772549019607716e+01	2.885110070242531710e-04	-6.353945898925584777e-07	4.040073877916005967e-08
1.400533333333333275e+01	2.716640478025164683e-04	-6.300632423783401563e-07	4.014554134666012874e-08
1.412294117647058656e+01	2.552436683183447255e-04	-6.274133752463265432e-07	3.979624982463845270e-08
1.424054901960784214e+01	2.392377615496936406e-04	-6.262125735305428023e-07	3.961123457897007292e-08
1.435815686274509595e+01	2.236143738712910130e-04	-6.256635539677504184e-07	3.978212655379721391e-08
1.447576470588235154e+01	2.082538638793751933e-04	-6.271730959913180493e-07	4.012405797064261340e-08
1.459337254901960712e+01	1.930357957690534464e-04	-6.323680590077263606e-07	4.040438229171031036e-08
1.471098039215686093e+01	1.779821445331440839e-04	-6.407257625520031394e-07	4.068179112619415426e-08
1.482858823529411652e+01	1.631748493160246069e-04	-6.507492250573878800e-07	4.115111261062754556e-08
1.494619607843137032e+01	1.485141915263229399e-04	-6.620089123359377211e-07	4.195557893563345357e-08
1.506380392156862591e+01	1.337215891879192404e-04	-6.751407603635923336e-07	4.318546390886664152e-08
1.518141176470588150e+01	1.186885913702333945e-04	-6.920026727736507316e-07	4.468383027263937547e-08
1.529901960784313530e+01	1.036901994702927595e-04	-7.170495668695916507e-07	4.575846875532209815e-08
1.541662745098039089e+01	8.889628583792915598e-05	-7.522567986502205729e-07	4.611358147514133245e-08
1.553423529411764470e+01	7.362890097583479898e-05	-7.841889863309684997e-07	4.800779631988994998e-08
1.565184313725490028e+01	5.705356904952052147e-05	-7.939969276190405953e-07	5.417180377021851078e-08
1.576945098039215587e+01	4.059947625974103799e-05	-7.568244917855511755e-07	6.057784042987064034e-08
1.588705882352940968e+01	2.692107803544460727e-05	-6.568649018584807671e-07	6.006906176146971855e-08
1.600466666666666526e+01	1.650200157759609842e-05	-5.222053536306029994e-07	5.359600697058700379e-08
1.612227450980392263e+01	9.394214049009958799e-06	-3.887681443094189622e-07	4.366273950839583686e-08
1.623988235294117644e+01	5.506305754751734568e-06	-2.871397327921502907e-07	3.268322306457914568e-08
1.635749019607843024e+01	3.759239485692419281e-06	-2.155453786639395596e-07	2.277107213382113955e-08
1.647509803921568761e+01	2.698227932801704777e-06	-1.590112454901012925e-07	1.584161901804861922e-08
1.659270588235294142e+01	1.647656889807234591e-06	-1.109816613756964430e-07	1.213067128094893432e-08
1.671031372549019522e+01	8.670278771417173244e-07	-7.504868697100095557e-08	9.856980747657755217e-09
1.682792156862745259e+01	5.631676843098875821e-07	-5.344441474150696047e-08	7.576906816050166612e-09
1.694552941176470640e+01	5.264898707293591628e-07	-4.081578343806484681e-08	5.559236052814153134e-09
1.706313725490196020e+01	4.621666213824556914e-07	-3.033308151582853997e-08	4.441820243715007206e-09
1.718074509803921401e+01	3.010443185109501735e-07	-2.021648224487312749e-08	4.108487365130848282e-09
1.729835294117647138e+01	1.612893071498822793e-07	-1.287835470633176830e-08	3.818348192348350202e-09
1.741596078431372518e+01	1.212196974631869794e-07	-9.672248857055115693e-09	3.097416835787605299e-09
1.753356862745097899e+01	1.301022252335583551e-07	-8.567192775821696116e-09	2.280415490339225776e-09
1.765117647058823636e+01	1.191639320917390273e-07	-7.108397710096452479e-09	1.809790146521914035e-09
1.776878431372549016e+01	7.944321428966351058e-08	-4.941610418389604323e-09	1.683812161867596088e-09
1.788639215686274397e+01	4.447994559312707652e-08	-3.205388321025285193e-09	1.585519728444907229e-09
1.800400000000000134e+01	3.565190132914479289e-08	-2.592941568332712120e-09	1.311867221647043533e-09
1.812160784313725514e+01	3.914436032681311616e-08	-2.509686080743611544e-09	9.842435996815009446e-10
1.823921568627450895e+01	3.642820508970989755e-08	-2.195284398864838589e-09	7.675055066811390301e-10
1.835682352941176632e+01	2.499354720622554651e-08	-1.557401376556552952e-09	6.776242190680501013e-10
1.847443137254902013e+01	1.445654123616327694e-08	-1.009303374061021853e-09	6.179009262315149658e-10
1.859203921568627393e+01	1.154201754151295803e-08	-8.334244772371425185e-10	5.182640471066326208e-10
1.870964705882352774e+01	1.262684864072156808e-08	-8.467157046096272515e-10	4.036724589443472025e-10
1.882725490196078511e+01	1.216751621504224615e-08	-7.808209338738003443e-10	3.170746212114524082e-10
1.894486274509803891e+01	8.797274318829217217e-09	-5.742968696661601277e-10	2.687347304482836464e-10
1.906247058823529272e+01	5.327463236079814975e-09	-3.726809535935985337e-10	2.362222595420345287e-10
1.918007843137255009e+01	4.122088424972176224e-09	-2.973299980729535636e-10	1.999065224992055739e-10
1.929768627450980389e+01	4.422732573359753456e-09	-3.047563365973539538e-10	1.608728017402426545e-10
1.941529411764705770e+01	4.484399853601308534e-09	-2.994466946488119882e-10	1.268343529253057607e-10
1.953290196078431507e+01	3.523355651730841083e-09	-2.380390204481098094e-10	1.018230460900639075e-10
1.965050980392156887e+01	2.335165352312138638e-09	-1.628408766080587542e-10	8.383236638014502109e-11
1.976811764705882268e+01	1.775171989140905266e-09	-1.197198329906724288e-10	7.036425549262791509e-11
1.988572549019607649e+01	1.826450528161702674e-09	-1.106447539710618841e-10	5.947912754334743206e-11
2.000333333333333385e+01	1.934153178253435936e-09	-1.104939239004016523e-10	4.959452854337203307e-11
2.012094117647058766e+01	1.699514535330568355e-09	-9.992039764456806413e-11	3.972704301120240408e-11
2.023854901960784147e+01	1.296758710918062346e-09	-8.096987182121427750e-11	3.098170731489457532e-11
2.035615686274509883e+01	1.022765170707302254e-09	-6.044180270863015339e-11	2.489024685628853669e-11
2.047376470588235264e+01	9.854082412914978003e-10	-4.382036792859136157e-11	2.159363146544310093e-11
2.059137254901960645e+01	1.026947514617754513e-09	-3.477720878705857142e-11	1.927342845988205386e-11
2.070898039215686381e+01	9.854938490889797340e-10	-3.603416387083441964e-11	1.615753977490257818e-11
2.082658823529411762e+01	8.556888220734531979e-10	-4.172340527006611435e-11	1.239343223054773568e-11
2.094419607843137143e+01	7.295179514532433719e-10	-4.067331880647658824e-11	9.321001292878568967e-12
2.106180392156862879e+01	6.774170000643632323e-10	-2.582125902277014404e-11	7.915082739431703212e-12
2.117941176470588260e+01	6.728634292739991566e-10	-8.031692021325604384e-12	7.527392792987747103e-12
2.129701960784313641e+01	6.633440521863938226e-10	-2.860699897499492443e-12	7.077713331783623830e-12
2.141462745098039022e+01	6.213099311792631089e-10	-1.510760780234550498e-11	6.009009179598995350e-12
2.153223529411764758e+01	5.684120159363117769e-10	-2.825302126233144078e-11	4.795677260380055698e-12
2.164984313725490139e+01	5.310243978319907879e-10	-2.423437432392628799e-11	4.010811377742613386e-12
2.176745098039215520e+01	5.149822959776796126e-10	-3.946596324549017399e-12	3.796011444211529546e-12
2.188505882352941256e+01	5.050988018214608834e-10	1.230728216903860917e-11	3.851244863508514957e-12
2.200266666666666637e+01	4.869699168084782685e-10	6.263692147257465685e-12	3.888492962863769858e-12
2.212027450980392018e+01	4.614031890165250298e-10	-1.417818347879985494e-11	3.898224288067876833e-12
2.223788235294117754e+01	4.377184517192491356e-10	-2.652303363937422608e-11	4.026911909218669170e-12
2.235549019607843135e+01	4.231364227939295688e-10	-1.436157545763152075e-11	4.396145044986431624e-12
2.247309803921568516e+01	4.143597071979334864e-10	8.519942280986255853e-12	5.001912961019307256e-12
2.259070588235293897e+01	4.048539924391095329e-10	1.909162496546453719e-11	5.801131667281887188e-12
2.270831372549019633e+01	3.907225382271368433e-10	4.917528071827261972e-12	6.737699994512110876e-12
2.282592156862745014e+01	3.754871178951492909e-10	-1.655086713667292975e-11	7.716742835820400998e-12
2.294352941176470395e+01	3.639105144128280201e-10	-2.292591358912795329e-11	8.638355992139677124e-12
2.306113725490196131e+01	3.576558180138106449e-10	-6.523551738140275154e-12	9.467578906176684159e-12
2.317874509803921512e+01	3.528677242289560939e-10	1.416081530433301110e-11	1.028506928733136654e-11
2.329635294117646893e+01	3.452648164455162144e-10	1.864107556070168656e-11	1.117935405827380858e-11
2.341396078431372629e+01	3.339768093798637547e-10	3.586095102037415153e-12	1.213073514747033194e-11
2.353156862745098010e+01	3.222660234803689079e-10	-1.354820389805054835e-11	1.298823141838505875e-11
2.364917647058823391e+01	3.134310433126546113e-10	-1.519789165406428986e-11	1.360162343093579104e-11
2.376678431372549127e+01	3.075436551725443975e-10	-1.166986469980695552e-12	1.394733080750499653e-11
2.388439215686274508e+01	3.018516515100723943e-10	1.354090929301868520e-11	1.411263735765244416e-11
2.400199999999999889e+01	2.937683619727542556e-10	1.484327462802558098e-11	1.418464967623960564e-11
2.411960784313725270e+01	2.835167520067127834e-10	4.121974937689287921e-12	1.421507745690849675e-11
2.423721568627451006e+01	2.731887047058905414e-10	-6.955227566407390629e-12	1.423182918670832544e-11
2.435482352941176387e+01	2.646860964506063941e-10	-7.971191599560607757e-12	1.426137060241441156e-11
2.447243137254901768e+01	2.580830439531285618e-10	-4.382823902887735409e-13	1.432422909948808560e-11
2.459003921568627504e+01	2.524808674145440518e-10	7.795029385397720682e-12	1.443763754935818909e-11
2.470764705882352885e+01	2.470248912339708827e-10	9.901459975095519655e-12	1.460820666724494074e-11
2.482525490196078266e+01	2.411781550506726084e-10	6.441981518434327451e-12	1.476480024289438888e-11
2.494286274509804002e+01	2.345500621317703149e-10	1.280427684083396826e-12	1.480203001400559483e-11
2.506047058823529383e+01	2.269289486200019307e-10	-2.122379915223708696e-12	1.463824237193213715e-11
2.517807843137254764e+01	2.192409442504868712e-10	-2.754392415744874163e-12	1.434027609308775582e-11
2.529568627450980500e+01	2.128571504623863869e-10	-5.862617472715121030e-13	1.403349350767602708e-11
2.541329411764705881e+01	2.088291364636896986e-10	4.011773954952217073e-12	1.383078384109165170e-11
2.553090196078431262e+01	2.063376671799683796e-10	8.235917691235371332e-12	1.377643567785187292e-11
2.564850980392156643e+01	2.038696050717393979e-10	8.394590491899253820e-12	1.388865778957478975e-11
2.576611764705882379e+01	2.002307605523114828e-10	1.974362395067594964e-12	1.417208805135865843e-11
2.588372549019607760e+01	1.960843387368052561e-10	-6.563740597441798152e-12	1.454975482468525357e-11
2.600133333333333141e+01	1.927832984810419314e-10	-1.018528279275260213e-11	1.491478242278722459e-11
2.611894117647058877e+01	1.914350248072910904e-10	-3.603637334177942351e-12	1.518963270098246369e-11
2.623654901960784258e+01	1.916344496335884424e-10	7.538043303568526981e-12	1.548090582496492856e-11
2.635415686274509639e+01	1.923793263921041324e-10	1.330286945936933659e-11	1.596744718447665100e-11
2.647176470588235375e+01	1.927803175309420588e-10	5.742882075520335226e-12	1.678902007850349595e-11
2.658937254901960756e+01	1.927155453940454386e-10	-9.034696212381762952e-12	1.780804903413998557e-11
2.670698039215686137e+01	1.924063145053895596e-10	-1.869798841555386426e-11	1.876425589189908696e-11
2.682458823529411518e+01	1.920837553705866598e-10	-1.278330622667309378e-11	1.944016778633065892e-11
2.694219607843137254e+01	1.920771363394651767e-10	3.128380532139285951e-12	1.998743622748822001e-11
2.705980392156862635e+01	1.927656880620165117e-10	1.499611910984549019e-11	2.075220259607181404e-11
2.717741176470588016e+01	1.944747170605993848e-10	1.023110510844604842e-11	2.204207483469844102e-11
2.729501960784313752e+01	1.969181827689945319e-10	-7.017255703428946641e-12	2.372017779715440090e-11
2.741262745098039133e+01	1.994068216224170470e-10	-2.154409827550305069e-11	2.535617119076148154e-11
2.753023529411764514e+01	2.012766058982045114e-10	-1.899237277590613533e-11	2.654025187519143778e-11
2.764784313725490250e+01	2.023146708743889651e-10	-1.071089400844954787e-12	2.724681089388341661e-11
2.776545098039215631e+01	2.027004587559014006e-10	1.655443927963444566e-11	2.778408128627595932e-11
2.788305882352941012e+01	2.026292741014171350e-10	1.834671774998679128e-11	2.846157835532741739e-11
2.800066666666666748e+01	2.024560707497895016e-10	2.779474462648079689e-12	2.937377978910233685e-11
2.811827450980392129e+01	2.027287008437084113e-10	-1.483526917066880556e-11	3.035693475228756343e-11
2.823588235294117510e+01	2.039928160635579298e-10	-1.847381748530823058e-11	3.123438614089780668e-11
2.835349019607842891e+01	2.061129649145728951e-10	-3.023378175151131456e-12	3.188910366149544892e-11
2.847109803921568627e+01	2.077477490597612073e-10	1.738231721581683290e-11	3.230835458457311670e-11
2.858870588235294008e+01	2.074475540346423645e-10	2.679645204113462328e-11	3.249029013820729008e-11
2.870631372549019389e+01	2.045402776436703324e-10	1.657139455531214050e-11	3.245845111779949004e-11
2.882392156862745125e+01	2.005297910401361928e-10	-1.566023231966629492e-12	3.230847050998582315e-11
2.894152941176470506e+01	1.972858170269903414e-10	-1.243973798749852387e-11	3.214764307665559946e-11
2.905913725490195887e+01	1.961881849965097912e-10	-4.920879116053312470e-12	3.206003857662306807e-11
2.917674509803921623e+01	1.962746150672169998e-10	1.275733207391133672e-11	3.201959255581168893e-11
2.929435294117647004e+01	1.958723055555848514e-10	2.649013634916645394e-11	3.196666998142678777e-11
2.941196078431372385e+01	1.935157117261386979e-10	2.398981664354119136e-11	3.184760693920639332e-11
2.952956862745097766e+01	1.895621943646702527e-10	9.007396533240182808e-12	3.166011076079890561e-11
2.964717647058823502e+01	1.853733388321830163e-10	-5.873671997694030373e-12	3.143025375070195427e-11
2.976478431372548883e+01	1.822520573018791339e-10	-8.583821452628917413e-12	3.118223019227654739e-11
2.988239215686274264e+01	1.802040451127358359e-10	1.753065268167320139e-12	3.089497118254324160e-11
3.000000000000000000e+01	1.779267576997635028e-10	1.472476984577236792e-11	3.050175407390453185e-11


==> dat/glow_discharge/1Torr300K_radial_comp_x_0.318.csv <==
ev	f0	f1	f2	f3
1.000000000000000021e-02	1.701403096730689235e-01	7.531139924249473404e-05	-3.517046322981449600e-05
1.276078431372549005e-01	1.691272360279342801e-01	-6.596160534686428380e-05	4.806437308968019564e-05
2.452156862745097921e-01	1.677805111209152711e-01	-2.249416385019932345e-04	5.604249104123116328e-04
3.628235294117646559e-01	1.675161214548202826e-01	-2.738700120609908291e-04	1.995430524110537924e-04
4.804313725490195752e-01	1.670652073778236824e-01	-2.130535773824589500e-04	1.088317405083237294e-04
5.980392156862744946e-01	1.664319423155917188e-01	-1.452427213367454243e-04	6.057875852411088763e-05
7.156470588235293029e-01	1.655898172713091976e-01	-1.131662737916208384e-04	4.203180320276179267e-05
8.332549019607842222e-01	1.645427310375661978e-01	-9.970490620401591304e-05	3.193075781603702169e-05
9.508627450980391416e-01	1.632900751465496125e-01	-8.928100903808028972e-05	2.432390265749692624e-05
1.068470588235294061e+00	1.618281328750204862e-01	-7.832831928110899717e-05	1.977946906134416685e-05
1.186078431372548980e+00	1.601715034064046528e-01	-6.790600678614415301e-05	1.597918721445203082e-05
1.303686274509803900e+00	1.583305376004959797e-01	-5.883156617850276917e-05	1.329815141807819020e-05
1.421294117647058597e+00	1.563135627679774764e-01	-5.074240098913956036e-05	1.121629794747167278e-05
1.538901960784313516e+00	1.541262274177367109e-01	-4.361289295044592102e-05	9.488454958197407128e-06
1.656509803921568436e+00	1.517778557561156039e-01	-3.707798904387169507e-05	8.148243275360226741e-06
1.774117647058823355e+00	1.492780943974900132e-01	-3.092846162871942800e-05	6.999109919255634247e-06
1.891725490196078274e+00	1.466275334859397372e-01	-2.523990253074104374e-05	6.038174397447170966e-06
2.009333333333333194e+00	1.438361625135015365e-01	-1.978427871992289664e-05	5.227285808491835708e-06
2.126941176470587891e+00	1.409083764600919664e-01	-1.451250239267069907e-05	4.517103442243410072e-06
2.244549019607842588e+00	1.378471612532011503e-01	-9.445122239711175100e-06	3.904228482426861844e-06
2.362156862745097730e+00	1.346620766864538021e-01	-4.453467124290959600e-06	3.358674212571927840e-06
2.479764705882352427e+00	1.313525095749371041e-01	3.650310830540316409e-07	2.879769264339161139e-06
2.597372549019607568e+00	1.279292568887686332e-01	5.115924413679080661e-06	2.464017931889679332e-06
2.714980392156862266e+00	1.243930846904279242e-01	9.715766459855138833e-06	2.101914150637734519e-06
2.832588235294116963e+00	1.207554531358132621e-01	1.427365747205771526e-05	1.781166922666813624e-06
2.950196078431372104e+00	1.170192414533520880e-01	1.870040434267437757e-05	1.495249478415814414e-06
3.067803921568626802e+00	1.131964172666875684e-01	2.301136330830655215e-05	1.238887825131492438e-06
3.185411764705881943e+00	1.092909688442538357e-01	2.705527890620381762e-05	1.017630245073471349e-06
3.303019607843136640e+00	1.053157788644659698e-01	3.083453013320004384e-05	8.369749269622896584e-07
3.420627450980391782e+00	1.012769460038717428e-01	3.423853737008660647e-05	6.938246806639344785e-07
3.538235294117646479e+00	9.718972944912883383e-02	3.728896350480119119e-05	5.849410403802336288e-07
3.655843137254901620e+00	9.306350140621387490e-02	3.990597297557835275e-05	5.045423094776922261e-07
3.773450980392156318e+00	8.891437665784229782e-02	4.209022845372109480e-05	4.480602144600980122e-07
3.891058823529411015e+00	8.475515744427739029e-02	4.378608022490183957e-05	4.131415782480089829e-07
4.008666666666666600e+00	8.060056861878971135e-02	4.495566794241122571e-05	3.972356041808572213e-07
4.126274509803921298e+00	7.646660192721083105e-02	4.558446905675293429e-05	3.998638156636786934e-07
4.243882352941175995e+00	7.236598627445939291e-02	4.563172568223400078e-05	4.220319081544144377e-07
4.361490196078430692e+00	6.831658698705356247e-02	4.514474669968653888e-05	4.591399013522421770e-07
4.479098039215685390e+00	6.433145659820319051e-02	4.411780033109810432e-05	5.075612458450702031e-07
4.596705882352940975e+00	6.042670842876351339e-02	4.259889523571916853e-05	5.634447048561204846e-07
4.714313725490195672e+00	5.661709646867254392e-02	4.063732363807267807e-05	6.245309267612164050e-07
4.831921568627450370e+00	5.291485057538029141e-02	3.827278244868552367e-05	6.892618315635347691e-07
4.949529411764705067e+00	4.933503252332319816e-02	3.560635022784836121e-05	7.531400789329939250e-07
5.067137254901959764e+00	4.588832125257005790e-02	3.269538850620353778e-05	8.127506981154147632e-07
5.184745098039215350e+00	4.258576303928159751e-02	2.961739033524880466e-05	8.653212739693668264e-07
5.302352941176470047e+00	3.943773821727456635e-02	2.645811785267557903e-05	9.081762484223740034e-07
5.419960784313724744e+00	3.645025936104068220e-02	2.326319661021392969e-05	9.389183933907133625e-07
5.537568627450979442e+00	3.362968971018355513e-02	2.009775987695976013e-05	9.568365114986310178e-07
5.655176470588234139e+00	3.097906303801070682e-02	1.700749744195442713e-05	9.627442511677231301e-07
5.772784313725489724e+00	2.849792600162300363e-02	1.401784073324548129e-05	9.581973356199524782e-07
5.890392156862744422e+00	2.618578824261275778e-02	1.117389814930859594e-05	9.443352233210204910e-07
6.007999999999999119e+00	2.403854784588613583e-02	8.495010175253046161e-06	9.231899271814879230e-07
6.125607843137253816e+00	2.205014948497983907e-02	5.992274823305962741e-06	8.972938849716074763e-07
6.243215686274509402e+00	2.021486414957090333e-02	3.694986083246981473e-06	8.688085666812687005e-07
6.360823529411764099e+00	1.852472942569980893e-02	1.614211595150850178e-06	8.385389650619773949e-07
6.478431372549018796e+00	1.697137494691914467e-02	-2.434679754148160775e-07	8.067056859745803526e-07
6.596039215686273494e+00	1.554740761171064835e-02	-1.864156219537356200e-06	7.736532205085902691e-07
6.713647058823528191e+00	1.424404034637652937e-02	-3.251030905167894704e-06	7.399632595025821617e-07
6.831254901960783776e+00	1.305259566113204164e-02	-4.411260641193793798e-06	7.059311721001012803e-07
6.948862745098038474e+00	1.196576899512724612e-02	-5.345526908553041883e-06	6.711428343068765129e-07
7.066470588235293171e+00	1.097551046460816353e-02	-6.072239560887575758e-06	6.354009787204297246e-07
7.184078431372547868e+00	1.007374130070351134e-02	-6.617994178317820154e-06	5.989672136877882892e-07
7.301686274509803454e+00	9.253509177319407461e-03	-7.003814068514701655e-06	5.628374983842810664e-07
7.419294117647058151e+00	8.507628230607380132e-03	-7.254674596495731896e-06	5.277149522128726895e-07
7.536901960784312848e+00	7.828857936895602596e-03	-7.397744970277264155e-06	4.939338152507642082e-07
7.654509803921567546e+00	7.211306543132678382e-03	-7.451168992230643769e-06	4.617545861123132087e-07
7.772117647058822243e+00	6.649361930221668257e-03	-7.432191910602095849e-06	4.313713031227513720e-07
7.889725490196077828e+00	6.137245561688613529e-03	-7.360498514135307997e-06	4.029053652347682252e-07
8.007333333333333414e+00	5.670233288347055652e-03	-7.248326082145730407e-06	3.765015261390265813e-07
8.124941176470587223e+00	5.244286888787795010e-03	-7.103272405498034185e-06	3.522436849026866707e-07
8.242549019607842808e+00	4.855256470952668858e-03	-6.934303149624941044e-06	3.298933769400529033e-07
8.360156862745096618e+00	4.499530648475216950e-03	-6.748048840315403463e-06	3.091944456235666062e-07
8.477764705882352203e+00	4.174384136719851320e-03	-6.546863396633477881e-06	2.899961715047379433e-07
8.595372549019606012e+00	3.876991686822391266e-03	-6.334720016995831510e-06	2.721807758059068489e-07
8.712980392156861598e+00	3.604518465907288142e-03	-6.116541428812300939e-06	2.556479392108261608e-07
8.830588235294117183e+00	3.354896169744489304e-03	-5.893406596747636996e-06	2.402931161728646184e-07
8.948196078431370992e+00	3.126286072033508754e-03	-5.665762285317104905e-06	2.259956589205920257e-07
9.065803921568626578e+00	2.916604989284331262e-03	-5.436546596881754099e-06	2.125896996644516270e-07
9.183411764705882163e+00	2.724067852286518859e-03	-5.208103641603138415e-06	1.999452723624157408e-07
9.301019607843135972e+00	2.547388814659655529e-03	-4.981238692927720473e-06	1.880027304667159672e-07
9.418627450980391558e+00	2.385103383260417289e-03	-4.758044599757098921e-06	1.767751882113747560e-07
9.536235294117645367e+00	2.235595850595720104e-03	-4.541667263054682337e-06	1.663263467561212859e-07
9.653843137254900952e+00	2.097732867551686461e-03	-4.332933932002077247e-06	1.566250830471039236e-07
9.771450980392156538e+00	1.970624449213924986e-03	-4.131603122541833914e-06	1.475949855839202321e-07
9.889058823529410347e+00	1.853145590588704296e-03	-3.938936240762867364e-06	1.392090746272404340e-07
1.000666666666666593e+01	1.744219071339924614e-03	-3.756228748311904872e-06	1.314472729291924761e-07
1.012427450980391974e+01	1.643213591357067837e-03	-3.582927738684640707e-06	1.242470379150052131e-07
1.024188235294117533e+01	1.549524362172555441e-03	-3.418531820531421467e-06	1.175580939588857186e-07
1.035949019607843091e+01	1.462319971251826696e-03	-3.263795598595478041e-06	1.113865294868620333e-07
1.047709803921568472e+01	1.380918662381132875e-03	-3.118902724409524804e-06	1.057242829969731759e-07
1.059470588235294031e+01	1.304988207980506713e-03	-2.982524750108993685e-06	1.005172418826267409e-07
1.071231372549019412e+01	1.234130876127303251e-03	-2.853764122037265826e-06	9.571112820382761654e-08
1.082992156862744970e+01	1.167777631314393825e-03	-2.732666478170795571e-06	9.125948524932027934e-08
1.094752941176470529e+01	1.105526311048977712e-03	-2.618908800707756357e-06	8.712434554370764365e-08
1.106513725490195910e+01	1.047213827111545450e-03	-2.511563362000418108e-06	8.327798362854424375e-08
1.118274509803921468e+01	9.925677757941198890e-04	-2.410088429018745126e-06	7.969716740285590987e-08
1.130035294117646849e+01	9.411642933159585205e-04	-2.314457534814243814e-06	7.636300392689550617e-08
1.141796078431372408e+01	8.927355539646840985e-04	-2.224455047224265665e-06	7.325417138066928580e-08
1.153556862745097966e+01	8.472019974785693691e-04	-2.139609261062111919e-06	7.034640078014187713e-08
1.165317647058823347e+01	8.043762173744920885e-04	-2.059550891343563755e-06	6.762547813565016778e-08
1.177078431372548906e+01	7.639334873509519720e-04	-1.984048220053826386e-06	6.508873308649670729e-08
1.188839215686274464e+01	7.256755413428672957e-04	-1.912922081649811368e-06	6.271825598012995212e-08
1.200599999999999845e+01	6.895695680396822513e-04	-1.846044786594432505e-06	6.047662919464120677e-08
1.212360784313725404e+01	6.554949374447245581e-04	-1.783146133149561114e-06	5.835433116233476820e-08
1.224121568627450785e+01	6.231916363802022683e-04	-1.723750413185806129e-06	5.638252154912285591e-08
1.235882352941176343e+01	5.924847366200454522e-04	-1.667627635698419860e-06	5.456323622579789335e-08
1.247643137254901902e+01	5.633575527818458035e-04	-1.614983177342148434e-06	5.284437809658162285e-08
1.259403921568627283e+01	5.357472126769799144e-04	-1.565816655843009611e-06	5.120434821772622404e-08
1.271164705882352841e+01	5.094572328488742403e-04	-1.519596984975672787e-06	4.969746593394078841e-08
1.282925490196078222e+01	4.843254226215024864e-04	-1.476054211217629195e-06	4.835240917244090942e-08
1.294686274509803781e+01	4.603333584196901392e-04	-1.435868210402901357e-06	4.709560820778585853e-08
1.306447058823529339e+01	4.374626079860250306e-04	-1.399585711188335083e-06	4.586744916835182554e-08
1.318207843137254720e+01	4.155809335769504215e-04	-1.366480572082109046e-06	4.474375364108077472e-08
1.329968627450980279e+01	3.945427163099996014e-04	-1.335718682237721473e-06	4.381161457216960265e-08
1.341729411764705659e+01	3.743038289862518067e-04	-1.307964416079469794e-06	4.299715364165749771e-08
1.353490196078431218e+01	3.548572182241961268e-04	-1.284355865651684733e-06	4.217619849933702336e-08
1.365250980392156777e+01	3.361347026563359791e-04	-1.264437459459840164e-06	4.140275791662961669e-08
1.377011764705882158e+01	3.180300770228111596e-04	-1.246776931711547204e-06	4.084027753746027152e-08
1.388772549019607716e+01	3.004728286469043278e-04	-1.231514140670432961e-06	4.048396055484271259e-08
1.400533333333333275e+01	2.834312468158483081e-04	-1.220482531231272027e-06	4.014764242860120739e-08
1.412294117647058656e+01	2.668716337206950744e-04	-1.214320772925732822e-06	3.976625962365447724e-08
1.424054901960784214e+01	2.507521291225623880e-04	-1.211270814203588559e-06	3.951862754949659865e-08
1.435815686274509595e+01	2.350198758172942787e-04	-1.210141454937907607e-06	3.954491274605622342e-08
1.447576470588235154e+01	2.195820714336667204e-04	-1.212752390086987257e-06	3.974989980584628732e-08
1.459337254901960712e+01	2.043506709586062273e-04	-1.221281009542163444e-06	3.999682951679917234e-08
1.471098039215686093e+01	1.893394098127608048e-04	-1.235420765090856675e-06	4.023850481503751637e-08
1.482858823529411652e+01	1.746034780027612421e-04	-1.253724775068782612e-06	4.048110732032022754e-08
1.494619607843137032e+01	1.600348156067515491e-04	-1.275718625827961186e-06	4.096891775084880696e-08
1.506380392156862591e+01	1.453648421642108311e-04	-1.301900595148467424e-06	4.217788769301227712e-08
1.518141176470588150e+01	1.305072909387481391e-04	-1.333951658311429910e-06	4.395939163102253125e-08
1.529901960784313530e+01	1.157845916783723547e-04	-1.376069032606649810e-06	4.478370790012811743e-08
1.541662745098039089e+01	1.013926639272804840e-04	-1.431470425541114027e-06	4.383991256719052562e-08
1.553423529411764470e+01	8.654541881697771350e-05	-1.496402059207179743e-06	4.522790442843192054e-08
1.565184313725490028e+01	7.023981627569372875e-05	-1.561930592991523680e-06	5.417543925898249881e-08
1.576945098039215587e+01	5.344390589051671044e-05	-1.567146795880470229e-06	6.687868473137162206e-08
1.588705882352940968e+01	3.837610673732827211e-05	-1.442723388620147442e-06	7.435619697466358440e-08
1.600466666666666526e+01	2.593285944714666491e-05	-1.230224173964594778e-06	7.537449509081578172e-08
1.612227450980392263e+01	1.673375016669162744e-05	-9.917319191481494772e-07	7.023699859203324329e-08
1.623988235294117644e+01	1.117516291589841524e-05	-7.819835049629345535e-07	5.964987309960151635e-08
1.635749019607843024e+01	8.185635215041882790e-06	-6.128006656792348320e-07	4.715276840244389956e-08
1.647509803921568761e+01	6.120987658184471330e-06	-4.780168641555617246e-07	3.732954232800778838e-08
1.659270588235294142e+01	4.216777876748113702e-06	-3.716113620988670565e-07	3.154234774505526285e-08
1.671031372549019522e+01	2.765030387757725610e-06	-2.877904169902497926e-07	2.728218983104347627e-08
1.682792156862745259e+01	1.991964933578020265e-06	-2.214996612411584122e-07	2.251091132769983561e-08
1.694552941176470640e+01	1.628453253972812782e-06	-1.702187122408147074e-07	1.782988548588293175e-08
1.706313725490196020e+01	1.304577944862086423e-06	-1.320250772514284499e-07	1.440937839719650462e-08
1.718074509803921401e+01	9.245626428592308738e-07	-1.040557769023335548e-07	1.230439239053817698e-08
1.729835294117647138e+01	6.202161572500075583e-07	-8.267724947808619710e-08	1.064513741190597401e-08
1.741596078431372518e+01	4.750758020742508634e-07	-6.512157746758920581e-08	8.837082220066618867e-09
1.753356862745097899e+01	4.158635140233836759e-07	-5.108301558514772054e-08	7.141413814551604610e-09
1.765117647058823636e+01	3.479909266066756541e-07	-4.064461677659573977e-08	5.938405602576295598e-09
1.776878431372549016e+01	2.555368293718145443e-07	-3.310024140661887373e-08	5.189224226091954610e-09
1.788639215686274397e+01	1.785034493660857947e-07	-2.718759750287018511e-08	4.557805225730224838e-09
1.800400000000000134e+01	1.418196975063670638e-07	-2.200457593524172193e-08	3.826144953291850147e-09
1.812160784313725514e+01	1.265450863573162631e-07	-1.763895546349582874e-08	3.110409880321945000e-09
1.823921568627450895e+01	1.079211866746981951e-07	-1.432114024616939328e-08	2.571613446186237296e-09
1.835682352941176632e+01	8.166267793572766077e-08	-1.191516471088954892e-08	2.216601267755457866e-09
1.847443137254902013e+01	5.898637770002327939e-08	-1.000856663406766313e-08	1.935592901738007411e-09
1.859203921568627393e+01	4.762771042571182579e-08	-8.289523579701975877e-09	1.647378198646853697e-09
1.870964705882352774e+01	4.276896163438008632e-08	-6.790487990998567605e-09	1.372083731948613721e-09
1.882725490196078511e+01	3.727332035386954199e-08	-5.610082186397534302e-09	1.149194802694059549e-09
1.894486274509803891e+01	2.918171718993040155e-08	-4.733055466237362265e-09	9.853720028971768276e-10
1.906247058823529272e+01	2.171433480882792554e-08	-4.030224863982255819e-09	8.544390871953163108e-10
1.918007843137255009e+01	1.757109068146069849e-08	-3.391040879168357263e-09	7.333561338245932935e-10
1.929768627450980389e+01	1.574189742337398998e-08	-2.820064012481748380e-09	6.213255922492065156e-10
1.941529411764705770e+01	1.404591685596441027e-08	-2.358524553932264888e-09	5.246935383168307894e-10
1.953290196078431507e+01	1.145887521805052207e-08	-2.013827346056462179e-09	4.461594282418059795e-10
1.965050980392156887e+01	8.855652111439088928e-09	-1.737553063376722120e-09	3.824248742902459594e-10
1.976811764705882268e+01	7.188250911509087618e-09	-1.480793351078862561e-09	3.297380584936288132e-10
1.988572549019607649e+01	6.405140202889083109e-09	-1.240365244577237235e-09	2.850802607003537470e-10
2.000333333333333385e+01	5.836122074923897465e-09	-1.041310446569739007e-09	2.459046041632805872e-10
2.012094117647058766e+01	4.992828835426288247e-09	-8.985427902841114161e-10	2.104246422550576650e-10
2.023854901960784147e+01	4.052874910573022379e-09	-7.896713631648206132e-10	1.794796419475752286e-10
2.035615686274509883e+01	3.336925027806369502e-09	-6.846326179521110419e-10	1.544554769843678330e-10
2.047376470588235264e+01	2.954165727529594235e-09	-5.740288238820453116e-10	1.351394041261759882e-10
2.059137254901960645e+01	2.716500335246871041e-09	-4.775229359737153128e-10	1.190636168626339553e-10
2.070898039215686381e+01	2.431630738650760263e-09	-4.143164696251205201e-10	1.038271121744079740e-10
2.082658823529411762e+01	2.085600046527797223e-09	-3.765217989185103734e-10	8.933050598314385374e-11
2.094419607843137143e+01	1.775406971652038625e-09	-3.394592495714616126e-10	7.690586340108284967e-11
2.106180392156862879e+01	1.574296109161935007e-09	-2.855997270405315708e-10	6.747355626457406631e-11
2.117941176470588260e+01	1.448134950922169452e-09	-2.288407453934205590e-10	6.010742003714306873e-11
2.129701960784313641e+01	1.334072449918203295e-09	-1.913964027851318524e-10	5.339275662996254735e-11
2.141462745098039022e+01	1.198167197604553753e-09	-1.810452258635013514e-10	4.660006148114105682e-11
2.153223529411764758e+01	1.063419018633082189e-09	-1.769785910356726939e-10	4.035066995733268040e-11
2.164984313725490139e+01	9.583181665199458745e-10	-1.561867786000437378e-10	3.538943292201612190e-11
2.176745098039215520e+01	8.874892070034398993e-10	-1.182708054427584671e-10	3.175391732556294057e-11
2.188505882352941256e+01	8.311279341281233102e-10	-8.597880514569667049e-11	2.875764685257731359e-11
2.200266666666666637e+01	7.705199570771935674e-10	-7.987128704783865073e-11	2.576123894214947720e-11
2.212027450980392018e+01	7.061108032754720658e-10	-9.151854211346679069e-11	2.282549908385559601e-11
2.223788235294117754e+01	6.490716170573112705e-10	-9.631507727982136360e-11	2.040288875561814670e-11
2.235549019607843135e+01	6.078535056124321442e-10	-7.617837114439113436e-11	1.882240438126181091e-11
2.247309803921568516e+01	5.772387905881927802e-10	-4.538896362502835332e-11	1.779469244126644310e-11
2.259070588235293897e+01	5.478134927785383787e-10	-2.814006897514469954e-11	1.684117419604581436e-11
2.270831372549019633e+01	5.139392790780195092e-10	-3.750793274849401962e-11	1.569748622072297887e-11
2.282592156862745014e+01	4.805951028344509644e-10	-5.520640297324680161e-11	1.470323759485809636e-11
2.294352941176470395e+01	4.545356730120416217e-10	-5.776817911183240852e-11	1.429783879432995933e-11
2.306113725490196131e+01	4.379737519661850458e-10	-3.705502288414387684e-11	1.461313874533281692e-11
2.317874509803921512e+01	4.250332738719907447e-10	-1.222021578410270278e-11	1.523302054008242673e-11
2.329635294117646893e+01	4.092194029475266163e-10	-4.496762490522930476e-12	1.569844586459849143e-11
2.341396078431372629e+01	3.891375877410083965e-10	-1.733038002941773126e-11	1.585287648148418419e-11
2.353156862745098010e+01	3.695719765916852389e-10	-3.261351852535545392e-11	1.590597375869826991e-11
2.364917647058823391e+01	3.553572847255532644e-10	-3.212701557672967670e-11	1.607524673483273746e-11
2.376678431372549127e+01	3.464123336718387998e-10	-1.566495717553782927e-11	1.635953447006704947e-11
2.388439215686274508e+01	3.383540114138584116e-10	1.214247456486125680e-12	1.656631266537279609e-11
2.400199999999999889e+01	3.270631306619829669e-10	3.912787264372255832e-12	1.651684220515899723e-11
2.411960784313725270e+01	3.128154573949393673e-10	-6.062242653506709564e-12	1.625358609149574419e-11
2.423721568627451006e+01	2.988105396853897138e-10	-1.649213732169440988e-11	1.596603004807895866e-11
2.435482352941176387e+01	2.879348565207377702e-10	-1.647216025758806108e-11	1.582594830769934449e-11
2.447243137254901768e+01	2.800612195109080790e-10	-7.619654285419937827e-12	1.583876963219976728e-11
2.459003921568627504e+01	2.734601078389884046e-10	1.797397696965203055e-12	1.592139684343323465e-11
2.470764705882352885e+01	2.665540879427837176e-10	4.596781951751086470e-12	1.599402234681034782e-11
2.482525490196078266e+01	2.588624403200597906e-10	1.452585378569757437e-12	1.600027187532693901e-11
2.494286274509804002e+01	2.503990750526160267e-10	-3.449606353582332424e-12	1.589469608993763490e-11
2.506047058823529383e+01	2.413080942958454531e-10	-6.380396179889439527e-12	1.564546403063197568e-11
2.517807843137254764e+01	2.325720248537773740e-10	-6.389510502246525800e-12	1.530611379613173739e-11
2.529568627450980500e+01	2.254987867859907730e-10	-3.640295440408724422e-12	1.496370338938946478e-11
2.541329411764705881e+01	2.210515678673526471e-10	1.336935768818051092e-12	1.469940364970166713e-11
2.553090196078431262e+01	2.181656297111921175e-10	5.766991017395845388e-12	1.456389984407586179e-11
2.564850980392156643e+01	2.150255617516440262e-10	6.057340825365052604e-12	1.459602244739914346e-11
2.576611764705882379e+01	2.102308185355255960e-10	-2.163621912230933118e-13	1.481821342974355657e-11
2.588372549019607760e+01	2.048057614355291949e-10	-8.558989065623112419e-12	1.515531202845220590e-11
2.600133333333333141e+01	2.006739191497489628e-10	-1.192287092942246278e-11	1.549625077021560630e-11
2.611894117647058877e+01	1.993721937678992646e-10	-5.018852552146042575e-12	1.575849793699617428e-11
2.623654901960784258e+01	2.000431702762375045e-10	6.443726054994059116e-12	1.603818153689895747e-11
2.635415686274509639e+01	2.008857927931222953e-10	1.243503876844771738e-11	1.650158371581908379e-11
2.647176470588235375e+01	2.003691626208049139e-10	4.936221826114868604e-12	1.727945528608704149e-11
2.658937254901960756e+01	1.988400793898003419e-10	-9.859667724655293514e-12	1.825063220300913909e-11
2.670698039215686137e+01	1.974803182847628345e-10	-1.946563131078204409e-11	1.918246840543000314e-11
2.682458823529411518e+01	1.973359913507684006e-10	-1.328763422984621414e-11	1.987996080736916477e-11
2.694219607843137254e+01	1.983015343002323343e-10	3.010616440267697370e-12	2.047247443825379625e-11
2.705980392156862635e+01	1.996623470748971748e-10	1.519312860761464133e-11	2.126030581381817321e-11
2.717741176470588016e+01	2.007648616984150042e-10	1.049736877258224622e-11	2.251086266334633339e-11
2.729501960784313752e+01	2.016705296867915982e-10	-6.855137143987295395e-12	2.411231327252216406e-11
2.741262745098039133e+01	2.029135552757027789e-10	-2.142506965978524242e-11	2.570241617519636378e-11
2.753023529411764514e+01	2.049832698924455436e-10	-1.863514752743485703e-11	2.693519525934228756e-11
2.764784313725490250e+01	2.074970990923798086e-10	-2.403903449407273451e-13	2.777032560866055391e-11
2.776545098039215631e+01	2.093154919980416914e-10	1.781662763035808224e-11	2.843310487578868003e-11
2.788305882352941012e+01	2.093268850813865016e-10	1.972439410509165298e-11	2.915102386503612619e-11
2.800066666666666748e+01	2.077756629200746452e-10	3.945810576861425429e-12	3.001215150511103224e-11
2.811827450980392129e+01	2.065368415196809475e-10	-1.390158476264668415e-11	3.093720615316361991e-11
2.823588235294117510e+01	2.075434459177351047e-10	-1.747568038205905507e-11	3.183776861709074816e-11
2.835349019607842891e+01	2.110856014842933156e-10	-1.574608279331670527e-12	3.262145087106848588e-11
2.847109803921568627e+01	2.145506565721134630e-10	1.935224407003267407e-11	3.318793046326341762e-11
2.858870588235294008e+01	2.150581942445183724e-10	2.900449740366942971e-11	3.343725825763780635e-11
2.870631372549019389e+01	2.111667658954978403e-10	1.854964856915865550e-11	3.334185511862994862e-11
2.882392156862745125e+01	2.054575676530496893e-10	8.736376830778972687e-16	3.307747577930692721e-11
2.894152941176470506e+01	2.011901286557336286e-10	-1.109979901097441627e-11	3.285370885956202886e-11
2.905913725490195887e+01	2.007619829331405171e-10	-3.357253509749241636e-12	3.282919942049829931e-11
2.917674509803921623e+01	2.024481255269301345e-10	1.478408143194836820e-11	3.291977097228135030e-11
2.929435294117647004e+01	2.032731628097962901e-10	2.886352015203807838e-11	3.296745318267730667e-11
2.941196078431372385e+01	2.006366771077691542e-10	2.628430256696774835e-11	3.283299609453513326e-11
2.952956862745097766e+01	1.952415076544589805e-10	1.090305010809533285e-11	3.254111881520841783e-11
2.964717647058823502e+01	1.896099418837305986e-10	-4.362892637038625988e-12	3.220690874979657680e-11
2.976478431372548883e+01	1.861582975382553418e-10	-7.124173529746211238e-12	3.193989551197998843e-11
2.988239215686274264e+01	1.849755466288365487e-10	3.508380874934411748e-12	3.172422139935458778e-11
3.000000000000000000e+01	1.838035608670382728e-10	1.682627717485709047e-11	3.141757134066578555e-11


==> dat/glow_discharge/1Torr300K_radial_comp_x_0.463.csv <==
ev	f0	f1	f2	f3
1.000000000000000021e-02	1.729766630610822253e-01	7.815074110817733820e-05	-3.518078291536019938e-05
1.276078431372549005e-01	1.721644335572850570e-01	-9.660815102889405606e-05	-3.373034857730246354e-05
2.452156862745097921e-01	1.710421507243629069e-01	-2.459107785955483402e-04	3.006206161831881103e-04
3.628235294117646559e-01	1.706287757820978690e-01	-2.776013135633523536e-04	6.799075054374044348e-05
4.804313725490195752e-01	1.700663110589813731e-01	-2.228502871896650300e-04	4.080364957632631051e-05
5.980392156862744946e-01	1.693597694924602048e-01	-1.808351656610495339e-04	3.078127253570841300e-05
7.156470588235293029e-01	1.684324189070077749e-01	-1.610654472506235844e-04	2.903380313488258154e-05
8.332549019607842222e-01	1.672688989465848097e-01	-1.444297513480931263e-04	2.565689496416219653e-05
9.508627450980391416e-01	1.658834968861225834e-01	-1.280342431434120215e-04	2.114978891476817222e-05
1.068470588235294061e+00	1.642847014030788533e-01	-1.125723479659283344e-04	1.835024939365908058e-05
1.186078431372548980e+00	1.624902847258853644e-01	-9.836731202421690446e-05	1.542569173389496225e-05
1.303686274509803900e+00	1.605120184680216555e-01	-8.602901125293163686e-05	1.327719631306242821e-05
1.421294117647058597e+00	1.583571878385710285e-01	-7.462760588448815856e-05	1.147534511953388903e-05
1.538901960784313516e+00	1.560318872098042375e-01	-6.441059465797839166e-05	9.873315351970750025e-06
1.656509803921568436e+00	1.535454243699646837e-01	-5.502232388743103132e-05	8.609492886681950602e-06
1.774117647058823355e+00	1.509068656731633873e-01	-4.603439842320238918e-05	7.464533623530074865e-06
1.891725490196078274e+00	1.481171073831314133e-01	-3.771184124268027823e-05	6.490416897015775492e-06
2.009333333333333194e+00	1.451858002780617718e-01	-2.968427374639150368e-05	5.652887840379904074e-06
2.126941176470587891e+00	1.421172699231407488e-01	-2.189315378762345950e-05	4.901462130208184660e-06
2.244549019607842588e+00	1.389144722429604684e-01	-1.437827199237639104e-05	4.250213760616023690e-06
2.362156862745097730e+00	1.355869244677748997e-01	-6.937634851983686229e-06	3.662483397409767750e-06
2.479764705882352427e+00	1.321342013366606782e-01	2.510831223493100264e-07	3.143609905756611012e-06
2.597372549019607568e+00	1.285675665060823647e-01	7.374624770606149001e-06	2.691179808904054550e-06
2.714980392156862266e+00	1.248881272665645914e-01	1.429617415616744007e-05	2.294268580996685193e-06
2.832588235294116963e+00	1.211078170256216502e-01	2.116573806139493373e-05	1.941380787080643499e-06
2.950196078431372104e+00	1.172298814689234636e-01	2.783293391888464751e-05	1.627840073513098357e-06
3.067803921568626802e+00	1.132668769785099144e-01	3.434753792219565310e-05	1.346397615626429638e-06
3.185411764705881943e+00	1.092236505757742115e-01	4.047128577460949462e-05	1.104373305205135505e-06
3.303019607843136640e+00	1.051143741409024668e-01	4.620768398697528041e-05	9.056986574745981346e-07
3.420627450980391782e+00	1.009463942618188392e-01	5.137246421198278664e-05	7.477897399124632851e-07
3.538235294117646479e+00	9.673624232177774340e-02	5.599958093400243824e-05	6.266931079644545339e-07
3.655843137254901620e+00	9.249435724701392247e-02	5.996273593126249656e-05	5.366549893071165410e-07
3.773450980392156318e+00	8.823789717448750347e-02	6.326406752927866018e-05	4.724660763000599935e-07
3.891058823529411015e+00	8.398065181367940502e-02	6.581465928499813974e-05	4.316983572795956267e-07
4.008666666666666600e+00	7.973826947997564307e-02	6.756054751269088929e-05	4.113647511009224682e-07
4.126274509803921298e+00	7.552766943107362685e-02	6.848305981089443850e-05	4.103131019397122205e-07
4.243882352941175995e+00	7.136245438821928189e-02	6.851438339689021925e-05	4.294204062858288132e-07
4.361490196078430692e+00	6.726112906172229677e-02	6.773544920975058852e-05	4.633899166225624221e-07
4.479098039215685390e+00	6.323715574702280795e-02	6.613563916120923246e-05	5.085328397542110434e-07
4.596705882352940975e+00	5.930683247786033147e-02	6.378982582072234759e-05	5.606736355071012162e-07
4.714313725490195672e+00	5.548489737635792229e-02	6.077390505832431502e-05	6.173011847068808200e-07
4.831921568627450370e+00	5.178333963762559583e-02	5.714619402669856191e-05	6.768837784533662887e-07
4.949529411764705067e+00	4.821669463681812345e-02	5.306222817947104666e-05	7.348544367549365806e-07
5.067137254901959764e+00	4.479487543425578200e-02	4.860344971146057753e-05	7.880954964530249738e-07
5.184745098039215350e+00	4.152790163782488914e-02	4.388634443220896354e-05	8.341249386297571641e-07
5.302352941176470047e+00	3.842486762471390704e-02	3.904474696024437747e-05	8.705810820871140151e-07
5.419960784313724744e+00	3.549027132342893326e-02	3.415015639953334904e-05	8.955861681104497716e-07
5.537568627450979442e+00	3.272882595790157362e-02	2.930810739503562839e-05	9.086203087578194651e-07
5.655176470588234139e+00	3.014189490236339822e-02	2.459346943047142334e-05	9.106683862635074066e-07
5.772784313725489724e+00	2.772738862670218185e-02	2.004876292293566751e-05	9.034735809206204095e-07
5.890392156862744422e+00	2.548324177210024855e-02	1.574928137136906962e-05	8.880993484176848459e-07
6.007999999999999119e+00	2.340398087590552303e-02	1.172536077043174476e-05	8.664655800715629117e-07
6.125607843137253816e+00	2.148240612638424238e-02	7.991207561344375261e-06	8.409571246131154591e-07
6.243215686274509402e+00	1.971186917823440285e-02	4.589165811224954802e-06	8.135217192344622504e-07
6.360823529411764099e+00	1.808364292506534771e-02	1.532061628133552160e-06	7.849284425135993155e-07
6.478431372549018796e+00	1.658872743533235106e-02	-1.174295612359121949e-06	7.553708710926988655e-07
6.596039215686273494e+00	1.521924405471474472e-02	-3.512131561512911314e-06	7.250332038714733416e-07
6.713647058823528191e+00	1.396610005686748160e-02	-5.492487413763280350e-06	6.943939285414404743e-07
6.831254901960783776e+00	1.282043657944978259e-02	-7.132268612938149500e-06	6.636868732915230333e-07
6.948862745098038474e+00	1.177486338150379383e-02	-8.435640618727314080e-06	6.324464921708322076e-07
7.066470588235293171e+00	1.082135844254203394e-02	-9.434193569581441629e-06	6.003773018529216626e-07
7.184078431372547868e+00	9.951979021379906212e-03	-1.017143042411723102e-05	5.676096463600528723e-07
7.301686274509803454e+00	9.160041616885267537e-03	-1.067983162314777236e-05	5.349950691962420418e-07
7.419294117647058151e+00	8.438690345615576516e-03	-1.099717824588329368e-05	5.031555592525773344e-07
7.536901960784312848e+00	7.781047343649904677e-03	-1.116403184871042314e-05	4.724008990974988394e-07
7.654509803921567546e+00	7.181582220761937967e-03	-1.120578026767391469e-05	4.429706960745487847e-07
7.772117647058822243e+00	6.635037147794066795e-03	-1.114665345892436100e-05	4.150461662518411226e-07
7.889725490196077828e+00	6.135979067803489125e-03	-1.101554365311763476e-05	3.887493224745131105e-07
8.007333333333333414e+00	5.679998044728972600e-03	-1.082962572814060301e-05	3.642435807276482070e-07
8.124941176470587223e+00	5.263337003103649159e-03	-1.059887407375452482e-05	3.416480315246532098e-07
8.242549019607842808e+00	4.882079966623641479e-03	-1.033596182478373864e-05	3.207834331357517506e-07
8.360156862745096618e+00	4.532811149005087220e-03	-1.005012373342964406e-05	3.014378892311631760e-07
8.477764705882352203e+00	4.212959334728993283e-03	-9.744031260691519929e-06	2.834710431580813965e-07
8.595372549019606012e+00	3.919841882649668062e-03	-9.423283025146959998e-06	2.667795426963080303e-07
8.712980392156861598e+00	3.650755368943625970e-03	-9.095248393418176215e-06	2.512821646882489706e-07
8.830588235294117183e+00	3.403732925517612661e-03	-8.761195572165239717e-06	2.368872509741925004e-07
8.948196078431370992e+00	3.177023129674244172e-03	-8.421381785851823611e-06	2.234845363354180625e-07
9.065803921568626578e+00	2.968624841403469036e-03	-8.079990390527133813e-06	2.109184470480762567e-07
9.183411764705882163e+00	2.776826598024808961e-03	-7.740304634728599855e-06	1.990545181565871196e-07
9.301019607843135972e+00	2.600406132113659841e-03	-7.403238815456064979e-06	1.878062921464536193e-07
9.418627450980391558e+00	2.437973789627462771e-03	-7.071859856343343181e-06	1.771725584886368752e-07
9.536235294117645367e+00	2.287997523545876304e-03	-6.750994036199246077e-06	1.672168917807819835e-07
9.653843137254900952e+00	2.149407183458589780e-03	-6.441736467207051194e-06	1.579187189867838368e-07
9.771450980392156538e+00	2.021363894734719887e-03	-6.143471822305111629e-06	1.492160534823831306e-07
9.889058823529410347e+00	1.902794636930276286e-03	-5.858052193390042139e-06	1.410865241323272111e-07
1.000666666666666593e+01	1.792669420836750203e-03	-5.587434038847232088e-06	1.335139017249514900e-07
1.012427450980391974e+01	1.690387406620797589e-03	-5.330712312563535502e-06	1.264501235449917651e-07
1.024188235294117533e+01	1.595370703858582347e-03	-5.087085159750192539e-06	1.198556671700975246e-07
1.035949019607843091e+01	1.506816809781494479e-03	-4.857755504970401443e-06	1.137315437463875251e-07
1.047709803921568472e+01	1.424067332963739911e-03	-4.643073997574052941e-06	1.080745463953142478e-07
1.059470588235294031e+01	1.346802390129589683e-03	-4.441093270850522798e-06	1.028598688201629514e-07
1.071231372549019412e+01	1.274632157625423716e-03	-4.250455793771185644e-06	9.804743692457785845e-08
1.082992156862744970e+01	1.206990726604566027e-03	-4.071137064399850011e-06	9.357708433692150790e-08
1.094752941176470529e+01	1.143479419206739397e-03	-3.902642234356861137e-06	8.941018983150356624e-08
1.106513725490195910e+01	1.083939630435478254e-03	-3.743687895670529566e-06	8.553889835699366555e-08
1.118274509803921468e+01	1.028099612917909552e-03	-3.593470607572465716e-06	8.194226243936498048e-08
1.130035294117646849e+01	9.755315610711840554e-04	-3.451831441668880054e-06	7.858103956993677583e-08
1.141796078431372408e+01	9.259685469365648266e-04	-3.318419116117111365e-06	7.543355582173310490e-08
1.153556862745097966e+01	8.793376671881701634e-04	-3.192611382450759736e-06	7.249945578492198232e-08
1.165317647058823347e+01	8.354509244523024205e-04	-3.073854399232289662e-06	6.976590457642208041e-08
1.177078431372548906e+01	7.939743152595957979e-04	-2.961694797967233729e-06	6.720409499994523200e-08
1.188839215686274464e+01	7.547089757210541762e-04	-2.855836383360837084e-06	6.479377521362983101e-08
1.200599999999999845e+01	7.176328199106732668e-04	-2.756165708066243149e-06	6.252648177650937912e-08
1.212360784313725404e+01	6.826265578670926695e-04	-2.662343519219931161e-06	6.039503929922916043e-08
1.224121568627450785e+01	6.494173789393012765e-04	-2.573696201820754710e-06	5.839290787767620275e-08
1.235882352941176343e+01	6.178281660489577404e-04	-2.489915544239823966e-06	5.651270148787095838e-08
1.247643137254901902e+01	5.878596559575546962e-04	-2.411345113875582785e-06	5.474542760817844938e-08
1.259403921568627283e+01	5.594560469184203799e-04	-2.338018273517739998e-06	5.308647927487476471e-08
1.271164705882352841e+01	5.324018935743507442e-04	-2.269170157390592167e-06	5.154082501260165183e-08
1.282925490196078222e+01	5.065241814132647857e-04	-2.204380778357736278e-06	5.010863839172117221e-08
1.294686274509803781e+01	4.818267884412105176e-04	-2.144519155567449918e-06	4.877252477968164178e-08
1.306447058823529339e+01	4.583097468677962928e-04	-2.090295616918261538e-06	4.751898786237561505e-08
1.318207843137254720e+01	4.358182708813549788e-04	-2.040784618259544352e-06	4.636397684316846175e-08
1.329968627450980279e+01	4.141806662017431264e-04	-1.994916506863418062e-06	4.532592703764762830e-08
1.341729411764705659e+01	3.933747550415953725e-04	-1.953511850921351209e-06	4.438848078282735451e-08
1.353490196078431218e+01	3.734305598288136310e-04	-1.917995010208804209e-06	4.352429135532661225e-08
1.365250980392156777e+01	3.542653032951609423e-04	-1.887853408687273145e-06	4.274304919185674117e-08
1.377011764705882158e+01	3.357264632051102857e-04	-1.861384983161587555e-06	4.207765045170579853e-08
1.388772549019607716e+01	3.177467035493281608e-04	-1.838742719701106670e-06	4.153830444232461729e-08
1.400533333333333275e+01	3.003508091923590704e-04	-1.822078830011131666e-06	4.111041508548560125e-08
1.412294117647058656e+01	2.835222337014292756e-04	-1.812153474220133050e-06	4.077086483246332999e-08
1.424054901960784214e+01	2.671574959853551261e-04	-1.806932228275292302e-06	4.048242707035074355e-08
1.435815686274509595e+01	2.511623297068486609e-04	-1.805100170119611288e-06	4.024781578594845297e-08
1.447576470588235154e+01	2.355071456805221230e-04	-1.809072370858221942e-06	4.022237675494038379e-08
1.459337254901960712e+01	2.201758261725162487e-04	-1.821621506521513037e-06	4.054133618525487377e-08
1.471098039215686093e+01	2.051374016182552112e-04	-1.841766478221227896e-06	4.091010883378120454e-08
1.482858823529411652e+01	1.903520276312658155e-04	-1.866890437129733691e-06	4.086791161396145615e-08
1.494619607843137032e+01	1.757298072779169430e-04	-1.897768392862217041e-06	4.079019035383545148e-08
1.506380392156862591e+01	1.611319236949942848e-04	-1.938521875846511171e-06	4.187326820248235903e-08
1.518141176470588150e+01	1.465107343724390040e-04	-1.990869764948303230e-06	4.416898074532148595e-08
1.529901960784313530e+01	1.320198479053692460e-04	-2.051041937184409991e-06	4.516871660184797244e-08
1.541662745098039089e+01	1.177247518703771557e-04	-2.118636396157661446e-06	4.327484719648032629e-08
1.553423529411764470e+01	1.030622738782182240e-04	-2.215840095845651326e-06	4.366166129808293651e-08
1.565184313725490028e+01	8.732671522624981821e-05	-2.366281391291066832e-06	5.332292881401135190e-08
1.576945098039215587e+01	7.099309580219879132e-05	-2.484490823458217245e-06	7.150158844221029389e-08
1.588705882352940968e+01	5.543185213771144565e-05	-2.441709793827933316e-06	9.135705103030175843e-08
1.600466666666666526e+01	4.167371463729284989e-05	-2.262538078716918733e-06	1.076175204552692213e-07
1.612227450980392263e+01	3.066028781175689097e-05	-2.000742180918659192e-06	1.154443094924611113e-07
1.623988235294117644e+01	2.309244951337679976e-05	-1.707664271308975028e-06	1.112771669309099657e-07
1.635749019607843024e+01	1.812337883575970086e-05	-1.424796241206384365e-06	9.979780592441945101e-08
1.647509803921568761e+01	1.429466105437206185e-05	-1.188232563500683901e-06	8.892002306134003050e-08
1.659270588235294142e+01	1.092292386773508773e-05	-1.005929980675516070e-06	8.164595593899663539e-08
1.671031372549019522e+01	8.255970695794324969e-06	-8.520815851243001491e-07	7.507309482522659704e-08
1.682792156862745259e+01	6.473285749811161317e-06	-7.064410213895705325e-07	6.685584366014122822e-08
1.694552941176470640e+01	5.276502369246549080e-06	-5.772990088492588069e-07	5.809106909380698581e-08
1.706313725490196020e+01	4.271300774339222012e-06	-4.788044649136178561e-07	5.061293619014507688e-08
1.718074509803921401e+01	3.340373213242276783e-06	-4.084232469385090871e-07	4.479826399051053767e-08
1.729835294117647138e+01	2.596441878817989787e-06	-3.497984708354664783e-07	3.981439361305573714e-08
1.741596078431372518e+01	2.103127310285565296e-06	-2.918812755987025375e-07	3.506074134025568155e-08
1.753356862745097899e+01	1.763875402178252882e-06	-2.397734367268283369e-07	3.069377600220041110e-08
1.765117647058823636e+01	1.461556333392180283e-06	-2.007708757981646402e-07	2.698118361610623305e-08
1.776878431372549016e+01	1.171283358699874626e-06	-1.735639506394617355e-07	2.388495766548336758e-08
1.788639215686274397e+01	9.337769909218481128e-07	-1.507428200438797982e-07	2.115033734278779732e-08
1.800400000000000134e+01	7.720173461949939806e-07	-1.274478341904734875e-07	1.860372353439081009e-08
1.812160784313725514e+01	6.571510655257640212e-07	-1.060128849184965087e-07	1.630121671622495857e-08
1.823921568627450895e+01	5.537589261663721719e-07	-8.972358486630985841e-08	1.433010192416831928e-08
1.835682352941176632e+01	4.538138865906054484e-07	-7.830490956713724885e-08	1.267188775916881471e-08
1.847443137254902013e+01	3.700399399823047315e-07	-6.879014379832338967e-08	1.122816307993051590e-08
1.859203921568627393e+01	3.106117193675975707e-07	-5.904956068589856236e-08	9.921116037385108273e-09
1.870964705882352774e+01	2.671735342640200483e-07	-4.987058145390092763e-08	8.744808339194970628e-09
1.882725490196078511e+01	2.283815916982736711e-07	-4.258402030233870846e-08	7.707761118904979847e-09
1.894486274509803891e+01	1.906104260525781087e-07	-3.731401489239101595e-08	6.805920554029373962e-09
1.906247058823529272e+01	1.579548378721748752e-07	-3.297752600997936533e-08	6.022650351793123863e-09
1.918007843137255009e+01	1.337498428795885254e-07	-2.865906826774999378e-08	5.340701019891173604e-09
1.929768627450980389e+01	1.158308862814901151e-07	-2.452679796007255464e-08	4.741313408419687704e-09
1.941529411764705770e+01	1.003085971940021058e-07	-2.109232677352681852e-08	4.205576458156930977e-09
1.953290196078431507e+01	8.521602941197983147e-08	-1.852883735210247502e-08	3.723165011672108362e-09
1.965050980392156887e+01	7.173950867723125118e-08	-1.645223071954112596e-08	3.297811053813433456e-09
1.976811764705882268e+01	6.119954871018293628e-08	-1.446410889099799488e-08	2.933351489033290384e-09
1.988572549019607649e+01	5.327600118421548854e-08	-1.253319641696684106e-08	2.620537689189255030e-09
2.000333333333333385e+01	4.663880072119010340e-08	-1.085486797458379657e-08	2.342109638020188223e-09
2.012094117647058766e+01	4.029333383436304083e-08	-9.557134174201530979e-09	2.085278200812819831e-09
2.023854901960784147e+01	3.446203363538754623e-08	-8.519015046775192426e-09	1.853192031742895228e-09
2.035615686274509883e+01	2.963021168881858039e-08	-7.567237394060888301e-09	1.652401380874524654e-09
2.047376470588235264e+01	2.590374226221184897e-08	-6.631370872350766622e-09	1.482634654579289563e-09
2.059137254901960645e+01	2.285443368872468285e-08	-5.785426146959623585e-09	1.334002027494554391e-09
2.070898039215686381e+01	2.005158816880908796e-08	-5.104871179475977624e-09	1.196775438049399994e-09
2.082658823529411762e+01	1.742745383170089978e-08	-4.569144244889396016e-09	1.069754450745715652e-09
2.094419607843137143e+01	1.514032680988712793e-08	-4.098110535909744437e-09	9.570472946576046790e-10
2.106180392156862879e+01	1.330103517945457473e-08	-3.630544503554221327e-09	8.613299107185599846e-10
2.117941176470588260e+01	1.180353892450512434e-08	-3.188541373378825940e-09	7.788019976397456451e-10
2.129701960784313641e+01	1.048430026936660965e-08	-2.816491536993827436e-09	7.039562755495234487e-10
2.141462745098039022e+01	9.247799606931819991e-09	-2.530640042464870046e-09	6.336847630378421358e-10
2.153223529411764758e+01	8.132224774707869316e-09	-2.291513505265235753e-09	5.696003656878556354e-10
2.164984313725490139e+01	7.188932459865093985e-09	-2.055039083187916036e-09	5.137620430610491490e-10
2.176745098039215520e+01	6.414769380402147396e-09	-1.813924606939921982e-09	4.659260399127137325e-10
2.188505882352941256e+01	5.750776341720764492e-09	-1.598526313876450380e-09	4.234910612762978809e-10
2.200266666666666637e+01	5.141158673132625756e-09	-1.436527658825562059e-09	3.840119821869633114e-10
2.212027450980392018e+01	4.578699456873715534e-09	-1.316286378671335780e-09	3.473025349755520583e-10
2.223788235294117754e+01	4.083431740230745886e-09	-1.204218741226588675e-09	3.144425472582375724e-10
2.235549019607843135e+01	3.669225369658675922e-09	-1.074896700761150778e-09	2.861797744593436042e-10
2.247309803921568516e+01	3.318475754874121425e-09	-9.432780305377223915e-10	2.615779576816299828e-10
2.259070588235293897e+01	3.003975116150837005e-09	-8.367219088129060826e-10	2.391869851779589532e-10
2.270831372549019633e+01	2.707550175587217043e-09	-7.698050835032633932e-10	2.180645210424481820e-10
2.282592156862745014e+01	2.436295096747040321e-09	-7.210290328085323948e-10	1.986906831482603902e-10
2.294352941176470395e+01	2.201609139117388469e-09	-6.629369793297263234e-10	1.817858134800106926e-10
2.306113725490196131e+01	2.006032394613721510e-09	-5.853004066422141606e-10	1.674629689598845424e-10
2.317874509803921512e+01	1.836305578682681371e-09	-5.085501469577939156e-10	1.547514112024081772e-10
2.329635294117646893e+01	1.677977927225184907e-09	-4.554826571917319770e-10	1.426030234412166888e-10
2.341396078431372629e+01	1.526353325887649824e-09	-4.294352295648630007e-10	1.307618751670104016e-10
2.353156862745098010e+01	1.388545737113204362e-09	-4.101645271462627912e-10	1.199315889408322354e-10
2.364917647058823391e+01	1.271844671342744239e-09	-3.773114109458937872e-10	1.108205725375683228e-10
2.376678431372549127e+01	1.175123929671617882e-09	-3.302365184531087645e-10	1.033066665594011465e-10
2.388439215686274508e+01	1.089894229456995913e-09	-2.855589392114783222e-10	9.654104904010920103e-11
2.400199999999999889e+01	1.008105661387821141e-09	-2.588594975419508872e-10	8.972749150823878297e-11
2.411960784313725270e+01	9.289200129186988057e-10	-2.481870521518717328e-10	8.289397007105428636e-11
2.423721568627451006e+01	8.563027414404248510e-10	-2.399311403144909454e-10	7.661687886363678560e-11
2.435482352941176387e+01	7.937778681879638257e-10	-2.219361664956004899e-10	7.140592677083150793e-11
2.447243137254901768e+01	7.404399064640904211e-10	-1.958675494844788495e-10	6.712945632137303324e-11
2.459003921568627504e+01	6.930329495439329807e-10	-1.707320052505637629e-10	6.331548996979464857e-11
2.470764705882352885e+01	6.486117540739403448e-10	-1.543225060411534268e-10	5.954626672199858141e-11
2.482525490196078266e+01	6.064301060886606719e-10	-1.456349683509470047e-10	5.579151991888970053e-11
2.494286274509804002e+01	5.667318622197841307e-10	-1.397352384642644289e-10	5.219466703017216456e-11
2.506047058823529383e+01	5.298246518809784899e-10	-1.322547741862740286e-10	4.888751487739896550e-11
2.517807843137254764e+01	4.964210727417424987e-10	-1.222768984305610759e-10	4.593127592965516147e-11
2.529568627450980500e+01	4.673888783472196729e-10	-1.102659232229161436e-10	4.335856374460640671e-11
2.541329411764705881e+01	4.432521038352375327e-10	-9.700091433272386176e-11	4.118202925746704374e-11
2.553090196078431262e+01	4.224847501323846089e-10	-8.520232713514296508e-11	3.929464367390562750e-11
2.564850980392156643e+01	4.028057809967106553e-10	-7.829471332503729544e-11	3.754545176241925935e-11
2.576611764705882379e+01	3.824517606860717067e-10	-7.853752402158684182e-11	3.582025380321334136e-11
2.588372549019607760e+01	3.626814724979453627e-10	-8.127919714559941168e-11	3.422012870088175431e-11
2.600133333333333141e+01	3.458744909917122752e-10	-7.932011215016323144e-11	3.292589462449647381e-11
2.611894117647058877e+01	3.338726949518537630e-10	-6.726186134803681515e-11	3.208214595836055382e-11
2.623654901960784258e+01	3.251676634950035692e-10	-5.097222523079984842e-11	3.160926651301124192e-11
2.635415686274509639e+01	3.169330305848719225e-10	-4.074446715232922583e-11	3.133926785290023173e-11
2.647176470588235375e+01	3.068090893208550707e-10	-4.479411021318894470e-11	3.112186707896047380e-11
2.658937254901960756e+01	2.956977584481167043e-10	-5.664765096339998564e-11	3.092609962273808416e-11
2.670698039215686137e+01	2.859491642533045600e-10	-6.332687445829258872e-11	3.077444223779684148e-11
2.682458823529411518e+01	2.795905396533697469e-10	-5.382217047213682552e-11	3.069174651138000468e-11
2.694219607843137254e+01	2.758827707361684802e-10	-3.403034372045893505e-11	3.072459908622109723e-11
2.705980392156862635e+01	2.726267592357886766e-10	-1.876246792216464512e-11	3.093081063924882129e-11
2.717741176470588016e+01	2.678384892420827583e-10	-2.129100496621324577e-11	3.136107603593431192e-11
2.729501960784313752e+01	2.620200189870274637e-10	-3.714981554322652894e-11	3.198601768442683473e-11
2.741262745098039133e+01	2.573159186143127441e-10	-5.015684047850953068e-11	3.272341040141756344e-11
2.753023529411764514e+01	2.557336107605181868e-10	-4.503629221967271272e-11	3.349260163637097139e-11
2.764784313725490250e+01	2.566616485891542637e-10	-2.366744472679133865e-11	3.424180231591229197e-11
2.776545098039215631e+01	2.572141160080888513e-10	-2.831789270665706451e-12	3.494437835414270796e-11
2.788305882352941012e+01	2.545485902099310364e-10	8.290800818755862200e-13	3.557616536616940309e-11
2.800066666666666748e+01	2.487393494062495091e-10	-1.427185724230294603e-11	3.615707821371209650e-11
2.811827450980392129e+01	2.433669727889794397e-10	-3.162931401189292147e-11	3.676007373438543097e-11
2.823588235294117510e+01	2.421487397543200249e-10	-3.397467640466738430e-11	3.745928024848451025e-11
2.835349019607842891e+01	2.458899197451456234e-10	-1.583067443533162092e-11	3.822213379997989785e-11
2.847109803921568627e+01	2.502535458939849204e-10	7.479888867610227816e-12	3.882705039054640488e-11
2.858870588235294008e+01	2.504248454420837040e-10	1.867535854307939792e-11	3.903562221343548886e-11
2.870631372549019389e+01	2.439179972819314546e-10	8.407149566710587140e-12	3.874241639813674898e-11
2.882392156862745125e+01	2.347542975895820121e-10	-1.052833426289665640e-11	3.821436444683655164e-11
2.894152941176470506e+01	2.280538736074586007e-10	-2.158622902426508238e-11	3.778090862498728334e-11
2.905913725490195887e+01	2.275719737772410474e-10	-1.263804934990392213e-11	3.768921824589486481e-11
2.917674509803921623e+01	2.305342620650309970e-10	7.315627736706496610e-12	3.779387370226987055e-11
2.929435294117647004e+01	2.321862930719551239e-10	2.286698859868085461e-11	3.783022440689648310e-11
2.941196078431372385e+01	2.283769329679087761e-10	2.059645888077910767e-11	3.756589827132774855e-11
2.952956862745097766e+01	2.202730817016918276e-10	4.636955754118417598e-12	3.705202408252731470e-11
2.964717647058823502e+01	2.119706489960145654e-10	-1.121270858085063855e-11	3.649593240246782322e-11
2.976478431372548883e+01	2.073956100542646652e-10	-1.371853189630292877e-11	3.609565975268919038e-11
2.988239215686274264e+01	2.067526496589077074e-10	-1.946887072389535445e-12	3.584225540181447132e-11
3.000000000000000000e+01	2.064935932153159428e-10	1.263120154946370406e-11	3.551801974832303955e-11


==> dat/glow_discharge/1Torr300K_radial_comp_x_0.597.csv <==
ev	f0	f1	f2	f3
1.000000000000000021e-02	1.817201040599529249e-01	1.355618728739058813e-05	-2.806919927991406475e-05
1.276078431372549005e-01	1.811959875191630209e-01	-1.059215867569287476e-04	-2.609225735834520225e-04
2.452156862745097921e-01	1.809890285855072778e-01	-1.725727190185425818e-04	-6.709826521869467894e-04
3.628235294117646559e-01	1.801038917832287756e-01	-1.832584249599065649e-04	-1.830089774872796970e-04
4.804313725490195752e-01	1.792412512271179814e-01	-1.813753415334428613e-04	-4.266596137385054879e-05
5.980392156862744946e-01	1.781688494388184718e-01	-1.760829095064412014e-04	-9.221641840914364535e-06
7.156470588235293029e-01	1.768298583275101643e-01	-1.672717341632807110e-04	5.604540801655949479e-06
8.332549019607842222e-01	1.752544075169859550e-01	-1.534930560052644611e-04	1.020217902736300419e-05
9.508627450980391416e-01	1.734578118886955511e-01	-1.399231897798954071e-04	1.093075485441928252e-05
1.068470588235294061e+00	1.714504240835442450e-01	-1.261211871785869823e-04	1.198180294863638718e-05
1.186078431372548980e+00	1.692486042432773952e-01	-1.126613258651675974e-04	1.102184490789773002e-05
1.303686274509803900e+00	1.668627501837749716e-01	-1.000035307826474464e-04	1.045506133286212791e-05
1.421294117647058597e+00	1.643014259520501064e-01	-8.746208743851642607e-05	9.608839611166479269e-06
1.538901960784313516e+00	1.615693606374784264e-01	-7.595727567635800757e-05	8.544981471003204059e-06
1.656509803921568436e+00	1.586748299158977082e-01	-6.473902224764464927e-05	7.762043002316010521e-06
1.774117647058823355e+00	1.556281678564965798e-01	-5.371436448647838764e-05	6.785027204595198456e-06
1.891725490196078274e+00	1.524284730146143740e-01	-4.333741390786248796e-05	5.947619355857228299e-06
2.009333333333333194e+00	1.490857769137936550e-01	-3.298017641746570474e-05	5.181145972646000413e-06
2.126941176470587891e+00	1.456046339903276088e-01	-2.279228872552543990e-05	4.399235854384281901e-06
2.244549019607842588e+00	1.419878195802439236e-01	-1.291967098403009840e-05	3.738088360996809936e-06
2.362156862745097730e+00	1.382458795211478353e-01	-2.995668893670491050e-06	3.095914082387628453e-06
2.479764705882352427e+00	1.343785803443017790e-01	6.630237821962876919e-06	2.513625762035916336e-06
2.597372549019607568e+00	1.303996980400223271e-01	1.624998860827709627e-05	2.005801307265813448e-06
2.714980392156862266e+00	1.263110819289968711e-01	2.556286263030584395e-05	1.548853636523542869e-06
2.832588235294116963e+00	1.221267040103104912e-01	3.481381965233898938e-05	1.142068027319645245e-06
2.950196078431372104e+00	1.178506532621282354e-01	4.369607951302957973e-05	7.911765421311721285e-07
3.067803921568626802e+00	1.134984402758128924e-01	5.228186631759777368e-05	4.768015305168886999e-07
3.185411764705881943e+00	1.090770495103586535e-01	6.017804517868743653e-05	2.232606874338822570e-07
3.303019607843136640e+00	1.046046858001949964e-01	6.747802012862801925e-05	2.519350649881596407e-08
3.420627450980391782e+00	1.000910591658728394e-01	7.388414190079714225e-05	-1.168951402225257929e-07
3.538235294117646479e+00	9.555631318054205736e-02	7.951406678804118710e-05	-2.101249421555597302e-07
3.655843137254901620e+00	9.101289782288571328e-02	8.413209724742990337e-05	-2.598572315638956804e-07
3.773450980392156318e+00	8.648071194151472907e-02	8.778407181230162774e-05	-2.748158118244537156e-07
3.891058823529411015e+00	8.197536209570642496e-02	9.034238333783182453e-05	-2.577116315536430582e-07
4.008666666666666600e+00	7.751438170089930413e-02	9.175696271891892793e-05	-2.139862972318727678e-07
4.126274509803921298e+00	7.311655770279266997e-02	9.206293504311220655e-05	-1.484601769409710952e-07
4.243882352941175995e+00	6.879646592541746597e-02	9.118233992880154669e-05	-6.082826052889947951e-08
4.361490196078430692e+00	6.457398278841314232e-02	8.928335884298548312e-05	3.926751877558344491e-08
4.479098039215685390e+00	6.046247569702834640e-02	8.633922974344180137e-05	1.479401222806226564e-07
4.596705882352940975e+00	5.647821877386944439e-02	8.248949649285686680e-05	2.587962954750849725e-07
4.714313725490195672e+00	5.263540129411401619e-02	7.786035685097753608e-05	3.675441839965420455e-07
4.831921568627450370e+00	4.894473177138663339e-02	7.251304887351187457e-05	4.726904879937755813e-07
4.949529411764705067e+00	4.541948980109070111e-02	6.667057715516130662e-05	5.687013726516510908e-07
5.067137254901959764e+00	4.206697191529010921e-02	6.041489562975509430e-05	6.534942588493993435e-07
5.184745098039215350e+00	3.889422328309630889e-02	5.389758496302817338e-05	7.252811385775164261e-07
5.302352941176470047e+00	3.590691311871171965e-02	4.730261601681601008e-05	7.822902001359614240e-07
5.419960784313724744e+00	3.310509860141769983e-02	4.069537291725130784e-05	8.244970405404138634e-07
5.537568627450979442e+00	3.048928743046832451e-02	3.423057313849302768e-05	8.519119919794456168e-07
5.655176470588234139e+00	2.805651579364912274e-02	2.801219911937697789e-05	8.661254885982996892e-07
5.772784313725489724e+00	2.580041444928470040e-02	2.208237670698244440e-05	8.697460701620786434e-07
5.890392156862744422e+00	2.371551763463098164e-02	1.654885915566129241e-05	8.637413306383655181e-07
6.007999999999999119e+00	2.179328409467034752e-02	1.144089152277944096e-05	8.502080545883317437e-07
6.125607843137253816e+00	2.002401322279498408e-02	6.764481492898834497e-06	8.317130097900498485e-07
6.243215686274509402e+00	1.839947602062667539e-02	2.584788010179965842e-06	8.099038376614790660e-07
6.360823529411764099e+00	1.690949894194184247e-02	-1.098220946394653284e-06	7.858349080665749426e-07
6.478431372549018796e+00	1.554402148924968925e-02	-4.296711968239776483e-06	7.599933197414347663e-07
6.596039215686273494e+00	1.429475692126149985e-02	-6.990046066884969029e-06	7.323820402455371027e-07
6.713647058823528191e+00	1.315232645502074395e-02	-9.212487046604914628e-06	7.036831704724338671e-07
6.831254901960783776e+00	1.210780089718911309e-02	-1.100686547925725433e-05	6.744477168659222394e-07
6.948862745098038474e+00	1.115406580762230530e-02	-1.238520540693085527e-05	6.443647681216037742e-07
7.066470588235293171e+00	1.028329867770055341e-02	-1.340306806070427425e-05	6.133478619975586358e-07
7.184078431372547868e+00	9.487843217718986213e-03	-1.412861990343923361e-05	5.816470483368658062e-07
7.301686274509803454e+00	8.761700086860408493e-03	-1.459467531193528628e-05	5.499061472042441858e-07
7.419294117647058151e+00	8.098650190405379604e-03	-1.484721614450839429e-05	5.187232194684632769e-07
7.536901960784312848e+00	7.492389797860127265e-03	-1.494159710668179683e-05	4.885412915134261924e-07
7.654509803921567546e+00	6.938126344946921042e-03	-1.490148136486985130e-05	4.595197546004266987e-07
7.772117647058822243e+00	6.431289812027447643e-03	-1.475090018597670672e-05	4.317848015439340830e-07
7.889725490196077828e+00	5.966990027428560432e-03	-1.452801750716256653e-05	4.055384174566255013e-07
8.007333333333333414e+00	5.541424874130449971e-03	-1.424892221861110969e-05	3.809297810184686634e-07
8.124941176470587223e+00	5.151440047548057691e-03	-1.391796415246096122e-05	3.580393853468147693e-07
8.242549019607842808e+00	4.793514385453218410e-03	-1.355286816562526777e-05	3.368268056032251905e-07
8.360156862745096618e+00	4.464588160174929113e-03	-1.316594315796813936e-05	3.171694568313506211e-07
8.477764705882352203e+00	4.162469515768345805e-03	-1.275548034026106354e-05	2.988650353183121933e-07
8.595372549019606012e+00	3.884764766535401745e-03	-1.232790189322338561e-05	2.818216449593484039e-07
8.712980392156861598e+00	3.628990095332393796e-03	-1.189500997932589034e-05	2.660249374555510591e-07
8.830588235294117183e+00	3.393423119189997294e-03	-1.145627720650859375e-05	2.513686021011466573e-07
8.948196078431370992e+00	3.176534362837804028e-03	-1.100983392410783052e-05	2.377229819610246307e-07
9.065803921568626578e+00	2.976456333085934856e-03	-1.056375292064722452e-05	2.249908191795102744e-07
9.183411764705882163e+00	2.791613268826344946e-03	-1.012348978176572861e-05	2.130454203070688998e-07
9.301019607843135972e+00	2.620948016190727259e-03	-9.687899149316302655e-06	2.017103888953746286e-07
9.418627450980391558e+00	2.463218649902166463e-03	-9.260439146111996189e-06	1.909487854537029137e-07
9.536235294117645367e+00	2.317022937605758403e-03	-8.848563389103338380e-06	1.808429171171852515e-07
9.653843137254900952e+00	2.181424864676158749e-03	-8.452778631497034567e-06	1.713655672839612228e-07
9.771450980392156538e+00	2.055714967076509737e-03	-8.070568276082092717e-06	1.624381635566752649e-07
9.889058823529410347e+00	1.938913339817659913e-03	-7.704952698311536246e-06	1.540529184688428247e-07
1.000666666666666593e+01	1.830070125540762512e-03	-7.359394201917964159e-06	1.462120447112167332e-07
1.012427450980391974e+01	1.728668896727465331e-03	-7.031675019584107211e-06	1.388591130027239512e-07
1.024188235294117533e+01	1.634207739540591026e-03	-6.719875056243925124e-06	1.319452483311852842e-07
1.035949019607843091e+01	1.545938175220004911e-03	-6.426284138745352199e-06	1.254758170656788844e-07
1.047709803921568472e+01	1.463252319843663879e-03	-6.151682721258080149e-06	1.194572984134946226e-07
1.059470588235294031e+01	1.385881946267151273e-03	-5.892578141760697772e-06	1.138807552685329598e-07
1.071231372549019412e+01	1.313473401109848575e-03	-5.646940647015854602e-06	1.087175043122642499e-07
1.082992156862744970e+01	1.245472973876107651e-03	-5.415792612007745035e-06	1.039106941308246340e-07
1.094752941176470529e+01	1.181499114903481395e-03	-5.198797633706421543e-06	9.942394099920801278e-08
1.106513725490195910e+01	1.121419787287485006e-03	-4.993448991051928906e-06	9.525111148959603117e-08
1.118274509803921468e+01	1.064978650243795502e-03	-4.798609929839991576e-06	9.137006948723069136e-08
1.130035294117646849e+01	1.011749200819385798e-03	-4.614969344856172050e-06	8.773704233408805216e-08
1.141796078431372408e+01	9.614737074217652793e-04	-4.442215487343206279e-06	8.433120202227803268e-08
1.153556862745097966e+01	9.140984042655200554e-04	-4.278760055089922773e-06	8.115930733834884034e-08
1.165317647058823347e+01	8.694434001356277737e-04	-4.123817456628019893e-06	7.820765321656647871e-08
1.177078431372548906e+01	8.271694258700626251e-04	-3.977618080230709946e-06	7.543702030990503849e-08
1.188839215686274464e+01	7.870811637139791357e-04	-3.839962344322964625e-06	7.282719461137771058e-08
1.200599999999999845e+01	7.491719475040847136e-04	-3.710040306236140867e-06	7.038322218460122261e-08
1.212360784313725404e+01	7.133288030673007535e-04	-3.587297729534898410e-06	6.809516903138727527e-08
1.224121568627450785e+01	6.792714762753578658e-04	-3.471591756003292513e-06	6.592977636111325700e-08
1.235882352941176343e+01	6.468243645262308685e-04	-3.362782258244100104e-06	6.387374358750410450e-08
1.247643137254901902e+01	6.160065746839036519e-04	-3.260677204018783665e-06	6.195009274211993451e-08
1.259403921568627283e+01	5.867718272056764986e-04	-3.165044584552253758e-06	6.016526280135699391e-08
1.271164705882352841e+01	5.588920221343302453e-04	-3.075572249160128889e-06	5.848282349950152438e-08
1.282925490196078222e+01	5.321877999506201143e-04	-2.992145369452035066e-06	5.688059835293329340e-08
1.294686274509803781e+01	5.066832278476830634e-04	-2.915248237346753708e-06	5.539324997329882032e-08
1.306447058823529339e+01	4.823952129462161535e-04	-2.845251718342812950e-06	5.404849467844815904e-08
1.318207843137254720e+01	4.591521099506021687e-04	-2.781600963137135877e-06	5.280186715109619805e-08
1.329968627450980279e+01	4.367625284183418964e-04	-2.723675312117476358e-06	5.160428564480936154e-08
1.341729411764705659e+01	4.152247159647409519e-04	-2.672028957388181125e-06	5.050157616043069548e-08
1.353490196078431218e+01	3.946015376720555991e-04	-2.627591009865918758e-06	4.956830310665582598e-08
1.365250980392156777e+01	3.747975429818705220e-04	-2.590090497931923996e-06	4.876325943150417081e-08
1.377011764705882158e+01	3.556196869045212170e-04	-2.558520768218211036e-06	4.797531230424545130e-08
1.388772549019607716e+01	3.370062354557256550e-04	-2.533071668178684220e-06	4.723366647598770041e-08
1.400533333333333275e+01	3.190372025453196972e-04	-2.515222436641208747e-06	4.671802838565337711e-08
1.412294117647058656e+01	3.017104156727975703e-04	-2.505588078248956477e-06	4.645650076419983820e-08
1.424054901960784214e+01	2.848554520329517965e-04	-2.503047134881547095e-06	4.617816354678321371e-08
1.435815686274509595e+01	2.683352576985896520e-04	-2.507004265660803862e-06	4.573063059296373607e-08
1.447576470588235154e+01	2.521975263199400076e-04	-2.519485167839315903e-06	4.551238056114345184e-08
1.459337254901960712e+01	2.365112044892583030e-04	-2.542709630276882594e-06	4.593335497103228295e-08
1.471098039215686093e+01	2.211790365284694627e-04	-2.575836354397124116e-06	4.651707757770908771e-08
1.482858823529411652e+01	2.060301428254952773e-04	-2.616748010455297742e-06	4.642313515341831801e-08
1.494619607843137032e+01	1.910015107769151988e-04	-2.667445182663126285e-06	4.607206930100102864e-08
1.506380392156862591e+01	1.761368030094832035e-04	-2.733990859885236653e-06	4.712458677811659354e-08
1.518141176470588150e+01	1.614310526111281208e-04	-2.820376876405757690e-06	4.986040217323468890e-08
1.529901960784313530e+01	1.467633966910321863e-04	-2.925816172284014185e-06	5.145131469622256526e-08
1.541662745098039089e+01	1.320077913134449035e-04	-3.052091864113704955e-06	4.983364321073214584e-08
1.553423529411764470e+01	1.170840978354693732e-04	-3.218848730924386060e-06	4.927151706136863649e-08
1.565184313725490028e+01	1.019515161729845227e-04	-3.446031527266356533e-06	5.606350899561776647e-08
1.576945098039215587e+01	8.698128571095116739e-05	-3.652512628357142798e-06	7.522596738761675645e-08
1.588705882352940968e+01	7.285836280917510406e-05	-3.712330463164463393e-06	1.074588595605229950e-07
1.600466666666666526e+01	6.015055036799401580e-05	-3.627060818369822133e-06	1.434678141444342697e-07
1.612227450980392263e+01	4.939107809659561219e-05	-3.422929430158211894e-06	1.722407413541605428e-07
1.623988235294117644e+01	4.097382723747614031e-05	-3.129625213907480129e-06	1.848017525320269426e-07
1.635749019607843024e+01	3.439531510871762766e-05	-2.804259522566993590e-06	1.848735093238119448e-07
1.647509803921568761e+01	2.879885821495270786e-05	-2.513301684744296222e-06	1.812784435506677220e-07
1.659270588235294142e+01	2.382089102181842314e-05	-2.275421023344680134e-06	1.780086571177844469e-07
1.671031372549019522e+01	1.969049419434463959e-05	-2.051871147842248741e-06	1.732457853456399230e-07
1.682792156862745259e+01	1.655482451750084230e-05	-1.814211441376728733e-06	1.654745773849471645e-07
1.694552941176470640e+01	1.410930889277190729e-05	-1.586175517936112408e-06	1.556599478702285990e-07
1.706313725490196020e+01	1.196062405084556598e-05	-1.401822742038511183e-06	1.453172907913048199e-07
1.718074509803921401e+01	1.000576050872018921e-05	-1.260162575955103022e-06	1.352901410429089928e-07
1.729835294117647138e+01	8.382710618607940525e-06	-1.131150713785566420e-06	1.258621928530032861e-07
1.741596078431372518e+01	7.161891983370574608e-06	-9.957348544927852022e-07	1.171433822296641442e-07
1.753356862745097899e+01	6.199555173473755508e-06	-8.684904843818952057e-07	1.087980937620389737e-07
1.765117647058823636e+01	5.325910289076250395e-06	-7.682540052572389661e-07	1.004537538538192939e-07
1.776878431372549016e+01	4.511664992316888999e-06	-6.925398784890704316e-07	9.225823209707998051e-08
1.788639215686274397e+01	3.827400090467821474e-06	-6.237445786812167012e-07	8.472786087365595820e-08
1.800400000000000134e+01	3.309967116701622172e-06	-5.509544687390177193e-07	7.815447677874215245e-08
1.812160784313725514e+01	2.898968333950547056e-06	-4.821344336191665561e-07	7.220246928202357129e-08
1.823921568627450895e+01	2.522240692216259774e-06	-4.276064974623959217e-07	6.646004034663620353e-08
1.835682352941176632e+01	2.165944981015622987e-06	-3.866451468364032719e-07	6.089948083282649980e-08
1.847443137254902013e+01	1.860411023283713765e-06	-3.501728807596000192e-07	5.578367801592888639e-08
1.859203921568627393e+01	1.624327285846185106e-06	-3.118753600892017418e-07	5.127764799986444621e-08
1.870964705882352774e+01	1.434755608172149197e-06	-2.750538623197147546e-07	4.720374931868522738e-08
1.882725490196078511e+01	1.261348682133277973e-06	-2.447668395691235108e-07	4.332411597912416026e-08
1.894486274509803891e+01	1.095321810675186524e-06	-2.215199351130097231e-07	3.960043884563243574e-08
1.906247058823529272e+01	9.494589333589356911e-07	-2.012641118521491326e-07	3.619404083971994856e-08
1.918007843137255009e+01	8.339354499659662432e-07	-1.806255429936592194e-07	3.322875142890979974e-08
1.929768627450980389e+01	7.411062465458250514e-07	-1.605481541002085162e-07	3.059642977345971765e-08
1.941529411764705770e+01	6.577523641126165999e-07	-1.433389706580753891e-07	2.811671455584847174e-08
1.953290196078431507e+01	5.774674872800862522e-07	-1.297950038880011412e-07	2.571562584512953487e-08
1.965050980392156887e+01	5.050262634346774163e-07	-1.182272394728126370e-07	2.349408621374609022e-08
1.976811764705882268e+01	4.455964133145355515e-07	-1.068887053525328499e-07	2.155575611325604703e-08
1.988572549019607649e+01	3.976943869247477816e-07	-9.573945702323637489e-08	1.986632973350521365e-08
2.000333333333333385e+01	3.557436200725789548e-07	-8.579272730678700379e-08	1.830662359232740901e-08
2.012094117647058766e+01	3.156327659009189062e-07	-7.771825687872304092e-08	1.679246460480826354e-08
2.023854901960784147e+01	2.785592628666896146e-07	-7.092269488483221035e-08	1.536644863553442261e-08
2.035615686274509883e+01	2.468598823588986300e-07	-6.454720018085680708e-08	1.409796877951958861e-08
2.047376470588235264e+01	2.210003529251800085e-07	-5.825712165597639982e-08	1.300057082690820410e-08
2.059137254901960645e+01	1.988124488822559696e-07	-5.245420831032832233e-08	1.200917898640828535e-08
2.070898039215686381e+01	1.781268427578334164e-07	-4.754651294945671930e-08	1.105929864110891357e-08
2.082658823529411762e+01	1.586825609342731694e-07	-4.344371540012182092e-08	1.015028779725232503e-08
2.094419607843137143e+01	1.414065904611569356e-07	-3.974622277518328682e-08	9.321203200072308630e-09
2.106180392156862879e+01	1.269422923813633230e-07	-3.614579426443225654e-08	8.599318476104707945e-09
2.117941176470588260e+01	1.146474678568339597e-07	-3.273751057603454401e-08	7.959200143374227484e-09
2.129701960784313641e+01	1.035393788828711293e-07	-2.972460120743989577e-08	7.361451645894444290e-09
2.141462745098039022e+01	9.305834376764735055e-08	-2.718649744086305887e-08	6.785349657155708526e-09
2.153223529411764758e+01	8.347689274575575121e-08	-2.495768774792685355e-08	6.246970947916817882e-09
2.164984313725490139e+01	7.514777321799474461e-08	-2.285141579877102217e-08	5.765764515074827693e-09
2.176745098039215520e+01	6.805303031964161743e-08	-2.081995986888632846e-08	5.341815665829256514e-09
2.188505882352941256e+01	6.179519631200982853e-08	-1.895789844796676191e-08	4.955386527912860192e-09
2.200266666666666637e+01	5.599806243518880218e-08	-1.735278278027007829e-08	4.587938414444935598e-09
2.212027450980392018e+01	5.061368745807471835e-08	-1.597110434108417476e-08	4.239090633970597018e-09
2.223788235294117754e+01	4.577826718169174731e-08	-1.471179352576767863e-08	3.918632516058553243e-09
2.235549019607843135e+01	4.158663923905982377e-08	-1.349476205732976701e-08	3.633696042271385967e-09
2.247309803921568516e+01	3.792247810252934186e-08	-1.234354164668340100e-08	3.378007722980301326e-09
2.259070588235293897e+01	3.460500438098230303e-08	-1.131364576260769664e-08	3.141190369725363815e-09
2.270831372549019633e+01	3.150828529192749801e-08	-1.043371254033307388e-08	2.916225937116684212e-09
2.282592156862745014e+01	2.865933100783983755e-08	-9.656467298312219663e-09	2.705484232104433580e-09
2.294352941176470395e+01	2.611150021986528701e-08	-8.922084042860883632e-09	2.512940817064190983e-09
2.306113725490196131e+01	2.387349806642930139e-08	-8.203339913884335660e-09	2.339570135240151107e-09
2.317874509803921512e+01	2.187434530061104535e-08	-7.530934668597474830e-09	2.180995981237829978e-09
2.329635294117646893e+01	2.003695486952524005e-08	-6.940282224588018385e-09	2.032425250708809326e-09
2.341396078431372629e+01	1.832821002113817821e-08	-6.434955654213609377e-09	1.891959469528151431e-09
2.353156862745098010e+01	1.676818753175653264e-08	-5.979936775389944248e-09	1.761202968481058037e-09
2.364917647058823391e+01	1.537822617006208347e-08	-5.539952391552324546e-09	1.641837202096600855e-09
2.376678431372549127e+01	1.414766212134033851e-08	-5.110314022463141644e-09	1.533394162781117020e-09
2.388439215686274508e+01	1.303784190907976132e-08	-4.713106342731540535e-09	1.433525511052823456e-09
2.400199999999999889e+01	1.201180771945842323e-08	-4.368975707732183910e-09	1.339987473669660789e-09
2.411960784313725270e+01	1.105931482447966020e-08	-4.072913845363267343e-09	1.252255317449195241e-09
2.423721568627451006e+01	1.018794512371299739e-08	-3.802861310360681023e-09	1.170950849642555649e-09
2.435482352941176387e+01	9.403879398926679194e-09	-3.538944271976231242e-09	1.096575327914830324e-09
2.447243137254901768e+01	8.698218377903629848e-09	-3.281786481777572395e-09	1.028395503216954307e-09
2.459003921568627504e+01	8.054098860643608989e-09	-3.042911397067685903e-09	9.650262040127871077e-10
2.470764705882352885e+01	7.456324836338189928e-09	-2.832086437867330427e-09	9.052413504076216656e-10
2.482525490196078266e+01	6.901222934561510960e-09	-2.646194273168681326e-09	8.489270747810992468e-10
2.494286274509804002e+01	6.390305522218444563e-09	-2.476373914367743638e-09	7.964682063618523840e-10
2.506047058823529383e+01	5.924444606208282579e-09	-2.314837984123234728e-09	7.481427911238907982e-10
2.517807843137254764e+01	5.500265841111749095e-09	-2.160335423032645828e-09	7.035428241930309287e-10
2.529568627450980500e+01	5.112733119956931007e-09	-2.014226012195036450e-09	6.619907106684712934e-10
2.541329411764705881e+01	4.757046624779633695e-09	-1.877914579558389274e-09	6.228924628277858955e-10
2.553090196078431262e+01	4.429528338148286047e-09	-1.753135693700227901e-09	5.861237061170393824e-10
2.564850980392156643e+01	4.126951615910109150e-09	-1.641732544747736528e-09	5.517370397499781942e-10
2.576611764705882379e+01	3.846532083551454169e-09	-1.544543605149318255e-09	5.197684457471815516e-10
2.588372549019607760e+01	3.587966548813308190e-09	-1.456376103387968098e-09	4.901538021373710922e-10
2.600133333333333141e+01	3.351883017749871473e-09	-1.369823054506528648e-09	4.627920294736817858e-10
2.611894117647058877e+01	3.138346373120774798e-09	-1.279282968058814463e-09	4.375525939266152134e-10
2.623654901960784258e+01	2.943777634680926094e-09	-1.190429299849850772e-09	4.141054938955368357e-10
2.635415686274509639e+01	2.763179764494275063e-09	-1.113365966852910803e-09	3.920441682144623933e-10
2.647176470588235375e+01	2.592252291892253493e-09	-1.056036413984193732e-09	3.710279370320021722e-10
2.658937254901960756e+01	2.431486281938502128e-09	-1.011062582064093702e-09	3.511738236491940703e-10
2.670698039215686137e+01	2.283506249604734381e-09	-9.642861160497332966e-10	3.328021366290918673e-10
2.682458823529411518e+01	2.150425404340493127e-09	-9.036681982220024545e-10	3.161679632667782577e-10
2.694219607843137254e+01	2.029867467517574156e-09	-8.353432826782625135e-10	3.009552384812379813e-10
2.705980392156862635e+01	1.917093808053795660e-09	-7.750292803148121804e-10	2.865474430067079299e-10
2.717741176470588016e+01	1.807795257277174211e-09	-7.367874925221348809e-10	2.723911404540261917e-10
2.729501960784313752e+01	1.702513002096031699e-09	-7.155491840640400332e-10	2.586514191212627697e-10
2.741262745098039133e+01	1.604994611698523486e-09	-6.936117443249806720e-10	2.459679981186864844e-10
2.753023529411764514e+01	1.518755918805168064e-09	-6.542594227532654722e-10	2.349375766498657774e-10
2.764784313725490250e+01	1.442770545442529655e-09	-5.993976858031443409e-10	2.253420071271796873e-10
2.776545098039215631e+01	1.372067176494899960e-09	-5.471080308407747039e-10	2.162554940043210442e-10
2.788305882352941012e+01	1.301727817952719732e-09	-5.153213087312513294e-10	2.067644467565199879e-10
2.800066666666666748e+01	1.231160837442639961e-09	-5.056146825183131563e-10	1.968068595414667094e-10
2.811827450980392129e+01	1.164973582354574560e-09	-4.999113525363039856e-10	1.873442242816005386e-10
2.823588235294117510e+01	1.107990185579934997e-09	-4.793076003935242822e-10	1.793800215544056671e-10
2.835349019607842891e+01	1.061269548527925867e-09	-4.377649063317543530e-10	1.731709389071498946e-10
2.847109803921568627e+01	1.019221871518695311e-09	-3.919385137275214856e-10	1.676554244390715154e-10
2.858870588235294008e+01	9.756391911380808545e-10	-3.606214940174730926e-10	1.616488190684587621e-10
2.870631372549019389e+01	9.271914815148237726e-10	-3.539139406942664356e-10	1.545091633851258643e-10
2.882392156862745125e+01	8.785838880154288317e-10	-3.576464286536599693e-10	1.471093846309562618e-10
2.894152941176470506e+01	8.358810075072582027e-10	-3.535429060521901968e-10	1.405788545317923139e-10
2.905913725490195887e+01	8.034362289891960721e-10	-3.282151816601501595e-10	1.357438021071865020e-10
2.917674509803921623e+01	7.773994763668997927e-10	-2.916615588051046471e-10	1.319798578940060084e-10
2.929435294117647004e+01	7.514359681205942389e-10	-2.609718195322372947e-10	1.282228197278827270e-10
2.941196078431372385e+01	7.200192788336801539e-10	-2.510118274831414057e-10	1.235422024885101340e-10
2.952956862745097766e+01	6.847517930964726096e-10	-2.569996823195310835e-10	1.181851529696980167e-10
2.964717647058823502e+01	6.511620152284354744e-10	-2.633345662096567547e-10	1.130474790527548898e-10
2.976478431372548883e+01	6.245440624668033278e-10	-2.550565538069486179e-10	1.089872746947764290e-10
2.988239215686274264e+01	6.050568763683324199e-10	-2.311397342275186941e-10	1.060336342520783790e-10
3.000000000000000000e+01	5.876806256370532252e-10	-2.046103455618086550e-10	1.033796152891322073e-10


==> dat/glow_discharge/1Torr300K_radial_comp_x_0.715.csv <==
ev	f0	f1	f2	f3
1.000000000000000021e-02	2.090514628588932555e-01	-1.700363186034105070e-06	-4.809419626027778172e-05
1.276078431372549005e-01	2.088611853111395356e-01	-4.713553617626630414e-05	-5.598617307224103539e-04
2.452156862745097921e-01	2.091030241684506963e-01	-7.861512393799989658e-05	-1.373972296499837917e-03
3.628235294117646559e-01	2.068246148782584004e-01	-9.852441974008429063e-05	-3.736342848406545565e-04
4.804313725490195752e-01	2.046541346955802476e-01	-1.091112567671980046e-04	-1.504093192556251401e-04
5.980392156862744946e-01	2.023055584717243782e-01	-1.134729656633305222e-04	-8.025319880392363283e-05
7.156470588235293029e-01	1.997288349200664337e-01	-1.123798873407794293e-04	-4.613284281495872477e-05
8.332549019607842222e-01	1.969345377706590017e-01	-1.082183616030377957e-04	-2.919133127212434473e-05
9.508627450980391416e-01	1.939274973042149353e-01	-1.014998576512188142e-04	-1.985839143471553484e-05
1.068470588235294061e+00	1.907164208698150232e-01	-9.318117657758072402e-05	-1.248806160761901007e-05
1.186078431372548980e+00	1.873132007948211109e-01	-8.373456904939111263e-05	-9.668253600209318429e-06
1.303686274509803900e+00	1.837225294304175027e-01	-7.333140491547061228e-05	-6.615797096839041922e-06
1.421294117647058597e+00	1.799548151425410525e-01	-6.225375733674624152e-05	-5.043105953162410881e-06
1.538901960784313516e+00	1.760132214998278433e-01	-5.086615358092604999e-05	-4.558525334774116386e-06
1.656509803921568436e+00	1.719044539789941761e-01	-3.896665654120557635e-05	-3.649306541029095851e-06
1.774117647058823355e+00	1.676389248935549192e-01	-2.675201896588871875e-05	-3.872961949724722186e-06
1.891725490196078274e+00	1.632180108121993045e-01	-1.450674401513656337e-05	-3.881967777951744598e-06
2.009333333333333194e+00	1.586516747098501157e-01	-1.874636582521596059e-06	-4.000008522930416592e-06
2.126941176470587891e+00	1.539485490936073897e-01	1.082631250218442431e-05	-4.540731367637614598e-06
2.244549019607842588e+00	1.491151519298052064e-01	2.329824825981998868e-05	-4.732809880169141549e-06
2.362156862745097730e+00	1.441661088375019717e-01	3.592618657206977944e-05	-5.165947724704433959e-06
2.479764705882352427e+00	1.391068191000752463e-01	4.811697304202394699e-05	-5.567609026144156734e-06
2.597372549019607568e+00	1.339552780284845035e-01	6.022751712566073816e-05	-5.785749574168612900e-06
2.714980392156862266e+00	1.287206620234806476e-01	7.156717201501764161e-05	-6.060926980486522067e-06
2.832588235294116963e+00	1.234240893012301526e-01	8.230453513723677301e-05	-6.208651697896276862e-06
2.950196078431372104e+00	1.180779718642486209e-01	9.188553629450774997e-05	-6.205791208318702313e-06
3.067803921568626802e+00	1.127063534904950703e-01	1.005796496143956150e-04	-6.212206140453017188e-06
3.185411764705881943e+00	1.073237040826621747e-01	1.077842145949222053e-04	-6.040614345456811720e-06
3.303019607843136640e+00	1.019560557265525580e-01	1.139020882308756168e-04	-5.804038054028394251e-06
3.420627450980391782e+00	9.661869137387057993e-02	1.183551955682763231e-04	-5.490533544387545435e-06
3.538235294117646479e+00	9.133827636479170675e-02	1.215587618902757129e-04	-5.089030227454692751e-06
3.655843137254901620e+00	8.613077181035831698e-02	1.230821581906858093e-04	-4.636516150889672506e-06
3.773450980392156318e+00	8.102090877179425610e-02	1.232552746805446787e-04	-4.155569365374271897e-06
3.891058823529411015e+00	7.602651458613716995e-02	1.219327768644684905e-04	-3.637667445900852029e-06
4.008666666666666600e+00	7.116715312866291054e-02	1.192204104897468491e-04	-3.112471968449108531e-06
4.126274509803921298e+00	6.646267176907671992e-02	1.153902848842800979e-04	-2.601396333292080598e-06
4.243882352941175995e+00	6.192596127023641123e-02	1.102891885687618700e-04	-2.086603708504101032e-06
4.361490196078430692e+00	5.757661373966108109e-02	1.044130347769680261e-04	-1.611628300028510613e-06
4.479098039215685390e+00	5.342369768426544208e-02	9.758416702796819068e-05	-1.162524966220695306e-06
4.596705882352940975e+00	4.947997377401491120e-02	9.010446771196132696e-05	-7.512971555439602844e-07
4.714313725490195672e+00	4.575389961181620946e-02	8.216414030219041959e-05	-3.861091275732002888e-07
4.831921568627450370e+00	4.224761598563848974e-02	7.369708831221341366e-05	-5.606833066639451779e-08
4.949529411764705067e+00	3.896663240672908896e-02	6.514588737543357798e-05	2.277102714073068000e-07
5.067137254901959764e+00	3.590664933210971355e-02	5.646893785808020024e-05	4.717924072444346117e-07
5.184745098039215350e+00	3.306371270281663333e-02	4.785909756310266749e-05	6.774055053317167654e-07
5.302352941176470047e+00	3.043300046839796102e-02	3.961629006966442952e-05	8.420399456095830369e-07
5.419960784313724744e+00	2.800257883163415756e-02	3.164302850040460704e-05	9.739158767895250192e-07
5.537568627450979442e+00	2.576435817537045536e-02	2.419061788751705801e-05	1.071978150329939669e-06
5.655176470588234139e+00	2.370730652463149887e-02	1.734745397560595969e-05	1.139692637217854273e-06
5.772784313725489724e+00	2.181747555129577229e-02	1.101438097532362002e-05	1.185217689360259844e-06
5.890392156862744422e+00	2.008542263496843061e-02	5.401947269717379468e-06	1.207030426751731033e-06
6.007999999999999119e+00	1.849863940489382408e-02	4.775317091857390993e-07	1.209764762367487908e-06
6.125607843137253816e+00	1.704445631347221990e-02	-3.852713862699369767e-06	1.199577126982681412e-06
6.243215686274509402e+00	1.571438088683791562e-02	-7.458070165039696929e-06	1.176281546520582471e-06
6.360823529411764099e+00	1.449731957178449111e-02	-1.044331817365844889e-05	1.144082046270117611e-06
6.478431372549018796e+00	1.338290671509457554e-02	-1.292165688845812516e-05	1.106681568317136525e-06
6.596039215686273494e+00	1.236429081662514771e-02	-1.482505669840710774e-05	1.063144658869548392e-06
6.713647058823528191e+00	1.143242972002734420e-02	-1.627363203179091211e-05	1.016689948024277768e-06
6.831254901960783776e+00	1.057885491969075102e-02	-1.738934421178701904e-05	9.702465504469969960e-07
6.948862745098038474e+00	9.798190953819101850e-03	-1.812907373927737483e-05	9.223721341180348671e-07
7.066470588235293171e+00	9.083476243157790828e-03	-1.858257577766656186e-05	8.740146307525950629e-07
7.184078431372547868e+00	8.427792944820627907e-03	-1.886515040374117839e-05	8.268186717212761209e-07
7.301686274509803454e+00	7.827055747892584098e-03	-1.893934639775088935e-05	7.800485524477474279e-07
7.419294117647058151e+00	7.276302063271511411e-03	-1.884497096472589634e-05	7.343068246700185021e-07
7.536901960784312848e+00	6.769945929499357994e-03	-1.868195796085367791e-05	6.911719561197915974e-07
7.654509803921567546e+00	6.304804755480532957e-03	-1.842265183748761602e-05	6.498754373577282299e-07
7.772117647058822243e+00	5.877650800221562513e-03	-1.805922728777155831e-05	6.100053599010739079e-07
7.889725490196077828e+00	5.484137424758530471e-03	-1.766982412941659576e-05	5.727310088252824888e-07
8.007333333333333414e+00	5.121516426572750649e-03	-1.725178692289312460e-05	5.379483598239115411e-07
8.124941176470587223e+00	4.787850519096243165e-03	-1.676693968651704638e-05	5.049648943332284342e-07
8.242549019607842808e+00	4.480010171447434790e-03	-1.626293515299630747e-05	4.743761634022038487e-07
8.360156862745096618e+00	4.195410606915200499e-03	-1.576670300618856590e-05	4.463857251228633658e-07
8.477764705882352203e+00	3.932800161130973332e-03	-1.523781793032722456e-05	4.200589058401211211e-07
8.595372549019606012e+00	3.690250112923807845e-03	-1.468571280253765619e-05	3.953608971408700355e-07
8.712980392156861598e+00	3.465403997191762904e-03	-1.415396092691002706e-05	3.728773039712555683e-07
8.830588235294117183e+00	3.257098603869884156e-03	-1.362568115827659044e-05	3.521599899717590894e-07
8.948196078431370992e+00	3.064362385843753811e-03	-1.307938543416381953e-05	3.326627626298430878e-07
9.065803921568626578e+00	2.885409092143573825e-03	-1.254784456941620039e-05	3.147057925486828753e-07
9.183411764705882163e+00	2.718867098778823908e-03	-1.204594445627339392e-05	2.982819615954826523e-07
9.301019607843135972e+00	2.564200641182969552e-03	-1.154695173750445078e-05	2.826606700884564048e-07
9.418627450980391558e+00	2.420440139130541554e-03	-1.105285922259345010e-05	2.677516196954799019e-07
9.536235294117645367e+00	2.286227709301347309e-03	-1.059156066884284733e-05	2.540350046133322154e-07
9.653843137254900952e+00	2.160904964530850972e-03	-1.015657624058805652e-05	2.413191384386336719e-07
9.771450980392156538e+00	2.044125683972415099e-03	-9.727367861327623470e-06	2.291370370042909341e-07
9.889058823529410347e+00	1.934999447465946855e-03	-9.316303926513354598e-06	2.176662902515690548e-07
1.000666666666666593e+01	1.832620251994302027e-03	-8.939272784299094602e-06	2.071584761561979452e-07
1.012427450980391974e+01	1.736717260393377468e-03	-8.581562160133318840e-06	1.972816384994288002e-07
1.024188235294117533e+01	1.647001905761233311e-03	-8.231208101762457256e-06	1.877697799099021006e-07
1.035949019607843091e+01	1.562738113701977669e-03	-7.901851859571652862e-06	1.788792442305575589e-07
1.047709803921568472e+01	1.483362136979436479e-03	-7.600187931781953754e-06	1.707480808197127867e-07
1.059470588235294031e+01	1.408776866566816824e-03	-7.311335375602236918e-06	1.631194928086109283e-07
1.071231372549019412e+01	1.338732389306710813e-03	-7.029291022159138454e-06	1.558745423377870952e-07
1.082992156862744970e+01	1.272651270306911697e-03	-6.765818346074196632e-06	1.491809319996469551e-07
1.094752941176470529e+01	1.210180006062947606e-03	-6.523309874423969535e-06	1.430532116254422742e-07
1.106513725490195910e+01	1.151298644719237884e-03	-6.289632914734604209e-06	1.372689098448002981e-07
1.118274509803921468e+01	1.095804396779359504e-03	-6.061959797594322684e-06	1.317626271555113682e-07
1.130035294117646849e+01	1.043247083794522504e-03	-5.849824519740997964e-06	1.266769219049378612e-07
1.141796078431372408e+01	9.933868247992811394e-04	-5.654369989686614120e-06	1.220169412622115138e-07
1.153556862745097966e+01	9.462406412435311409e-04	-5.466291274969295353e-06	1.176162808566255779e-07
1.165317647058823347e+01	9.016602896587565990e-04	-5.283752117429135662e-06	1.134312678714717875e-07
1.177078431372548906e+01	8.592893344883591623e-04	-5.114239581345553440e-06	1.095712872362194013e-07
1.188839215686274464e+01	8.189404443637434902e-04	-4.959031860189691580e-06	1.060408580816955775e-07
1.200599999999999845e+01	7.806497563437689866e-04	-4.811045294590954935e-06	1.027035036648375646e-07
1.212360784313725404e+01	7.443284073066085181e-04	-4.668116100165569313e-06	9.950690068758500372e-08
1.224121568627450785e+01	7.096910386836596070e-04	-4.535725814879191698e-06	9.652925400748508315e-08
1.235882352941176343e+01	6.765659588993117989e-04	-4.415779152421211598e-06	9.379668690227425421e-08
1.247643137254901902e+01	6.449952287468069647e-04	-4.303205534348637600e-06	9.123118529164891620e-08
1.259403921568627283e+01	6.149501778427108939e-04	-4.195410139794945642e-06	8.878740618811526087e-08
1.271164705882352841e+01	5.862053644028298672e-04	-4.096483948499178836e-06	8.651049267779797106e-08
1.282925490196078222e+01	5.585839860741797494e-04	-4.009348968249788806e-06	8.443491151762979761e-08
1.294686274509803781e+01	5.321182073812672593e-04	-3.931101515514369260e-06	8.253100115091753109e-08
1.306447058823529339e+01	5.068336644015448934e-04	-3.858997037473930999e-06	8.076600328442648478e-08
1.318207843137254720e+01	4.825663840148469133e-04	-3.795345826615948708e-06	7.914199919618506415e-08
1.329968627450980279e+01	4.591314435129459251e-04	-3.743158408478432489e-06	7.767101227937148873e-08
1.341729411764705659e+01	4.365280513077719336e-04	-3.701295049212663050e-06	7.636999552184542820e-08
1.353490196078431218e+01	4.148183343124840121e-04	-3.667204751258944528e-06	7.525445304999501680e-08
1.365250980392156777e+01	3.939130070014870851e-04	-3.641659960888915153e-06	7.430043834362556773e-08
1.377011764705882158e+01	3.736292643455749402e-04	-3.627521112841989638e-06	7.346161189245084533e-08
1.388772549019607716e+01	3.539054139307763270e-04	-3.625722528532467201e-06	7.277623841808267033e-08
1.400533333333333275e+01	3.348105867613643781e-04	-3.635102829233122238e-06	7.237271526408889258e-08
1.412294117647058656e+01	3.163412693839848309e-04	-3.655258489129220435e-06	7.225710430059776862e-08
1.424054901960784214e+01	2.983446675565319998e-04	-3.687405466769037068e-06	7.219685248093221851e-08
1.435815686274509595e+01	2.806930716629502500e-04	-3.733279276437739536e-06	7.208991761835682445e-08
1.447576470588235154e+01	2.634057486671923442e-04	-3.795948801528752951e-06	7.240681577078477350e-08
1.459337254901960712e+01	2.465198638176596029e-04	-3.878800851573807059e-06	7.361415392148473365e-08
1.471098039215686093e+01	2.299460696556678680e-04	-3.985715781039346566e-06	7.513541036025765344e-08
1.482858823529411652e+01	2.135423082257286549e-04	-4.120556018998261681e-06	7.595656129722843269e-08
1.494619607843137032e+01	1.973229803964615702e-04	-4.282256481183934540e-06	7.632647857231422689e-08
1.506380392156862591e+01	1.814569400026977018e-04	-4.464889044627868128e-06	7.773673262631329754e-08
1.518141176470588150e+01	1.660543290622268006e-04	-4.662277411272516474e-06	8.033467052109429037e-08
1.529901960784313530e+01	1.510859490378159658e-04	-4.868014555381280220e-06	8.123574873349958853e-08
1.541662745098039089e+01	1.365464603121116461e-04	-5.075127306511511833e-06	7.823506448082234803e-08
1.553423529411764470e+01	1.226646318564775164e-04	-5.273073903208042573e-06	7.491880476159417757e-08
1.565184313725490028e+01	1.097339163197190236e-04	-5.448908666749538957e-06	7.707884226776747729e-08
1.576945098039215587e+01	9.782491938191325556e-05	-5.565470082770013101e-06	9.553009374482597044e-08
1.588705882352940968e+01	8.685929290933742648e-05	-5.580423769581817724e-06	1.386352943029031424e-07
1.600466666666666526e+01	7.688253078965268225e-05	-5.499363425366717000e-06	1.939255865532338976e-07
1.612227450980392263e+01	6.796392295496878544e-05	-5.336983171082760139e-06	2.451865964482165109e-07
1.623988235294117644e+01	6.014387668107161987e-05	-5.109701346404378592e-06	2.788588645842362692e-07
1.635749019607843024e+01	5.327159421610774110e-05	-4.847796882418275779e-06	2.976997633100018424e-07
1.647509803921568761e+01	4.712233184224861302e-05	-4.586245634885608913e-06	3.110697317287042138e-07
1.659270588235294142e+01	4.160457602288376643e-05	-4.335278729969323377e-06	3.230389529024957874e-07
1.671031372549019522e+01	3.678687432137315064e-05	-4.075408052170519555e-06	3.313078303527729534e-07
1.682792156862745259e+01	3.269349542774211190e-05	-3.794852345046205760e-06	3.339476740117900391e-07
1.694552941176470640e+01	2.913969449881507865e-05	-3.518231912293513195e-06	3.318833347495554447e-07
1.706313725490196020e+01	2.590313113686751133e-05	-3.276716629818715765e-06	3.267059003097360684e-07
1.718074509803921401e+01	2.294519579460358119e-05	-3.067663688907628698e-06	3.197575004504839741e-07
1.729835294117647138e+01	2.037970185416100745e-05	-2.860409603393644551e-06	3.121693152890363072e-07
1.741596078431372518e+01	1.825447709170834856e-05	-2.637871063954282923e-06	3.045217185145466957e-07
1.753356862745097899e+01	1.641501541875245768e-05	-2.424032737498087200e-06	2.958483038473903196e-07
1.765117647058823636e+01	1.468519918357504699e-05	-2.247389800290720896e-06	2.850542852295630886e-07
1.776878431372549016e+01	1.305877062127732225e-05	-2.102173063551654536e-06	2.728904457897376568e-07
1.788639215686274397e+01	1.165003873247831331e-05	-1.958331476377653234e-06	2.614128640806406295e-07
1.800400000000000134e+01	1.051455613807850218e-05	-1.799131729151934698e-06	2.517745631574142102e-07
1.812160784313725514e+01	9.541462329721194424e-06	-1.645233845320361407e-06	2.426146707974439060e-07
1.823921568627450895e+01	8.601350589283684618e-06	-1.521492033990841953e-06	2.322819532863015334e-07
1.835682352941176632e+01	7.686777321652743107e-06	-1.424830529376371673e-06	2.208833279208396148e-07
1.847443137254902013e+01	6.882568697093917556e-06	-1.331063991186393816e-06	2.098549061988674792e-07
1.859203921568627393e+01	6.240714571692650863e-06	-1.224505694489235849e-06	2.001554493865053645e-07
1.870964705882352774e+01	5.698541435237193164e-06	-1.118811545152479315e-06	1.910866691024382980e-07
1.882725490196078511e+01	5.173278446659506669e-06	-1.032795845310200988e-06	1.816554213331452972e-07
1.894486274509803891e+01	4.649153367709458096e-06	-9.677116173147845123e-07	1.718003172585951899e-07
1.906247058823529272e+01	4.177416452043506982e-06	-9.072430650398800223e-07	1.623921261715862928e-07
1.918007843137255009e+01	3.798503954000588135e-06	-8.382522919759468398e-07	1.541186589302095267e-07
1.929768627450980389e+01	3.484083422804381900e-06	-7.672210772815557101e-07	1.465517122991767901e-07
1.941529411764705770e+01	3.184339417710708389e-06	-7.067799229543518776e-07	1.389147616501596238e-07
1.953290196078431507e+01	2.878788029295882964e-06	-6.612494135772701159e-07	1.309597722231448705e-07
1.965050980392156887e+01	2.595169588820109957e-06	-6.212695135860684861e-07	1.233090619884934768e-07
1.976811764705882268e+01	2.362200129262826231e-06	-5.772714546876632355e-07	1.165887195410803047e-07
1.988572549019607649e+01	2.173009579203857440e-06	-5.303035075601949211e-07	1.106473620489083716e-07
2.000333333333333385e+01	1.998822348961099058e-06	-4.879558528715998387e-07	1.048550340073640904e-07
2.012094117647058766e+01	1.819581883729488643e-06	-4.552745185072652191e-07	9.879561739333404974e-08
2.023854901960784147e+01	1.646885699652827524e-06	-4.280243530885761462e-07	9.282948930088074461e-08
2.035615686274509883e+01	1.499012374259529581e-06	-4.000259113551999374e-07	8.747871674175707594e-08
2.047376470588235264e+01	1.380397726790584298e-06	-3.693506112091650469e-07	8.286589764599454031e-08
2.059137254901960645e+01	1.275997821277909367e-06	-3.400475364430278640e-07	7.855144838955780802e-08
2.070898039215686381e+01	1.170875107644773231e-06	-3.161461286166397923e-07	7.410372542648306893e-08
2.082658823529411762e+01	1.065658623476601679e-06	-2.969557854627697704e-07	6.959453314201130279e-08
2.094419607843137143e+01	9.706507792917731444e-07	-2.788558209576794065e-07	6.540821128842527688e-08
2.106180392156862879e+01	8.932415623176679261e-07	-2.591588438045074838e-07	6.181857138047184555e-08
2.117941176470588260e+01	8.278390873330660109e-07	-2.393079828313613310e-07	5.861016463844612031e-08
2.129701960784313641e+01	7.654045244755186958e-07	-2.218471515424145742e-07	5.543782154140718993e-08
2.141462745098039022e+01	7.015031918303854772e-07	-2.078727999257717107e-07	5.214849960033256493e-08
2.153223529411764758e+01	6.407852640044678689e-07	-1.956202841952941119e-07	4.896879918575282854e-08
2.164984313725490139e+01	5.887145774864448958e-07	-1.830764074309040419e-07	4.615757061697247651e-08
2.176745098039215520e+01	5.457361623543515906e-07	-1.698985550102812647e-07	4.373144848730412292e-08
2.188505882352941256e+01	5.071574488599534855e-07	-1.574540984202375956e-07	4.145911492803394449e-08
2.200266666666666637e+01	4.685929875318567771e-07	-1.470119423791271242e-07	3.912680962406355993e-08
2.212027450980392018e+01	4.303833623873884401e-07	-1.382790849856840919e-07	3.677514002499966959e-08
2.223788235294117754e+01	3.955131801558791230e-07	-1.300899154072176058e-07	3.458687038985118441e-08
2.235549019607843135e+01	3.662253106539348975e-07	-1.215392066964787107e-07	3.269930319981011694e-08
2.247309803921568516e+01	3.410477802205737789e-07	-1.130152287200019634e-07	3.102319970728618243e-08
2.259070588235293897e+01	3.173686707966324043e-07	-1.053044852074107610e-07	2.939980300029435912e-08
2.270831372549019633e+01	2.935468379771074483e-07	-9.885869551528863291e-08	2.773373988772632404e-08
2.282592156862745014e+01	2.706654392011634954e-07	-9.318672599488405128e-08	2.610785391241605644e-08
2.294352941176470395e+01	2.502676315632399180e-07	-8.763994763186413452e-08	2.463485011526611659e-08
2.306113725490196131e+01	2.329191864261163709e-07	-8.193445144033723026e-08	2.335563129601776799e-08
2.317874509803921512e+01	2.174463728489959460e-07	-7.643454202465477538e-08	2.218330143207816107e-08
2.329635294117646893e+01	2.025360984206024083e-07	-7.155752033885395935e-08	2.102088381172425893e-08
2.341396078431372629e+01	1.877953524199105764e-07	-6.738195576566310736e-08	1.984415918701809843e-08
2.353156862745098010e+01	1.739452533102264040e-07	-6.357601613041295603e-08	1.871703466824828929e-08
2.364917647058823391e+01	1.617248775021049890e-07	-5.980312294458306039e-08	1.770449743207468328e-08
2.376678431372549127e+01	1.511179479515689460e-07	-5.602378524189235395e-08	1.680709579299863773e-08
2.388439215686274508e+01	1.414471770153015603e-07	-5.245856610972116793e-08	1.596898448435280895e-08
2.400199999999999889e+01	1.320703365273468761e-07	-4.931476380267125342e-08	1.513749532961050751e-08
2.411960784313725270e+01	1.229520047314449678e-07	-4.656018772358220124e-08	1.431434228007214529e-08
2.423721568627451006e+01	1.144607849211325333e-07	-4.400340453995802350e-08	1.353742521221477983e-08
2.435482352941176387e+01	1.069208043295916623e-07	-4.147267845498311908e-08	1.284009897433766411e-08
2.447243137254901768e+01	1.002200322120659120e-07	-3.898282127543831102e-08	1.221204934234753753e-08
2.459003921568627504e+01	9.401515154762608722e-08	-3.664778250388864570e-08	1.161979938142780148e-08
2.470764705882352885e+01	8.800857319479093968e-08	-3.456331712896701474e-08	1.103458261619301192e-08
2.482525490196078266e+01	8.223053616442353559e-08	-3.269217699618791435e-08	1.046152649104464581e-08
2.494286274509804002e+01	7.685778684062853480e-08	-3.093786443722684519e-08	9.920890405323542286e-09
2.506047058823529383e+01	7.203206609790192814e-08	-2.921924254338886369e-08	9.429050657079506362e-09
2.517807843137254764e+01	6.767464780415028184e-08	-2.755029858881710815e-08	8.978014156652818223e-09
2.529568627450980500e+01	6.361974252209087294e-08	-2.598274854583861006e-08	8.550158454177416460e-09
2.541329411764705881e+01	5.972864504384146021e-08	-2.455798853289700133e-08	8.130985580245928260e-09
2.553090196078431262e+01	5.601855829126794069e-08	-2.325713043958683549e-08	7.724082790642732868e-09
2.564850980392156643e+01	5.256494594959204081e-08	-2.203886124280657861e-08	7.339782051327853901e-09
2.576611764705882379e+01	4.942636499837022512e-08	-2.086815047915688687e-08	6.986253121363094165e-09
2.588372549019607760e+01	4.656234671053277527e-08	-1.974585386448871114e-08	6.659056903863847705e-09
2.600133333333333141e+01	4.389568928179582599e-08	-1.868625378185636985e-08	6.349071183872990488e-09
2.611894117647058877e+01	4.136007669943537718e-08	-1.770118341583006943e-08	6.048630038701703426e-09
2.623654901960784258e+01	3.895504226586355876e-08	-1.678737286729750526e-08	5.758963570044566956e-09
2.635415686274509639e+01	3.670626234358396830e-08	-1.593558221935354518e-08	5.484823436360745388e-09
2.647176470588235375e+01	3.463421152104468964e-08	-1.513676989550921620e-08	5.230137076468333881e-09
2.658937254901960756e+01	3.272228685830846320e-08	-1.438270468590108761e-08	4.993027667934326354e-09
2.670698039215686137e+01	3.093746722739581596e-08	-1.366557601269723589e-08	4.769043054976589927e-09
2.682458823529411518e+01	2.924948179399241629e-08	-1.297877158255418675e-08	4.554163280089202381e-09
2.694219607843137254e+01	2.765043058675872872e-08	-1.232578804404766796e-08	4.347961711449859341e-09
2.705980392156862635e+01	2.614430323983753421e-08	-1.171545211553597677e-08	4.151916441901966711e-09
2.717741176470588016e+01	2.473455416502868931e-08	-1.115526220228862065e-08	3.967353900385728751e-09
2.729501960784313752e+01	2.341729022090058467e-08	-1.063710967176543200e-08	3.793736748254722082e-09
2.741262745098039133e+01	2.218377362472909971e-08	-1.014259534129048244e-08	3.629296917732812712e-09
2.753023529411764514e+01	2.102536502290779286e-08	-9.654383023601982091e-09	3.472316515984594887e-09
2.764784313725490250e+01	1.993497816513719840e-08	-9.174224965941450937e-09	3.322034337727808737e-09
2.776545098039215631e+01	1.890688666171490532e-08	-8.720455575946222376e-09	3.178521510482629081e-09
2.788305882352941012e+01	1.793557174575889701e-08	-8.311213437478601608e-09	3.041872181064588225e-09
2.800066666666666748e+01	1.701871090268353989e-08	-7.946400678932790920e-09	2.912038163176835408e-09
2.811827450980392129e+01	1.615781746652140447e-08	-7.603997638177360498e-09	2.788800061444208116e-09
2.823588235294117510e+01	1.535457148269365600e-08	-7.261094142891598462e-09	2.671929120129563061e-09
2.835349019607842891e+01	1.460653310268635483e-08	-6.910095697487200068e-09	2.561050173377813635e-09
2.847109803921568627e+01	1.390395237356675830e-08	-6.570420289261728473e-09	2.455525462362370070e-09
2.858870588235294008e+01	1.323643995031504728e-08	-6.264034537537797943e-09	2.354697502740193124e-09
2.870631372549019389e+01	1.259758399645601691e-08	-6.002227544416490652e-09	2.258151074330081347e-09
2.882392156862745125e+01	1.199203734018363122e-08	-5.766453180374052910e-09	2.166144385485949708e-09
2.894152941176470506e+01	1.142634281270360919e-08	-5.533128105441533331e-09	2.079050900836769754e-09
2.905913725490195887e+01	1.090454366039040757e-08	-5.284852386090964560e-09	1.997064181335155677e-09
2.917674509803921623e+01	1.041858959873022687e-08	-5.033789441341312895e-09	1.919502756709174978e-09
2.929435294117647004e+01	9.956786904840933240e-09	-4.801071032071985778e-09	1.845422341729018312e-09
2.941196078431372385e+01	9.508809378115598290e-09	-4.604991248522567148e-09	1.773993354317124092e-09
2.952956862745097766e+01	9.076290253977662141e-09	-4.438705455049992715e-09	1.705393143334286849e-09
2.964717647058823502e+01	8.667454723362988624e-09	-4.281530294601725740e-09	1.640353853920161759e-09
2.976478431372548883e+01	8.290129883092499584e-09	-4.113621678430467951e-09	1.579564211936490416e-09
2.988239215686274264e+01	7.943132906031713082e-09	-3.933231193695056121e-09	1.522728725869052475e-09
3.000000000000000000e+01	7.616194147428965513e-09	-3.756859408104265662e-09	1.468559241199472964e-09


==> dat/glow_discharge/1Torr300K_radial_comp_x_0.816.csv <==
ev	f0	f1	f2	f3
1.000000000000000021e-02	3.062476926619042694e-01	5.326542510368962466e-06	-6.162427784202978377e-05
1.276078431372549005e-01	3.015072608449588243e-01	6.915160934618861161e-06	-8.548144747916264436e-04
2.452156862745097921e-01	2.984436416966173566e-01	5.610633590046708991e-06	-2.687269089552072731e-03
3.628235294117646559e-01	2.909730915745183388e-01	6.699340312485437203e-06	-9.170001889868711377e-04
4.804313725490195752e-01	2.837854091141421287e-01	1.025516456910784698e-05	-4.688797352752084027e-04
5.980392156862744946e-01	2.764641968134315397e-01	1.632909128733602000e-05	-3.132608238095767545e-04
7.156470588235293029e-01	2.689168649375964781e-01	2.584394699690386444e-05	-2.390534403077101088e-04
8.332549019607842222e-01	2.611399075018590588e-01	3.802243339940752459e-05	-1.991842415253978083e-04
9.508627450980391416e-01	2.531409710225253629e-01	5.158457635071967209e-05	-1.730975661970665398e-04
1.068470588235294061e+00	2.449340012044131376e-01	6.642800311170499389e-05	-1.538261922287599288e-04
1.186078431372548980e+00	2.365386840487074815e-01	8.263365452052936154e-05	-1.413001071381046953e-04
1.303686274509803900e+00	2.279722796024792608e-01	9.999052670079488613e-05	-1.308026480112157715e-04
1.421294117647058597e+00	2.192593121866113770e-01	1.179596145376110659e-04	-1.229219704829620703e-04
1.538901960784313516e+00	2.104250764015074826e-01	1.357094892136343899e-04	-1.161655848272132377e-04
1.656509803921568436e+00	2.014974861783158100e-01	1.528131237169579450e-04	-1.089567839528406102e-04
1.774117647058823355e+00	1.925093944455696093e-01	1.688863431001323798e-04	-1.029083729209804031e-04
1.891725490196078274e+00	1.834916553289949459e-01	1.835077832421622525e-04	-9.621683103174489909e-05
2.009333333333333194e+00	1.744796657064323908e-01	1.964580723632530800e-04	-8.951224527649406782e-05
2.126941176470587891e+00	1.655089647126598840e-01	2.073980956451340065e-04	-8.318225337824372426e-05
2.244549019607842588e+00	1.566137418359176414e-01	2.161529606448337002e-04	-7.606123328614145126e-05
2.362156862745097730e+00	1.478311659088643870e-01	2.226941382369177955e-04	-6.948731339434052897e-05
2.479764705882352427e+00	1.391949468999862383e-01	2.269219602901540540e-04	-6.286584348513705805e-05
2.597372549019607568e+00	1.307397567717515918e-01	2.289909394848696077e-04	-5.596150917913139580e-05
2.714980392156862266e+00	1.224989524616932196e-01	2.287618886931672743e-04	-4.980760684472485401e-05
2.832588235294116963e+00	1.145033531420601297e-01	2.264696539856699020e-04	-4.358618932190148453e-05
2.950196078431372104e+00	1.067810067417353376e-01	2.224838248633669187e-04	-3.766243173741263872e-05
3.067803921568626802e+00	9.935912228318065365e-02	2.171465284357851854e-04	-3.265175952354260031e-05
3.185411764705881943e+00	9.225966214620091865e-02	2.105356353112699305e-04	-2.766091231460143419e-05
3.303019607843136640e+00	8.550388975929930357e-02	2.028569470561446177e-04	-2.329160055644427705e-05
3.420627450980391782e+00	7.910713717306362691e-02	1.939786291544025180e-04	-1.952081152280688657e-05
3.538235294117646479e+00	7.308102421334067289e-02	1.839551605133552079e-04	-1.574803180310552770e-05
3.655843137254901620e+00	6.743172470306667277e-02	1.726224169249630748e-04	-1.252325616108608536e-05
3.773450980392156318e+00	6.216021614192830669e-02	1.599872337251224790e-04	-9.520116217238178445e-06
3.891058823529411015e+00	5.726111260795486296e-02	1.461990247210033620e-04	-6.603239245258185490e-06
4.008666666666666600e+00	5.272477932675932732e-02	1.315799751586150938e-04	-4.070081397334365798e-06
4.126274509803921298e+00	4.853739839447045179e-02	1.165084180173768877e-04	-1.854204922638196796e-06
4.243882352941175995e+00	4.468127978711726456e-02	1.013102261504110377e-04	2.549726630797687302e-07
4.361490196078430692e+00	4.113845463080641890e-02	8.638976321425309742e-05	1.863629075737394007e-06
4.479098039215685390e+00	3.788770388153685914e-02	7.193637799083386116e-05	3.267416920382149730e-06
4.596705882352940975e+00	3.490849711072290668e-02	5.829209310594902029e-05	4.427729564799300169e-06
4.714313725490195672e+00	3.218017017374063399e-02	4.570484033639448578e-05	5.240402261600217172e-06
4.831921568627450370e+00	2.968199689964905186e-02	3.426861554384926759e-05	5.831657539839879571e-06
4.949529411764705067e+00	2.739552295974431381e-02	2.418691577151707822e-05	6.245712090001361816e-06
5.067137254901959764e+00	2.530252423921505386e-02	1.538438478972922784e-05	6.426299276455930002e-06
5.184745098039215350e+00	2.338663083597603345e-02	7.811472416403187236e-06	6.452326669756913838e-06
5.302352941176470047e+00	2.163298219768391636e-02	1.427612660913642425e-06	6.421434382860691820e-06
5.419960784313724744e+00	2.002704841013498022e-02	-3.965957957436739160e-06	6.242807916239973003e-06
5.537568627450979442e+00	1.855636456538405088e-02	-8.431741987481255365e-06	6.014680326760302048e-06
5.655176470588234139e+00	1.720903566892471523e-02	-1.208209647537787827e-05	5.775702387891761269e-06
5.772784313725489724e+00	1.597368807324190190e-02	-1.508400966727640584e-05	5.472429465096594743e-06
5.890392156862744422e+00	1.484092208558583821e-02	-1.746759709181778912e-05	5.168144408775368729e-06
6.007999999999999119e+00	1.380136256768846673e-02	-1.934665734808991219e-05	4.871991250542564758e-06
6.125607843137253816e+00	1.284633936609403879e-02	-2.083732045778344485e-05	4.565786763536518213e-06
6.243215686274509402e+00	1.196892535423038119e-02	-2.193658659568733922e-05	4.270552823098419192e-06
6.360823529411764099e+00	1.116189387079545223e-02	-2.273736634683790520e-05	3.992911791532758760e-06
6.478431372549018796e+00	1.041871219163343146e-02	-2.331743313529809224e-05	3.729383497566477411e-06
6.596039215686273494e+00	9.734368068332038132e-03	-2.364882815556825939e-05	3.476538175000775642e-06
6.713647058823528191e+00	9.103381600346674082e-03	-2.380047770264456076e-05	3.241219727507986911e-06
6.831254901960783776e+00	8.520777443281082192e-03	-2.383242897911117314e-05	3.026601599642392686e-06
6.948862745098038474e+00	7.982979074199154923e-03	-2.370227898523129034e-05	2.821387187370752674e-06
7.066470588235293171e+00	7.485905937353206502e-03	-2.345718192463763256e-05	2.628820580512737674e-06
7.184078431372547868e+00	7.025652849727614946e-03	-2.315841974161554688e-05	2.454944515170920454e-06
7.301686274509803454e+00	6.599670513092929444e-03	-2.275853460019731974e-05	2.289677618234698630e-06
7.419294117647058151e+00	6.205020359583919391e-03	-2.227993622643373490e-05	2.132749488824705455e-06
7.536901960784312848e+00	5.838522731293521902e-03	-2.179526319303700955e-05	1.991610923438042709e-06
7.654509803921567546e+00	5.498287274389113133e-03	-2.126172445644190710e-05	1.860021262301001655e-06
7.772117647058822243e+00	5.182357257500572363e-03	-2.066695756290305621e-05	1.734210924007964736e-06
7.889725490196077828e+00	4.888121072730010862e-03	-2.009377893821674921e-05	1.620248580477559297e-06
8.007333333333333414e+00	4.613983291795422347e-03	-1.952403854827895700e-05	1.516477172784378975e-06
8.124941176470587223e+00	4.358825109456187369e-03	-1.890144405250105569e-05	1.417774177751643307e-06
8.242549019607842808e+00	4.120630162488383118e-03	-1.829885518255020517e-05	1.327298260960624322e-06
8.360156862745096618e+00	3.897805549829735840e-03	-1.774793661286944054e-05	1.246469233705200603e-06
8.477764705882352203e+00	3.689777670802508579e-03	-1.716434045440898534e-05	1.170603672880961321e-06
8.595372549019606012e+00	3.495299551856350436e-03	-1.656882112948445665e-05	1.099535728587013340e-06
8.712980392156861598e+00	3.312712136267199556e-03	-1.604893550336941767e-05	1.036227600614280454e-06
8.830588235294117183e+00	3.141499976252935551e-03	-1.554485035689637425e-05	9.783513415732750914e-07
8.948196078431370992e+00	2.981252072824585979e-03	-1.499389861241612036e-05	9.232292791865347811e-07
9.065803921568626578e+00	2.830564025011010447e-03	-1.448902728275005548e-05	8.730629255267352005e-07
9.183411764705882163e+00	2.688510077973257917e-03	-1.405940350352475906e-05	8.283502560457176023e-07
9.301019607843135972e+00	2.555143370466517010e-03	-1.359701740843662944e-05	7.857155769451044501e-07
9.418627450980391558e+00	2.429816232799328433e-03	-1.311056414105736672e-05	7.449284187049222255e-07
9.536235294117645367e+00	2.311271196901556850e-03	-1.270988969441846578e-05	7.085373607116441234e-07
9.653843137254900952e+00	2.199270369899173922e-03	-1.235032529480839702e-05	6.753046636019859908e-07
9.771450980392156538e+00	2.093982629903037157e-03	-1.192928710581029246e-05	6.425461471142656900e-07
9.889058823529410347e+00	1.994537049484959319e-03	-1.152015029295190827e-05	6.117597304034610032e-07
1.000666666666666593e+01	1.900002034655350882e-03	-1.120981532707180809e-05	5.848102795674388194e-07
1.012427450980391974e+01	1.810580407975936890e-03	-1.090212158387507676e-05	5.593707617533883924e-07
1.024188235294117533e+01	1.726348842821643151e-03	-1.052739239547741979e-05	5.337232946942084855e-07
1.035949019607843091e+01	1.646359635576021300e-03	-1.019522531286112646e-05	5.102582403835555098e-07
1.047709803921568472e+01	1.570018053808898591e-03	-9.956892224174893746e-06	4.900670673148017487e-07
1.059470588235294031e+01	1.497730840699236640e-03	-9.694013853422561890e-06	4.704249868551334750e-07
1.071231372549019412e+01	1.429461187366894495e-03	-9.370170010069875068e-06	4.504530324128667290e-07
1.082992156862744970e+01	1.364296118310100950e-03	-9.107423309116227314e-06	4.328391984106735541e-07
1.094752941176470529e+01	1.301878730555719454e-03	-8.930247498385373515e-06	4.180469577478432061e-07
1.106513725490195910e+01	1.242689750078447434e-03	-8.715376792163945883e-06	4.031783480964576013e-07
1.118274509803921468e+01	1.186641361587207006e-03	-8.446155855190278514e-06	3.878206056667911244e-07
1.130035294117646849e+01	1.132895967401026122e-03	-8.245580923091089739e-06	3.748076501882054314e-07
1.141796078431372408e+01	1.081214711108749406e-03	-8.127335110407829191e-06	3.643858736036610657e-07
1.153556862745097966e+01	1.032093033034307697e-03	-7.970850352429990871e-06	3.536295461906316651e-07
1.165317647058823347e+01	9.854694992912703226e-04	-7.762392194215305457e-06	3.421995204629824778e-07
1.177078431372548906e+01	9.405913383723608998e-04	-7.620316672703961496e-06	3.329477776332661932e-07
1.188839215686274464e+01	8.972338430804189472e-04	-7.563391996013702088e-06	3.262575622541316505e-07
1.200599999999999845e+01	8.558745544423734808e-04	-7.477731596553852236e-06	3.192304657366699803e-07
1.212360784313725404e+01	8.165445033593188469e-04	-7.337178510074694755e-06	3.111998743792591612e-07
1.224121568627450785e+01	7.785849685774746520e-04	-7.250410227187714367e-06	3.049203203609828927e-07
1.235882352941176343e+01	7.417088228414474250e-04	-7.254381668387030048e-06	3.012949584964784149e-07
1.247643137254901902e+01	7.063383796916772274e-04	-7.248599202148065390e-06	2.976860995154496161e-07
1.259403921568627283e+01	6.726353401500851682e-04	-7.185402832294678484e-06	2.928532335565175937e-07
1.271164705882352841e+01	6.400599708116046140e-04	-7.157596557321866578e-06	2.892510973518935728e-07
1.282925490196078222e+01	6.082275150522980416e-04	-7.227594901625021463e-06	2.885160425890600446e-07
1.294686274509803781e+01	5.774550689170388981e-04	-7.318523362656858953e-06	2.885649574128839533e-07
1.306447058823529339e+01	5.480291325272940509e-04	-7.360865554669491766e-06	2.875266355420471447e-07
1.318207843137254720e+01	5.195758740447579960e-04	-7.420790187098790553e-06	2.872177454079358580e-07
1.329968627450980279e+01	4.916414018955867068e-04	-7.581495628607129482e-06	2.898854432794239902e-07
1.341729411764705659e+01	4.643848815044848894e-04	-7.803088238372503691e-06	2.942118926249451103e-07
1.353490196078431218e+01	4.381766579413962710e-04	-8.003547289940313744e-06	2.976561409392444019e-07
1.365250980392156777e+01	4.129285048427701419e-04	-8.195076751272885798e-06	3.003434927077477125e-07
1.377011764705882158e+01	3.882677039548152582e-04	-8.448398821731119174e-06	3.040648263155781858e-07
1.388772549019607716e+01	3.641925377862800794e-04	-8.758646409336141199e-06	3.086907739067863488e-07
1.400533333333333275e+01	3.411024162386489911e-04	-9.039230937650595513e-06	3.120126877401019253e-07
1.412294117647058656e+01	3.191722121368253040e-04	-9.252670337742764694e-06	3.131036421752564578e-07
1.424054901960784214e+01	2.981195361222922411e-04	-9.460931002549304185e-06	3.136282680765417621e-07
1.435815686274509595e+01	2.777403741696328932e-04	-9.709514156081554089e-06	3.148352918614591855e-07
1.447576470588235154e+01	2.582972487456593755e-04	-9.944673067782469210e-06	3.154389993797823025e-07
1.459337254901960712e+01	2.401064080612657617e-04	-1.010090269740459129e-05	3.138307301696848922e-07
1.471098039215686093e+01	2.230829742502302572e-04	-1.019566402772177680e-05	3.103465229875419550e-07
1.482858823529411652e+01	2.069618952048809266e-04	-1.028362425315741248e-05	3.062224689483863200e-07
1.494619607843137032e+01	1.917195087171629300e-04	-1.036818814165801603e-05	3.021308641348690100e-07
1.506380392156862591e+01	1.775708605121535536e-04	-1.040206654736321259e-05	2.981797064368496518e-07
1.518141176470588150e+01	1.645886784697878286e-04	-1.036652848645036061e-05	2.940272880496262861e-07
1.529901960784313530e+01	1.525159180157202577e-04	-1.030918607973480904e-05	2.884017724784965723e-07
1.541662745098039089e+01	1.411160288154854477e-04	-1.027274470453255532e-05	2.805378691273921622e-07
1.553423529411764470e+01	1.304883060292095164e-04	-1.022761830893045219e-05	2.730817509432903036e-07
1.565184313725490028e+01	1.208262263529974196e-04	-1.012345564644001496e-05	2.703886570288405453e-07
1.576945098039215587e+01	1.119725963137071037e-04	-9.974454814267732453e-06	2.873818525655696871e-07
1.588705882352940968e+01	1.035922794272085921e-04	-9.828936633701745027e-06	3.385653803435945905e-07
1.600466666666666526e+01	9.572231175963034834e-05	-9.671105760848864411e-06	4.093039794767808966e-07
1.612227450980392263e+01	8.847135736976098153e-05	-9.472969816616704747e-06	4.796537076524164710e-07
1.623988235294117644e+01	8.191747485125027534e-05	-9.213924811567837650e-06	5.328579502744513241e-07
1.635749019607843024e+01	7.594057847873540777e-05	-8.920997372202392600e-06	5.716879466287699934e-07
1.647509803921568761e+01	7.034355705798851007e-05	-8.639668405304586380e-06	6.068050598553643521e-07
1.659270588235294142e+01	6.506802107636466045e-05	-8.379282948517426964e-06	6.419001502545343127e-07
1.671031372549019522e+01	6.022241657547832300e-05	-8.105706319406616374e-06	6.722666839994983041e-07
1.682792156862745259e+01	5.587585658708205713e-05	-7.795442739708211094e-06	6.941643272656508566e-07
1.694552941176470640e+01	5.190860689099227273e-05	-7.475417902391315211e-06	7.094022111458468044e-07
1.706313725490196020e+01	4.816461050261831606e-05	-7.182286079850914732e-06	7.210025991025694055e-07
1.718074509803921401e+01	4.462466444437280464e-05	-6.915470279744807483e-06	7.300729544270705650e-07
1.729835294117647138e+01	4.138307150065163832e-05	-6.643531914082729225e-06	7.361296503593214502e-07
1.741596078431372518e+01	3.848596181128051034e-05	-6.348852928250359888e-06	7.388320470293050302e-07
1.753356862745097899e+01	3.583197117051770608e-05	-6.055815303300847290e-06	7.383841582487149397e-07
1.765117647058823636e+01	3.330332563228562452e-05	-5.793516470342195718e-06	7.351060633007181187e-07
1.776878431372549016e+01	3.089941255523682962e-05	-5.557383468629221070e-06	7.296089602084971261e-07
1.788639215686274397e+01	2.870275693036175010e-05	-5.318976619045756949e-06	7.227070183008868816e-07
1.800400000000000134e+01	2.675268100890294668e-05	-5.062983641688650396e-06	7.148270673377719146e-07
1.812160784313725514e+01	2.496643612831825836e-05	-4.810987035541127693e-06	7.053372541077054072e-07
1.823921568627450895e+01	2.324807304099621647e-05	-4.588592948855286260e-06	6.935175905147632815e-07
1.835682352941176632e+01	2.159687259064034987e-05	-4.392393572307378569e-06	6.798876972426978018e-07
1.847443137254902013e+01	2.008413800703693998e-05	-4.197053263868444659e-06	6.659024250348085634e-07
1.859203921568627393e+01	1.875159827368847785e-05	-3.986711959529854004e-06	6.524711260121076745e-07
1.870964705882352774e+01	1.753844483802611900e-05	-3.778157854509448279e-06	6.386516389455077576e-07
1.882725490196078511e+01	1.636628342417233427e-05	-3.593813126096091416e-06	6.231904070098671443e-07
1.894486274509803891e+01	1.522428094802111907e-05	-3.434573715406531087e-06	6.062516542566256616e-07
1.906247058823529272e+01	1.416919191705449981e-05	-3.279799798009827100e-06	5.894181138986840408e-07
1.918007843137255009e+01	1.324459658597768863e-05	-3.113259691022206144e-06	5.739127717180070407e-07
1.929768627450980389e+01	1.241316791953044273e-05	-2.945421598089770239e-06	5.588514725259584357e-07
1.941529411764705770e+01	1.161241735588782388e-05	-2.795078065303275575e-06	5.426957737395779521e-07
1.953290196078431507e+01	1.081940284710753249e-05	-2.667916198084679580e-06	5.250924070264452638e-07
1.965050980392156887e+01	1.007625550783783338e-05	-2.548035043308919860e-06	5.076423019072014500e-07
1.976811764705882268e+01	9.425514745499332937e-06	-2.419493461101204109e-06	4.919237407952853104e-07
1.988572549019607649e+01	8.852294293096015719e-06	-2.286159899869470568e-06	4.774538404124133907e-07
2.000333333333333385e+01	8.306383527791219259e-06	-2.164096376144155841e-06	4.624815092944806563e-07
2.012094117647058766e+01	7.754420247184594842e-06	-2.063475036625745052e-06	4.459295657753520235e-07
2.023854901960784147e+01	7.224063972129605536e-06	-1.973077872950749160e-06	4.291651639994931082e-07
2.035615686274509883e+01	6.755652630960425960e-06	-1.877273010225658618e-06	4.140566027407723980e-07
2.047376470588235264e+01	6.356326654582529910e-06	-1.772599864339790351e-06	4.009768204839451673e-07
2.059137254901960645e+01	5.986483920554127572e-06	-1.672729007455742446e-06	3.881936432537702939e-07
2.070898039215686381e+01	5.607584262332591066e-06	-1.590923183990267714e-06	3.740302224674102299e-07
2.082658823529411762e+01	5.227000584440013811e-06	-1.523274631602328171e-06	3.589703708498074134e-07
2.094419607843137143e+01	4.880603043111769004e-06	-1.455225200423925161e-06	3.448381404011558482e-07
2.106180392156862879e+01	4.593298843172673452e-06	-1.376491730246003714e-06	3.329174629817758756e-07
2.117941176470588260e+01	4.341513267141484799e-06	-1.295633084249773584e-06	3.221112666717819400e-07
2.129701960784313641e+01	4.088858019693470329e-06	-1.226193951052370971e-06	3.106925628154624552e-07
2.141462745098039022e+01	3.820021029447382266e-06	-1.173384022440631324e-06	2.979812593326754588e-07
2.153223529411764758e+01	3.561361640868592565e-06	-1.125919150824096672e-06	2.853685149572913615e-07
2.164984313725490139e+01	3.342659446252104796e-06	-1.071189226811896217e-06	2.744120641168667798e-07
2.176745098039215520e+01	3.164643752991934078e-06	-1.008486887393232223e-06	2.651680992301142590e-07
2.188505882352941256e+01	2.998304620635150175e-06	-9.492895177637052809e-07	2.561556727730183702e-07
2.200266666666666637e+01	2.817051723864225168e-06	-9.040649687621217381e-07	2.460237941036327610e-07
2.212027450980392018e+01	2.627721990638124758e-06	-8.693525870251067447e-07	2.351998734434606627e-07
2.223788235294117754e+01	2.455823430901857927e-06	-8.339159403293611201e-07	2.251042303914157934e-07
2.235549019607843135e+01	2.320227190016944460e-06	-7.893664807630831643e-07	2.167911338278255800e-07
2.247309803921568516e+01	2.206778320653892824e-06	-7.414555159855864739e-07	2.094963094597707754e-07
2.259070588235293897e+01	2.091200655915743762e-06	-7.002708350595856656e-07	2.018980252485212241e-07
2.270831372549019633e+01	1.959638178911483735e-06	-6.713843013461863411e-07	1.932640104362942163e-07
2.282592156862745014e+01	1.827585424655330908e-06	-6.476351660868154065e-07	1.845238398556581945e-07
2.294352941176470395e+01	1.715416326021315853e-06	-6.197528077837202973e-07	1.768822329156051908e-07
2.306113725490196131e+01	1.630178416853358935e-06	-5.843899965674378460e-07	1.707430269146567464e-07
2.317874509803921512e+01	1.555192972526047561e-06	-5.487428617754127954e-07	1.650839234113638104e-07
2.329635294117646893e+01	1.471964978513374664e-06	-5.208157799219672146e-07	1.587750899480568952e-07
2.341396078431372629e+01	1.377168048874180621e-06	-5.018161296441652376e-07	1.516462210082185897e-07
2.353156862745098010e+01	1.285854628376171140e-06	-4.847148281424197966e-07	1.446897485020854694e-07
2.364917647058823391e+01	1.213160648419042300e-06	-4.624556166499081099e-07	1.389001349927123863e-07
2.376678431372549127e+01	1.158547460048702071e-06	-4.351296785056103801e-07	1.342290954404866241e-07
2.388439215686274508e+01	1.107759924098150899e-06	-4.090830126487060341e-07	1.297158788074801110e-07
2.400199999999999889e+01	1.047491550327129183e-06	-3.902262016798389180e-07	1.244677548332590873e-07
2.411960784313725270e+01	9.797308653648708373e-07	-3.774358343268207796e-07	1.186682925220744759e-07
2.423721568627451006e+01	9.166366917099320307e-07	-3.649122698363989005e-07	1.132165322770163520e-07
2.435482352941176387e+01	8.688666552945237451e-07	-3.475598186058846771e-07	1.088974991700611433e-07
2.447243137254901768e+01	8.329176358495325617e-07	-3.268960412935945178e-07	1.054276532479952010e-07
2.459003921568627504e+01	7.977765762497566191e-07	-3.079464987361761902e-07	1.019568841800705163e-07
2.470764705882352885e+01	7.542002919854258626e-07	-2.949083148438434020e-07	9.777610607231296515e-08
2.482525490196078266e+01	7.057367120571624975e-07	-2.859802226373579170e-07	9.319564084666833985e-08
2.494286274509804002e+01	6.616320026199098361e-07	-2.766898118998889420e-07	8.897972772298656927e-08
2.506047058823529383e+01	6.293393047696984280e-07	-2.634178366587846367e-07	8.574075909067844964e-08
2.517807843137254764e+01	6.050919682146728963e-07	-2.478768387596682069e-07	8.314042063664205014e-08
2.529568627450980500e+01	5.806907605114032866e-07	-2.338864085222813673e-07	8.046496383353837336e-08
2.541329411764705881e+01	5.496048228696905689e-07	-2.244711694178088245e-07	7.715078257872417412e-08
2.553090196078431262e+01	5.150336049312733095e-07	-2.180132993070844703e-07	7.351125145881093320e-08
2.564850980392156643e+01	4.837946498854595458e-07	-2.111695071286231601e-07	7.018562608046458024e-08
2.576611764705882379e+01	4.612824985850838467e-07	-2.012830792955147723e-07	6.767682219240264123e-08
2.588372549019607760e+01	4.446035855989119355e-07	-1.896922467363250209e-07	6.569292444103423360e-08
2.600133333333333141e+01	4.277859233550714223e-07	-1.792195336836211403e-07	6.364691792784982067e-08
2.611894117647058877e+01	4.059903389587926511e-07	-1.721406347388322457e-07	6.106689283206639667e-08
2.623654901960784258e+01	3.813737035336435340e-07	-1.673497213134586969e-07	5.819306372943825205e-08
2.635415686274509639e+01	3.588529087347506579e-07	-1.624074128935324805e-07	5.554642124384091838e-08
2.647176470588235375e+01	3.425198739802653421e-07	-1.552766020714848495e-07	5.355894350657994736e-08
2.658937254901960756e+01	3.306851582503419278e-07	-1.467355208673178548e-07	5.203834121295337914e-08
2.670698039215686137e+01	3.190929500535748219e-07	-1.388124579740426815e-07	5.051528161547493110e-08
2.682458823529411518e+01	3.040374980105880091e-07	-1.332683233468730213e-07	4.858285611448965773e-08
2.694219607843137254e+01	2.865033787132382726e-07	-1.295797527992729945e-07	4.636726258879711102e-08
2.705980392156862635e+01	2.699521729551531521e-07	-1.260172969277015836e-07	4.427615099333873178e-08
2.717741176470588016e+01	2.575294326103904787e-07	-1.210070268516037302e-07	4.267899670657818871e-08
2.729501960784313752e+01	2.487228862879342985e-07	-1.147698904358069475e-07	4.150397564451858043e-08
2.741262745098039133e+01	2.406026273077438226e-07	-1.087132839379152907e-07	4.038762961549296561e-08
2.753023529411764514e+01	2.303774582059218813e-07	-1.041771232595497580e-07	3.898433656689094948e-08
2.764784313725490250e+01	2.179935096215363973e-07	-1.011623240557985206e-07	3.729686976706434269e-08
2.776545098039215631e+01	2.057752945712314053e-07	-9.850642200241272466e-08	3.563069839550142096e-08
2.788305882352941012e+01	1.960436933012199805e-07	-9.504911670891023946e-08	3.429034363912103228e-08
2.800066666666666748e+01	1.892076041714429911e-07	-9.056841208195620118e-08	3.332441874863993455e-08
2.811827450980392129e+01	1.833787195570048992e-07	-8.596960674095098598e-08	3.247405192138744806e-08
2.823588235294117510e+01	1.765664392366409929e-07	-8.220846968534426852e-08	3.146684104487866303e-08
2.835349019607842891e+01	1.680045261202304000e-07	-7.964266189143845926e-08	3.020261799261004767e-08
2.847109803921568627e+01	1.590845848926869357e-07	-7.757556579832574989e-08	2.888483847793885819e-08
2.858870588235294008e+01	1.514037664784493348e-07	-7.521031924776632432e-08	2.774579032808654390e-08
2.870631372549019389e+01	1.458717896478050009e-07	-7.208599423248478148e-08	2.691612489244420411e-08
2.882392156862745125e+01	1.414817041866024510e-07	-6.867793302237887162e-08	2.624302688663925213e-08
2.894152941176470506e+01	1.369011128851329115e-07	-6.562061824263550580e-08	2.552558811139772741e-08
2.905913725490195887e+01	1.311271628665369782e-07	-6.338882835064954862e-08	2.461389537921715757e-08
2.917674509803921623e+01	1.247289048819435431e-07	-6.169503310092128715e-08	2.360153279191632301e-08
2.929435294117647004e+01	1.187528920541367576e-07	-6.002022732404528554e-08	2.265600730377390420e-08
2.941196078431372385e+01	1.141157367269313874e-07	-5.790839693668644013e-08	2.192373835013310671e-08
2.952956862745097766e+01	1.105908550165869210e-07	-5.545652458582344998e-08	2.136538965428838127e-08
2.964717647058823502e+01	1.073218974540162739e-07	-5.306629370927945389e-08	2.083930880967206543e-08
2.976478431372548883e+01	1.034857009143676607e-07	-5.112363527458971264e-08	2.020946930566271458e-08
2.988239215686274264e+01	9.898568306973504328e-08	-4.966685562438815406e-08	1.946280855779757156e-08
3.000000000000000000e+01	9.445799051983998965e-08	-4.838369283084672278e-08	1.871026930602990672e-08


==> dat/glow_discharge/1Torr300K_radial_comp_x_0.897.csv <==
ev	f0	f1	f2	f3
1.000000000000000021e-02	7.657321516760973168e-01	3.577050620940315138e-04	4.480409259727309405e-03
1.276078431372549005e-01	5.894472765634394262e-01	1.252385346670068910e-03	7.703594809598804383e-02
2.452156862745097921e-01	4.715822115075365417e-01	1.489458310197814411e-03	8.148457062267049078e-02
3.628235294117646559e-01	4.163235282555582395e-01	1.630302287514245191e-03	6.515542438629265409e-02
4.804313725490195752e-01	3.744965209594991462e-01	1.775327217570332131e-03	5.441239825447617001e-02
5.980392156862744946e-01	3.407741596924533933e-01	1.924133758734492298e-03	4.565062969769138196e-02
7.156470588235293029e-01	3.125822496926337069e-01	2.083355327563277560e-03	3.792271992359128041e-02
8.332549019607842222e-01	2.882238066830977163e-01	2.244261039015247195e-03	3.119161093437193208e-02
9.508627450980391416e-01	2.664522887942842311e-01	2.376863321079766833e-03	2.564253624751755903e-02
1.068470588235294061e+00	2.468089466904795359e-01	2.459491598354185057e-03	2.101679777556242704e-02
1.186078431372548980e+00	2.295201673540967768e-01	2.484146951195197271e-03	1.659470942226178372e-02
1.303686274509803900e+00	2.133893274985407540e-01	2.453745536972102865e-03	1.333768181564304670e-02
1.421294117647058597e+00	1.982205937219120029e-01	2.378405729374770319e-03	1.107214987784162392e-02
1.538901960784313516e+00	1.840948439513099555e-01	2.269548006696276484e-03	9.425069402671128541e-03
1.656509803921568436e+00	1.710063756199180496e-01	2.138015060002128754e-03	8.187077060304571302e-03
1.774117647058823355e+00	1.589145884209303139e-01	1.992611985197546842e-03	7.228553149756945968e-03
1.891725490196078274e+00	1.477618274596519121e-01	1.840110264512736420e-03	6.467017910963056108e-03
2.009333333333333194e+00	1.374823081687730486e-01	1.686435995872138894e-03	5.846496628680221234e-03
2.126941176470587891e+00	1.280040985057150082e-01	1.540038053284211979e-03	5.327240314326233024e-03
2.244549019607842588e+00	1.192570743844054010e-01	1.408212539953852078e-03	4.881961894291533821e-03
2.362156862745097730e+00	1.111839844801087718e-01	1.290903831552743910e-03	4.491860452187924554e-03
2.479764705882352427e+00	1.037346655206839302e-01	1.184107394138792131e-03	4.147404722309003776e-03
2.597372549019607568e+00	9.686009458737741828e-02	1.085400145644854720e-03	3.841030048104457102e-03
2.714980392156862266e+00	9.051572004020881634e-02	9.941008846305937532e-04	3.564614398143935593e-03
2.832588235294116963e+00	8.465638666968049175e-02	9.096054727263396976e-04	3.314458813684498847e-03
2.950196078431372104e+00	7.924265021150382615e-02	8.311234544220057934e-04	3.086707296473238486e-03
3.067803921568626802e+00	7.423788781356462085e-02	7.577181890031395263e-04	2.877836407621707591e-03
3.185411764705881943e+00	6.960788477655908968e-02	6.887875694680791958e-04	2.686183597825944538e-03
3.303019607843136640e+00	6.532091538719797530e-02	6.241194512429635872e-04	2.509166298789129897e-03
3.420627450980391782e+00	6.134823377941297368e-02	5.635044455901502174e-04	2.345259276976121871e-03
3.538235294117646479e+00	5.766248887866794876e-02	5.067072647370930456e-04	2.193558289114735157e-03
3.655843137254901620e+00	5.424096900053035353e-02	4.533665435649335382e-04	2.052068514532469790e-03
3.773450980392156318e+00	5.106084798710316952e-02	4.031520526311749091e-04	1.920617936174118376e-03
3.891058823529411015e+00	4.810211518495229738e-02	3.559371858199860436e-04	1.798560215621308181e-03
4.008666666666666600e+00	4.534717948610133414e-02	3.116030053318730501e-04	1.684412172893172801e-03
4.126274509803921298e+00	4.277923450562583219e-02	2.699956305774568201e-04	1.577628674816841485e-03
4.243882352941175995e+00	4.038301860411142030e-02	2.310221235473313263e-04	1.478151439183280052e-03
4.361490196078430692e+00	3.814529672932501225e-02	1.945488631066416942e-04	1.384581877845718172e-03
4.479098039215685390e+00	3.605324469641520146e-02	1.603790532126231816e-04	1.297252270733185477e-03
4.596705882352940975e+00	3.409538861237444707e-02	1.284473487999838082e-04	1.215675062116530931e-03
4.714313725490195672e+00	3.226149112568413996e-02	9.863102951776464122e-05	1.139307213941960929e-03
4.831921568627450370e+00	3.054200393140022937e-02	7.075086946557894636e-05	1.068198346825623146e-03
4.949529411764705067e+00	2.892798877629676121e-02	4.479793743164008340e-05	1.002008482893088775e-03
5.067137254901959764e+00	2.741205899817468830e-02	2.061126607482448905e-05	9.401817795929581171e-04
5.184745098039215350e+00	2.598677439338653236e-02	-1.912612692085059468e-06	8.826763839638992939e-04
5.302352941176470047e+00	2.464523970736121061e-02	-2.281866625136978602e-05	8.293863342896973679e-04
5.419960784313724744e+00	2.338232338812715194e-02	-4.222002692634349840e-05	7.793855213619670054e-04
5.537568627450979442e+00	2.219198112749965618e-02	-6.020800642161157779e-05	7.328287252134857649e-04
5.655176470588234139e+00	2.106915238879755042e-02	-7.684110609330345909e-05	6.895101355513715089e-04
5.772784313725489724e+00	2.000983397021172810e-02	-9.217679346207464225e-05	6.487584941769349803e-04
5.890392156862744422e+00	1.900921009716868837e-02	-1.063261230337874340e-04	6.107615352268501744e-04
6.007999999999999119e+00	1.806352775523464849e-02	-1.193293948110779097e-04	5.752787686272353490e-04
6.125607843137253816e+00	1.716951057947786047e-02	-1.312224771476183573e-04	5.419511591476968001e-04
6.243215686274509402e+00	1.632340168853574358e-02	-1.421216129723919101e-04	5.108809369886835967e-04
6.360823529411764099e+00	1.552231291199079356e-02	-1.520524926989829176e-04	4.818649093016798843e-04
6.478431372549018796e+00	1.476360770717992030e-02	-1.610427691704219560e-04	4.546741560837898452e-04
6.596039215686273494e+00	1.404436295302899027e-02	-1.691973703300718381e-04	4.293214728096251967e-04
6.713647058823528191e+00	1.336224277561072482e-02	-1.765399425717810954e-04	4.056941153109550210e-04
6.831254901960783776e+00	1.271514742799429408e-02	-1.830908561684196998e-04	3.836205822344661959e-04
6.948862745098038474e+00	1.210088121060520945e-02	-1.889378408475743995e-04	3.629598162910499374e-04
7.066470588235293171e+00	1.151751995774598705e-02	-1.941122193148936393e-04	3.436613975841033776e-04
7.184078431372547868e+00	1.096334015212968582e-02	-1.986296178486829400e-04	3.256584716121277596e-04
7.301686274509803454e+00	1.043669867111014088e-02	-2.025586869670541591e-04	3.087196619892997995e-04
7.419294117647058151e+00	9.936058272891967053e-03	-2.059391483862388513e-04	2.927630502148430010e-04
7.536901960784312848e+00	9.459984915847883050e-03	-2.087857935723374690e-04	2.778187504757355809e-04
7.654509803921567546e+00	9.007140992977523408e-03	-2.111477146437420137e-04	2.637353523640503404e-04
7.772117647058822243e+00	8.576267109833835001e-03	-2.130680138183916759e-04	2.504135811699405171e-04
7.889725490196077828e+00	8.166180259384864595e-03	-2.145652245571094555e-04	2.379100867038832264e-04
8.007333333333333414e+00	7.775807053606648665e-03	-2.156710984182579342e-04	2.261199721985259153e-04
8.124941176470587223e+00	7.404132195581994945e-03	-2.164240548591702122e-04	2.148961905805908158e-04
8.242549019607842808e+00	7.050083110394514234e-03	-2.168502116947093551e-04	2.043735379000286261e-04
8.360156862745096618e+00	6.712714088872817793e-03	-2.169728306158797695e-04	1.945764856649527682e-04
8.477764705882352203e+00	6.391296149627664729e-03	-2.168163593039920418e-04	1.852421107857205084e-04
8.595372549019606012e+00	6.085021096314838403e-03	-2.164104430009224274e-04	1.763338102940804572e-04
8.712980392156861598e+00	5.793019276223631588e-03	-2.157860326289606063e-04	1.679913214633078347e-04
8.830588235294117183e+00	5.514502528790965127e-03	-2.149583879807203161e-04	1.602199022046825634e-04
8.948196078431370992e+00	5.248793015494252444e-03	-2.139428178545876890e-04	1.529372795770114334e-04
9.065803921568626578e+00	4.995417768973048692e-03	-2.127727524418436837e-04	1.459615138119616808e-04
9.183411764705882163e+00	4.753767645475353611e-03	-2.114732938439194652e-04	1.392789335269458805e-04
9.301019607843135972e+00	4.522973646948184705e-03	-2.100522366666950720e-04	1.331489359455862039e-04
9.418627450980391558e+00	4.302518362230767050e-03	-2.085263024947353985e-04	1.275125189036377860e-04
9.536235294117645367e+00	4.092192554320472908e-03	-2.069205730330020757e-04	1.220360705254974244e-04
9.653843137254900952e+00	3.891470886957271690e-03	-2.052492819133440005e-04	1.167389174900376313e-04
9.771450980392156538e+00	3.699689767786022623e-03	-2.035208752830910722e-04	1.118100530330031210e-04
9.889058823529410347e+00	3.516418883143899912e-03	-2.017472452108211084e-04	1.072449515203425309e-04
1.000666666666666593e+01	3.341331214620324019e-03	-1.999391271649422297e-04	1.029556065921178367e-04
1.012427450980391974e+01	3.174153955086567429e-03	-1.980987307669255550e-04	9.880099187060680953e-05
1.024188235294117533e+01	3.014563131036945669e-03	-1.962275325122433294e-04	9.472503527614430888e-05
1.035949019607843091e+01	2.862058009849638256e-03	-1.943303744637133108e-04	9.092285065230442276e-05
1.047709803921568472e+01	2.716260950377001344e-03	-1.924056768729371064e-04	8.746963107337362429e-05
1.059470588235294031e+01	2.577082805541289993e-03	-1.904382403650869602e-04	8.412817049133761898e-05
1.071231372549019412e+01	2.444356447771038089e-03	-1.884185910638903070e-04	8.077790015066132806e-05
1.082992156862744970e+01	2.317736117856118022e-03	-1.863484745516302767e-04	7.753838718967252417e-05
1.094752941176470529e+01	2.196918863367133389e-03	-1.842191906554646748e-04	7.449207348538446213e-05
1.106513725490195910e+01	2.081680932382115774e-03	-1.820068524554003685e-04	7.164062734349258227e-05
1.118274509803921468e+01	1.971881547646750846e-03	-1.797000496695405386e-04	6.891262452728574189e-05
1.130035294117646849e+01	1.867468647099112308e-03	-1.773036776829390281e-04	6.615976403083440949e-05
1.141796078431372408e+01	1.768244027888919018e-03	-1.748167883910443714e-04	6.340921043118589279e-05
1.153556862745097966e+01	1.673837572608775134e-03	-1.722307773259116421e-04	6.089211635969632533e-05
1.165317647058823347e+01	1.584066262886862529e-03	-1.695488387578983651e-04	5.863871993803957333e-05
1.177078431372548906e+01	1.498974724939700423e-03	-1.667885560712651684e-04	5.643322218665462704e-05
1.188839215686274464e+01	1.418488596491190726e-03	-1.639670730055898520e-04	5.420832702063787769e-05
1.200599999999999845e+01	1.342367852537882864e-03	-1.611000785192538828e-04	5.209945402326350138e-05
1.212360784313725404e+01	1.270409221470533440e-03	-1.582060112628837017e-04	5.018752128957912893e-05
1.224121568627450785e+01	1.202475095674513392e-03	-1.553074195876353702e-04	4.845814805968726835e-05
1.235882352941176343e+01	1.138473307118443179e-03	-1.524185487748188576e-04	4.685398994879311273e-05
1.247643137254901902e+01	1.078377581823112847e-03	-1.495393806070151354e-04	4.525744663978554432e-05
1.259403921568627283e+01	1.022073581228370850e-03	-1.466685019980964110e-04	4.363431333618748403e-05
1.271164705882352841e+01	9.692422604282616800e-04	-1.438044981811795306e-04	4.214010168900523173e-05
1.282925490196078222e+01	9.196188706734982274e-04	-1.409435573336407816e-04	4.087006371761199043e-05
1.294686274509803781e+01	8.731634643479035951e-04	-1.380747436262335000e-04	3.967603148782433551e-05
1.306447058823529339e+01	8.298248173954742794e-04	-1.351915099157628534e-04	3.841612360331114555e-05
1.318207843137254720e+01	7.893244806219307024e-04	-1.323111204908834391e-04	3.715619879871994601e-05
1.329968627450980279e+01	7.513464989262174645e-04	-1.294541923110350276e-04	3.600193482231824499e-05
1.341729411764705659e+01	7.157024436487614176e-04	-1.266228322981752664e-04	3.496077916448396089e-05
1.353490196078431218e+01	6.822589263592323096e-04	-1.238125741994288895e-04	3.399842210006652401e-05
1.365250980392156777e+01	6.508880643784247574e-04	-1.210315109089745648e-04	3.306293053352682269e-05
1.377011764705882158e+01	6.214649766997749425e-04	-1.182954712840444419e-04	3.209428163438531571e-05
1.388772549019607716e+01	5.938264893734127676e-04	-1.156097566924897246e-04	3.111168819196255791e-05
1.400533333333333275e+01	5.677684200805839954e-04	-1.129682943953540215e-04	3.021888582708933147e-05
1.412294117647058656e+01	5.431395965528212390e-04	-1.103700533905860624e-04	2.945312017264223396e-05
1.424054901960784214e+01	5.198894033043764901e-04	-1.078245619173966223e-04	2.871922542703894091e-05
1.435815686274509595e+01	4.979658760731887727e-04	-1.053391612232822854e-04	2.793889219932481558e-05
1.447576470588235154e+01	4.772673880203826663e-04	-1.029091948734651161e-04	2.714634566003086891e-05
1.459337254901960712e+01	4.576830151390454690e-04	-1.005284954518135382e-04	2.639669438864639499e-05
1.471098039215686093e+01	4.391062993404765396e-04	-9.820044426117589017e-05	2.570913690112549383e-05
1.482858823529411652e+01	4.214366066515729111e-04	-9.593260510685373214e-05	2.508433348376449396e-05
1.494619607843137032e+01	4.046327581036502068e-04	-9.372469018136491250e-05	2.449492770463330071e-05
1.506380392156862591e+01	3.887119761197978642e-04	-9.156865783138094935e-05	2.388620850304446175e-05
1.518141176470588150e+01	3.736478661656277294e-04	-8.946096113706899534e-05	2.323939354771090818e-05
1.529901960784313530e+01	3.593131391240296187e-04	-8.740846056299996978e-05	2.261578350777736105e-05
1.541662745098039089e+01	3.455897949022637911e-04	-8.541695257369838414e-05	2.207185843626811045e-05
1.553423529411764470e+01	3.324752489119395531e-04	-8.347920086389764964e-05	2.158335830949994273e-05
1.565184313725490028e+01	3.200007855439025760e-04	-8.158428673431924116e-05	2.110268968269973650e-05
1.576945098039215587e+01	3.080957495493240675e-04	-7.973360306486940836e-05	2.065396016375521920e-05
1.588705882352940968e+01	2.966389993100067074e-04	-7.793445669042977947e-05	2.029844503764911535e-05
1.600466666666666526e+01	2.856217406533254630e-04	-7.618011207342877675e-05	2.002382349781016969e-05
1.612227450980392263e+01	2.750571269551925534e-04	-7.446122914649433184e-05	1.980368068471408566e-05
1.623988235294117644e+01	2.649552325545833785e-04	-7.277054594738805598e-05	1.961153445178426009e-05
1.635749019607843024e+01	2.553065801877551100e-04	-7.111401773197127034e-05	1.941701117692322829e-05
1.647509803921568761e+01	2.460934718297871720e-04	-6.950271350947436312e-05	1.918945806838394285e-05
1.659270588235294142e+01	2.372916981626836056e-04	-6.793683284872856221e-05	1.893225169483797000e-05
1.671031372549019522e+01	2.288691445963646741e-04	-6.640348647886457826e-05	1.868969620486571697e-05
1.682792156862745259e+01	2.207961177527310056e-04	-6.489381271046555221e-05	1.849437501781762801e-05
1.694552941176470640e+01	2.130525653636704091e-04	-6.341723821637438056e-05	1.832537350645919535e-05
1.706313725490196020e+01	2.056220841573165635e-04	-6.198662813730994661e-05	1.815013826933700719e-05
1.718074509803921401e+01	1.985060718366627982e-04	-6.059970730162079670e-05	1.795466329561500496e-05
1.729835294117647138e+01	1.917206659566372622e-04	-5.924165729442416796e-05	1.774037091883317737e-05
1.741596078431372518e+01	1.852620319123086273e-04	-5.790426133667961187e-05	1.751527869014263297e-05
1.753356862745097899e+01	1.790672884898297204e-04	-5.659917327202905381e-05	1.730530699781162020e-05
1.765117647058823636e+01	1.730695355088211307e-04	-5.534013583286897549e-05	1.713615076579296721e-05
1.776878431372549016e+01	1.672791876798850291e-04	-5.412305262762461271e-05	1.699172940958456512e-05
1.788639215686274397e+01	1.617614547993264935e-04	-5.293119223113707379e-05	1.682641210237616777e-05
1.800400000000000134e+01	1.565461644300523937e-04	-5.175576850683655933e-05	1.661557968099986626e-05
1.812160784313725514e+01	1.515639140067321831e-04	-5.061023210271531440e-05	1.639312900230067697e-05
1.823921568627450895e+01	1.467344030247835578e-04	-4.951031036817924195e-05	1.619993569768218329e-05
1.835682352941176632e+01	1.420517914369963418e-04	-4.845212304235340181e-05	1.603974769653846577e-05
1.847443137254902013e+01	1.375665762471371288e-04	-4.741697779720118643e-05	1.588821700688383806e-05
1.859203921568627393e+01	1.333104332250039487e-04	-4.639336943796633790e-05	1.572572742427091376e-05
1.870964705882352774e+01	1.292491092051829642e-04	-4.539442382273333707e-05	1.554993273057604330e-05
1.882725490196078511e+01	1.253364386094054489e-04	-4.443744201147131707e-05	1.536243431839001870e-05
1.894486274509803891e+01	1.215569224502071477e-04	-4.352185290063743023e-05	1.517278730480311802e-05
1.906247058823529272e+01	1.179257356626002074e-04	-4.262920473873607765e-05	1.499850850929775231e-05
1.918007843137255009e+01	1.144542331015189752e-04	-4.174507329909529644e-05	1.485188662221858957e-05
1.929768627450980389e+01	1.111276349339882749e-04	-4.087904098928422507e-05	1.471714206878971234e-05
1.941529411764705770e+01	1.079230790154001019e-04	-4.004816421306348279e-05	1.456982367390200161e-05
1.953290196078431507e+01	1.048316129950591720e-04	-3.925708471056447079e-05	1.440096686532265204e-05
1.965050980392156887e+01	1.018671632305486309e-04	-3.848998556833698115e-05	1.422708858037800559e-05
1.976811764705882268e+01	9.904287800721878730e-05	-3.773105067372675215e-05	1.406562664458204816e-05
1.988572549019607649e+01	9.634126759046167518e-05	-3.698355473028151411e-05	1.392005875893996817e-05
2.000333333333333385e+01	9.372605750342048584e-05	-3.626252638709509871e-05	1.378522888560997153e-05
2.012094117647058766e+01	9.117461696476741992e-05	-3.557742428606096465e-05	1.365527148140547185e-05
2.023854901960784147e+01	8.871338470417394209e-05	-3.491745976848071789e-05	1.352198648723207611e-05
2.035615686274509883e+01	8.637878245435883840e-05	-3.426765933464479940e-05	1.337695757152753247e-05
2.047376470588235264e+01	8.417283009050045286e-05	-3.362413927285763931e-05	1.322171239968032475e-05
2.059137254901960645e+01	8.204906908489934089e-05	-3.299861943563304762e-05	1.307180780624960672e-05
2.070898039215686381e+01	7.996261093770232848e-05	-3.240250804997267596e-05	1.294199404362500657e-05
2.082658823529411762e+01	7.792062968077476570e-05	-3.183213592349784922e-05	1.282831753527163779e-05
2.094419607843137143e+01	7.596262034778163640e-05	-3.127448311100309886e-05	1.271522136506785510e-05
2.106180392156862879e+01	7.411629521629968206e-05	-3.072018438275302723e-05	1.259082124906594417e-05
2.117941176470588260e+01	7.235719884495593461e-05	-3.017596821649309971e-05	1.245941752515487196e-05
2.129701960784313641e+01	7.064705485640540485e-05	-2.965282896907781991e-05	1.232966050542830906e-05
2.141462745098039022e+01	6.896718938834843396e-05	-2.915472469511484670e-05	1.220746273754805938e-05
2.153223529411764758e+01	6.733761235732773688e-05	-2.867168235509485574e-05	1.209339009446187772e-05
2.164984313725490139e+01	6.578173578806978080e-05	-2.819262649969058316e-05	1.198723657970428164e-05
2.176745098039215520e+01	6.430013915736846697e-05	-2.771682437665649778e-05	1.188560951588792692e-05
2.188505882352941256e+01	6.287002794519319670e-05	-2.725413089769320439e-05	1.178185145054902778e-05
2.200266666666666637e+01	6.147043775068657622e-05	-2.681344777067051644e-05	1.167014676603039991e-05
2.212027450980392018e+01	6.010597994986172999e-05	-2.639081114361544408e-05	1.155355552096045089e-05
2.223788235294117754e+01	5.879555534332038373e-05	-2.597507994627259851e-05	1.144008689638749625e-05
2.235549019607843135e+01	5.755199650828201810e-05	-2.555802290783432587e-05	1.133602546933042536e-05
2.247309803921568516e+01	5.635782378915988255e-05	-2.514583354478330685e-05	1.123915589714434405e-05
2.259070588235293897e+01	5.518631837404245119e-05	-2.474912511843106754e-05	1.114464129264805078e-05
2.270831372549019633e+01	5.402349160093017133e-05	-2.437332978370675688e-05	1.104879840051361803e-05
2.282592156862745014e+01	5.289129641971701112e-05	-2.400924409342054529e-05	1.095113155657483359e-05
2.294352941176470395e+01	5.181757525492825520e-05	-2.364526187209056241e-05	1.085172758854047428e-05
2.306113725490196131e+01	5.080921097798504933e-05	-2.327759562900631277e-05	1.075167890159263542e-05
2.317874509803921512e+01	4.983571785284124302e-05	-2.291638277700952338e-05	1.065388861900796643e-05
2.329635294117646893e+01	4.886393906899811620e-05	-2.257278065949342585e-05	1.056132408185953643e-05
2.341396078431372629e+01	4.788927239731445720e-05	-2.224761310444423694e-05	1.047395927318841822e-05
2.353156862745098010e+01	4.694171928447444679e-05	-2.192917843845812789e-05	1.038813891704491153e-05
2.364917647058823391e+01	4.605126854846136499e-05	-2.160583975530456699e-05	1.030017605595046429e-05
2.376678431372549127e+01	4.521562679187037957e-05	-2.127857167877055078e-05	1.020902432199196921e-05
2.388439215686274508e+01	4.440425300733490805e-05	-2.095938402441580687e-05	1.011594989563426615e-05
2.400199999999999889e+01	4.358860989122793753e-05	-2.065934905298123111e-05	1.002234990452962803e-05
2.411960784313725270e+01	4.277209050896892763e-05	-2.037516421517967651e-05	9.930461491724595400e-06
2.423721568627451006e+01	4.197932324249564214e-05	-2.009397523792373101e-05	9.843070348349157409e-06
2.435482352941176387e+01	4.123184026188468773e-05	-1.980461720892758476e-05	9.762380746186549846e-06
2.447243137254901768e+01	4.052187213901327107e-05	-1.951163339567516637e-05	9.685470888359906964e-06
2.459003921568627504e+01	3.982611311707101587e-05	-1.922789325257525040e-05	9.606711349653752996e-06
2.470764705882352885e+01	3.912511073788502354e-05	-1.896397367484731674e-05	9.521501638944209259e-06
2.482525490196078266e+01	3.842726492125327959e-05	-1.871385734580981966e-05	9.432627922244425306e-06
2.494286274509804002e+01	3.775337804673932197e-05	-1.846414534014186669e-05	9.346161321192974608e-06
2.506047058823529383e+01	3.711980040293255987e-05	-1.820419885575864919e-05	9.267048982872590871e-06
2.517807843137254764e+01	3.651491338437853082e-05	-1.794067077622646855e-05	9.193235715056888836e-06
2.529568627450980500e+01	3.591606722672881533e-05	-1.768703824032588919e-05	9.119897462456471167e-06
2.541329411764705881e+01	3.530571410518180167e-05	-1.745374437605605103e-05	9.042996279631759755e-06
2.553090196078431262e+01	3.469619242909306722e-05	-1.723345679151488751e-05	8.963021979919731023e-06
2.564850980392156643e+01	3.411093189009494739e-05	-1.701224611618315090e-05	8.882156504357808778e-06
2.576611764705882379e+01	3.356787119925421609e-05	-1.677929452104182177e-05	8.802356135125008097e-06
2.588372549019607760e+01	3.305279976399418780e-05	-1.654196078051493399e-05	8.724327004184242128e-06
2.600133333333333141e+01	3.253959098672664610e-05	-1.631434633082672528e-05	8.648301274594580732e-06
2.611894117647058877e+01	3.200751836469453216e-05	-1.610758496230432711e-05	8.574356998358868048e-06
2.623654901960784258e+01	3.146934640389090952e-05	-1.591438455346610425e-05	8.501588372124520420e-06
2.635415686274509639e+01	3.095103262033261200e-05	-1.572019658391467600e-05	8.428706263268903140e-06
2.647176470588235375e+01	3.047387456941175470e-05	-1.551309383280717437e-05	8.354617611730480426e-06
2.658937254901960756e+01	3.002640640000997521e-05	-1.529958117603917901e-05	8.279587501770571892e-06
2.670698039215686137e+01	2.958263209902455292e-05	-1.509433741850548263e-05	8.204484856364094661e-06
2.682458823529411518e+01	2.912005564922572203e-05	-1.490993283385285053e-05	8.130203999004519236e-06
2.694219607843137254e+01	2.864606082736803787e-05	-1.474085909106393205e-05	8.057937461630536208e-06
2.705980392156862635e+01	2.818380446040812665e-05	-1.457207068783693025e-05	7.989028429501400917e-06
2.717741176470588016e+01	2.775424962591620937e-05	-1.439000934350026357e-05	7.924568664863508742e-06
2.729501960784313752e+01	2.735300790614329699e-05	-1.419826501844185561e-05	7.862747451675928466e-06
2.741262745098039133e+01	2.695893835976692168e-05	-1.401175673419138223e-05	7.799841618295094673e-06
2.753023529411764514e+01	2.655198630743359748e-05	-1.384459326222889699e-05	7.732370062544018663e-06
2.764784313725490250e+01	2.613319393679537322e-05	-1.369535697442048259e-05	7.661154115887398421e-06
2.776545098039215631e+01	2.572193169061487956e-05	-1.354914238011710951e-05	7.590752014980832833e-06
2.788305882352941012e+01	2.533744360675283766e-05	-1.339115433450007930e-05	7.525681352092919423e-06
2.800066666666666748e+01	2.498149644420735095e-05	-1.321978787696771789e-05	7.466637299402946806e-06
2.811827450980392129e+01	2.463485290159842238e-05	-1.304928917866080605e-05	7.409722132266723685e-06
2.823588235294117510e+01	2.427739514449364489e-05	-1.289457661726448048e-05	7.350831814190259259e-06
2.835349019607842891e+01	2.390314204540575318e-05	-1.276032817037449947e-05	7.288013070469288986e-06
2.847109803921568627e+01	2.353105567200705243e-05	-1.263315687394620374e-05	7.223097155884656758e-06
2.858870588235294008e+01	2.318243957191352909e-05	-1.249797546392586552e-05	7.158283325231642445e-06
2.870631372549019389e+01	2.286816946391067958e-05	-1.234670604710818083e-05	7.095273971539581360e-06
2.882392156862745125e+01	2.256997988685848313e-05	-1.219084146316318808e-05	7.034410033124381087e-06
2.894152941176470506e+01	2.226468695925088974e-05	-1.204518539096270381e-05	6.975790653547272286e-06
2.905913725490195887e+01	2.193554117777735100e-05	-1.192046744042020383e-05	6.919320388243059307e-06
2.917674509803921623e+01	2.159662153687784061e-05	-1.180790377810469327e-05	6.863942423461845443e-06
2.929435294117647004e+01	2.127134763314397130e-05	-1.169279715983177752e-05	6.808313790706475393e-06
2.941196078431372385e+01	2.098000882462704633e-05	-1.156240794917857188e-05	6.751263550741547883e-06
2.952956862745097766e+01	2.071517623731398535e-05	-1.142132666705692791e-05	6.693137635327550779e-06
2.964717647058823502e+01	2.045416168654035779e-05	-1.128368460461787042e-05	6.635117352768915818e-06
2.976478431372548883e+01	2.017522370016635428e-05	-1.116299922693956965e-05	6.578364223480231164e-06
2.988239215686274264e+01	1.987711335506661499e-05	-1.105943842903656885e-05	6.523667762869694948e-06
3.000000000000000000e+01	1.957924808929855195e-05	-1.095970713059635492e-05	6.471442539754562185e-06


==> dat/glow_discharge/1Torr300K_radial_comp_x_0.955.csv <==
ev	f0	f1	f2	f3
1.000000000000000021e-02	7.482000207910968204e-01	-9.479867067973832620e-04	7.944555771399695876e-02
1.276078431372549005e-01	4.950003864326316672e-01	-9.375609033812202413e-04	4.812269913393612403e-02
2.452156862745097921e-01	4.576547355457073474e-01	-8.195952611152459641e-04	4.360323704813062057e-02
3.628235294117646559e-01	3.586980089622602841e-01	1.680819500334972030e-04	8.587487006584734739e-02
4.804313725490195752e-01	3.157495623535868656e-01	6.779048009098762951e-04	7.534834244951027493e-02
5.980392156862744946e-01	2.848032170254120587e-01	6.883408261818846916e-04	6.296192155878979624e-02
7.156470588235293029e-01	2.569667803246644677e-01	4.066609947031589651e-04	5.538231772116100626e-02
8.332549019607842222e-01	2.322084416405340856e-01	1.537465241890958922e-05	4.997934768699100611e-02
9.508627450980391416e-01	2.104421816683112734e-01	-4.703450427053972125e-04	4.546441608522700656e-02
1.068470588235294061e+00	1.914234141353695628e-01	-9.792689092438498517e-04	4.132562818339036159e-02
1.186078431372548980e+00	1.744532175184231593e-01	-1.438263985856282198e-03	3.776606015212469886e-02
1.303686274509803900e+00	1.593861394518675811e-01	-1.786707901510886133e-03	3.450146434909146659e-02
1.421294117647058597e+00	1.460377772571533894e-01	-1.990273348008354641e-03	3.144288180577547998e-02
1.538901960784313516e+00	1.342488131757830772e-01	-2.076956848227666519e-03	2.857237672320206076e-02
1.656509803921568436e+00	1.238584154091180306e-01	-2.078944732514812800e-03	2.586091014786143227e-02
1.774117647058823355e+00	1.143694365974224914e-01	-2.041568621410755000e-03	2.364893118419035198e-02
1.891725490196078274e+00	1.057766139128676897e-01	-1.977040002399297995e-03	2.176710052634533293e-02
2.009333333333333194e+00	9.798340568422259089e-02	-1.919741862693329732e-03	2.014009856891114253e-02
2.126941176470587891e+00	9.090803735588720569e-02	-1.882640397006537765e-03	1.872369325642223373e-02
2.244549019607842588e+00	8.449467729355210344e-02	-1.863179853190975515e-03	1.747063529463133841e-02
2.362156862745097730e+00	7.862983297547994355e-02	-1.874267811311380698e-03	1.637476436819719147e-02
2.479764705882352427e+00	7.331449231275675993e-02	-1.897233016713828361e-03	1.537873127143275613e-02
2.597372549019607568e+00	6.842774009266590352e-02	-1.942563055226128590e-03	1.450921950941474331e-02
2.714980392156862266e+00	6.393260476534934345e-02	-1.986938313724067283e-03	1.376470699956673649e-02
2.832588235294116963e+00	5.977069023286291083e-02	-2.041606626971656079e-03	1.312647052322180562e-02
2.950196078431372104e+00	5.596469433807525068e-02	-2.097614812403207889e-03	1.254891556298656265e-02
3.067803921568626802e+00	5.245347297265193220e-02	-2.161155229277076165e-03	1.203384960837307338e-02
3.185411764705881943e+00	4.921552575959208670e-02	-2.219302617410009656e-03	1.158876030105058727e-02
3.303019607843136640e+00	4.620098975396105118e-02	-2.280128920840585396e-03	1.120187206577259904e-02
3.420627450980391782e+00	4.344761347906114790e-02	-2.329696037941320682e-03	1.082550461787745548e-02
3.538235294117646479e+00	4.091732311083503409e-02	-2.382817322037458947e-03	1.044753779678691749e-02
3.655843137254901620e+00	3.860452885156374914e-02	-2.429422730222919984e-03	1.007736581400907848e-02
3.773450980392156318e+00	3.648601950555890178e-02	-2.477472582516140453e-03	9.702323639107014383e-03
3.891058823529411015e+00	3.455049164658433036e-02	-2.522669894848924513e-03	9.327210157457526893e-03
4.008666666666666600e+00	3.277123495336302372e-02	-2.563389344052217390e-03	8.963418479760450891e-03
4.126274509803921298e+00	3.112436136035926296e-02	-2.602256870110437100e-03	8.613017407295232852e-03
4.243882352941175995e+00	2.960972861969503669e-02	-2.633728671141089429e-03	8.278626216302317070e-03
4.361490196078430692e+00	2.819559497574063156e-02	-2.665157499797800832e-03	7.961581188060897277e-03
4.479098039215685390e+00	2.689440829750790532e-02	-2.688847129622975399e-03	7.655847455235714055e-03
4.596705882352940975e+00	2.567964838452035242e-02	-2.710010647002893212e-03	7.369146395234776360e-03
4.714313725490195672e+00	2.453955542004061449e-02	-2.729239068524901956e-03	7.102236425061260114e-03
4.831921568627450370e+00	2.348657016248613394e-02	-2.740384778468669957e-03	6.846371017621067333e-03
4.949529411764705067e+00	2.249171419312690282e-02	-2.753072716801793340e-03	6.606106084968931674e-03
5.067137254901959764e+00	2.156854232429710611e-02	-2.760668241419698445e-03	6.373565974569962364e-03
5.184745098039215350e+00	2.071049595679194319e-02	-2.764171632825444119e-03	6.147018531950501630e-03
5.302352941176470047e+00	1.990252361340497447e-02	-2.768801747630829629e-03	5.926748866586163851e-03
5.419960784313724744e+00	1.916240193190432706e-02	-2.768001703406864841e-03	5.703963814662096725e-03
5.537568627450979442e+00	1.846131721531747011e-02	-2.766329212776885184e-03	5.494215354708271645e-03
5.655176470588234139e+00	1.779117805725324505e-02	-2.764358533965733354e-03	5.301343636240265361e-03
5.772784313725489724e+00	1.716841827088336908e-02	-2.757776951619712695e-03	5.114711962439048680e-03
5.890392156862744422e+00	1.657150873707769270e-02	-2.751792104040461009e-03	4.940571769878870229e-03
6.007999999999999119e+00	1.600461934327824728e-02	-2.744396592499709527e-03	4.776139595512365540e-03
6.125607843137253816e+00	1.547619942939668786e-02	-2.732761891855566179e-03	4.616884043836155110e-03
6.243215686274509402e+00	1.496619229894547917e-02	-2.722542797859978277e-03	4.468377692979404701e-03
6.360823529411764099e+00	1.448628246188500036e-02	-2.710601306686570653e-03	4.322481005558628624e-03
6.478431372549018796e+00	1.404568537393570925e-02	-2.694540530813090140e-03	4.172914268257694494e-03
6.596039215686273494e+00	1.362329156196914054e-02	-2.680326804466929939e-03	4.027897457634488365e-03
6.713647058823528191e+00	1.322448479511925505e-02	-2.665042605514620060e-03	3.886391032174635676e-03
6.831254901960783776e+00	1.285543401586127649e-02	-2.645890237213001980e-03	3.746141195796103864e-03
6.948862745098038474e+00	1.249998608195590499e-02	-2.628208128981999493e-03	3.611167289143327533e-03
7.066470588235293171e+00	1.216555488689138528e-02	-2.610495684881899460e-03	3.475999658675202938e-03
7.184078431372547868e+00	1.186239501138160526e-02	-2.589638010756997299e-03	3.335619454020889631e-03
7.301686274509803454e+00	1.157051306674479994e-02	-2.569597160007196582e-03	3.200749741059502954e-03
7.419294117647058151e+00	1.128729297074410227e-02	-2.550484601817692033e-03	3.073444174887664943e-03
7.536901960784312848e+00	1.102439010574248791e-02	-2.529275570774020595e-03	2.948215516601644832e-03
7.654509803921567546e+00	1.077089833075000475e-02	-2.508317123831663598e-03	2.829276250128408363e-03
7.772117647058822243e+00	1.052036960797534879e-02	-2.488871488970298852e-03	2.719144666940118311e-03
7.889725490196077828e+00	1.028309531602548607e-02	-2.468205829956629689e-03	2.613413386704679323e-03
8.007333333333333414e+00	1.005533711069047167e-02	-2.447242791770492566e-03	2.513019080507320879e-03
8.124941176470587223e+00	9.827400142540338931e-03	-2.428336665745579881e-03	2.421309556870779919e-03
8.242549019607842808e+00	9.605704428221641805e-03	-2.409245470888138774e-03	2.335921484027024542e-03
8.360156862745096618e+00	9.393349938654420306e-03	-2.389065308514248982e-03	2.255205629616783333e-03
8.477764705882352203e+00	9.181738050624712807e-03	-2.370823632073527833e-03	2.180932962675986679e-03
8.595372549019606012e+00	8.972059622164661047e-03	-2.353971709424112612e-03	2.112096058397832082e-03
8.712980392156861598e+00	8.771885806713144301e-03	-2.335652407253653237e-03	2.045993335230514645e-03
8.830588235294117183e+00	8.575603712666088688e-03	-2.317799491863698370e-03	1.984422625018113662e-03
8.948196078431370992e+00	8.377286948756041893e-03	-2.302486781857644021e-03	1.929177759615320967e-03
9.065803921568626578e+00	8.184768227150805361e-03	-2.286862245799254831e-03	1.877042928252307692e-03
9.183411764705882163e+00	8.001006887298279732e-03	-2.269843229364511879e-03	1.826590561064140575e-03
9.301019607843135972e+00	7.817931195163926872e-03	-2.254332527214502474e-03	1.780437148842209339e-03
9.418627450980391558e+00	7.635903884738580449e-03	-2.240178479755862862e-03	1.738350055464785377e-03
9.536235294117645367e+00	7.462806572413748125e-03	-2.224498134354415280e-03	1.697505581694680682e-03
9.653843137254900952e+00	7.296525833550621641e-03	-2.207936624164609507e-03	1.658200807094303147e-03
9.771450980392156538e+00	7.130935861162326916e-03	-2.192575585906931905e-03	1.622036254399370154e-03
9.889058823529410347e+00	6.969905406185391075e-03	-2.177071559335283426e-03	1.587736920992606146e-03
1.000666666666666593e+01	6.818196476743621469e-03	-2.159701463391445423e-03	1.553828185521115117e-03
1.012427450980391974e+01	6.670620266749935010e-03	-2.141874146701211283e-03	1.521910348115098179e-03
1.024188235294117533e+01	6.523183735533390377e-03	-2.124784911292597160e-03	1.493064305074539525e-03
1.035949019607843091e+01	6.380999898239795957e-03	-2.107184014435048436e-03	1.465162982411162725e-03
1.047709803921568472e+01	6.246477819109393440e-03	-2.088537394552851013e-03	1.437139292931385783e-03
1.059470588235294031e+01	6.113903008868310993e-03	-2.070474884567157468e-03	1.410991708165622392e-03
1.071231372549019412e+01	5.981140514435795419e-03	-2.053678436581532832e-03	1.387342065459533369e-03
1.082992156862744970e+01	5.853119809404129167e-03	-2.036958712398566091e-03	1.364101369497882103e-03
1.094752941176470529e+01	5.731238828542904035e-03	-2.020061907912572459e-03	1.340440859206975784e-03
1.106513725490195910e+01	5.611384865084697096e-03	-2.004186871933923315e-03	1.317529760348106101e-03
1.118274509803921468e+01	5.493099367711805001e-03	-1.989264170816548542e-03	1.295639813113432393e-03
1.130035294117646849e+01	5.380773444802311456e-03	-1.973584944853616369e-03	1.273793385158918925e-03
1.141796078431372408e+01	5.275779221970242072e-03	-1.956617971407194172e-03	1.251705288680289400e-03
1.153556862745097966e+01	5.175700082866146329e-03	-1.939284194062782657e-03	1.229974173226973996e-03
1.165317647058823347e+01	5.080645477731544381e-03	-1.921279937304158029e-03	1.208771750647142729e-03
1.177078431372548906e+01	4.993863070683766427e-03	-1.900797881646495687e-03	1.187723503733366121e-03
1.188839215686274464e+01	4.915096381377831100e-03	-1.877435376422164921e-03	1.167049447990260204e-03
1.200599999999999845e+01	4.839514849242406921e-03	-1.852644958637060437e-03	1.147741612270713595e-03
1.212360784313725404e+01	4.764705759189190835e-03	-1.827253480472313882e-03	1.130059046677815140e-03
1.224121568627450785e+01	4.692041635138709949e-03	-1.801053441345278625e-03	1.113166143106825937e-03
1.235882352941176343e+01	4.621091813874653349e-03	-1.774753736146468010e-03	1.096838673445036218e-03
1.247643137254901902e+01	4.547899209450990618e-03	-1.750746905844051968e-03	1.082017840427215456e-03
1.259403921568627283e+01	4.470774238889409398e-03	-1.730297933944583127e-03	1.069068818032874353e-03
1.271164705882352841e+01	4.393564203593096351e-03	-1.711944793452859588e-03	1.056891555434120262e-03
1.282925490196078222e+01	4.319228480390757165e-03	-1.694317767449447180e-03	1.044655291697385666e-03
1.294686274509803781e+01	4.246157435424947370e-03	-1.677299971747983230e-03	1.032835979756199741e-03
1.306447058823529339e+01	4.172744866301921624e-03	-1.660867949545558834e-03	1.021936678024711661e-03
1.318207843137254720e+01	4.100869216158369891e-03	-1.644412540098494184e-03	1.011586559815581344e-03
1.329968627450980279e+01	4.032752328096198338e-03	-1.627358610675434889e-03	1.001302268793459850e-03
1.341729411764705659e+01	3.966831586209955234e-03	-1.610363419607811243e-03	9.913797844580513833e-04
1.353490196078431218e+01	3.900302909109654333e-03	-1.594472777059951964e-03	9.823546652563180850e-04
1.365250980392156777e+01	3.833859994101611584e-03	-1.579425850206827436e-03	9.738426643169326722e-04
1.377011764705882158e+01	3.770371823112593935e-03	-1.564144803823682697e-03	9.648996232424602096e-04
1.388772549019607716e+01	3.710054591438604211e-03	-1.548417070845895622e-03	9.555651669904920891e-04
1.400533333333333275e+01	3.650253578500419448e-03	-1.532969572566106851e-03	9.469380267905550506e-04
1.412294117647058656e+01	3.589864880414047558e-03	-1.518176944876024198e-03	9.394227823797283647e-04
1.424054901960784214e+01	3.530954970466199366e-03	-1.503668515369364260e-03	9.320249137864602832e-04
1.435815686274509595e+01	3.475106007051955315e-03	-1.489127392303860650e-03	9.239638547407494004e-04
1.447576470588235154e+01	3.420892889729907401e-03	-1.474726395734826407e-03	9.157823356659498641e-04
1.459337254901960712e+01	3.366507063614643854e-03	-1.460700417666929360e-03	9.082229436935548112e-04
1.471098039215686093e+01	3.312458780120200973e-03	-1.446896270035913801e-03	9.012511195844160944e-04
1.482858823529411652e+01	3.260298686973413500e-03	-1.432994215845909657e-03	8.944700869503962844e-04
1.494619607843137032e+01	3.210163955977313188e-03	-1.419071538828358715e-03	8.876748272486175611e-04
1.506380392156862591e+01	3.160793093896640746e-03	-1.405596970697380607e-03	8.808521844660290425e-04
1.518141176470588150e+01	3.111547067690498703e-03	-1.392738783676888926e-03	8.740458874945694233e-04
1.529901960784313530e+01	3.063255222242121378e-03	-1.379980172437683976e-03	8.674057211653395973e-04
1.541662745098039089e+01	3.016677591560697289e-03	-1.366872216932542771e-03	8.610685920971225147e-04
1.553423529411764470e+01	2.971174549676092441e-03	-1.353806677474905535e-03	8.550342263304853453e-04
1.565184313725490028e+01	2.925705663769787631e-03	-1.341411554021530511e-03	8.492604918039230091e-04
1.576945098039215587e+01	2.880486982035080235e-03	-1.329480244022525782e-03	8.437968377558637684e-04
1.588705882352940968e+01	2.836414482645318019e-03	-1.317346309069031924e-03	8.387497433797716550e-04
1.600466666666666526e+01	2.793185251702967175e-03	-1.305115128605061200e-03	8.341608296356516506e-04
1.612227450980392263e+01	2.750268135216711683e-03	-1.293040740577988115e-03	8.300581935850019242e-04
1.623988235294117644e+01	2.707282397368737832e-03	-1.281325485943231226e-03	8.264214257934683356e-04
1.635749019607843024e+01	2.664822312791715990e-03	-1.269845971868270888e-03	8.228972046079653961e-04
1.647509803921568761e+01	2.623853282987493457e-03	-1.258350593283631084e-03	8.190114986550779729e-04
1.659270588235294142e+01	2.584389043841969422e-03	-1.246790299750117747e-03	8.147623529912707786e-04
1.671031372549019522e+01	2.545297651210673678e-03	-1.235359888422777729e-03	8.107158728840720358e-04
1.682792156862745259e+01	2.505785620186747834e-03	-1.224202615819952730e-03	8.072734840996359821e-04
1.694552941176470640e+01	2.466604225473901114e-03	-1.213211231278160749e-03	8.040833821264471628e-04
1.706313725490196020e+01	2.428808393100924390e-03	-1.202227800735817002e-03	8.006407734942345153e-04
1.718074509803921401e+01	2.392391502684461119e-03	-1.191245232554169345e-03	7.968766670954222694e-04
1.729835294117647138e+01	2.356466922070272335e-03	-1.180381500793322271e-03	7.930836000243688235e-04
1.741596078431372518e+01	2.320484407660389214e-03	-1.169700996925958749e-03	7.894612036503207645e-04
1.753356862745097899e+01	2.284923235908396019e-03	-1.159104641165039891e-03	7.859157394123038320e-04
1.765117647058823636e+01	2.250392789185901021e-03	-1.148474911303045635e-03	7.823106095695602294e-04
1.776878431372549016e+01	2.216851799110471956e-03	-1.137823292816647061e-03	7.786242624607649316e-04
1.788639215686274397e+01	2.183797484806277930e-03	-1.127252762975298637e-03	7.749169110521133674e-04
1.800400000000000134e+01	2.150938168391227853e-03	-1.116828242651049475e-03	7.712176328283650538e-04
1.812160784313725514e+01	2.118578748153526845e-03	-1.106507024803671550e-03	7.674662004981074427e-04
1.823921568627450895e+01	2.087091576009889211e-03	-1.096231860032953085e-03	7.635947886359906395e-04
1.835682352941176632e+01	2.056406176606969706e-03	-1.085992542178525633e-03	7.596361759784638458e-04
1.847443137254902013e+01	2.026117477222383161e-03	-1.075814488004943987e-03	7.556990822863487176e-04
1.859203921568627393e+01	1.995969512380821147e-03	-1.065721047132154676e-03	7.518446883484459446e-04
1.870964705882352774e+01	1.966218913970943245e-03	-1.055726663498983940e-03	7.479725122651970180e-04
1.882725490196078511e+01	1.937210893168935053e-03	-1.045842844792039877e-03	7.439551112502295433e-04
1.894486274509803891e+01	1.908953473493927135e-03	-1.036059967836506666e-03	7.397881858952196944e-04
1.906247058823529272e+01	1.881117339168672823e-03	-1.026347264585540046e-03	7.355906350500664029e-04
1.918007843137255009e+01	1.853444427125106216e-03	-1.016678786925853065e-03	7.314578309104799881e-04
1.929768627450980389e+01	1.826106090555282540e-03	-1.007056613731416913e-03	7.273413641039957068e-04
1.941529411764705770e+01	1.799407496025860623e-03	-9.974918061078064634e-04	7.231477381111169793e-04
1.953290196078431507e+01	1.773441101570629461e-03	-9.879922272161695274e-04	7.188414959741056551e-04
1.965050980392156887e+01	1.747948989177721324e-03	-9.785605466644455453e-04	7.144826678236220396e-04
1.976811764705882268e+01	1.722674453410402750e-03	-9.691961383297206930e-04	7.101312705836709425e-04
1.988572549019607649e+01	1.697703314971415762e-03	-9.598673901498953453e-04	7.057558681737878190e-04
2.000333333333333385e+01	1.673332104808457951e-03	-9.505237841416976389e-04	7.012688210819461492e-04
2.012094117647058766e+01	1.649732029863999402e-03	-9.411451416765655555e-04	6.966245434620021429e-04
2.023854901960784147e+01	1.626619844558424002e-03	-9.318204846142549543e-04	6.919296819064398247e-04
2.035615686274509883e+01	1.603620202650304569e-03	-9.226600772228769161e-04	6.873212587262025322e-04
2.047376470588235264e+01	1.580670455363624360e-03	-9.136688174946813994e-04	6.828157119008931896e-04
2.059137254901960645e+01	1.558148279189472407e-03	-9.047031111200692834e-04	6.782596213631715944e-04
2.070898039215686381e+01	1.536414762126319354e-03	-8.956285003616605090e-04	6.735060542767690997e-04
2.082658823529411762e+01	1.515324886241562960e-03	-8.865187021163300129e-04	6.686030861040464547e-04
2.094419607843137143e+01	1.494419892145894355e-03	-8.775763946613875837e-04	6.637197276555525721e-04
2.106180392156862879e+01	1.473376064130915621e-03	-8.689386698118165605e-04	6.589818156870131576e-04
2.117941176470588260e+01	1.452463394315058227e-03	-8.604547795560385081e-04	6.543252166410879703e-04
2.129701960784313641e+01	1.432109022555153911e-03	-8.518981704860735223e-04	6.496350320149397138e-04
2.141462745098039022e+01	1.412484921090127656e-03	-8.431874534845423602e-04	6.448472611428330940e-04
2.153223529411764758e+01	1.393258336044281244e-03	-8.345286606360612265e-04	6.399980798790481668e-04
2.164984313725490139e+01	1.374055322423507709e-03	-8.261498956106235131e-04	6.351341895222146344e-04
2.176745098039215520e+01	1.354855279884117263e-03	-8.180494441695840887e-04	6.302803025820693074e-04
2.188505882352941256e+01	1.335999324794940549e-03	-8.099903182769963537e-04	6.254386387846531817e-04
2.200266666666666637e+01	1.317795994409163814e-03	-8.017581102108838932e-04	6.206105236727847783e-04
2.212027450980392018e+01	1.300114730865015427e-03	-7.934357104758598886e-04	6.157989959512342190e-04
2.223788235294117754e+01	1.282579990050548109e-03	-7.852719176437832635e-04	6.110080327397713045e-04
2.235549019607843135e+01	1.264921278625320746e-03	-7.774483850989081938e-04	6.062368479215940638e-04
2.247309803921568516e+01	1.247389736738811240e-03	-7.698133897019442682e-04	6.014607684901503723e-04
2.259070588235293897e+01	1.230396027465345456e-03	-7.621131482028769720e-04	5.966479709926010566e-04
2.270831372549019633e+01	1.214145925101201180e-03	-7.542123423812070260e-04	5.917913322492588529e-04
2.282592156862745014e+01	1.198266180478733435e-03	-7.463099773205083892e-04	5.869540441814791046e-04
2.294352941176470395e+01	1.182288717036627428e-03	-7.386601722901483267e-04	5.822104213666321219e-04
2.306113725490196131e+01	1.166065952853487502e-03	-7.313473879237204116e-04	5.775795111608395069e-04
2.317874509803921512e+01	1.150021194492782759e-03	-7.241539593287437803e-04	5.729818357589801106e-04
2.329635294117646893e+01	1.134620061394563725e-03	-7.168394686818286296e-04	5.683307075655246463e-04
2.341396078431372629e+01	1.119925259130667792e-03	-7.093672585556161803e-04	5.636092982738418952e-04
2.353156862745098010e+01	1.105511219997587632e-03	-7.019475830250715464e-04	5.588854180660963490e-04
2.364917647058823391e+01	1.090951310137390322e-03	-6.947917062935422567e-04	5.542276741365928126e-04
2.376678431372549127e+01	1.076250690043009661e-03	-6.879002178465766851e-04	5.496398563757132769e-04
2.388439215686274508e+01	1.061792389066976540e-03	-6.810893376241806312e-04	5.450690247904025005e-04
2.400199999999999889e+01	1.047932839077257011e-03	-6.741865957852822330e-04	5.404665614771141232e-04
2.411960784313725270e+01	1.034599879920262500e-03	-6.672085336558767309e-04	5.358530166411019967e-04
2.423721568627451006e+01	1.021436438157087134e-03	-6.602974116386654390e-04	5.312948788039439756e-04
2.435482352941176387e+01	1.008129377120284406e-03	-6.535800902109263621e-04	5.268479062068009977e-04
2.447243137254901768e+01	9.947777235715512742e-04	-6.470365382896368532e-04	5.224688542531108482e-04
2.459003921568627504e+01	9.816991058744270037e-04	-6.405687151871897406e-04	5.180620974217178430e-04
2.470764705882352885e+01	9.691601275352910820e-04	-6.340913875124132553e-04	5.135494989204774947e-04
2.482525490196078266e+01	9.570585206444020459e-04	-6.276119199674962037e-04	5.089789405312003306e-04
2.494286274509804002e+01	9.451276878803737888e-04	-6.211790693068035924e-04	5.044543436238099537e-04
2.506047058823529383e+01	9.331461905412031903e-04	-6.148361280079545034e-04	5.000607224961532704e-04
2.517807843137254764e+01	9.211732398810473831e-04	-6.085930203194599196e-04	4.957654160227672416e-04
2.529568627450980500e+01	9.093792122076986605e-04	-6.024463112693438215e-04	4.914892161920059307e-04
2.541329411764705881e+01	8.979102425048135667e-04	-5.963885978768792943e-04	4.871624542923072999e-04
2.553090196078431262e+01	8.867739634134111024e-04	-5.903881121333810983e-04	4.827691500476489193e-04
2.564850980392156643e+01	8.759260507610573199e-04	-5.844042284052858522e-04	4.783135739738105506e-04
2.576611764705882379e+01	8.653160729863388495e-04	-5.784094549261628191e-04	4.738086883892324861e-04
2.588372549019607760e+01	8.548536650601926091e-04	-5.724540802013469926e-04	4.693208090335241603e-04
2.600133333333333141e+01	8.444342720062660620e-04	-5.666170866839809021e-04	4.649356664201633360e-04
2.611894117647058877e+01	8.339824265375813360e-04	-5.609577492242947497e-04	4.607178342688811106e-04
2.623654901960784258e+01	8.236051469049143802e-04	-5.554120870995188147e-04	4.565997793699444192e-04
2.635415686274509639e+01	8.134810366080668514e-04	-5.498677011181705727e-04	4.524620648280954123e-04
2.647176470588235375e+01	8.037549347331638663e-04	-5.442346056536318411e-04	4.482037094006636915e-04
2.658937254901960756e+01	7.943339736242998207e-04	-5.385811756265236313e-04	4.438520562079067153e-04
2.670698039215686137e+01	7.850199349729059277e-04	-5.330459221623220925e-04	4.394914855316056678e-04
2.682458823529411518e+01	7.756387667817293005e-04	-5.277462036399387319e-04	4.352010090566725358e-04
2.694219607843137254e+01	7.662209585375188547e-04	-5.226176141650145952e-04	4.310170106477271223e-04
2.705980392156862635e+01	7.569050945629651967e-04	-5.174999144273726218e-04	4.269530879122165044e-04
2.717741176470588016e+01	7.478184975117759458e-04	-5.122492487118607794e-04	4.230169668786685632e-04
2.729501960784313752e+01	7.389580563128482190e-04	-5.069103961319690885e-04	4.191490810391105973e-04
2.741262745098039133e+01	7.302343853461262801e-04	-5.016527358015300574e-04	4.152455988226126031e-04
2.753023529411764514e+01	7.215623012971471989e-04	-4.966362395972967079e-04	4.112096648428512904e-04
2.764784313725490250e+01	7.129438498703084132e-04	-4.918421189577018007e-04	4.070655071510541367e-04
2.776545098039215631e+01	7.044568616535893052e-04	-4.870962988712154956e-04	4.029425199067259529e-04
2.788305882352941012e+01	6.961781845037498312e-04	-4.822260444040070968e-04	3.989692163443356700e-04
2.800066666666666748e+01	6.880959566477324978e-04	-4.772118520585556648e-04	3.951758853287598984e-04
2.811827450980392129e+01	6.800916479559462402e-04	-4.722183598619990839e-04	3.914748271348174520e-04
2.823588235294117510e+01	6.720428559914349339e-04	-4.674180423193136785e-04	3.877727261620015015e-04
2.835349019607842891e+01	6.639320183801245695e-04	-4.628660425807326509e-04	3.840157270075661021e-04
2.847109803921568627e+01	6.559268211257863242e-04	-4.584105366706454476e-04	3.802192312864172098e-04
2.858870588235294008e+01	6.482120235293396164e-04	-4.538802006564991048e-04	3.764055862731040779e-04
2.870631372549019389e+01	6.408775454436385893e-04	-4.491815503241397144e-04	3.725984023124557284e-04
2.882392156862745125e+01	6.337480684938085569e-04	-4.444383502101468143e-04	3.688253891523041650e-04
2.894152941176470506e+01	6.266035981394638393e-04	-4.398111557108554722e-04	3.651146955507574400e-04
2.905913725490195887e+01	6.192805669325179060e-04	-4.354174273527314449e-04	3.614885996799650607e-04
2.917674509803921623e+01	6.118849562803519273e-04	-4.311684078868849692e-04	3.579415940782774779e-04
2.929435294117647004e+01	6.046045592431877969e-04	-4.269128132719282034e-04	3.544596923608496985e-04
2.941196078431372385e+01	5.976064311884517893e-04	-4.225188432024757604e-04	3.510265939727421356e-04
2.952956862745097766e+01	5.908773243742853135e-04	-4.180266752608724446e-04	3.476023107964810771e-04
2.964717647058823502e+01	5.843045470143452868e-04	-4.135711941566218254e-04	3.441339908112060774e-04
2.976478431372548883e+01	5.777781149667536023e-04	-4.092818470169712645e-04	3.405728566818027854e-04
2.988239215686274264e+01	5.712483106028560468e-04	-4.051697919016756730e-04	3.369566650685942356e-04
3.000000000000000000e+01	5.647261811940681997e-04	-4.011268956271849049e-04	3.334104525508139018e-04


==> dat/glow_discharge/1Torr300K_radial_comp_x_0.990.csv <==
ev	f0	f1	f2	f3
1.000000000000000021e-02	1.088817230040367567e+00	-5.521366843277194375e-03	8.894308838027535635e-02
1.276078431372549005e-01	5.089527749643260046e-01	-1.885580524767256280e-02	2.020593878951785494e-01
2.452156862745097921e-01	4.040795690514173422e-01	-1.954825661107937804e-02	1.534812206456214467e-01
3.628235294117646559e-01	3.599591365400199305e-01	-1.509525674030581799e-02	1.154109505917495920e-01
4.804313725490195752e-01	3.404531999767084205e-01	-1.181156536795613041e-02	7.567380436997789284e-02
5.980392156862744946e-01	3.293473748979657278e-01	-9.773479497525421750e-03	4.052298499937299209e-02
7.156470588235293029e-01	3.160683657950175696e-01	-8.092382856899282828e-03	1.860802945291020749e-02
8.332549019607842222e-01	2.927142220104348991e-01	-6.738289671599199601e-03	1.410571599099809392e-02
9.508627450980391416e-01	2.528435079235690774e-01	-6.013845630826339383e-03	2.956536929844725409e-02
1.068470588235294061e+00	2.206799711388689189e-01	-5.722322648197481973e-03	3.725456568670015844e-02
1.186078431372548980e+00	1.971852544163380239e-01	-5.567919682589867608e-03	3.737889911730844089e-02
1.303686274509803900e+00	1.782566748352258090e-01	-5.430293651860796343e-03	3.510246299770237305e-02
1.421294117647058597e+00	1.616834047997270096e-01	-5.204344092970894509e-03	3.283424297174866030e-02
1.538901960784313516e+00	1.469869985104752808e-01	-4.899248958333492568e-03	3.091422084643377644e-02
1.656509803921568436e+00	1.341742982766533920e-01	-4.512586313807798177e-03	2.900320816659766529e-02
1.774117647058823355e+00	1.229575418059554726e-01	-4.116667538505556188e-03	2.716084755724292379e-02
1.891725490196078274e+00	1.131562730062753847e-01	-3.692389245260714430e-03	2.537935484952607082e-02
2.009333333333333194e+00	1.044331937967808849e-01	-3.322541803291177102e-03	2.382436709230125599e-02
2.126941176470587891e+00	9.659371356571341827e-02	-3.047285579497081669e-03	2.249436430966865463e-02
2.244549019607842588e+00	8.954741964299853252e-02	-2.833595658675377212e-03	2.137160826605585470e-02
2.362156862745097730e+00	8.308833349009470126e-02	-2.750089832887512263e-03	2.043389287356626657e-02
2.479764705882352427e+00	7.734115119542114836e-02	-2.705596766047848201e-03	1.951962717494574659e-02
2.597372549019607568e+00	7.209388238305312890e-02	-2.753933697993059260e-03	1.868973735560161900e-02
2.714980392156862266e+00	6.730865980148748040e-02	-2.828602352041515236e-03	1.796528885248864851e-02
2.832588235294116963e+00	6.289912110493439679e-02	-2.953895386289811988e-03	1.734512066105375200e-02
2.950196078431372104e+00	5.887102109780960324e-02	-3.112672602804112103e-03	1.681080788606556867e-02
3.067803921568626802e+00	5.516343156951351856e-02	-3.283627942875897918e-03	1.632540528437604471e-02
3.185411764705881943e+00	5.175871718901049051e-02	-3.431709145900748315e-03	1.591410551557792888e-02
3.303019607843136640e+00	4.855546403627931246e-02	-3.581345805741971942e-03	1.556122623426762878e-02
3.420627450980391782e+00	4.559659428337932419e-02	-3.685208396410361281e-03	1.526701806481924571e-02
3.538235294117646479e+00	4.280570743047019955e-02	-3.802894561877480546e-03	1.501826438553205412e-02
3.655843137254901620e+00	4.023452440037555283e-02	-3.907762094170413175e-03	1.478798978105049129e-02
3.773450980392156318e+00	3.787592634250976087e-02	-4.009500600562104430e-03	1.453634109412853953e-02
3.891058823529411015e+00	3.571921363655346238e-02	-4.109578761450427033e-03	1.426334502724004721e-02
4.008666666666666600e+00	3.374866146387150295e-02	-4.198070910183430288e-03	1.396859697887619864e-02
4.126274509803921298e+00	3.195757420454052589e-02	-4.274639633335265525e-03	1.363745261319016140e-02
4.243882352941175995e+00	3.036271166013604708e-02	-4.342477752111374885e-03	1.326263992248659720e-02
4.361490196078430692e+00	2.892828338617375178e-02	-4.410341876398072083e-03	1.283332862738448266e-02
4.479098039215685390e+00	2.765602912790326648e-02	-4.458731445049356375e-03	1.238368794223457074e-02
4.596705882352940975e+00	2.648944298909062731e-02	-4.504819851705447672e-03	1.193775220978107905e-02
4.714313725490195672e+00	2.540401732440786611e-02	-4.549176689302340294e-03	1.150563939147337088e-02
4.831921568627450370e+00	2.441688474545979440e-02	-4.572545620768054923e-03	1.109380686774856170e-02
4.949529411764705067e+00	2.347892211334629345e-02	-4.601260190986931377e-03	1.070571765930099575e-02
5.067137254901959764e+00	2.258779163197606465e-02	-4.622241158406414745e-03	1.035710924945034209e-02
5.184745098039215350e+00	2.174509257747883270e-02	-4.631865720403078104e-03	1.003898656373627962e-02
5.302352941176470047e+00	2.094220057214409361e-02	-4.639968337152882392e-03	9.737121255966594766e-03
5.419960784313724744e+00	2.017600785062152388e-02	-4.643332777820058377e-03	9.466236410176086941e-03
5.537568627450979442e+00	1.944932452017040028e-02	-4.641406111307090979e-03	9.205235750067252212e-03
5.655176470588234139e+00	1.876491596182761068e-02	-4.635170104842587825e-03	8.947194441464721010e-03
5.772784313725489724e+00	1.812011829348699268e-02	-4.626044461830496751e-03	8.704285495768949305e-03
5.890392156862744422e+00	1.750327166066651535e-02	-4.616245143363620178e-03	8.464509176492267251e-03
6.007999999999999119e+00	1.691769214360065374e-02	-4.602098895814091088e-03	8.232421350608325541e-03
6.125607843137253816e+00	1.636543646806980917e-02	-4.582554511429883654e-03	8.015848969361031445e-03
6.243215686274509402e+00	1.582869218339621326e-02	-4.567198086087612477e-03	7.804628281007957441e-03
6.360823529411764099e+00	1.531573730298982708e-02	-4.549114204832206687e-03	7.603415141844333675e-03
6.478431372549018796e+00	1.483485821471958004e-02	-4.523768745659652139e-03	7.414507106952141456e-03
6.596039215686273494e+00	1.437311732793509524e-02	-4.503403504504580913e-03	7.223936066731261388e-03
6.713647058823528191e+00	1.393793179575737208e-02	-4.483012635214458051e-03	7.033757845972003243e-03
6.831254901960783776e+00	1.353569869223497472e-02	-4.456256108821311790e-03	6.848870482119171800e-03
6.948862745098038474e+00	1.315237321563823142e-02	-4.430313240857739095e-03	6.664689654725134034e-03
7.066470588235293171e+00	1.278738027206924310e-02	-4.405303108850728948e-03	6.484713455955709409e-03
7.184078431372547868e+00	1.244471054650698495e-02	-4.377595886812259661e-03	6.314221050151326738e-03
7.301686274509803454e+00	1.211715349255271766e-02	-4.346676792737509155e-03	6.149735783030508413e-03
7.419294117647058151e+00	1.180378624461376688e-02	-4.314256039143244889e-03	5.990307953556734712e-03
7.536901960784312848e+00	1.150960249390231213e-02	-4.282327218935091245e-03	5.836769839738481340e-03
7.654509803921567546e+00	1.123474780560417517e-02	-4.247399873364369333e-03	5.682434293759686811e-03
7.772117647058822243e+00	1.097806348542615731e-02	-4.207681376215121997e-03	5.524605161541717643e-03
7.889725490196077828e+00	1.073819097430871693e-02	-4.166360706310538731e-03	5.370177633516758434e-03
8.007333333333333414e+00	1.050784105013504929e-02	-4.123092217601082195e-03	5.222312465660530756e-03
8.124941176470587223e+00	1.027970895909938870e-02	-4.075429504464990818e-03	5.080629255444417923e-03
8.242549019607842808e+00	1.006152825458561315e-02	-4.022768708742548507e-03	4.942454273043110462e-03
8.360156862745096618e+00	9.855251633168705602e-03	-3.965951149051002121e-03	4.806631476667300694e-03
8.477764705882352203e+00	9.647782090371410588e-03	-3.907187590185186646e-03	4.675330015943176577e-03
8.595372549019606012e+00	9.439463398532367197e-03	-3.844977308752169087e-03	4.548954956063339626e-03
8.712980392156861598e+00	9.239641029464213881e-03	-3.775977188187322302e-03	4.426389618362714523e-03
8.830588235294117183e+00	9.041510370632463087e-03	-3.703962932959397551e-03	4.307164160578776449e-03
8.948196078431370992e+00	8.836481602514604378e-03	-3.632793813723863945e-03	4.192331611394158920e-03
9.065803921568626578e+00	8.628806231013558259e-03	-3.558724959767418840e-03	4.086570764442116685e-03
9.183411764705882163e+00	8.422407296353622008e-03	-3.480758661905835293e-03	3.989006337151504433e-03
9.301019607843135972e+00	8.217177470895856151e-03	-3.404144924097386293e-03	3.889521728539950107e-03
9.418627450980391558e+00	8.015215629744210785e-03	-3.330686276779862287e-03	3.786185354075763572e-03
9.536235294117645367e+00	7.820438155450970541e-03	-3.258788249259338739e-03	3.684620440031014226e-03
9.653843137254900952e+00	7.631771861137582984e-03	-3.189151534799431181e-03	3.584464203953030993e-03
9.771450980392156538e+00	7.446408956763211039e-03	-3.123728435193450816e-03	3.482553380043898906e-03
9.889058823529410347e+00	7.267857227989771990e-03	-3.063911511079639438e-03	3.379821084341136372e-03
1.000666666666666593e+01	7.098960634328251029e-03	-3.010114443872775707e-03	3.279196330321129237e-03
1.012427450980391974e+01	6.931688921352790154e-03	-2.959885981461649138e-03	3.185652316218468699e-03
1.024188235294117533e+01	6.761548875918808009e-03	-2.911234985672246037e-03	3.100609483542722620e-03
1.035949019607843091e+01	6.599787466023498625e-03	-2.865057386429521041e-03	3.015044188006350649e-03
1.047709803921568472e+01	6.452533666074874823e-03	-2.820750871182681023e-03	2.923090206135113469e-03
1.059470588235294031e+01	6.311001801985910951e-03	-2.773861762239680090e-03	2.828289092689922467e-03
1.071231372549019412e+01	6.169174123610912663e-03	-2.721896171761961549e-03	2.733795110791429218e-03
1.082992156862744970e+01	6.028089688123727634e-03	-2.666131937518229252e-03	2.640407682242742332e-03
1.094752941176470529e+01	5.887423737828376656e-03	-2.607587373737875035e-03	2.548200087668356113e-03
1.106513725490195910e+01	5.744198525502896245e-03	-2.546511735157626615e-03	2.456637820899542583e-03
1.118274509803921468e+01	5.597427487476040742e-03	-2.484420369245038396e-03	2.368068354511425073e-03
1.130035294117646849e+01	5.448818055354093942e-03	-2.424426748181245615e-03	2.288261935174019587e-03
1.141796078431372408e+01	5.301302777853401406e-03	-2.368912987416255892e-03	2.217853591539307220e-03
1.153556862745097966e+01	5.158991409250955965e-03	-2.319196945455588316e-03	2.151387284905951526e-03
1.165317647058823347e+01	5.023852773300682695e-03	-2.273021764626580871e-03	2.087893829639025402e-03
1.177078431372548906e+01	4.895254429452045031e-03	-2.224051841214685476e-03	2.031970275868421986e-03
1.188839215686274464e+01	4.771955557560050680e-03	-2.168120530883847676e-03	1.983616089827266830e-03
1.200599999999999845e+01	4.652201403398061388e-03	-2.104075177759191437e-03	1.936684306304077520e-03
1.212360784313725404e+01	4.537341796752942559e-03	-2.031965192926784083e-03	1.886228072084142468e-03
1.224121568627450785e+01	4.433088444451584002e-03	-1.953285074997486437e-03	1.829553791649860938e-03
1.235882352941176343e+01	4.338809853359334480e-03	-1.872072058726926332e-03	1.767620344247537939e-03
1.247643137254901902e+01	4.242651008581092495e-03	-1.796500660334818429e-03	1.707230104051912171e-03
1.259403921568627283e+01	4.138167389674773239e-03	-1.731280652802829343e-03	1.651689277928534592e-03
1.271164705882352841e+01	4.032653754564609339e-03	-1.672983375262383733e-03	1.595700559605697528e-03
1.282925490196078222e+01	3.931478176831677308e-03	-1.617768145552496385e-03	1.535721527947059425e-03
1.294686274509803781e+01	3.829387611221621995e-03	-1.563548291872517149e-03	1.476444626272540054e-03
1.306447058823529339e+01	3.721982307052749094e-03	-1.508929559230918300e-03	1.422415817554615811e-03
1.318207843137254720e+01	3.616514660069350667e-03	-1.453994302148066235e-03	1.371417983447065529e-03
1.329968627450980279e+01	3.521380565524397013e-03	-1.399298054040524434e-03	1.320012015173519090e-03
1.341729411764705659e+01	3.432391088603090057e-03	-1.345957417420146898e-03	1.268458074423727683e-03
1.353490196078431218e+01	3.340928326477303912e-03	-1.295177942582339875e-03	1.218447903803273431e-03
1.365250980392156777e+01	3.246506103880561402e-03	-1.246629845175934413e-03	1.170708244995267034e-03
1.377011764705882158e+01	3.153850023522641877e-03	-1.199012056295638241e-03	1.125301747594523389e-03
1.388772549019607716e+01	3.065237315105653112e-03	-1.151701908448139397e-03	1.081524069135386375e-03
1.400533333333333275e+01	2.980224065299952579e-03	-1.104823633177333050e-03	1.037870054269206515e-03
1.412294117647058656e+01	2.898214899743758316e-03	-1.058805496984422485e-03	9.939499391564776774e-04
1.424054901960784214e+01	2.818579927757996172e-03	-1.014584406774670169e-03	9.515406398451656343e-04
1.435815686274509595e+01	2.740593512592451059e-03	-9.727305442616946242e-04	9.120366709755060256e-04
1.447576470588235154e+01	2.663151579591527002e-03	-9.322891934085458972e-04	8.746067000252561808e-04
1.459337254901960712e+01	2.585489642288343447e-03	-8.921263479612513139e-04	8.380044972885684462e-04
1.471098039215686093e+01	2.510179995410804533e-03	-8.523778877573514375e-04	8.016598885890477508e-04
1.482858823529411652e+01	2.441142470133716123e-03	-8.137710762116892203e-04	7.653724825149527469e-04
1.494619607843137032e+01	2.377228199759825328e-03	-7.767298005415783227e-04	7.299038568845678124e-04
1.506380392156862591e+01	2.312294524810445864e-03	-7.413733611745791001e-04	6.969567047629126200e-04
1.518141176470588150e+01	2.243720223385130535e-03	-7.075298754510250766e-04	6.670254385972478398e-04
1.529901960784313530e+01	2.176935608552242087e-03	-6.744207249110606602e-04	6.379057382571975878e-04
1.541662745098039089e+01	2.116994253103851760e-03	-6.414757430899063056e-04	6.076249460995149969e-04
1.553423529411764470e+01	2.061371409459985225e-03	-6.096717254542709805e-04	5.773069113483863830e-04
1.565184313725490028e+01	2.005231294202277671e-03	-5.803809744174730570e-04	5.490315864887577958e-04
1.576945098039215587e+01	1.948199397629707657e-03	-5.527878307676863112e-04	5.232950523808533542e-04
1.588705882352940968e+01	1.892937714384379695e-03	-5.249970883923386162e-04	4.992813171047945364e-04
1.600466666666666526e+01	1.839780027132399687e-03	-4.975276038864279464e-04	4.762759720482061579e-04
1.612227450980392263e+01	1.788589392166333196e-03	-4.713575004178130294e-04	4.536051725978649737e-04
1.623988235294117644e+01	1.739238957809165036e-03	-4.472396887606830277e-04	4.307849772419474941e-04
1.635749019607843024e+01	1.691654571386694587e-03	-4.244914721709531461e-04	4.085619574193561374e-04
1.647509803921568761e+01	1.645775149977292450e-03	-4.018719505421420560e-04	3.881545137987409502e-04
1.659270588235294142e+01	1.601204823088988411e-03	-3.792144093717798067e-04	3.696977652103664198e-04
1.671031372549019522e+01	1.557143260715450729e-03	-3.576452156193121951e-04	3.520230649508214959e-04
1.682792156862745259e+01	1.513261845023576406e-03	-3.379876261267688556e-04	3.341921642572595694e-04
1.694552941176470640e+01	1.471144649059773993e-03	-3.196242799038567263e-04	3.164207392857072872e-04
1.706313725490196020e+01	1.432655912583624246e-03	-3.016448021685379211e-04	2.992015209164719286e-04
1.718074509803921401e+01	1.396844878194042610e-03	-2.839794642481249277e-04	2.830205407237936866e-04
1.729835294117647138e+01	1.360430624696421040e-03	-2.672556334411502698e-04	2.683564376196165735e-04
1.741596078431372518e+01	1.321786584690786380e-03	-2.518192609836484522e-04	2.552379904337373669e-04
1.753356862745097899e+01	1.284207153442030449e-03	-2.371543790919784301e-04	2.423989721226179239e-04
1.765117647058823636e+01	1.251474764894752604e-03	-2.226466358778557506e-04	2.284976804873072411e-04
1.776878431372549016e+01	1.222634315590067754e-03	-2.083476470049375033e-04	2.140826850303201084e-04
1.788639215686274397e+01	1.193374298884245779e-03	-1.947813313780730573e-04	2.010407349505014311e-04
1.800400000000000134e+01	1.161275834130075148e-03	-1.822452405623406512e-04	1.904105112333659042e-04
1.812160784313725514e+01	1.129226884021700995e-03	-1.703981562777975238e-04	1.808614866995052846e-04
1.823921568627450895e+01	1.100734652425607810e-03	-1.588219145986208942e-04	1.707736501734729347e-04
1.835682352941176632e+01	1.075693053194010790e-03	-1.474987547487592078e-04	1.599357057799706463e-04
1.847443137254902013e+01	1.051263774158200850e-03	-1.367138121660679091e-04	1.492026856774910217e-04
1.859203921568627393e+01	1.025484886216992703e-03	-1.266864549850291307e-04	1.392934899816786534e-04
1.870964705882352774e+01	9.994531163408212817e-04	-1.174012809372366187e-04	1.304147165306050065e-04
1.882725490196078511e+01	9.748292912272791362e-04	-1.087930790118427500e-04	1.226437707339164110e-04
1.894486274509803891e+01	9.519644544459476918e-04	-1.007650672156940855e-04	1.155795602791865836e-04
1.906247058823529272e+01	9.298994203130723059e-04	-9.318883494879496134e-05	1.083420939319219470e-04
1.918007843137255009e+01	9.078684035288077424e-04	-8.595620984178129560e-05	1.002958699038465217e-04
1.929768627450980389e+01	8.863586385459508834e-04	-7.906339681714608938e-05	9.213844944264929383e-05
1.941529411764705770e+01	8.662453961887608056e-04	-7.254063157824310742e-05	8.498045307521265854e-05
1.953290196078431507e+01	8.475858270687048474e-04	-6.644015516209010673e-05	7.924286417743840120e-05
1.965050980392156887e+01	8.290858660651391140e-04	-6.085118291364083505e-05	7.421219491767396122e-05
1.976811764705882268e+01	8.095376769514892610e-04	-5.583220909420374685e-05	6.911942892293499797e-05
1.988572549019607649e+01	7.899190001068211653e-04	-5.107297276969344576e-05	6.365792273052693249e-05
2.000333333333333385e+01	7.725492717059489513e-04	-4.603778785120834469e-05	5.780824270562733052e-05
2.012094117647058766e+01	7.586987812949330797e-04	-4.046567376395092169e-05	5.171791639943244573e-05
2.023854901960784147e+01	7.458494013148459726e-04	-3.508384328566311038e-05	4.612530462763779493e-05
2.035615686274509883e+01	7.307210815457806929e-04	-3.081469670174796283e-05	4.187372055994933079e-05
2.047376470588235264e+01	7.128254465878596218e-04	-2.772246977782793581e-05	3.890891184105826775e-05
2.059137254901960645e+01	6.956057220152136403e-04	-2.466217227649086213e-05	3.591096193448257577e-05
2.070898039215686381e+01	6.823786788161727377e-04	-2.054684503987339256e-05	3.162728430557056871e-05
2.082658823529411762e+01	6.721979811171006772e-04	-1.580342413821829846e-05	2.644477343396891859e-05
2.094419607843137143e+01	6.614728632893837439e-04	-1.179735942631387050e-05	2.176715943503641825e-05
2.106180392156862879e+01	6.476004423067308665e-04	-9.471879695369215345e-06	1.863421072291379351e-05
2.117941176470588260e+01	6.323317703350396545e-04	-7.913099470839802331e-06	1.648324445055727747e-05
2.129701960784313641e+01	6.185753078024786066e-04	-5.716788537532285113e-06	1.432346269137194279e-05
2.141462745098039022e+01	6.076839072221158202e-04	-2.335137816944771923e-06	1.157181756366951959e-05
2.153223529411764758e+01	5.979385036758646946e-04	1.085120835469733427e-06	8.446604849641192782e-06
2.164984313725490139e+01	5.873454610455832977e-04	3.263363588063881543e-06	5.256578296589140039e-06
2.176745098039215520e+01	5.755731477295668742e-04	4.203777925809251635e-06	2.265798230339632801e-06
2.188505882352941256e+01	5.639911441932693188e-04	5.225860585505370219e-06	-3.072375789623783396e-07
2.200266666666666637e+01	5.538609091442166016e-04	7.524048908073118684e-06	-2.284628622292099280e-06
2.212027450980392018e+01	5.447910718103383650e-04	1.064164164938926468e-05	-3.838074634248328710e-06
2.223788235294117754e+01	5.354674168023765496e-04	1.320048746412035610e-05	-5.333867378326119452e-06
2.235549019607843135e+01	5.249641631336290524e-04	1.419229069004690567e-05	-7.076506903041605495e-06
2.247309803921568516e+01	5.142899662495052345e-04	1.444507184015429161e-05	-9.069967593667526394e-06
2.259070588235293897e+01	5.050441541126106512e-04	1.534911681100120472e-05	-1.122456515194362135e-05
2.270831372549019633e+01	4.979679722198197172e-04	1.766007530043207520e-05	-1.338994003683074056e-05
2.282592156862745014e+01	4.913741774458325927e-04	2.034347784188890570e-05	-1.523816327739775370e-05
2.294352941176470395e+01	4.831813154198820069e-04	2.206887053939835590e-05	-1.641767656318938233e-05
2.306113725490196131e+01	4.728424833171643500e-04	2.236740780252087239e-05	-1.694418202713924421e-05
2.317874509803921512e+01	4.625462211608236899e-04	2.230408710402587120e-05	-1.748988482184719466e-05
2.329635294117646893e+01	4.546752458144964499e-04	2.306196920053097668e-05	-1.876713235531912306e-05
2.341396078431372629e+01	4.494570757284381719e-04	2.486000364852881166e-05	-2.081394023663360579e-05
2.353156862745098010e+01	4.445070535385000406e-04	2.674901786832347686e-05	-2.285089258955882760e-05
2.364917647058823391e+01	4.374426003044920054e-04	2.777032255559203165e-05	-2.409735748191981183e-05
2.376678431372549127e+01	4.283100902914333983e-04	2.788435729005172414e-05	-2.448945282313628631e-05
2.388439215686274508e+01	4.192814809291306932e-04	2.785598556297262307e-05	-2.459065106912597005e-05
2.400199999999999889e+01	4.123913391497403174e-04	2.840682578496475698e-05	-2.494689304497721993e-05
2.411960784313725270e+01	4.074172905532234953e-04	2.950346740588904315e-05	-2.571048780658095933e-05
2.423721568627451006e+01	4.026358875785014560e-04	3.061014423744489100e-05	-2.677104460386974964e-05
2.435482352941176387e+01	3.965146391386967662e-04	3.124614584701785176e-05	-2.800190684551199128e-05
2.447243137254901768e+01	3.893374315893888098e-04	3.146186327341895215e-05	-2.915881994470821077e-05
2.459003921568627504e+01	3.823525264589505723e-04	3.158988285663006567e-05	-2.993658262075557782e-05
2.470764705882352885e+01	3.766125585320002911e-04	3.192105194140525961e-05	-3.009998312634901802e-05
2.482525490196078266e+01	3.717494630532791459e-04	3.244362963544192985e-05	-2.991443364745822536e-05
2.494286274509804002e+01	3.667620725557502767e-04	3.301051899805140116e-05	-2.986739113081321719e-05
2.506047058823529383e+01	3.608527242770260971e-04	3.349147567611203337e-05	-3.035619072076216639e-05
2.517807843137254764e+01	3.545005392806787042e-04	3.385969355758409425e-05	-3.121811350025246876e-05
2.529568627450980500e+01	3.486886306416341215e-04	3.412974396386479509e-05	-3.206897083537460806e-05
2.541329411764705881e+01	3.441692226690686398e-04	3.432239068455401789e-05	-3.258227414613148977e-05
2.553090196078431262e+01	3.403390254149814211e-04	3.449673308277631664e-05	-3.276202577284428326e-05
2.564850980392156643e+01	3.360920603193198720e-04	3.472572849624292086e-05	-3.273601207951817150e-05
2.576611764705882379e+01	3.305838224646832891e-04	3.506226751469234803e-05	-3.263340213903903912e-05
2.588372549019607760e+01	3.245011581908878407e-04	3.544117334773798719e-05	-3.259936186816617359e-05
2.600133333333333141e+01	3.190984116397656495e-04	3.575361797843709438e-05	-3.278382268989561948e-05
2.611894117647058877e+01	3.153656826563993590e-04	3.591210943879045894e-05	-3.329125492751030488e-05
2.623654901960784258e+01	3.126526999334063874e-04	3.596101071050573477e-05	-3.394015564027669848e-05
2.635415686274509639e+01	3.096631999258840141e-04	3.599667388936820275e-05	-3.443694861760891019e-05
2.647176470588235375e+01	3.053196867587857125e-04	3.610106468085625081e-05	-3.453368005963561522e-05
2.658937254901960756e+01	3.000767017735160667e-04	3.625615990298375747e-05	-3.429941633008830185e-05
2.670698039215686137e+01	2.950688122675229380e-04	3.639947009199386382e-05	-3.394412163303481305e-05
2.682458823529411518e+01	2.912867948655419601e-04	3.647409515216354310e-05	-3.366354054075342624e-05
2.694219607843137254e+01	2.884973176013907971e-04	3.646955835652339681e-05	-3.353950728644800169e-05
2.705980392156862635e+01	2.858204409351727034e-04	3.640002196873580789e-05	-3.359306024149392392e-05
2.717741176470588016e+01	2.824498961433386185e-04	3.628122719832622012e-05	-3.383281871669563217e-05
2.729501960784313752e+01	2.784296217570043485e-04	3.614743636255241297e-05	-3.412540477479615591e-05
2.741262745098039133e+01	2.743658167235643684e-04	3.604501944989881566e-05	-3.424406750245463448e-05
2.753023529411764514e+01	2.708370739590445727e-04	3.601602975139503459e-05	-3.397821833441805567e-05
2.764784313725490250e+01	2.678548707099251002e-04	3.602882907268223264e-05	-3.339770884232596719e-05
2.776545098039215631e+01	2.649379337844082779e-04	3.598780026216324431e-05	-3.281594438058970346e-05
2.788305882352941012e+01	2.616067503267149874e-04	3.579960415631747693e-05	-3.254330549864834784e-05
2.800066666666666748e+01	2.578122168546443261e-04	3.548282564052087360e-05	-3.263486152512510419e-05
2.811827450980392129e+01	2.540224777457416368e-04	3.519064242396590563e-05	-3.283893196668994399e-05
2.823588235294117510e+01	2.507273098952075992e-04	3.508111213181634952e-05	-3.288992613258067614e-05
2.835349019607842891e+01	2.480578442060882142e-04	3.518346764251044118e-05	-3.266303601251671493e-05
2.847109803921568627e+01	2.455122049418687904e-04	3.529939054645479714e-05	-3.228120794045565099e-05
2.858870588235294008e+01	2.425293530461037803e-04	3.520950149443677877e-05	-3.189144237656076091e-05
2.870631372549019389e+01	2.388434720936999378e-04	3.480860154973878249e-05	-3.160504968537305737e-05
2.882392156862745125e+01	2.350147304030014510e-04	3.431089437640542336e-05	-3.143529421898015895e-05
2.894152941176470506e+01	2.317422756451952318e-04	3.398435062392937087e-05	-3.137814110005195437e-05
2.905913725490195887e+01	2.295222567130961362e-04	3.401820654136021235e-05	-3.141822739826456208e-05
2.917674509803921623e+01	2.278766643269614003e-04	3.422370766469579148e-05	-3.148374770122592224e-05
2.929435294117647004e+01	2.260326059565274481e-04	3.429770724986647384e-05	-3.148617772122049469e-05
2.941196078431372385e+01	2.233213602652156212e-04	3.398016080420400117e-05	-3.134846296348852139e-05
2.952956862745097766e+01	2.199972919497185928e-04	3.339466257121635642e-05	-3.109477739109886552e-05
2.964717647058823502e+01	2.168229007594900599e-04	3.287589634299261277e-05	-3.080503838454920869e-05
2.976478431372548883e+01	2.145275438484511648e-04	3.274360143332069579e-05	-3.055714910512260949e-05
2.988239215686274264e+01	2.131214634017370487e-04	3.299547950367266713e-05	-3.038788128167611971e-05
3.000000000000000000e+01	2.118896780400026877e-04	3.330445706350902783e-05	-3.029253588003787825e-05

